Enhancing Column Generation by a Machine-Learning-Based Pricing Heuristic for Graph Coloring

Column Generation (CG) is an effective method for solving large-scale optimization problems. CG starts by solving a sub-problem with a subset of columns (i.e., variables) and gradually includes new columns that can improve the solution of the current subproblem. The new columns are generated as needed by repeatedly solving a pricing problem, which is often NP-hard and is a bottleneck of the CG approach. To tackle this, we propose a Machine-Learning-based Pricing Heuristic (MLPH)that can generate many high-quality columns efficiently. In each iteration of CG, our MLPH leverages an ML model to predict the optimal solution of the pricing problem, which is then used to guide a sampling method to efficiently generate multiple high-quality columns. Using the graph coloring problem, we empirically show that MLPH significantly enhancesCG as compared to six state-of-the-art methods, and the improvement in CG can lead to substantially better performance of the branch-and-price exact method.

==> data/bp/gap-curve/greedy.txt <==
x,y
0,444
1,461
2,474
3,477
4,480
5,506
6,510
7,538
8,541
9,544
10,572
11,573
12,614
13,662
14,686
15,734
16,782
17,878
18,926
19,926
20,927
21,927
22,927
23,951
24,951
25,1038
26,1038
27,1038
28,1038
29,1062
30,1062
31,1062
32,1062
33,1062
34,1133
35,1133
36,1133
37,1133
38,1157
39,1157
40,1253
41,1253
42,1253
43,1277
44,1277
45,1277
46,1277
47,1277
48,1277
49,1277
50,1325

==> data/bp/gap-curve/mlhp-mix-10n-0.1n.txt <==
x,y
0,502
1,509
2,519
3,560
4,564
5,595
6,601
7,674
8,680
9,681
10,725
11,775
12,872
13,920
14,944
15,992
16,1038
17,1152
18,1200
19,1200
20,1209
21,1209
22,1209
23,1233
24,1233
25,1312
26,1312
27,1312
28,1312
29,1356
30,1356
31,1356
32,1356
33,1356
34,1396
35,1396
36,1396
37,1396
38,1420
39,1420
40,1504
41,1504
42,1504
43,1508
44,1508
45,1508
46,1508
47,1508
48,1508
49,1508
50,1524

==> data/bp/gap-curve/stats.txt <==
nb unsolved root:

greedy: 259
mlhp-10n: 61
mlhp-mix-10n+n: 61

==> data/bp/graph_compare.txt <==
x,y,label
95.0,0.338,B&P-MLHP
300.0,0.965,B&P-MLHP
1406.0,0.02,B&P-def
900.0,0.129,B&P-def
450.0,0.194,B&P-MLHP
300.0,0.953,B&P-MLHP
67.0,0.21,B&P-MLHP
125.0,0.898,B&P-MLHP
37.0,0.216,B&P-def
100.0,0.594,B&P-def
1600.0,0.098,B&P-MLHP
660.0,0.054,B&P-MLHP
486.0,0.972,B&P-MLHP
355.0,0.603,B&P-MLHP
966.0,0.989,B&P-def
1000.0,0.9,B&P-MLHP
47.0,0.437,B&P-MLHP
433.0,0.366,B&P-MLHP
250.0,0.896,B&P-MLHP
407.0,0.189,B&P-MLHP
81.0,0.652,B&P-def
326.0,0.547,B&P-def
256.0,0.387,B&P-MLHP
661.0,0.038,B&P-MLHP
264.0,0.336,B&P-def
703.0,0.288,B&P-MLHP
3600.0,0.066,B&P-def
38.0,0.364,B&P-def
709.0,0.969,B&P-MLHP
475.0,0.032,B&P-def
125.0,0.502,B&P-MLHP
294.0,0.29,B&P-MLHP
78.0,0.277,B&P-MLHP
665.0,0.314,B&P-def
1215.0,0.021,B&P-MLHP
225.0,0.411,B&P-MLHP
109.0,0.565,B&P-def
597.0,0.044,B&P-def
450.0,0.193,B&P-MLHP
235.0,0.508,B&P-def
435.0,0.362,B&P-MLHP
311.0,0.972,B&P-MLHP
410.0,0.187,B&P-MLHP
202.0,0.121,B&P-def
10000.0,0.04,B&P-def


==> data/bp/solving-curve/greedy.txt <==
x,y
0.01,0
0.02,73
0.03,97
0.04,97
0.05,117
0.06,134
0.07,146
0.08,165
0.09,168
0.1,173
0.11,187
0.12,201
0.13,207
0.14,212
0.15,214
0.16,217
0.17,226
0.18,227
0.19,229
0.2,229
0.21,231
0.22,234
0.23,237
0.24,240
0.25,242
0.26,245
0.27,246
0.28,247
0.29,248
0.3,252
0.31,253
0.32,258
0.33,260
0.34,265
0.35,269
0.36,278
0.37,279
0.38,281
0.39,282
0.4,287
0.41,287
0.42,288
0.43,288
0.44,288
0.45,291
0.46,291
0.47,291
0.48,291
0.49,292
0.5,292
0.51,293
0.52,294
0.53,294
0.54,294
0.55,294
0.56,294
0.57,294
0.58,294
0.59,298
0.6,299
0.61,307
0.62,312
0.63,313
0.64,313
0.65,318
0.66,324
0.67,327
0.68,327
0.69,331
0.7,331
0.71,331
0.72,332
0.73,333
0.74,333
0.75,333
0.76,334
0.77,334
0.78,336
0.79,337
0.8,337
0.81,338
0.82,338
0.83,339
0.84,340
0.85,340
0.86,341
0.87,342
0.88,342
0.89,343
0.9,343
0.91,343
0.92,343
0.93,344
0.94,344
0.95,344
0.96,344
0.97,344
0.98,344
0.99,344
1.0,345
1.01,345
1.02,348
1.03,348
1.04,348
1.05,348
1.06,348
1.07,349
1.08,349
1.09,349
1.1,349
1.11,350
1.12,350
1.13,351
1.14,351
1.15,351
1.16,351
1.17,352
1.18,352
1.19,353
1.2,354
1.21,354
1.22,355
1.23,355
1.24,355
1.25,356
1.26,357
1.27,357
1.28,357
1.29,357
1.3,357
1.31,357
1.32,357
1.33,357
1.34,357
1.35,357
1.36,358
1.37,359
1.38,360
1.39,361
1.4,361
1.41,361
1.42,361
1.43,361
1.44,361
1.45,361
1.46,361
1.47,362
1.48,362
1.49,362
1.5,362
1.51,363
1.52,363
1.53,363
1.54,363
1.55,363
1.56,364
1.57,364
1.58,365
1.59,365
1.6,365
1.61,365
1.62,365
1.63,365
1.64,365
1.65,365
1.66,366
1.67,366
1.68,366
1.69,366
1.7,366
1.71,366
1.72,366
1.73,366
1.74,366
1.75,367
1.76,368
1.77,369
1.78,369
1.79,370
1.8,370
1.81,371
1.82,372
1.83,372
1.84,374
1.85,374
1.86,376
1.87,376
1.88,377
1.89,377
1.9,378
1.91,380
1.92,382
1.93,382
1.94,382
1.95,384
1.96,384
1.97,384
1.98,384
1.99,384
2.0,385
2.01,387
2.02,387
2.03,387
2.04,388
2.05,389
2.06,389
2.07,389
2.08,389
2.09,389
2.1,389
2.11,389
2.12,389
2.13,389
2.14,389
2.15,389
2.16,390
2.17,390
2.18,391
2.19,391
2.2,391
2.21,391
2.22,391
2.23,391
2.24,392
2.25,392
2.26,392
2.27,392
2.28,393
2.29,393
2.3,393
2.31,393
2.32,393
2.33,393
2.34,393
2.35,393
2.36,393
2.37,394
2.38,394
2.39,394
2.4,394
2.41,394
2.42,395
2.43,395
2.44,395
2.45,395
2.46,395
2.47,395
2.48,395
2.49,395
2.5,395
2.51,395
2.52,395
2.53,395
2.54,395
2.55,395
2.56,395
2.57,395
2.58,395
2.59,395
2.6,395
2.61,395
2.62,395
2.63,395
2.64,395
2.65,395
2.66,396
2.67,396
2.68,396
2.69,396
2.7,396
2.71,396
2.72,396
2.73,396
2.74,396
2.75,396
2.76,396
2.77,396
2.78,396
2.79,396
2.8,396
2.81,396
2.82,396
2.83,396
2.84,396
2.85,396
2.86,396
2.87,396
2.88,396
2.89,396
2.9,396
2.91,396
2.92,397
2.93,397
2.94,397
2.95,397
2.96,398
2.97,399
2.98,399
2.99,399
3.0,399
3.01,399
3.02,399
3.03,399
3.04,401
3.05,401
3.06,401
3.07,401
3.08,401
3.09,401
3.1,402
3.11,402
3.12,402
3.13,402
3.14,402
3.15,402
3.16,402
3.17,402
3.18,402
3.19,402
3.2,402
3.21,402
3.22,403
3.23,403
3.24,404
3.25,405
3.26,406
3.27,406
3.28,406
3.29,406
3.3,407
3.31,408
3.32,409
3.33,409
3.34,409
3.35,409
3.36,409
3.37,409
3.38,409
3.39,409
3.4,409
3.41,409
3.42,409
3.43,409
3.44,409
3.45,410
3.46,410
3.47,411
3.48,413
3.49,413
3.5,413
3.51,413
3.52,413
3.53,414
3.54,414
3.55,414
3.56,414
3.57,414
3.58,414
3.59,414
3.6,415
3.61,415
3.62,415
3.63,415
3.64,415
3.65,415
3.66,416
3.67,416
3.68,416
3.69,416
3.7,416
3.71,416
3.72,416
3.73,416
3.74,416
3.75,416
3.76,416
3.77,416
3.78,416
3.79,416
3.8,416
3.81,416
3.82,417
3.83,417
3.84,417
3.85,417
3.86,417
3.87,417
3.88,417
3.89,417
3.9,417
3.91,417
3.92,417
3.93,417
3.94,417
3.95,417
3.96,417
3.97,417
3.98,417
3.99,417
4.0,417
4.01,417
4.02,417
4.03,417
4.04,417
4.05,417
4.06,417
4.07,417
4.08,417
4.09,417
4.1,417
4.11,417
4.12,417
4.13,417
4.14,417
4.15,417
4.16,417
4.17,417
4.18,417
4.19,417
4.2,417
4.21,417
4.22,417
4.23,417
4.24,417
4.25,417
4.26,417
4.27,417
4.28,417
4.29,417
4.3,417
4.31,417
4.32,417
4.33,417
4.34,417
4.35,417
4.36,417
4.37,417
4.38,417
4.39,417
4.4,418
4.41,418
4.42,418
4.43,418
4.44,418
4.45,418
4.46,418
4.47,418
4.48,418
4.49,418
4.5,418
4.51,418
4.52,418
4.53,418
4.54,418
4.55,418
4.56,418
4.57,418
4.58,418
4.59,418
4.6,418
4.61,418
4.62,418
4.63,418
4.64,418
4.65,418
4.66,418
4.67,418
4.68,418
4.69,418
4.7,418
4.71,418
4.72,418
4.73,418
4.74,418
4.75,418
4.76,418
4.77,418
4.78,418
4.79,418
4.8,418
4.81,418
4.82,418
4.83,419
4.84,419
4.85,419
4.86,419
4.87,419
4.88,419
4.89,419
4.9,419
4.91,419
4.92,419
4.93,419
4.94,419
4.95,419
4.96,419
4.97,419
4.98,419
4.99,419
5.0,419
5.01,419
5.02,419
5.03,419
5.04,420
5.05,420
5.06,420
5.07,420
5.08,420
5.09,420
5.1,420
5.11,420
5.12,420
5.13,420
5.14,420
5.15,420
5.16,420
5.17,420
5.18,420
5.19,420
5.2,420
5.21,420
5.22,420
5.23,420
5.24,420
5.25,420
5.26,420
5.27,420
5.28,420
5.29,420
5.3,420
5.31,420
5.32,420
5.33,420
5.34,420
5.35,420
5.36,420
5.37,420
5.38,420
5.39,420
5.4,420
5.41,420
5.42,420
5.43,420
5.44,420
5.45,420
5.46,420
5.47,420
5.48,420
5.49,420
5.5,420
5.51,420
5.52,420
5.53,420
5.54,420
5.55,420
5.56,420
5.57,420
5.58,420
5.59,420
5.6,420
5.61,420
5.62,420
5.63,420
5.64,420
5.65,420
5.66,420
5.67,420
5.68,420
5.69,420
5.7,420
5.71,420
5.72,420
5.73,420
5.74,420
5.75,420
5.76,420
5.77,420
5.78,420
5.79,420
5.8,420
5.81,420
5.82,420
5.83,420
5.84,420
5.85,420
5.86,420
5.87,420
5.88,420
5.89,420
5.9,420
5.91,420
5.92,420
5.93,420
5.94,420
5.95,420
5.96,420
5.97,420
5.98,420
5.99,420
6.0,420
6.01,423
6.02,424
6.03,426
6.04,428
6.05,428
6.06,428
6.07,428
6.08,430
6.09,431
6.1,431
6.11,432
6.12,432
6.13,432
6.14,433
6.15,434
6.16,434
6.17,435
6.18,436
6.19,436
6.2,438
6.21,438
6.22,439
6.23,440
6.24,440
6.25,441
6.26,442
6.27,442
6.28,442
6.29,443
6.3,443
6.31,443
6.32,443
6.33,443
6.34,443
6.35,443
6.36,443
6.37,444
6.38,444
6.39,444
6.4,444
6.41,444
6.42,444
6.43,444
6.44,444
6.45,444
6.46,444
6.47,444
6.48,444
6.49,444
6.5,444
6.51,444
6.52,444
6.53,444
6.54,444
6.55,444
6.56,444
6.57,444
6.58,444
6.59,444
6.6,444
6.61,444
6.62,444
6.63,444
6.64,444
6.65,444
6.66,444
6.67,444
6.68,444
6.69,444
6.7,444
6.71,444
6.72,444
6.73,444
6.74,444
6.75,444
6.76,444
6.77,444
6.78,444
6.79,444
6.8,444
6.81,444
6.82,444
6.83,444
6.84,444
6.85,444
6.86,444
6.87,444
6.88,444
6.89,444
6.9,444
6.91,444
6.92,444
6.93,444
6.94,444
6.95,444
6.96,444
6.97,444
6.98,444
6.99,444
7.0,444
7.01,444
7.02,444
7.03,444
7.04,444
7.05,444
7.06,444
7.07,444
7.08,444
7.09,444
7.1,444
7.11,444
7.12,444
7.13,444
7.14,444
7.15,444
7.16,444
7.17,444
7.18,444
7.19,444
7.2,444
7.21,444
7.22,444
7.23,444
7.24,444
7.25,444
7.26,444
7.27,444
7.28,444
7.29,444
7.3,444
7.31,444
7.32,444
7.33,444
7.34,444
7.35,444
7.36,444
7.37,444
7.38,444
7.39,444
7.4,444
7.41,444
7.42,444
7.43,444
7.44,444
7.45,444
7.46,444
7.47,444
7.48,444
7.49,444
7.5,444
7.51,444
7.52,444
7.53,444
7.54,444
7.55,444
7.56,444
7.57,444
7.58,444
7.59,444
7.6,444
7.61,444
7.62,444
7.63,444
7.64,444
7.65,444
7.66,444
7.67,444
7.68,444
7.69,444
7.7,444
7.71,444
7.72,444
7.73,444
7.74,444
7.75,444
7.76,444
7.77,444
7.78,444
7.79,444
7.8,444
7.81,444
7.82,444
7.83,444
7.84,444
7.85,444
7.86,444
7.87,444
7.88,444
7.89,444
7.9,444
7.91,444
7.92,444
7.93,444
7.94,444
7.95,444
7.96,444
7.97,444
7.98,444
7.99,444
8.0,444


==> data/bp/solving-curve/mlhp-10n.txt <==
x,y
0.01,0
0.02,72
0.03,80
0.04,98
0.05,123
0.06,157
0.07,190
0.08,216
0.09,257
0.1,272
0.11,286
0.12,288
0.13,288
0.14,288
0.15,289
0.16,289
0.17,289
0.18,290
0.19,293
0.2,295
0.21,300
0.22,302
0.23,303
0.24,305
0.25,309
0.26,310
0.27,314
0.28,315
0.29,317
0.3,317
0.31,317
0.32,318
0.33,318
0.34,318
0.35,318
0.36,319
0.37,320
0.38,320
0.39,320
0.4,320
0.41,320
0.42,320
0.43,320
0.44,320
0.45,320
0.46,321
0.47,321
0.48,322
0.49,322
0.5,322
0.51,322
0.52,322
0.53,322
0.54,323
0.55,323
0.56,323
0.57,323
0.58,324
0.59,324
0.6,324
0.61,324
0.62,324
0.63,325
0.64,325
0.65,325
0.66,326
0.67,328
0.68,331
0.69,339
0.7,347
0.71,347
0.72,348
0.73,350
0.74,352
0.75,353
0.76,353
0.77,353
0.78,354
0.79,354
0.8,354
0.81,355
0.82,355
0.83,355
0.84,355
0.85,355
0.86,355
0.87,355
0.88,356
0.89,357
0.9,357
0.91,357
0.92,357
0.93,357
0.94,357
0.95,357
0.96,359
0.97,359
0.98,359
0.99,363
1.0,363
1.01,363
1.02,364
1.03,364
1.04,364
1.05,364
1.06,364
1.07,365
1.08,366
1.09,366
1.1,366
1.11,366
1.12,366
1.13,366
1.14,367
1.15,367
1.16,367
1.17,367
1.18,368
1.19,369
1.2,370
1.21,370
1.22,371
1.23,371
1.24,371
1.25,371
1.26,371
1.27,371
1.28,373
1.29,374
1.3,374
1.31,374
1.32,374
1.33,375
1.34,375
1.35,376
1.36,377
1.37,378
1.38,378
1.39,379
1.4,379
1.41,380
1.42,382
1.43,383
1.44,383
1.45,383
1.46,383
1.47,383
1.48,383
1.49,383
1.5,383
1.51,383
1.52,383
1.53,384
1.54,384
1.55,385
1.56,385
1.57,385
1.58,385
1.59,385
1.6,385
1.61,385
1.62,385
1.63,385
1.64,385
1.65,385
1.66,387
1.67,387
1.68,387
1.69,388
1.7,388
1.71,388
1.72,388
1.73,388
1.74,388
1.75,388
1.76,388
1.77,388
1.78,388
1.79,388
1.8,388
1.81,388
1.82,388
1.83,389
1.84,389
1.85,389
1.86,389
1.87,389
1.88,389
1.89,389
1.9,390
1.91,390
1.92,390
1.93,390
1.94,391
1.95,391
1.96,391
1.97,391
1.98,391
1.99,391
2.0,391
2.01,392
2.02,392
2.03,392
2.04,392
2.05,392
2.06,392
2.07,392
2.08,392
2.09,393
2.1,393
2.11,395
2.12,395
2.13,395
2.14,395
2.15,395
2.16,396
2.17,396
2.18,396
2.19,396
2.2,396
2.21,396
2.22,396
2.23,396
2.24,397
2.25,397
2.26,397
2.27,398
2.28,398
2.29,398
2.3,398
2.31,399
2.32,399
2.33,399
2.34,399
2.35,399
2.36,399
2.37,399
2.38,399
2.39,399
2.4,399
2.41,399
2.42,399
2.43,399
2.44,399
2.45,399
2.46,400
2.47,400
2.48,400
2.49,400
2.5,400
2.51,401
2.52,401
2.53,401
2.54,402
2.55,402
2.56,402
2.57,402
2.58,402
2.59,402
2.6,402
2.61,402
2.62,402
2.63,402
2.64,402
2.65,403
2.66,404
2.67,405
2.68,406
2.69,406
2.7,406
2.71,406
2.72,407
2.73,407
2.74,407
2.75,408
2.76,408
2.77,408
2.78,408
2.79,408
2.8,408
2.81,408
2.82,408
2.83,409
2.84,409
2.85,410
2.86,410
2.87,411
2.88,412
2.89,412
2.9,412
2.91,413
2.92,413
2.93,413
2.94,413
2.95,413
2.96,413
2.97,413
2.98,413
2.99,413
3.0,413
3.01,413
3.02,414
3.03,414
3.04,414
3.05,414
3.06,414
3.07,414
3.08,414
3.09,414
3.1,414
3.11,415
3.12,415
3.13,415
3.14,415
3.15,415
3.16,415
3.17,415
3.18,415
3.19,415
3.2,415
3.21,415
3.22,416
3.23,416
3.24,416
3.25,416
3.26,416
3.27,416
3.28,416
3.29,416
3.3,416
3.31,416
3.32,416
3.33,417
3.34,417
3.35,417
3.36,417
3.37,418
3.38,418
3.39,418
3.4,418
3.41,418
3.42,418
3.43,418
3.44,418
3.45,418
3.46,418
3.47,418
3.48,418
3.49,418
3.5,418
3.51,418
3.52,418
3.53,418
3.54,418
3.55,418
3.56,418
3.57,418
3.58,418
3.59,418
3.6,418
3.61,419
3.62,419
3.63,419
3.64,419
3.65,420
3.66,420
3.67,420
3.68,421
3.69,421
3.7,421
3.71,421
3.72,421
3.73,421
3.74,421
3.75,421
3.76,421
3.77,421
3.78,421
3.79,421
3.8,421
3.81,421
3.82,421
3.83,421
3.84,421
3.85,421
3.86,422
3.87,422
3.88,422
3.89,422
3.9,423
3.91,423
3.92,423
3.93,423
3.94,423
3.95,423
3.96,423
3.97,423
3.98,423
3.99,423
4.0,423
4.01,423
4.02,423
4.03,423
4.04,423
4.05,423
4.06,423
4.07,423
4.08,423
4.09,423
4.1,423
4.11,423
4.12,423
4.13,423
4.14,423
4.15,423
4.16,423
4.17,423
4.18,423
4.19,423
4.2,423
4.21,423
4.22,423
4.23,423
4.24,424
4.25,424
4.26,424
4.27,424
4.28,424
4.29,424
4.3,424
4.31,424
4.32,424
4.33,424
4.34,424
4.35,424
4.36,424
4.37,424
4.38,424
4.39,424
4.4,424
4.41,424
4.42,424
4.43,424
4.44,424
4.45,424
4.46,424
4.47,426
4.48,426
4.49,426
4.5,426
4.51,426
4.52,426
4.53,426
4.54,426
4.55,426
4.56,426
4.57,426
4.58,426
4.59,426
4.6,426
4.61,426
4.62,426
4.63,426
4.64,426
4.65,426
4.66,426
4.67,426
4.68,426
4.69,428
4.7,428
4.71,428
4.72,428
4.73,429
4.74,430
4.75,432
4.76,433
4.77,433
4.78,433
4.79,433
4.8,433
4.81,433
4.82,433
4.83,433
4.84,433
4.85,433
4.86,433
4.87,434
4.88,434
4.89,434
4.9,434
4.91,434
4.92,434
4.93,435
4.94,435
4.95,435
4.96,435
4.97,435
4.98,437
4.99,437
5.0,437
5.01,438
5.02,439
5.03,440
5.04,440
5.05,440
5.06,440
5.07,440
5.08,440
5.09,442
5.1,442
5.11,442
5.12,442
5.13,442
5.14,442
5.15,442
5.16,442
5.17,442
5.18,442
5.19,443
5.2,444
5.21,444
5.22,444
5.23,444
5.24,444
5.25,445
5.26,445
5.27,445
5.28,445
5.29,445
5.3,445
5.31,446
5.32,447
5.33,447
5.34,448
5.35,448
5.36,449
5.37,449
5.38,449
5.39,450
5.4,451
5.41,451
5.42,451
5.43,451
5.44,451
5.45,451
5.46,451
5.47,451
5.48,452
5.49,452
5.5,452
5.51,452
5.52,452
5.53,452
5.54,452
5.55,452
5.56,452
5.57,452
5.58,452
5.59,452
5.6,453
5.61,453
5.62,453
5.63,453
5.64,453
5.65,453
5.66,453
5.67,453
5.68,454
5.69,454
5.7,454
5.71,454
5.72,454
5.73,454
5.74,455
5.75,455
5.76,455
5.77,455
5.78,455
5.79,455
5.8,455
5.81,455
5.82,455
5.83,455
5.84,455
5.85,455
5.86,455
5.87,455
5.88,455
5.89,455
5.9,455
5.91,455
5.92,455
5.93,455
5.94,455
5.95,455
5.96,455
5.97,455
5.98,455
5.99,455
6.0,455
6.01,455
6.02,455
6.03,455
6.04,456
6.05,456
6.06,456
6.07,456
6.08,456
6.09,456
6.1,456
6.11,456
6.12,457
6.13,457
6.14,457
6.15,457
6.16,457
6.17,457
6.18,457
6.19,457
6.2,457
6.21,457
6.22,457
6.23,457
6.24,457
6.25,457
6.26,457
6.27,457
6.28,457
6.29,457
6.3,457
6.31,457
6.32,457
6.33,457
6.34,457
6.35,457
6.36,457
6.37,457
6.38,457
6.39,458
6.4,458
6.41,460
6.42,461
6.43,462
6.44,463
6.45,463
6.46,463
6.47,463
6.48,463
6.49,466
6.5,466
6.51,468
6.52,469
6.53,469
6.54,471
6.55,473
6.56,473
6.57,476
6.58,477
6.59,477
6.6,478
6.61,478
6.62,479
6.63,479
6.64,479
6.65,479
6.66,479
6.67,480
6.68,481
6.69,481
6.7,481
6.71,481
6.72,481
6.73,482
6.74,483
6.75,483
6.76,483
6.77,483
6.78,483
6.79,483
6.8,483
6.81,483
6.82,484
6.83,484
6.84,484
6.85,484
6.86,484
6.87,484
6.88,484
6.89,484
6.9,484
6.91,484
6.92,484
6.93,484
6.94,485
6.95,485
6.96,485
6.97,485
6.98,485
6.99,485
7.0,485
7.01,485
7.02,485
7.03,485
7.04,486
7.05,486
7.06,486
7.07,486
7.08,486
7.09,486
7.1,486
7.11,486
7.12,486
7.13,486
7.14,486
7.15,486
7.16,486
7.17,486
7.18,486
7.19,486
7.2,486
7.21,486
7.22,486
7.23,486
7.24,486
7.25,486
7.26,486
7.27,486
7.28,487
7.29,487
7.3,487
7.31,487
7.32,487
7.33,487
7.34,487
7.35,487
7.36,487
7.37,487
7.38,487
7.39,487
7.4,487
7.41,487
7.42,487
7.43,487
7.44,487
7.45,487
7.46,487
7.47,487
7.48,487
7.49,488
7.5,488
7.51,488
7.52,488
7.53,488
7.54,488
7.55,488
7.56,488
7.57,488
7.58,488
7.59,488
7.6,488
7.61,488
7.62,488
7.63,488
7.64,488
7.65,488
7.66,488
7.67,488
7.68,488
7.69,488
7.7,488
7.71,488
7.72,488
7.73,488
7.74,488
7.75,488
7.76,488
7.77,488
7.78,488
7.79,488
7.8,488
7.81,488
7.82,488
7.83,488
7.84,488
7.85,488
7.86,488
7.87,488
7.88,489
7.89,489
7.9,489
7.91,489
7.92,489
7.93,489
7.94,489
7.95,489
7.96,489
7.97,489
7.98,490
7.99,490
8.0,491


==> data/bp/solving-curve/mlhp-mix-10n+n.txt <==
x,y
0.01,0
0.02,73
0.03,90
0.04,98
0.05,105
0.06,148
0.07,173
0.08,197
0.09,231
0.1,265
0.11,283
0.12,289
0.13,292
0.14,292
0.15,292
0.16,292
0.17,292
0.18,294
0.19,296
0.2,297
0.21,301
0.22,301
0.23,303
0.24,307
0.25,308
0.26,311
0.27,314
0.28,317
0.29,317
0.3,318
0.31,318
0.32,319
0.33,319
0.34,319
0.35,320
0.36,321
0.37,323
0.38,323
0.39,323
0.4,323
0.41,323
0.42,323
0.43,323
0.44,324
0.45,324
0.46,325
0.47,325
0.48,325
0.49,325
0.5,326
0.51,327
0.52,327
0.53,329
0.54,330
0.55,331
0.56,331
0.57,332
0.58,332
0.59,333
0.6,333
0.61,334
0.62,334
0.63,335
0.64,336
0.65,338
0.66,339
0.67,339
0.68,339
0.69,339
0.7,339
0.71,339
0.72,339
0.73,342
0.74,344
0.75,345
0.76,350
0.77,352
0.78,356
0.79,361
0.8,363
0.81,363
0.82,364
0.83,366
0.84,366
0.85,366
0.86,366
0.87,366
0.88,367
0.89,368
0.9,369
0.91,369
0.92,369
0.93,369
0.94,369
0.95,370
0.96,370
0.97,371
0.98,371
0.99,371
1.0,371
1.01,371
1.02,372
1.03,372
1.04,372
1.05,373
1.06,373
1.07,374
1.08,374
1.09,374
1.1,375
1.11,375
1.12,375
1.13,375
1.14,376
1.15,376
1.16,376
1.17,376
1.18,377
1.19,377
1.2,377
1.21,377
1.22,377
1.23,377
1.24,377
1.25,377
1.26,378
1.27,379
1.28,379
1.29,379
1.3,379
1.31,379
1.32,379
1.33,381
1.34,381
1.35,383
1.36,383
1.37,383
1.38,383
1.39,383
1.4,383
1.41,383
1.42,385
1.43,385
1.44,385
1.45,385
1.46,385
1.47,385
1.48,385
1.49,385
1.5,385
1.51,385
1.52,386
1.53,386
1.54,386
1.55,386
1.56,387
1.57,388
1.58,389
1.59,389
1.6,389
1.61,390
1.62,390
1.63,390
1.64,390
1.65,390
1.66,391
1.67,391
1.68,391
1.69,391
1.7,391
1.71,391
1.72,391
1.73,391
1.74,391
1.75,391
1.76,391
1.77,391
1.78,392
1.79,392
1.8,392
1.81,392
1.82,392
1.83,392
1.84,393
1.85,393
1.86,394
1.87,394
1.88,394
1.89,394
1.9,394
1.91,394
1.92,394
1.93,394
1.94,394
1.95,394
1.96,394
1.97,395
1.98,395
1.99,395
2.0,396
2.01,396
2.02,396
2.03,396
2.04,396
2.05,396
2.06,396
2.07,396
2.08,397
2.09,397
2.1,397
2.11,397
2.12,397
2.13,398
2.14,398
2.15,398
2.16,398
2.17,398
2.18,398
2.19,398
2.2,399
2.21,399
2.22,399
2.23,399
2.24,399
2.25,399
2.26,399
2.27,399
2.28,399
2.29,399
2.3,399
2.31,400
2.32,400
2.33,400
2.34,400
2.35,400
2.36,400
2.37,400
2.38,400
2.39,400
2.4,400
2.41,400
2.42,400
2.43,400
2.44,400
2.45,400
2.46,400
2.47,400
2.48,400
2.49,400
2.5,400
2.51,400
2.52,400
2.53,401
2.54,401
2.55,401
2.56,401
2.57,401
2.58,402
2.59,402
2.6,402
2.61,402
2.62,402
2.63,402
2.64,402
2.65,402
2.66,403
2.67,403
2.68,403
2.69,404
2.7,404
2.71,404
2.72,404
2.73,404
2.74,404
2.75,404
2.76,404
2.77,404
2.78,404
2.79,404
2.8,405
2.81,405
2.82,405
2.83,405
2.84,405
2.85,405
2.86,405
2.87,405
2.88,405
2.89,405
2.9,405
2.91,406
2.92,406
2.93,407
2.94,407
2.95,407
2.96,407
2.97,407
2.98,407
2.99,407
3.0,408
3.01,408
3.02,408
3.03,408
3.04,408
3.05,408
3.06,408
3.07,408
3.08,408
3.09,409
3.1,409
3.11,409
3.12,409
3.13,409
3.14,409
3.15,409
3.16,409
3.17,410
3.18,410
3.19,410
3.2,410
3.21,410
3.22,410
3.23,410
3.24,410
3.25,410
3.26,410
3.27,410
3.28,410
3.29,410
3.3,410
3.31,410
3.32,410
3.33,410
3.34,410
3.35,410
3.36,410
3.37,410
3.38,410
3.39,410
3.4,410
3.41,410
3.42,410
3.43,410
3.44,410
3.45,410
3.46,410
3.47,410
3.48,410
3.49,410
3.5,410
3.51,410
3.52,410
3.53,410
3.54,410
3.55,410
3.56,410
3.57,410
3.58,410
3.59,410
3.6,410
3.61,410
3.62,410
3.63,410
3.64,410
3.65,410
3.66,410
3.67,410
3.68,410
3.69,410
3.7,410
3.71,410
3.72,410
3.73,410
3.74,410
3.75,410
3.76,410
3.77,410
3.78,410
3.79,411
3.8,411
3.81,411
3.82,413
3.83,413
3.84,413
3.85,413
3.86,413
3.87,413
3.88,414
3.89,414
3.9,414
3.91,414
3.92,414
3.93,415
3.94,415
3.95,415
3.96,415
3.97,415
3.98,415
3.99,415
4.0,415
4.01,415
4.02,415
4.03,415
4.04,415
4.05,415
4.06,415
4.07,415
4.08,415
4.09,415
4.1,415
4.11,415
4.12,415
4.13,415
4.14,415
4.15,415
4.16,415
4.17,415
4.18,415
4.19,415
4.2,415
4.21,415
4.22,415
4.23,415
4.24,415
4.25,415
4.26,415
4.27,415
4.28,415
4.29,415
4.3,415
4.31,415
4.32,415
4.33,416
4.34,416
4.35,416
4.36,416
4.37,416
4.38,417
4.39,417
4.4,417
4.41,417
4.42,417
4.43,417
4.44,417
4.45,417
4.46,417
4.47,417
4.48,417
4.49,417
4.5,417
4.51,417
4.52,417
4.53,417
4.54,417
4.55,417
4.56,417
4.57,418
4.58,418
4.59,418
4.6,418
4.61,420
4.62,420
4.63,421
4.64,421
4.65,421
4.66,421
4.67,421
4.68,421
4.69,421
4.7,421
4.71,421
4.72,421
4.73,423
4.74,423
4.75,423
4.76,424
4.77,424
4.78,425
4.79,425
4.8,425
4.81,425
4.82,426
4.83,426
4.84,426
4.85,426
4.86,426
4.87,426
4.88,426
4.89,426
4.9,426
4.91,426
4.92,426
4.93,426
4.94,426
4.95,426
4.96,426
4.97,426
4.98,426
4.99,426
5.0,426
5.01,426
5.02,426
5.03,426
5.04,426
5.05,426
5.06,426
5.07,426
5.08,426
5.09,426
5.1,426
5.11,426
5.12,426
5.13,427
5.14,427
5.15,428
5.16,428
5.17,428
5.18,429
5.19,429
5.2,429
5.21,430
5.22,430
5.23,432
5.24,432
5.25,432
5.26,432
5.27,432
5.28,432
5.29,433
5.3,433
5.31,434
5.32,434
5.33,434
5.34,434
5.35,434
5.36,435
5.37,435
5.38,435
5.39,435
5.4,435
5.41,435
5.42,435
5.43,436
5.44,436
5.45,436
5.46,436
5.47,436
5.48,436
5.49,436
5.5,437
5.51,438
5.52,438
5.53,438
5.54,438
5.55,438
5.56,438
5.57,438
5.58,438
5.59,438
5.6,439
5.61,439
5.62,439
5.63,439
5.64,439
5.65,439
5.66,439
5.67,439
5.68,439
5.69,440
5.7,440
5.71,440
5.72,440
5.73,440
5.74,440
5.75,440
5.76,440
5.77,440
5.78,440
5.79,440
5.8,440
5.81,440
5.82,440
5.83,440
5.84,440
5.85,440
5.86,440
5.87,440
5.88,440
5.89,440
5.9,440
5.91,440
5.92,440
5.93,440
5.94,440
5.95,440
5.96,440
5.97,440
5.98,440
5.99,440
6.0,440
6.01,441
6.02,441
6.03,441
6.04,442
6.05,442
6.06,442
6.07,442
6.08,442
6.09,442
6.1,442
6.11,442
6.12,442
6.13,442
6.14,442
6.15,442
6.16,442
6.17,442
6.18,442
6.19,442
6.2,443
6.21,443
6.22,443
6.23,443
6.24,443
6.25,444
6.26,444
6.27,444
6.28,444
6.29,445
6.3,445
6.31,445
6.32,445
6.33,445
6.34,446
6.35,446
6.36,446
6.37,446
6.38,446
6.39,446
6.4,446
6.41,446
6.42,446
6.43,447
6.44,447
6.45,447
6.46,447
6.47,447
6.48,447
6.49,447
6.5,447
6.51,448
6.52,451
6.53,452
6.54,454
6.55,455
6.56,459
6.57,460
6.58,463
6.59,465
6.6,467
6.61,468
6.62,468
6.63,468
6.64,471
6.65,471
6.66,471
6.67,471
6.68,471
6.69,471
6.7,471
6.71,471
6.72,471
6.73,471
6.74,471
6.75,471
6.76,471
6.77,471
6.78,471
6.79,472
6.8,472
6.81,472
6.82,472
6.83,472
6.84,472
6.85,472
6.86,472
6.87,472
6.88,472
6.89,472
6.9,472
6.91,473
6.92,473
6.93,473
6.94,473
6.95,473
6.96,473
6.97,473
6.98,473
6.99,473
7.0,473
7.01,473
7.02,473
7.03,473
7.04,473
7.05,474
7.06,474
7.07,474
7.08,475
7.09,475
7.1,475
7.11,475
7.12,475
7.13,475
7.14,475
7.15,475
7.16,475
7.17,475
7.18,476
7.19,476
7.2,476
7.21,476
7.22,476
7.23,477
7.24,477
7.25,477
7.26,477
7.27,477
7.28,477
7.29,477
7.3,477
7.31,477
7.32,477
7.33,477
7.34,477
7.35,477
7.36,477
7.37,477
7.38,478
7.39,478
7.4,478
7.41,478
7.42,478
7.43,478
7.44,478
7.45,478
7.46,478
7.47,478
7.48,478
7.49,478
7.5,478
7.51,478
7.52,478
7.53,478
7.54,478
7.55,478
7.56,478
7.57,478
7.58,478
7.59,478
7.6,478
7.61,478
7.62,478
7.63,478
7.64,478
7.65,478
7.66,478
7.67,478
7.68,478
7.69,479
7.7,479
7.71,479
7.72,479
7.73,479
7.74,480
7.75,480
7.76,480
7.77,480
7.78,480
7.79,480
7.8,480
7.81,480
7.82,480
7.83,480
7.84,480
7.85,481
7.86,482
7.87,482
7.88,482
7.89,482
7.9,482
7.91,482
7.92,482
7.93,482
7.94,482
7.95,482
7.96,482
7.97,482
7.98,482
7.99,482
8.0,482


==> data/cg/graph_compare.txt <==
x,y,label
1216.0,0.011,ACO
1870.0,0.06,MLPH
1809.0,0.063,MLPH
1557.0,0.054,MLPH
2030.0,0.016,MLPH
1000.0,0.099,MLPH
1406.0,0.01,MLPH
1000.0,0.029,Gurobi
1000.0,0.5,MLPH
1000.0,0.492,ACO
1000.0,0.494,ACO
1000.0,0.49,MLPH
1085.0,0.019,MLPH
701.0,0.029,MLPH
905.0,0.105,MLPH
947.0,0.097,MLPH
1000.0,0.9,MLPH
500.0,0.1,Fastwclq
852.0,0.034,MLPH
475.0,0.016,MLPH
597.0,0.022,MLPH
690.0,0.028,MLPH
1000.0,0.477,TSM
500.0,0.502,TSM
607.0,0.034,MLPH
450.0,0.057,ACO
450.0,0.057,ACO
1000.0,0.971,MLPH
450.0,0.082,TSM
450.0,0.166,MLPH
450.0,0.165,MLPH
450.0,0.081,MLPH
450.0,0.081,MLPH
450.0,0.172,MLPH
450.0,0.172,MLPH
450.0,0.097,ACO
256.0,0.387,MLPH
450.0,0.097,ACO
500.0,0.901,MLPH
405.0,0.043,MLPH
281.0,0.027,Fastwclq
225.0,0.411,MLPH
385.0,0.258,MLPH
300.0,0.482,LSCC
300.0,0.484,TSM
500.0,0.472,MLPH
352.0,0.237,TSM
300.0,0.477,Fastwclq
250.0,0.103,Fastwclq
196.0,0.438,MLPH
250.0,0.503,TSM
169.0,0.469,MLPH
500.0,0.972,TSM
282.0,0.082,MLPH
202.0,0.06,Fastwclq
144.0,0.504,MLPH
212.0,0.072,MLPH
250.0,0.896,MLPH
149.0,0.049,Fastwclq
250.0,0.477,MLPH
121.0,0.545,MLPH
100.0,0.034,MLPH
100.0,0.034,MLPH
88.0,0.038,MLPH
191.0,0.13,Fastwclq
125.0,0.095,TSM
88.0,0.038,MLPH
100.0,0.594,MLPH
125.0,0.502,TSM
79.0,0.051,TSM
81.0,0.652,MLPH
125.0,0.495,MLPH
125.0,0.898,MLPH
93.0,0.139,MLPH
67.0,0.105,TSM
95.0,0.169,MLPH
56.0,0.071,TSM
64.0,0.722,MLPH
37.0,0.108,MLPH
47.0,0.218,MLPH
23.0,0.281,ACO


==> data/cg/large-cs/lp-curve-cg/mssp-cs-0.txt <==
x,y
1,54.28034
2,47.19531
3,43.55083
4,41.84672
5,40.70852
6,39.88334
7,39.24757
8,38.76247
9,38.419
10,38.15711


==> data/cg/large-cs/lp-curve-cg/mssp-cs-1.txt <==
x,y
1,54.28034
2,44.80182
3,41.68607
4,39.88017
5,38.7465
6,38.12679
7,37.93081
8,37.81694
9,37.73617
10,37.67551


==> data/cg/large-cs/lp-curve-cg/mssp-cs-2.txt <==
x,y
1,54.28034
2,46.09581
3,43.3066
4,41.81632
5,40.81037
6,40.05993
7,39.50832
8,39.12638
9,38.83941
10,38.60201


==> data/cg/large-cs/lp-curve-cg/mssp-cs-3.txt <==
x,y
1,54.28034
2,46.11649
3,43.38848
4,41.87544
5,40.89665
6,40.17585
7,39.63697
8,39.27954
9,39.00529
10,38.78219


==> data/cg/large-cs/lp-curve-cg/mssp-cs-4.txt <==
x,y
1,54.28034
2,54.14112
3,54.08485
4,54.00087
5,53.91287
6,53.80553
7,53.71346
8,53.62529
9,53.49992
10,53.39478


==> data/cg/large-cs/lp-curve-cg/mssp-cs-5.txt <==
x,y
1,54.28034
2,48.25222
3,47.15747
4,46.37126
5,45.70919
6,45.11457
7,44.60968
8,44.15391
9,43.74684
10,43.36695


==> data/cg/large-cs/lp-curve-cg/svm-cs-0.txt <==
x,y
1,54.28034
2,47.74053
3,43.95683
4,42.18208
5,41.08125
6,40.32603
7,39.7755
8,39.33931
9,38.99795
10,38.7555


==> data/cg/large-cs/lp-curve-cg/svm-cs-1.txt <==
x,y
1,54.28034
2,45.70982
3,42.31344
4,40.67722
5,39.66096
6,38.98307
7,38.54871
8,38.39104
9,38.27801
10,38.19458


==> data/cg/large-cs/lp-curve-cg/svm-cs-2.txt <==
x,y
1,54.28034
2,46.86572
3,43.91683
4,42.46781
5,41.53085
6,40.86581
7,40.36417
8,39.97273
9,39.67409
10,39.45526


==> data/cg/large-cs/lp-curve-cg/svm-cs-3.txt <==
x,y
1,54.28034
2,46.92719
3,43.97441
4,42.55964
5,41.62948
6,40.99014
7,40.50053
8,40.11624
9,39.81973
10,39.60838


==> data/cg/large-cs/lp-curve-cg/svm-cs-4.txt <==
x,y
1,54.28034
2,54.22154
3,54.10835
4,53.8216
5,53.72507
6,53.66233
7,53.57719
8,53.5002
9,53.33156
10,53.21269


==> data/cg/large-cs/lp-curve-cg/svm-cs-5.txt <==
x,y
1,54.28034
2,48.86617
3,47.14675
4,46.32989
5,45.66042
6,45.07672
7,44.57006
8,44.10789
9,43.7153
10,43.35516


==> data/cg/large-cs/lp-curve/mssp-cs-0.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.411921999999999855e+01
2.999999999999999889e-02,5.411921999999999855e+01
3.500000000000000333e-02,5.411921999999999855e+01
4.000000000000000083e-02,5.399284999999999712e+01
4.499999999999999833e-02,5.399284999999999712e+01
5.000000000000000278e-02,5.318565000000000254e+01
5.500000000000000028e-02,5.297890999999999906e+01
5.999999999999999778e-02,5.217784000000000333e+01
6.500000000000000222e-02,5.205928999999999718e+01
7.000000000000000666e-02,5.197135999999999711e+01
7.499999999999999722e-02,5.197135999999999711e+01
8.000000000000000167e-02,5.197135999999999711e+01
8.500000000000000611e-02,5.152414000000000271e+01
8.999999999999999667e-02,5.135956000000000188e+01
9.500000000000000111e-02,5.135956000000000188e+01
1.000000000000000056e-01,5.097704999999999842e+01
1.049999999999999961e-01,5.076731999999999800e+01
1.100000000000000006e-01,5.069467999999999819e+01
1.150000000000000050e-01,5.069467999999999819e+01
1.199999999999999956e-01,5.052998999999999796e+01
1.250000000000000000e-01,5.031875999999999749e+01
1.300000000000000044e-01,5.031875999999999749e+01
1.350000000000000089e-01,5.031302000000000163e+01
1.400000000000000133e-01,5.027239999999999753e+01
1.449999999999999900e-01,5.000473999999999819e+01
1.499999999999999944e-01,4.981284000000000134e+01
1.549999999999999989e-01,4.975769999999999982e+01
1.600000000000000033e-01,4.964853999999999701e+01
1.650000000000000078e-01,4.957079999999999842e+01
1.700000000000000122e-01,4.951973000000000269e+01
1.749999999999999889e-01,4.951151000000000124e+01
1.799999999999999933e-01,4.948629999999999995e+01
1.849999999999999978e-01,4.948629999999999995e+01
1.900000000000000022e-01,4.948629999999999995e+01
1.950000000000000067e-01,4.928743000000000052e+01
2.000000000000000111e-01,4.918760000000000332e+01
2.049999999999999878e-01,4.914865000000000350e+01
2.099999999999999922e-01,4.907802999999999827e+01
2.149999999999999967e-01,4.905677000000000021e+01
2.200000000000000011e-01,4.904326999999999970e+01
2.250000000000000056e-01,4.898060000000000258e+01
2.300000000000000100e-01,4.894745999999999952e+01
2.349999999999999867e-01,4.894745999999999952e+01
2.399999999999999911e-01,4.893930999999999898e+01
2.449999999999999956e-01,4.880707000000000306e+01
2.500000000000000000e-01,4.872216999999999842e+01
2.550000000000000044e-01,4.864070000000000249e+01
2.600000000000000089e-01,4.862071000000000254e+01
2.650000000000000133e-01,4.861348000000000269e+01
2.700000000000000178e-01,4.861142999999999859e+01
2.750000000000000222e-01,4.861142999999999859e+01
2.800000000000000266e-01,4.860862000000000194e+01
2.849999999999999756e-01,4.860537000000000063e+01
2.899999999999999800e-01,4.859859999999999758e+01
2.949999999999999845e-01,4.856132000000000204e+01
2.999999999999999889e-01,4.844548999999999950e+01
3.049999999999999933e-01,4.834416999999999831e+01
3.099999999999999978e-01,4.828403999999999741e+01
3.150000000000000022e-01,4.740563999999999822e+01
3.200000000000000067e-01,4.728714000000000084e+01
3.250000000000000111e-01,4.728493000000000279e+01
3.300000000000000155e-01,4.728260000000000218e+01
3.350000000000000200e-01,4.727870999999999668e+01
3.400000000000000244e-01,4.726729999999999876e+01
3.449999999999999734e-01,4.724743000000000137e+01
3.499999999999999778e-01,4.721826999999999686e+01
3.549999999999999822e-01,4.713358000000000203e+01
3.599999999999999867e-01,4.708167000000000257e+01
3.649999999999999911e-01,4.706837999999999766e+01
3.699999999999999956e-01,4.706633000000000067e+01
3.750000000000000000e-01,4.706419999999999959e+01
3.800000000000000044e-01,4.705731999999999715e+01
3.850000000000000089e-01,4.692316999999999894e+01
3.900000000000000133e-01,4.597948999999999842e+01
3.950000000000000178e-01,4.597778999999999883e+01
4.000000000000000222e-01,4.590465999999999980e+01
4.050000000000000266e-01,4.588020999999999816e+01
4.099999999999999756e-01,4.586417999999999751e+01
4.149999999999999800e-01,4.580295999999999879e+01
4.199999999999999845e-01,4.580100999999999800e+01
4.249999999999999889e-01,4.579191999999999751e+01
4.299999999999999933e-01,4.578873000000000104e+01
4.349999999999999978e-01,4.578873000000000104e+01
4.400000000000000022e-01,4.578144000000000347e+01
4.450000000000000067e-01,4.577047999999999917e+01
4.500000000000000111e-01,4.576518999999999693e+01
4.550000000000000155e-01,4.574761000000000166e+01
4.600000000000000200e-01,4.574269999999999925e+01
4.650000000000000244e-01,4.574098000000000042e+01
4.699999999999999734e-01,4.573398999999999859e+01
4.749999999999999778e-01,4.569004000000000332e+01
4.799999999999999822e-01,4.568200999999999823e+01
4.849999999999999867e-01,4.568074000000000012e+01
4.899999999999999911e-01,4.563577000000000083e+01
4.949999999999999956e-01,4.560618999999999801e+01
5.000000000000000000e-01,4.560488999999999749e+01
5.050000000000000044e-01,4.559481999999999857e+01
5.100000000000000089e-01,4.558438999999999908e+01
5.150000000000000133e-01,4.557905999999999835e+01
5.200000000000000178e-01,4.557858000000000231e+01
5.250000000000000222e-01,4.557735000000000269e+01
5.300000000000000266e-01,4.557618999999999687e+01
5.350000000000000311e-01,4.553363000000000227e+01
5.400000000000000355e-01,4.552635000000000076e+01
5.450000000000000400e-01,4.516801000000000244e+01
5.500000000000000444e-01,4.494366999999999734e+01
5.550000000000000488e-01,4.494194999999999851e+01
5.600000000000000533e-01,4.493334000000000117e+01
5.649999999999999467e-01,4.492609999999999815e+01
5.699999999999999512e-01,4.492286000000000001e+01
5.749999999999999556e-01,4.491859999999999786e+01
5.799999999999999600e-01,4.490961000000000070e+01
5.849999999999999645e-01,4.486961999999999762e+01
5.899999999999999689e-01,4.486247999999999791e+01
5.949999999999999734e-01,4.483140999999999821e+01
5.999999999999999778e-01,4.482227000000000317e+01
6.049999999999999822e-01,4.480740999999999730e+01
6.099999999999999867e-01,4.480693000000000126e+01
6.149999999999999911e-01,4.480635999999999797e+01
6.199999999999999956e-01,4.479740999999999929e+01
6.250000000000000000e-01,4.479137000000000057e+01
6.300000000000000044e-01,4.478782000000000352e+01
6.350000000000000089e-01,4.478370000000000317e+01
6.400000000000000133e-01,4.478065000000000140e+01
6.450000000000000178e-01,4.478065000000000140e+01
6.500000000000000222e-01,4.478023000000000309e+01
6.550000000000000266e-01,4.476912999999999698e+01
6.600000000000000311e-01,4.465892000000000195e+01
6.650000000000000355e-01,4.449168999999999841e+01
6.700000000000000400e-01,4.416205000000000069e+01
6.750000000000000444e-01,4.407961000000000240e+01
6.800000000000000488e-01,4.405270999999999759e+01
6.850000000000000533e-01,4.402418999999999727e+01
6.899999999999999467e-01,4.401816000000000173e+01
6.949999999999999512e-01,4.401789999999999736e+01
6.999999999999999556e-01,4.401753999999999678e+01
7.049999999999999600e-01,4.401673999999999864e+01
7.099999999999999645e-01,4.401574999999999704e+01
7.149999999999999689e-01,4.401330999999999705e+01
7.199999999999999734e-01,4.400786999999999694e+01
7.249999999999999778e-01,4.399772999999999712e+01
7.299999999999999822e-01,4.398709000000000202e+01
7.349999999999999867e-01,4.397973999999999961e+01
7.399999999999999911e-01,4.396871999999999758e+01
7.449999999999999956e-01,4.396480999999999995e+01
7.500000000000000000e-01,4.396480999999999995e+01
7.550000000000000044e-01,4.396435999999999922e+01
7.600000000000000089e-01,4.396334999999999837e+01
7.650000000000000133e-01,4.396258000000000266e+01
7.700000000000000178e-01,4.396182000000000301e+01
7.750000000000000222e-01,4.396009999999999707e+01
7.800000000000000266e-01,4.394669999999999987e+01
7.850000000000000311e-01,4.392360000000000042e+01
7.900000000000000355e-01,4.376145999999999958e+01
7.950000000000000400e-01,4.356647999999999854e+01
8.000000000000000444e-01,4.351266999999999996e+01
8.050000000000000488e-01,4.350475000000000136e+01
8.100000000000000533e-01,4.350256000000000256e+01
8.149999999999999467e-01,4.350216999999999956e+01
8.199999999999999512e-01,4.350113000000000341e+01
8.249999999999999556e-01,4.350075999999999965e+01
8.299999999999999600e-01,4.350075999999999965e+01
8.349999999999999645e-01,4.349783000000000044e+01
8.399999999999999689e-01,4.349752000000000152e+01
8.449999999999999734e-01,4.349712000000000245e+01
8.499999999999999778e-01,4.349625999999999948e+01
8.549999999999999822e-01,4.349625999999999948e+01
8.599999999999999867e-01,4.349300999999999817e+01
8.649999999999999911e-01,4.348742000000000019e+01
8.699999999999999956e-01,4.347993999999999915e+01
8.750000000000000000e-01,4.347751999999999839e+01
8.800000000000000044e-01,4.347469999999999857e+01
8.850000000000000089e-01,4.346515000000000128e+01
8.900000000000000133e-01,4.344630999999999688e+01
8.950000000000000178e-01,4.343769999999999953e+01
9.000000000000000222e-01,4.343092000000000041e+01
9.050000000000000266e-01,4.342754999999999654e+01
9.100000000000000311e-01,4.342754999999999654e+01
9.150000000000000355e-01,4.342732000000000170e+01
9.200000000000000400e-01,4.342678000000000083e+01
9.250000000000000444e-01,4.342634000000000327e+01
9.300000000000000488e-01,4.342611000000000132e+01
9.350000000000000533e-01,4.342190000000000083e+01
9.399999999999999467e-01,4.341821000000000197e+01
9.449999999999999512e-01,4.341369999999999862e+01
9.499999999999999556e-01,4.335197000000000145e+01
9.549999999999999600e-01,4.317470000000000141e+01
9.599999999999999645e-01,4.306040000000000134e+01
9.649999999999999689e-01,4.294481999999999999e+01
9.699999999999999734e-01,4.294481999999999999e+01
9.749999999999999778e-01,4.294407000000000352e+01
9.799999999999999822e-01,4.294353999999999871e+01
9.849999999999999867e-01,4.294322999999999979e+01
9.899999999999999911e-01,4.293679999999999808e+01
9.949999999999999956e-01,4.291982999999999748e+01
1.000000000000000000e+00,4.291544999999999987e+01
1.004999999999999893e+00,4.290771000000000157e+01
1.010000000000000009e+00,4.290484000000000009e+01
1.014999999999999902e+00,4.290147000000000332e+01
1.020000000000000018e+00,4.290106000000000108e+01
1.024999999999999911e+00,4.289833000000000141e+01
1.030000000000000027e+00,4.289665000000000106e+01
1.034999999999999920e+00,4.289578999999999809e+01
1.040000000000000036e+00,4.289515999999999707e+01
1.044999999999999929e+00,4.286119999999999663e+01
1.050000000000000044e+00,4.282822000000000173e+01
1.054999999999999938e+00,4.265964000000000311e+01
1.060000000000000053e+00,4.262637999999999749e+01
1.064999999999999947e+00,4.262586000000000297e+01
1.070000000000000062e+00,4.262557999999999936e+01
1.074999999999999956e+00,4.262527999999999651e+01
1.080000000000000071e+00,4.262490999999999985e+01
1.084999999999999964e+00,4.262378999999999962e+01
1.090000000000000080e+00,4.262198999999999671e+01
1.094999999999999973e+00,4.261814999999999998e+01
1.100000000000000089e+00,4.261464999999999748e+01
1.104999999999999982e+00,4.259933000000000192e+01
1.110000000000000098e+00,4.259548000000000201e+01
1.114999999999999991e+00,4.258793000000000006e+01
1.120000000000000107e+00,4.258599000000000245e+01
1.125000000000000000e+00,4.258549000000000007e+01
1.129999999999999893e+00,4.258549000000000007e+01
1.135000000000000009e+00,4.258489999999999753e+01
1.139999999999999902e+00,4.258473999999999648e+01
1.145000000000000018e+00,4.258451999999999771e+01
1.149999999999999911e+00,4.258438999999999908e+01
1.155000000000000027e+00,4.258399000000000001e+01
1.159999999999999920e+00,4.258308999999999855e+01
1.165000000000000036e+00,4.258229999999999649e+01
1.169999999999999929e+00,4.258053000000000310e+01
1.175000000000000044e+00,4.258030999999999722e+01
1.179999999999999938e+00,4.257898000000000138e+01
1.185000000000000053e+00,4.257753999999999905e+01
1.189999999999999947e+00,4.257670000000000243e+01
1.195000000000000062e+00,4.257623999999999853e+01
1.199999999999999956e+00,4.257594000000000278e+01
1.205000000000000071e+00,4.257307999999999737e+01
1.209999999999999964e+00,4.257272999999999996e+01
1.215000000000000080e+00,4.256181999999999732e+01
1.219999999999999973e+00,4.255308000000000135e+01
1.225000000000000089e+00,4.254480000000000217e+01
1.229999999999999982e+00,4.254460999999999871e+01
1.235000000000000098e+00,4.254113999999999862e+01
1.239999999999999991e+00,4.254077000000000197e+01
1.245000000000000107e+00,4.254077000000000197e+01
1.250000000000000000e+00,4.245101999999999975e+01
1.254999999999999893e+00,4.228244000000000113e+01
1.260000000000000009e+00,4.223714999999999975e+01
1.264999999999999902e+00,4.219429999999999836e+01
1.270000000000000018e+00,4.219368999999999659e+01
1.274999999999999911e+00,4.219089999999999918e+01
1.280000000000000027e+00,4.218965000000000032e+01
1.284999999999999920e+00,4.218910000000000338e+01
1.290000000000000036e+00,4.218872000000000355e+01
1.294999999999999929e+00,4.218860000000000099e+01
1.300000000000000044e+00,4.218784000000000134e+01
1.304999999999999938e+00,4.218627999999999645e+01
1.310000000000000053e+00,4.218560999999999694e+01
1.314999999999999947e+00,4.215885999999999711e+01
1.320000000000000062e+00,4.213427000000000078e+01
1.324999999999999956e+00,4.203609999999999758e+01
1.330000000000000071e+00,4.200502000000000180e+01
1.334999999999999964e+00,4.197885000000000133e+01
1.340000000000000080e+00,4.197346999999999895e+01
1.344999999999999973e+00,4.197292999999999807e+01
1.350000000000000089e+00,4.196997999999999962e+01
1.354999999999999982e+00,4.196958000000000055e+01
1.360000000000000098e+00,4.196909000000000134e+01
1.364999999999999991e+00,4.196878999999999849e+01
1.370000000000000107e+00,4.196838999999999942e+01
1.375000000000000000e+00,4.196813000000000216e+01
1.379999999999999893e+00,4.196786999999999779e+01
1.385000000000000009e+00,4.196777000000000157e+01
1.389999999999999902e+00,4.196755999999999887e+01
1.395000000000000018e+00,4.196732000000000085e+01
1.399999999999999911e+00,4.196712999999999738e+01
1.405000000000000027e+00,4.172124000000000166e+01
1.409999999999999920e+00,4.172091999999999956e+01
1.415000000000000036e+00,4.172066000000000230e+01
1.419999999999999929e+00,4.172034000000000020e+01
1.425000000000000044e+00,4.171860999999999819e+01
1.429999999999999938e+00,4.171609000000000123e+01
1.435000000000000053e+00,4.137697000000000003e+01
1.439999999999999947e+00,4.137069999999999936e+01
1.445000000000000062e+00,4.137046000000000134e+01
1.449999999999999956e+00,4.136650999999999812e+01
1.455000000000000071e+00,4.136464999999999748e+01
1.459999999999999964e+00,4.136198999999999870e+01
1.465000000000000080e+00,4.136155000000000115e+01
1.469999999999999973e+00,4.136128000000000071e+01
1.475000000000000089e+00,4.136113999999999891e+01
1.479999999999999982e+00,4.136113999999999891e+01
1.485000000000000098e+00,4.136102000000000345e+01
1.489999999999999991e+00,4.136072999999999666e+01
1.495000000000000107e+00,4.136043000000000092e+01
1.500000000000000000e+00,4.136023000000000138e+01
1.504999999999999893e+00,4.135665999999999798e+01
1.510000000000000009e+00,4.135665999999999798e+01
1.514999999999999902e+00,4.135607000000000255e+01
1.520000000000000018e+00,4.135558000000000334e+01
1.524999999999999911e+00,4.135513999999999868e+01
1.530000000000000027e+00,4.097776000000000352e+01
1.534999999999999920e+00,4.097590000000000288e+01
1.540000000000000036e+00,4.097578000000000031e+01
1.544999999999999929e+00,4.097511999999999688e+01
1.550000000000000044e+00,4.097373000000000332e+01
1.554999999999999938e+00,4.094377999999999673e+01
1.560000000000000053e+00,4.084754000000000218e+01
1.564999999999999947e+00,4.056985999999999848e+01
1.570000000000000062e+00,4.050773000000000224e+01
1.574999999999999956e+00,4.050558999999999799e+01
1.580000000000000071e+00,4.014614000000000260e+01
1.584999999999999964e+00,4.014602000000000004e+01
1.590000000000000080e+00,4.014582000000000050e+01
1.594999999999999973e+00,4.012881000000000142e+01
1.600000000000000089e+00,4.007947000000000060e+01
1.604999999999999982e+00,4.002485999999999677e+01
1.610000000000000098e+00,4.000645999999999702e+01
1.614999999999999991e+00,4.000636999999999688e+01
1.620000000000000107e+00,3.970047000000000281e+01
1.625000000000000000e+00,3.970047000000000281e+01
1.629999999999999893e+00,3.970018999999999920e+01
1.635000000000000009e+00,3.946074000000000126e+01
1.639999999999999902e+00,3.945895999999999759e+01
1.645000000000000018e+00,3.945768000000000342e+01
1.649999999999999911e+00,3.945738999999999663e+01
1.655000000000000027e+00,3.924132999999999782e+01
1.659999999999999920e+00,3.924105000000000132e+01
1.665000000000000036e+00,3.924076999999999771e+01
1.669999999999999929e+00,3.923942999999999870e+01
1.675000000000000044e+00,3.923931000000000324e+01
1.679999999999999938e+00,3.923548000000000258e+01
1.685000000000000053e+00,3.923519000000000290e+01
1.689999999999999947e+00,3.923376999999999981e+01
1.695000000000000062e+00,3.923226999999999975e+01
1.699999999999999956e+00,3.923185000000000144e+01
1.705000000000000071e+00,3.922892999999999830e+01
1.709999999999999964e+00,3.922885000000000133e+01
1.715000000000000080e+00,3.922870999999999952e+01
1.719999999999999973e+00,3.922746000000000066e+01
1.725000000000000089e+00,3.922700999999999993e+01
1.729999999999999982e+00,3.922677000000000191e+01
1.735000000000000098e+00,3.922661999999999694e+01
1.739999999999999991e+00,3.922661999999999694e+01
1.745000000000000107e+00,3.922653999999999996e+01
1.750000000000000000e+00,3.922623999999999711e+01
1.754999999999999893e+00,3.922601999999999833e+01
1.760000000000000009e+00,3.922578000000000031e+01
1.764999999999999902e+00,3.922570999999999941e+01
1.770000000000000018e+00,3.922570999999999941e+01
1.774999999999999911e+00,3.922415999999999769e+01
1.780000000000000027e+00,3.922393000000000285e+01
1.784999999999999920e+00,3.922352999999999668e+01
1.790000000000000036e+00,3.922243000000000279e+01
1.794999999999999929e+00,3.922102999999999895e+01
1.800000000000000044e+00,3.921949999999999648e+01
1.804999999999999938e+00,3.921721999999999753e+01
1.810000000000000053e+00,3.921584000000000003e+01
1.814999999999999947e+00,3.921553000000000111e+01
1.820000000000000062e+00,3.921414999999999651e+01
1.824999999999999956e+00,3.921408999999999878e+01
1.830000000000000071e+00,3.921202000000000254e+01
1.834999999999999964e+00,3.921202000000000254e+01
1.840000000000000080e+00,3.921029999999999660e+01
1.844999999999999973e+00,3.921000999999999692e+01
1.850000000000000089e+00,3.920868999999999716e+01
1.854999999999999982e+00,3.920853000000000321e+01
1.860000000000000098e+00,3.920844000000000307e+01
1.864999999999999991e+00,3.920832000000000050e+01
1.870000000000000107e+00,3.918719000000000108e+01
1.875000000000000000e+00,3.914459000000000088e+01
1.879999999999999893e+00,3.906877000000000066e+01
1.885000000000000009e+00,3.905519999999999925e+01
1.889999999999999902e+00,3.896260000000000190e+01
1.895000000000000018e+00,3.896251999999999782e+01
1.899999999999999911e+00,3.893757999999999697e+01
1.905000000000000027e+00,3.893730000000000047e+01
1.909999999999999920e+00,3.893500000000000227e+01
1.915000000000000036e+00,3.893475999999999715e+01
1.919999999999999929e+00,3.893388000000000204e+01
1.925000000000000044e+00,3.893379000000000190e+01
1.929999999999999938e+00,3.893149999999999977e+01
1.935000000000000053e+00,3.893045999999999651e+01
1.939999999999999947e+00,3.893039000000000271e+01
1.945000000000000062e+00,3.892784000000000333e+01
1.949999999999999956e+00,3.892701000000000278e+01
1.955000000000000071e+00,3.892560000000000286e+01
1.959999999999999964e+00,3.892414000000000129e+01
1.965000000000000080e+00,3.892399999999999949e+01
1.969999999999999973e+00,3.892390000000000327e+01
1.975000000000000089e+00,3.892365000000000208e+01
1.979999999999999982e+00,3.892358000000000118e+01
1.985000000000000098e+00,3.892325000000000301e+01
1.989999999999999991e+00,3.892289000000000243e+01
1.995000000000000107e+00,3.892267999999999972e+01
2.000000000000000000e+00,3.892260999999999882e+01
2.004999999999999893e+00,3.892251000000000261e+01
2.009999999999999787e+00,3.892235000000000156e+01
2.015000000000000124e+00,3.892228999999999672e+01
2.020000000000000018e+00,3.892204999999999870e+01
2.024999999999999911e+00,3.892197000000000173e+01
2.029999999999999805e+00,3.892173999999999978e+01
2.035000000000000142e+00,3.892078999999999667e+01
2.040000000000000036e+00,3.892070999999999970e+01
2.044999999999999929e+00,3.891946000000000083e+01
2.049999999999999822e+00,3.891937000000000069e+01
2.055000000000000160e+00,3.891772999999999882e+01
2.060000000000000053e+00,3.891673999999999722e+01
2.064999999999999947e+00,3.891649000000000314e+01
2.069999999999999840e+00,3.891561000000000092e+01
2.075000000000000178e+00,3.891508000000000322e+01
2.080000000000000071e+00,3.891402999999999679e+01
2.084999999999999964e+00,3.891277999999999793e+01
2.089999999999999858e+00,3.891174000000000177e+01
2.095000000000000195e+00,3.891161999999999921e+01
2.100000000000000089e+00,3.891154999999999831e+01
2.104999999999999982e+00,3.891140000000000043e+01
2.109999999999999876e+00,3.891111999999999682e+01
2.115000000000000213e+00,3.891011000000000308e+01
2.120000000000000107e+00,3.891011000000000308e+01
2.125000000000000000e+00,3.891000999999999976e+01
2.129999999999999893e+00,3.890883000000000180e+01
2.134999999999999787e+00,3.890878000000000014e+01
2.140000000000000124e+00,3.890856000000000137e+01
2.145000000000000018e+00,3.890836000000000183e+01
2.149999999999999911e+00,3.890749999999999886e+01
2.154999999999999805e+00,3.890664999999999907e+01
2.160000000000000142e+00,3.890641000000000105e+01
2.165000000000000036e+00,3.890623999999999683e+01
2.169999999999999929e+00,3.889565999999999946e+01
2.174999999999999822e+00,3.889540999999999826e+01
2.180000000000000160e+00,3.888483999999999696e+01
2.185000000000000053e+00,3.885569999999999879e+01
2.189999999999999947e+00,3.882750999999999664e+01
2.194999999999999840e+00,3.882737000000000194e+01
2.200000000000000178e+00,3.879697999999999780e+01
2.205000000000000071e+00,3.873772000000000304e+01
2.209999999999999964e+00,3.873761999999999972e+01
2.214999999999999858e+00,3.872178000000000253e+01
2.220000000000000195e+00,3.870794999999999675e+01
2.225000000000000089e+00,3.870781000000000205e+01
2.229999999999999982e+00,3.870759000000000327e+01
2.234999999999999876e+00,3.870743000000000222e+01
2.240000000000000213e+00,3.870732000000000284e+01
2.245000000000000107e+00,3.870727999999999724e+01
2.250000000000000000e+00,3.870622999999999791e+01
2.254999999999999893e+00,3.870606999999999687e+01
2.259999999999999787e+00,3.870593999999999824e+01
2.265000000000000124e+00,3.870472999999999786e+01
2.270000000000000018e+00,3.870367999999999853e+01
2.274999999999999911e+00,3.870362999999999687e+01
2.279999999999999805e+00,3.870356000000000307e+01
2.285000000000000142e+00,3.870262999999999920e+01
2.290000000000000036e+00,3.870170000000000243e+01
2.294999999999999929e+00,3.870152999999999821e+01
2.299999999999999822e+00,3.870076000000000249e+01
2.305000000000000160e+00,3.870076000000000249e+01
2.310000000000000053e+00,3.869912999999999670e+01
2.314999999999999947e+00,3.869894000000000034e+01
2.319999999999999840e+00,3.869870000000000232e+01
2.325000000000000178e+00,3.869863000000000142e+01
2.330000000000000071e+00,3.869791000000000025e+01
2.334999999999999964e+00,3.869715999999999667e+01
2.339999999999999858e+00,3.869707999999999970e+01
2.345000000000000195e+00,3.869686000000000092e+01
2.350000000000000089e+00,3.869592000000000098e+01
2.354999999999999982e+00,3.869556999999999647e+01
2.359999999999999876e+00,3.869552999999999798e+01
2.365000000000000213e+00,3.869541999999999859e+01
2.370000000000000107e+00,3.869523999999999830e+01
2.375000000000000000e+00,3.869501999999999953e+01
2.379999999999999893e+00,3.869485999999999848e+01
2.384999999999999787e+00,3.869462999999999653e+01
2.390000000000000124e+00,3.869462999999999653e+01
2.395000000000000018e+00,3.850549000000000177e+01
2.399999999999999911e+00,3.850540000000000163e+01
2.404999999999999805e+00,3.850489999999999924e+01
2.410000000000000142e+00,3.850430999999999671e+01
2.415000000000000036e+00,3.850334000000000145e+01
2.419999999999999929e+00,3.850334000000000145e+01
2.424999999999999822e+00,3.850319999999999965e+01
2.430000000000000160e+00,3.850227999999999895e+01
2.435000000000000053e+00,3.850113000000000341e+01
2.439999999999999947e+00,3.850039000000000300e+01
2.444999999999999840e+00,3.850025000000000119e+01
2.450000000000000178e+00,3.850025000000000119e+01
2.455000000000000071e+00,3.850016000000000105e+01
2.459999999999999964e+00,3.849793999999999983e+01
2.464999999999999858e+00,3.849734999999999729e+01
2.470000000000000195e+00,3.849725999999999715e+01
2.475000000000000089e+00,3.849080000000000013e+01
2.479999999999999982e+00,3.848335999999999757e+01
2.484999999999999876e+00,3.846551000000000187e+01
2.490000000000000213e+00,3.845806999999999931e+01
2.495000000000000107e+00,3.845013000000000147e+01
2.500000000000000000e+00,3.844292000000000087e+01
2.504999999999999893e+00,3.844281999999999755e+01
2.509999999999999787e+00,3.844272999999999740e+01
2.515000000000000124e+00,3.844268999999999892e+01
2.520000000000000018e+00,3.844198999999999700e+01
2.524999999999999911e+00,3.836652999999999736e+01
2.529999999999999805e+00,3.836652999999999736e+01
2.535000000000000142e+00,3.835956000000000188e+01
2.540000000000000036e+00,3.835078000000000031e+01
2.544999999999999929e+00,3.834228000000000236e+01
2.549999999999999822e+00,3.832683000000000106e+01
2.555000000000000160e+00,3.830926999999999794e+01
2.560000000000000053e+00,3.829916000000000054e+01
2.564999999999999947e+00,3.829798999999999864e+01
2.569999999999999840e+00,3.829784999999999684e+01
2.575000000000000178e+00,3.829776999999999987e+01
2.580000000000000071e+00,3.829757000000000033e+01
2.584999999999999964e+00,3.829717000000000127e+01
2.589999999999999858e+00,3.829576999999999742e+01
2.595000000000000195e+00,3.829576999999999742e+01
2.600000000000000089e+00,3.829572000000000287e+01
2.604999999999999982e+00,3.829560000000000031e+01
2.609999999999999876e+00,3.829523999999999972e+01
2.615000000000000213e+00,3.829458000000000339e+01
2.620000000000000107e+00,3.829382999999999981e+01
2.625000000000000000e+00,3.829381999999999664e+01
2.629999999999999893e+00,3.829372999999999649e+01
2.634999999999999787e+00,3.829355000000000331e+01
2.640000000000000124e+00,3.829321999999999804e+01
2.645000000000000018e+00,3.829316000000000031e+01
2.649999999999999911e+00,3.814719000000000193e+01
2.654999999999999805e+00,3.814719000000000193e+01
2.660000000000000142e+00,3.807287999999999784e+01
2.665000000000000036e+00,3.807278999999999769e+01
2.669999999999999929e+00,3.791311000000000320e+01
2.674999999999999822e+00,3.774705999999999761e+01
2.680000000000000160e+00,3.774699999999999989e+01
2.685000000000000053e+00,3.774699999999999989e+01
2.689999999999999947e+00,3.774634999999999962e+01
2.694999999999999840e+00,3.774566000000000088e+01
2.700000000000000178e+00,3.774484999999999957e+01
2.705000000000000071e+00,3.774474000000000018e+01
2.709999999999999964e+00,3.774463999999999686e+01
2.714999999999999858e+00,3.774455999999999989e+01
2.720000000000000195e+00,3.774396000000000129e+01
2.725000000000000089e+00,3.774324000000000012e+01
2.729999999999999982e+00,3.774304999999999666e+01
2.734999999999999876e+00,3.774298000000000286e+01
2.740000000000000213e+00,3.774289999999999878e+01
2.745000000000000107e+00,3.754495000000000005e+01
2.750000000000000000e+00,3.754431000000000296e+01
2.754999999999999893e+00,3.754411999999999949e+01
2.759999999999999787e+00,3.754381999999999664e+01
2.765000000000000124e+00,3.754366999999999877e+01
2.770000000000000018e+00,3.754354000000000013e+01
2.774999999999999911e+00,3.754339000000000226e+01
2.779999999999999805e+00,3.753797999999999746e+01
2.785000000000000142e+00,3.753166000000000224e+01
2.790000000000000036e+00,3.752528999999999826e+01
2.794999999999999929e+00,3.751151999999999731e+01
2.799999999999999822e+00,3.749372000000000327e+01
2.805000000000000160e+00,3.749365999999999843e+01
2.810000000000000053e+00,3.749354000000000298e+01
2.814999999999999947e+00,3.749354000000000298e+01
2.819999999999999840e+00,3.749280000000000257e+01
2.825000000000000178e+00,3.749222000000000321e+01
2.830000000000000071e+00,3.749170000000000158e+01
2.834999999999999964e+00,3.749161999999999750e+01
2.839999999999999858e+00,3.749143999999999721e+01
2.845000000000000195e+00,3.749141000000000190e+01
2.850000000000000089e+00,3.749060999999999666e+01
2.854999999999999982e+00,3.748991999999999791e+01
2.859999999999999876e+00,3.748986000000000018e+01
2.865000000000000213e+00,3.748971999999999838e+01
2.870000000000000107e+00,3.748966000000000065e+01
2.875000000000000000e+00,3.748960999999999899e+01
2.879999999999999893e+00,3.748939000000000021e+01
2.884999999999999787e+00,3.748136999999999830e+01
2.890000000000000124e+00,3.746712000000000131e+01
2.895000000000000018e+00,3.746003000000000327e+01
2.899999999999999911e+00,3.746003000000000327e+01
2.904999999999999805e+00,3.744469000000000136e+01
2.910000000000000142e+00,3.742933000000000021e+01
2.915000000000000036e+00,3.742904000000000053e+01
2.919999999999999929e+00,3.742904000000000053e+01
2.924999999999999822e+00,3.742891999999999797e+01
2.930000000000000160e+00,3.742840000000000344e+01
2.935000000000000053e+00,3.742784000000000333e+01
2.939999999999999947e+00,3.742764999999999986e+01
2.944999999999999840e+00,3.742739000000000260e+01
2.950000000000000178e+00,3.742696999999999719e+01
2.955000000000000071e+00,3.742625000000000313e+01
2.959999999999999964e+00,3.742625000000000313e+01
2.964999999999999858e+00,3.742569000000000301e+01
2.970000000000000195e+00,3.742540999999999940e+01
2.975000000000000089e+00,3.742531999999999925e+01
2.979999999999999982e+00,3.742526000000000153e+01
2.984999999999999876e+00,3.742459999999999809e+01
2.990000000000000213e+00,3.742410999999999888e+01
2.995000000000000107e+00,3.742399000000000342e+01
3.000000000000000000e+00,3.742376000000000147e+01
3.004999999999999893e+00,3.742369999999999663e+01
3.009999999999999787e+00,3.742361999999999966e+01
3.015000000000000124e+00,3.742352999999999952e+01
3.020000000000000018e+00,3.742307000000000272e+01
3.024999999999999911e+00,3.742296000000000333e+01
3.029999999999999805e+00,3.742269000000000290e+01
3.035000000000000142e+00,3.742255000000000109e+01
3.040000000000000036e+00,3.742249000000000336e+01
3.044999999999999929e+00,3.742226999999999748e+01
3.049999999999999822e+00,3.742226999999999748e+01
3.055000000000000160e+00,3.742222000000000293e+01
3.060000000000000053e+00,3.742166999999999888e+01
3.064999999999999947e+00,3.742110999999999876e+01
3.069999999999999840e+00,3.742110999999999876e+01
3.075000000000000178e+00,3.742092999999999847e+01
3.080000000000000071e+00,3.742047999999999774e+01
3.084999999999999964e+00,3.742040000000000077e+01
3.089999999999999858e+00,3.741400000000000148e+01
3.095000000000000195e+00,3.741378000000000270e+01
3.100000000000000089e+00,3.740858000000000061e+01
3.104999999999999982e+00,3.739171999999999940e+01
3.109999999999999876e+00,3.737527999999999651e+01
3.115000000000000213e+00,3.737516000000000105e+01
3.120000000000000107e+00,3.737456000000000245e+01
3.125000000000000000e+00,3.737393000000000143e+01
3.129999999999999893e+00,3.737393000000000143e+01
3.134999999999999787e+00,3.737375000000000114e+01
3.140000000000000124e+00,3.737375000000000114e+01
3.145000000000000018e+00,3.737353999999999843e+01
3.149999999999999911e+00,3.737340999999999980e+01
3.154999999999999805e+00,3.737288999999999817e+01
3.160000000000000142e+00,3.737277000000000271e+01
3.165000000000000036e+00,3.737277000000000271e+01
3.169999999999999929e+00,3.737274000000000029e+01
3.174999999999999822e+00,3.737263999999999697e+01
3.180000000000000160e+00,3.737246999999999986e+01
3.185000000000000053e+00,3.737239000000000289e+01
3.189999999999999947e+00,3.737228000000000350e+01
3.194999999999999840e+00,3.737192999999999898e+01
3.200000000000000178e+00,3.737183999999999884e+01
3.205000000000000071e+00,3.737133999999999645e+01
3.209999999999999964e+00,3.737118000000000251e+01
3.214999999999999858e+00,3.737073000000000178e+01
3.220000000000000195e+00,3.737024999999999864e+01
3.225000000000000089e+00,3.737024999999999864e+01
3.229999999999999982e+00,3.737017999999999773e+01
3.234999999999999876e+00,3.736966999999999928e+01
3.240000000000000213e+00,3.736321000000000225e+01
3.245000000000000107e+00,3.736310000000000286e+01
3.250000000000000000e+00,3.736294000000000182e+01
3.254999999999999893e+00,3.735600000000000165e+01
3.259999999999999787e+00,3.733373999999999882e+01
3.265000000000000124e+00,3.732674000000000092e+01
3.270000000000000018e+00,3.732027999999999679e+01
3.274999999999999911e+00,3.731307000000000329e+01
3.279999999999999805e+00,3.731291000000000224e+01
3.285000000000000142e+00,3.731286999999999665e+01
3.290000000000000036e+00,3.731286999999999665e+01
3.294999999999999929e+00,3.731228999999999729e+01
3.299999999999999822e+00,3.731208999999999776e+01
3.305000000000000160e+00,3.731199000000000154e+01
3.310000000000000053e+00,3.731175999999999959e+01
3.314999999999999947e+00,3.731163999999999703e+01
3.319999999999999840e+00,3.731157000000000323e+01
3.325000000000000178e+00,3.731110999999999933e+01
3.330000000000000071e+00,3.731103000000000236e+01
3.334999999999999964e+00,3.731089999999999662e+01
3.339999999999999858e+00,3.731040999999999741e+01
3.345000000000000195e+00,3.731036999999999892e+01
3.350000000000000089e+00,3.731000999999999834e+01
3.354999999999999982e+00,3.730982999999999805e+01
3.359999999999999876e+00,3.730940999999999974e+01
3.365000000000000213e+00,3.730928999999999718e+01
3.370000000000000107e+00,3.730890999999999735e+01
3.375000000000000000e+00,3.730881999999999721e+01
3.379999999999999893e+00,3.730877000000000265e+01
3.384999999999999787e+00,3.730866000000000327e+01
3.390000000000000124e+00,3.730819999999999936e+01
3.395000000000000018e+00,3.730767000000000166e+01
3.399999999999999911e+00,3.730758000000000152e+01
3.404999999999999805e+00,3.730742000000000047e+01
3.410000000000000142e+00,3.730740999999999730e+01
3.415000000000000036e+00,3.730731000000000108e+01
3.419999999999999929e+00,3.728768000000000171e+01
3.424999999999999822e+00,3.727212999999999710e+01
3.430000000000000160e+00,3.726648999999999745e+01
3.435000000000000053e+00,3.726642999999999972e+01
3.439999999999999947e+00,3.726642999999999972e+01
3.444999999999999840e+00,3.726624999999999943e+01
3.450000000000000178e+00,3.726614000000000004e+01
3.455000000000000071e+00,3.726579999999999870e+01
3.459999999999999964e+00,3.726574999999999704e+01
3.464999999999999858e+00,3.726543000000000205e+01
3.470000000000000195e+00,3.726543000000000205e+01
3.475000000000000089e+00,3.726505000000000223e+01
3.479999999999999982e+00,3.726505000000000223e+01
3.484999999999999876e+00,3.726433000000000106e+01
3.490000000000000213e+00,3.726422999999999774e+01
3.495000000000000107e+00,3.726393999999999807e+01
3.500000000000000000e+00,3.726393999999999807e+01
3.504999999999999893e+00,3.726377000000000095e+01
3.509999999999999787e+00,3.726366000000000156e+01
3.515000000000000124e+00,3.726310000000000144e+01
3.520000000000000018e+00,3.726306999999999903e+01
3.524999999999999911e+00,3.726306999999999903e+01
3.529999999999999805e+00,3.726306999999999903e+01
3.535000000000000142e+00,3.726219999999999999e+01
3.540000000000000036e+00,3.725907999999999731e+01
3.544999999999999929e+00,3.725876000000000232e+01
3.549999999999999822e+00,3.725865000000000293e+01
3.555000000000000160e+00,3.725865000000000293e+01
3.560000000000000053e+00,3.725865000000000293e+01
3.564999999999999947e+00,3.725854999999999961e+01
3.569999999999999840e+00,3.725844000000000023e+01
3.575000000000000178e+00,3.725793999999999784e+01
3.580000000000000071e+00,3.725793999999999784e+01
3.584999999999999964e+00,3.725793999999999784e+01
3.589999999999999858e+00,3.725793999999999784e+01
3.595000000000000195e+00,3.725786999999999694e+01
3.600000000000000089e+00,3.725777999999999679e+01
3.604999999999999982e+00,3.725706000000000273e+01
3.609999999999999876e+00,3.725706000000000273e+01
3.615000000000000213e+00,3.725065000000000026e+01
3.620000000000000107e+00,3.725065000000000026e+01
3.625000000000000000e+00,3.724430999999999869e+01
3.629999999999999893e+00,3.722789999999999822e+01
3.634999999999999787e+00,3.722140000000000271e+01
3.640000000000000124e+00,3.722140000000000271e+01
3.645000000000000018e+00,3.721515999999999735e+01
3.649999999999999911e+00,3.721515999999999735e+01
3.654999999999999805e+00,3.719454000000000349e+01
3.660000000000000142e+00,3.719427999999999912e+01
3.665000000000000036e+00,3.719422000000000139e+01
3.669999999999999929e+00,3.719386999999999688e+01
3.674999999999999822e+00,3.719355999999999796e+01
3.680000000000000160e+00,3.719355999999999796e+01
3.685000000000000053e+00,3.719348000000000098e+01
3.689999999999999947e+00,3.719319999999999737e+01
3.694999999999999840e+00,3.719310999999999723e+01
3.700000000000000178e+00,3.719310999999999723e+01
3.705000000000000071e+00,3.719310999999999723e+01
3.709999999999999964e+00,3.719310999999999723e+01
3.714999999999999858e+00,3.719268999999999892e+01
3.720000000000000195e+00,3.719241000000000241e+01
3.725000000000000089e+00,3.719225999999999743e+01
3.729999999999999982e+00,3.719225999999999743e+01
3.734999999999999876e+00,3.719225999999999743e+01
3.740000000000000213e+00,3.718786000000000058e+01
3.745000000000000107e+00,3.718336999999999648e+01
3.750000000000000000e+00,3.716978999999999900e+01
3.754999999999999893e+00,3.716024000000000171e+01
3.759999999999999787e+00,3.715572999999999837e+01
3.765000000000000124e+00,3.715545999999999793e+01
3.770000000000000018e+00,3.715545999999999793e+01
3.774999999999999911e+00,3.715500999999999721e+01
3.779999999999999805e+00,3.715476999999999919e+01
3.785000000000000142e+00,3.715464999999999662e+01
3.790000000000000036e+00,3.715438999999999936e+01
3.794999999999999929e+00,3.715438999999999936e+01
3.799999999999999822e+00,3.715438999999999936e+01
3.805000000000000160e+00,3.715415000000000134e+01
3.810000000000000053e+00,3.713635000000000019e+01
3.814999999999999947e+00,3.713595999999999719e+01
3.819999999999999840e+00,3.713562000000000296e+01
3.825000000000000178e+00,3.713562000000000296e+01
3.830000000000000071e+00,3.713553999999999888e+01
3.834999999999999964e+00,3.713539000000000101e+01
3.839999999999999858e+00,3.713530999999999693e+01
3.845000000000000195e+00,3.713522999999999996e+01
3.850000000000000089e+00,3.713522999999999996e+01
3.854999999999999982e+00,3.713522999999999996e+01
3.859999999999999876e+00,3.713486000000000331e+01
3.865000000000000213e+00,3.711561999999999983e+01
3.870000000000000107e+00,3.711549999999999727e+01
3.875000000000000000e+00,3.711536000000000257e+01
3.879999999999999893e+00,3.711536000000000257e+01
3.884999999999999787e+00,3.711509999999999820e+01
3.890000000000000124e+00,3.711500000000000199e+01
3.895000000000000018e+00,3.711475000000000080e+01
3.899999999999999911e+00,3.711457000000000050e+01
3.904999999999999805e+00,3.711393000000000342e+01
3.910000000000000142e+00,3.710607999999999862e+01
3.915000000000000036e+00,3.710598999999999847e+01
3.919999999999999929e+00,3.710560000000000258e+01
3.924999999999999822e+00,3.710553999999999775e+01
3.930000000000000160e+00,3.710544999999999760e+01
3.935000000000000053e+00,3.710011000000000081e+01
3.939999999999999947e+00,3.710011000000000081e+01
3.944999999999999840e+00,3.710003999999999991e+01
3.950000000000000178e+00,3.709994999999999976e+01
3.955000000000000071e+00,3.709993000000000052e+01
3.959999999999999964e+00,3.709962999999999766e+01
3.964999999999999858e+00,3.709922999999999860e+01
3.970000000000000195e+00,3.709922999999999860e+01
3.975000000000000089e+00,3.709919000000000011e+01
3.979999999999999982e+00,3.709911000000000314e+01
3.984999999999999876e+00,3.709908999999999679e+01
3.990000000000000213e+00,3.709897000000000133e+01
3.995000000000000107e+00,3.709344999999999715e+01
4.000000000000000000e+00,3.707260000000000133e+01
4.004999999999999893e+00,3.707222999999999757e+01
4.009999999999999787e+00,3.706683000000000305e+01
4.014999999999999680e+00,3.706678999999999746e+01
4.019999999999999574e+00,3.705595000000000283e+01
4.025000000000000355e+00,3.705566000000000315e+01
4.030000000000000249e+00,3.704955000000000354e+01
4.035000000000000142e+00,3.704404999999999859e+01
4.040000000000000036e+00,3.704402999999999935e+01
4.044999999999999929e+00,3.704401000000000010e+01
4.049999999999999822e+00,3.703175999999999846e+01
4.054999999999999716e+00,3.703168000000000148e+01
4.059999999999999609e+00,3.703135999999999939e+01
4.065000000000000391e+00,3.703132999999999697e+01
4.070000000000000284e+00,3.703126999999999924e+01
4.075000000000000178e+00,3.703119999999999834e+01
4.080000000000000071e+00,3.701572000000000173e+01
4.084999999999999964e+00,3.700305999999999784e+01
4.089999999999999858e+00,3.699938000000000216e+01
4.094999999999999751e+00,3.699929999999999808e+01
4.099999999999999645e+00,3.699925999999999959e+01
4.105000000000000426e+00,3.699891999999999825e+01
4.110000000000000320e+00,3.699855000000000160e+01
4.115000000000000213e+00,3.699835000000000207e+01
4.120000000000000107e+00,3.699833999999999889e+01
4.125000000000000000e+00,3.699828999999999724e+01
4.129999999999999893e+00,3.699824999999999875e+01
4.134999999999999787e+00,3.699819000000000102e+01
4.139999999999999680e+00,3.699815000000000254e+01
4.144999999999999574e+00,3.699790000000000134e+01
4.150000000000000355e+00,3.699790000000000134e+01
4.155000000000000249e+00,3.699750999999999834e+01
4.160000000000000142e+00,3.699750999999999834e+01
4.165000000000000036e+00,3.699736999999999654e+01
4.169999999999999929e+00,3.699707999999999686e+01
4.174999999999999822e+00,3.699690999999999974e+01
4.179999999999999716e+00,3.699678000000000111e+01
4.184999999999999609e+00,3.699672000000000338e+01
4.190000000000000391e+00,3.699672000000000338e+01
4.195000000000000284e+00,3.699618000000000251e+01
4.200000000000000178e+00,3.699613000000000085e+01
4.205000000000000071e+00,3.699582999999999799e+01
4.209999999999999964e+00,3.699562999999999846e+01
4.214999999999999858e+00,3.699557000000000073e+01
4.219999999999999751e+00,3.699557000000000073e+01
4.224999999999999645e+00,3.699524999999999864e+01
4.230000000000000426e+00,3.699506999999999834e+01
4.235000000000000320e+00,3.699501000000000062e+01
4.240000000000000213e+00,3.699486000000000274e+01
4.245000000000000107e+00,3.699475999999999942e+01
4.250000000000000000e+00,3.699454999999999671e+01
4.254999999999999893e+00,3.699448999999999899e+01
4.259999999999999787e+00,3.699408999999999992e+01
4.264999999999999680e+00,3.699401000000000295e+01
4.269999999999999574e+00,3.699381999999999948e+01
4.275000000000000355e+00,3.699376000000000175e+01
4.280000000000000249e+00,3.699376000000000175e+01
4.285000000000000142e+00,3.699367999999999768e+01
4.290000000000000036e+00,3.699356000000000222e+01
4.294999999999999929e+00,3.699351000000000056e+01
4.299999999999999822e+00,3.699305999999999983e+01
4.304999999999999716e+00,3.699296999999999969e+01
4.309999999999999609e+00,3.699296999999999969e+01
4.315000000000000391e+00,3.699293999999999727e+01
4.320000000000000284e+00,3.699260999999999910e+01
4.325000000000000178e+00,3.699240999999999957e+01
4.330000000000000071e+00,3.699239000000000033e+01
4.334999999999999964e+00,3.699231999999999942e+01
4.339999999999999858e+00,3.699186999999999870e+01
4.344999999999999751e+00,3.699186999999999870e+01
4.349999999999999645e+00,3.699154000000000053e+01
4.355000000000000426e+00,3.699134999999999707e+01
4.360000000000000320e+00,3.699125000000000085e+01
4.365000000000000213e+00,3.699125000000000085e+01
4.370000000000000107e+00,3.699105000000000132e+01
4.375000000000000000e+00,3.699098000000000042e+01
4.379999999999999893e+00,3.699090999999999951e+01
4.384999999999999787e+00,3.698573999999999984e+01
4.389999999999999680e+00,3.697769999999999868e+01
4.394999999999999574e+00,3.697769999999999868e+01
4.400000000000000355e+00,3.697220000000000084e+01
4.405000000000000249e+00,3.697211000000000070e+01
4.410000000000000142e+00,3.695830000000000126e+01
4.415000000000000036e+00,3.695817999999999870e+01
4.419999999999999929e+00,3.694704000000000121e+01
4.424999999999999822e+00,3.693075000000000330e+01
4.429999999999999716e+00,3.692517000000000138e+01
4.434999999999999609e+00,3.692513000000000289e+01
4.440000000000000391e+00,3.692501000000000033e+01
4.445000000000000284e+00,3.692492000000000019e+01
4.450000000000000178e+00,3.692452999999999719e+01
4.455000000000000071e+00,3.692452999999999719e+01
4.459999999999999964e+00,3.692452999999999719e+01
4.464999999999999858e+00,3.692426999999999992e+01
4.469999999999999751e+00,3.692414999999999736e+01
4.474999999999999645e+00,3.692407999999999646e+01
4.480000000000000426e+00,3.692378999999999678e+01
4.485000000000000320e+00,3.692378999999999678e+01
4.490000000000000213e+00,3.692325000000000301e+01
4.495000000000000107e+00,3.692325000000000301e+01
4.500000000000000000e+00,3.692289000000000243e+01
4.504999999999999893e+00,3.692275999999999669e+01
4.509999999999999787e+00,3.692258000000000351e+01
4.514999999999999680e+00,3.692258000000000351e+01
4.519999999999999574e+00,3.692228999999999672e+01
4.525000000000000355e+00,3.692228999999999672e+01
4.530000000000000249e+00,3.692211000000000354e+01
4.535000000000000142e+00,3.692204000000000264e+01
4.540000000000000036e+00,3.692188999999999766e+01
4.544999999999999929e+00,3.692188999999999766e+01
4.549999999999999822e+00,3.692152999999999707e+01
4.554999999999999716e+00,3.692152999999999707e+01
4.559999999999999609e+00,3.692116999999999649e+01
4.565000000000000391e+00,3.692105999999999710e+01
4.570000000000000284e+00,3.692078999999999667e+01
4.575000000000000178e+00,3.692078999999999667e+01
4.580000000000000071e+00,3.692069000000000045e+01
4.584999999999999964e+00,3.692065000000000197e+01
4.589999999999999858e+00,3.692058000000000106e+01
4.594999999999999751e+00,3.692045000000000243e+01
4.599999999999999645e+00,3.692000999999999777e+01
4.605000000000000426e+00,3.691926999999999737e+01
4.610000000000000320e+00,3.691895000000000238e+01
4.615000000000000213e+00,3.691893000000000313e+01
4.620000000000000107e+00,3.691886999999999830e+01
4.625000000000000000e+00,3.691875000000000284e+01
4.629999999999999893e+00,3.691861999999999711e+01
4.634999999999999787e+00,3.691837999999999909e+01
4.639999999999999680e+00,3.691837999999999909e+01
4.644999999999999574e+00,3.691807000000000016e+01
4.650000000000000355e+00,3.691783000000000214e+01
4.655000000000000249e+00,3.691763000000000261e+01
4.660000000000000142e+00,3.691740999999999673e+01
4.665000000000000036e+00,3.691714999999999947e+01
4.669999999999999929e+00,3.691714999999999947e+01
4.674999999999999822e+00,3.691711999999999705e+01
4.679999999999999716e+00,3.691711999999999705e+01
4.684999999999999609e+00,3.691689999999999827e+01
4.690000000000000391e+00,3.691678000000000281e+01
4.695000000000000284e+00,3.691667000000000343e+01
4.700000000000000178e+00,3.691642999999999830e+01
4.705000000000000071e+00,3.691638999999999982e+01
4.709999999999999964e+00,3.691615000000000180e+01
4.714999999999999858e+00,3.691599999999999682e+01
4.719999999999999751e+00,3.691581000000000046e+01
4.724999999999999645e+00,3.691564999999999941e+01
4.730000000000000426e+00,3.691564999999999941e+01
4.735000000000000320e+00,3.691561000000000092e+01
4.740000000000000213e+00,3.691561000000000092e+01
4.745000000000000107e+00,3.691485999999999734e+01
4.750000000000000000e+00,3.691434000000000282e+01
4.754999999999999893e+00,3.691087999999999880e+01
4.759999999999999787e+00,3.691087999999999880e+01
4.764999999999999680e+00,3.690794000000000352e+01
4.769999999999999574e+00,3.689869999999999806e+01
4.775000000000000355e+00,3.689012000000000313e+01
4.780000000000000249e+00,3.688973000000000013e+01
4.785000000000000142e+00,3.688965000000000316e+01
4.790000000000000036e+00,3.688112000000000279e+01
4.794999999999999929e+00,3.687304000000000315e+01
4.799999999999999822e+00,3.687279000000000195e+01
4.804999999999999716e+00,3.686829999999999785e+01
4.809999999999999609e+00,3.686816999999999922e+01
4.815000000000000391e+00,3.686789999999999878e+01
4.820000000000000284e+00,3.686493000000000109e+01
4.825000000000000178e+00,3.686493000000000109e+01
4.830000000000000071e+00,3.685777000000000214e+01
4.834999999999999964e+00,3.685766999999999882e+01
4.839999999999999858e+00,3.685743000000000080e+01
4.844999999999999751e+00,3.685732999999999748e+01
4.849999999999999645e+00,3.685701999999999856e+01
4.855000000000000426e+00,3.685701999999999856e+01
4.860000000000000320e+00,3.685701999999999856e+01
4.865000000000000213e+00,3.685667999999999722e+01
4.870000000000000107e+00,3.685654999999999859e+01
4.875000000000000000e+00,3.685643000000000313e+01
4.879999999999999893e+00,3.685640999999999678e+01
4.884999999999999787e+00,3.685640999999999678e+01
4.889999999999999680e+00,3.685640999999999678e+01
4.894999999999999574e+00,3.685620999999999725e+01
4.900000000000000355e+00,3.685569000000000273e+01
4.905000000000000249e+00,3.685555999999999699e+01
4.910000000000000142e+00,3.685549000000000319e+01
4.915000000000000036e+00,3.685549000000000319e+01
4.919999999999999929e+00,3.685495000000000232e+01
4.924999999999999822e+00,3.685459000000000174e+01
4.929999999999999716e+00,3.685434000000000054e+01
4.934999999999999609e+00,3.685428000000000281e+01
4.940000000000000391e+00,3.685396000000000072e+01
4.945000000000000284e+00,3.685396000000000072e+01
4.950000000000000178e+00,3.685372999999999877e+01
4.955000000000000071e+00,3.685358999999999696e+01
4.959999999999999964e+00,3.685345999999999833e+01
4.964999999999999858e+00,3.685316999999999865e+01
4.969999999999999751e+00,3.685309000000000168e+01
4.974999999999999645e+00,3.685309000000000168e+01
4.980000000000000426e+00,3.685305000000000319e+01
4.985000000000000320e+00,3.685293999999999670e+01
4.990000000000000213e+00,3.685282999999999731e+01
4.995000000000000107e+00,3.685276000000000352e+01
5.000000000000000000e+00,3.685237999999999658e+01
5.004999999999999893e+00,3.685237999999999658e+01
5.009999999999999787e+00,3.685228000000000037e+01
5.014999999999999680e+00,3.685215999999999781e+01
5.019999999999999574e+00,3.685181000000000040e+01
5.025000000000000355e+00,3.685164000000000328e+01
5.030000000000000249e+00,3.685164000000000328e+01
5.035000000000000142e+00,3.685164000000000328e+01
5.040000000000000036e+00,3.685155000000000314e+01
5.044999999999999929e+00,3.685132000000000119e+01
5.049999999999999822e+00,3.685099999999999909e+01
5.054999999999999716e+00,3.685083999999999804e+01
5.059999999999999609e+00,3.685083999999999804e+01
5.065000000000000391e+00,3.685083999999999804e+01
5.070000000000000284e+00,3.685074999999999790e+01
5.075000000000000178e+00,3.685058000000000078e+01
5.080000000000000071e+00,3.685034000000000276e+01
5.084999999999999964e+00,3.685020000000000095e+01
5.089999999999999858e+00,3.684998000000000218e+01
5.094999999999999751e+00,3.684993999999999659e+01
5.099999999999999645e+00,3.684962999999999766e+01
5.105000000000000426e+00,3.684953999999999752e+01
5.110000000000000320e+00,3.684947999999999979e+01
5.115000000000000213e+00,3.684628000000000014e+01
5.120000000000000107e+00,3.684102000000000032e+01
5.125000000000000000e+00,3.683308000000000249e+01
5.129999999999999893e+00,3.682876000000000261e+01
5.134999999999999787e+00,3.682867999999999853e+01
5.139999999999999680e+00,3.682043999999999784e+01
5.144999999999999574e+00,3.682034000000000162e+01
5.150000000000000355e+00,3.682007999999999726e+01
5.155000000000000249e+00,3.682001999999999953e+01
5.160000000000000142e+00,3.682001999999999953e+01
5.165000000000000036e+00,3.681989000000000090e+01
5.169999999999999929e+00,3.681828000000000145e+01
5.174999999999999822e+00,3.681822999999999979e+01
5.179999999999999716e+00,3.681815000000000282e+01
5.184999999999999609e+00,3.681808000000000192e+01
5.190000000000000391e+00,3.681808000000000192e+01
5.195000000000000284e+00,3.681777999999999906e+01
5.200000000000000178e+00,3.681445000000000078e+01
5.205000000000000071e+00,3.681118000000000023e+01
5.209999999999999964e+00,3.680827000000000027e+01
5.214999999999999858e+00,3.680816999999999695e+01
5.219999999999999751e+00,3.680060000000000286e+01
5.224999999999999645e+00,3.679699000000000098e+01
5.230000000000000426e+00,3.679675000000000296e+01
5.235000000000000320e+00,3.679355999999999938e+01
5.240000000000000213e+00,3.678958999999999691e+01
5.245000000000000107e+00,3.678925999999999874e+01
5.250000000000000000e+00,3.678907999999999845e+01
5.254999999999999893e+00,3.678902000000000072e+01
5.259999999999999787e+00,3.678891999999999740e+01
5.264999999999999680e+00,3.678770999999999702e+01
5.269999999999999574e+00,3.678735000000000355e+01
5.275000000000000355e+00,3.678728999999999871e+01
5.280000000000000249e+00,3.678728999999999871e+01
5.285000000000000142e+00,3.678708999999999918e+01
5.290000000000000036e+00,3.678705000000000069e+01
5.294999999999999929e+00,3.678705000000000069e+01
5.299999999999999822e+00,3.678692000000000206e+01
5.304999999999999716e+00,3.678670000000000329e+01
5.309999999999999609e+00,3.678670000000000329e+01
5.315000000000000391e+00,3.678656999999999755e+01
5.320000000000000284e+00,3.678647000000000133e+01
5.325000000000000178e+00,3.678627000000000180e+01
5.330000000000000071e+00,3.678605000000000302e+01
5.334999999999999964e+00,3.678605000000000302e+01
5.339999999999999858e+00,3.678542000000000201e+01
5.344999999999999751e+00,3.678524999999999778e+01
5.349999999999999645e+00,3.677982000000000085e+01
5.355000000000000426e+00,3.677980000000000160e+01
5.360000000000000320e+00,3.677953000000000117e+01
5.365000000000000213e+00,3.677953000000000117e+01
5.370000000000000107e+00,3.677953000000000117e+01
5.375000000000000000e+00,3.677920000000000300e+01
5.379999999999999893e+00,3.677913000000000210e+01
5.384999999999999787e+00,3.677906999999999726e+01
5.389999999999999680e+00,3.677900000000000347e+01
5.394999999999999574e+00,3.677877999999999759e+01
5.400000000000000355e+00,3.677855999999999881e+01
5.405000000000000249e+00,3.677841999999999700e+01
5.410000000000000142e+00,3.677823000000000064e+01
5.415000000000000036e+00,3.677817999999999898e+01
5.419999999999999929e+00,3.677814000000000050e+01
5.424999999999999822e+00,3.677792000000000172e+01
5.429999999999999716e+00,3.677792000000000172e+01
5.434999999999999609e+00,3.677781999999999840e+01
5.440000000000000391e+00,3.677767000000000053e+01
5.445000000000000284e+00,3.677754999999999797e+01
5.450000000000000178e+00,3.677754999999999797e+01
5.455000000000000071e+00,3.677747000000000099e+01
5.459999999999999964e+00,3.677747000000000099e+01
5.464999999999999858e+00,3.677716999999999814e+01
5.469999999999999751e+00,3.677707999999999799e+01
5.474999999999999645e+00,3.677678999999999832e+01
5.480000000000000426e+00,3.677060000000000173e+01
5.485000000000000320e+00,3.676836000000000126e+01
5.490000000000000213e+00,3.676230999999999938e+01
5.495000000000000107e+00,3.676225999999999772e+01
5.500000000000000000e+00,3.676022999999999996e+01
5.504999999999999893e+00,3.676012000000000057e+01
5.509999999999999787e+00,3.676012000000000057e+01
5.514999999999999680e+00,3.675977999999999923e+01
5.519999999999999574e+00,3.675970999999999833e+01
5.525000000000000355e+00,3.675948999999999955e+01
5.530000000000000249e+00,3.675941000000000258e+01
5.535000000000000142e+00,3.675934999999999775e+01
5.540000000000000036e+00,3.675934999999999775e+01
5.544999999999999929e+00,3.675907999999999731e+01
5.549999999999999822e+00,3.675889999999999702e+01
5.554999999999999716e+00,3.675885000000000247e+01
5.559999999999999609e+00,3.675869999999999749e+01
5.565000000000000391e+00,3.675854999999999961e+01
5.570000000000000284e+00,3.675854999999999961e+01
5.575000000000000178e+00,3.675824999999999676e+01
5.580000000000000071e+00,3.675822999999999752e+01
5.584999999999999964e+00,3.675820000000000221e+01
5.589999999999999858e+00,3.675809000000000282e+01
5.594999999999999751e+00,3.675798000000000343e+01
5.599999999999999645e+00,3.675798000000000343e+01
5.605000000000000426e+00,3.675793999999999784e+01
5.610000000000000320e+00,3.675789999999999935e+01
5.615000000000000213e+00,3.675782999999999845e+01
5.620000000000000107e+00,3.675759000000000043e+01
5.625000000000000000e+00,3.675753000000000270e+01
5.629999999999999893e+00,3.675227000000000288e+01
5.634999999999999787e+00,3.674640000000000128e+01
5.639999999999999680e+00,3.674027000000000243e+01
5.644999999999999574e+00,3.674022000000000077e+01
5.650000000000000355e+00,3.674013000000000062e+01
5.655000000000000249e+00,3.673442000000000007e+01
5.660000000000000142e+00,3.673442000000000007e+01
5.665000000000000036e+00,3.673418000000000205e+01
5.669999999999999929e+00,3.673402999999999707e+01
5.674999999999999822e+00,3.673382000000000147e+01
5.679999999999999716e+00,3.673369000000000284e+01
5.684999999999999609e+00,3.673362999999999801e+01
5.690000000000000391e+00,3.673362999999999801e+01
5.695000000000000284e+00,3.673340000000000316e+01
5.700000000000000178e+00,3.673311000000000348e+01
5.705000000000000071e+00,3.673306999999999789e+01
5.709999999999999964e+00,3.673295000000000243e+01
5.714999999999999858e+00,3.673288999999999760e+01
5.719999999999999751e+00,3.673288999999999760e+01
5.724999999999999645e+00,3.673279999999999745e+01
5.730000000000000426e+00,3.673255000000000337e+01
5.735000000000000320e+00,3.673250999999999777e+01
5.740000000000000213e+00,3.673243999999999687e+01
5.745000000000000107e+00,3.673243000000000080e+01
5.750000000000000000e+00,3.673243000000000080e+01
5.754999999999999893e+00,3.673234999999999673e+01
5.759999999999999787e+00,3.673228999999999900e+01
5.764999999999999680e+00,3.673228000000000293e+01
5.769999999999999574e+00,3.673201000000000249e+01
5.775000000000000355e+00,3.673198000000000008e+01
5.780000000000000249e+00,3.673179999999999978e+01
5.785000000000000142e+00,3.673176000000000130e+01
5.790000000000000036e+00,3.673149000000000086e+01
5.794999999999999929e+00,3.673140999999999678e+01
5.799999999999999822e+00,3.673131999999999664e+01
5.804999999999999716e+00,3.673129000000000133e+01
5.809999999999999609e+00,3.673129000000000133e+01
5.815000000000000391e+00,3.673122999999999649e+01
5.820000000000000284e+00,3.673094999999999999e+01
5.825000000000000178e+00,3.673071999999999804e+01
5.830000000000000071e+00,3.673053999999999775e+01
5.834999999999999964e+00,3.673022999999999882e+01
5.839999999999999858e+00,3.673017999999999716e+01
5.844999999999999751e+00,3.672628999999999877e+01
5.849999999999999645e+00,3.672605000000000075e+01
5.855000000000000426e+00,3.672299999999999898e+01
5.860000000000000320e+00,3.672091000000000349e+01
5.865000000000000213e+00,3.671685999999999694e+01
5.870000000000000107e+00,3.671679000000000315e+01
5.875000000000000000e+00,3.671679000000000315e+01
5.879999999999999893e+00,3.671667000000000058e+01
5.884999999999999787e+00,3.671647000000000105e+01
5.889999999999999680e+00,3.671638999999999697e+01
5.894999999999999574e+00,3.671632000000000318e+01
5.900000000000000355e+00,3.671623999999999910e+01
5.905000000000000249e+00,3.671623999999999910e+01
5.910000000000000142e+00,3.671623999999999910e+01
5.915000000000000036e+00,3.671605999999999881e+01
5.919999999999999929e+00,3.671603999999999957e+01
5.924999999999999822e+00,3.671582999999999686e+01
5.929999999999999716e+00,3.671574999999999989e+01
5.934999999999999609e+00,3.671556000000000353e+01
5.940000000000000391e+00,3.671556000000000353e+01
5.945000000000000284e+00,3.671524000000000143e+01
5.950000000000000178e+00,3.671520999999999901e+01
5.955000000000000071e+00,3.671515999999999735e+01
5.959999999999999964e+00,3.671506000000000114e+01
5.964999999999999858e+00,3.671439000000000163e+01
5.969999999999999751e+00,3.671439000000000163e+01
5.974999999999999645e+00,3.671397000000000332e+01
5.980000000000000426e+00,3.671388000000000318e+01
5.985000000000000320e+00,3.671383000000000152e+01
5.990000000000000213e+00,3.671376000000000062e+01
5.995000000000000107e+00,3.671376000000000062e+01
6.000000000000000000e+00,3.671354000000000184e+01
6.004999999999999893e+00,3.671325000000000216e+01
6.009999999999999787e+00,3.671314999999999884e+01
6.014999999999999680e+00,3.671312000000000353e+01
6.019999999999999574e+00,3.671305000000000263e+01
6.025000000000000355e+00,3.671305000000000263e+01
6.030000000000000249e+00,3.671305000000000263e+01
6.035000000000000142e+00,3.671186000000000149e+01
6.040000000000000036e+00,3.671175000000000210e+01
6.044999999999999929e+00,3.671175000000000210e+01
6.049999999999999822e+00,3.671152000000000015e+01
6.054999999999999716e+00,3.671152000000000015e+01
6.059999999999999609e+00,3.670618999999999943e+01
6.065000000000000391e+00,3.670609000000000322e+01
6.070000000000000284e+00,3.670358999999999838e+01
6.075000000000000178e+00,3.669556000000000040e+01
6.080000000000000071e+00,3.669532000000000238e+01
6.084999999999999964e+00,3.669310999999999723e+01
6.089999999999999858e+00,3.669294000000000011e+01
6.094999999999999751e+00,3.669062999999999874e+01
6.099999999999999645e+00,3.669046000000000163e+01
6.105000000000000426e+00,3.669046000000000163e+01
6.110000000000000320e+00,3.669035999999999831e+01
6.115000000000000213e+00,3.669035999999999831e+01
6.120000000000000107e+00,3.669031999999999982e+01
6.125000000000000000e+00,3.668992999999999682e+01
6.129999999999999893e+00,3.668983000000000061e+01
6.134999999999999787e+00,3.668979999999999819e+01
6.139999999999999680e+00,3.668970999999999805e+01
6.144999999999999574e+00,3.668970999999999805e+01
6.150000000000000355e+00,3.668943999999999761e+01
6.155000000000000249e+00,3.668923999999999808e+01
6.160000000000000142e+00,3.668912000000000262e+01
6.165000000000000036e+00,3.668903000000000247e+01
6.169999999999999929e+00,3.668896000000000157e+01
6.174999999999999822e+00,3.668896000000000157e+01
6.179999999999999716e+00,3.668892999999999915e+01
6.184999999999999609e+00,3.668874999999999886e+01
6.190000000000000391e+00,3.668699999999999761e+01
6.195000000000000284e+00,3.668677999999999884e+01
6.200000000000000178e+00,3.668672000000000111e+01
6.205000000000000071e+00,3.668672000000000111e+01
6.209999999999999964e+00,3.668666000000000338e+01
6.214999999999999858e+00,3.668665000000000020e+01
6.219999999999999751e+00,3.668525000000000347e+01
6.224999999999999645e+00,3.668352999999999753e+01
6.230000000000000426e+00,3.668213000000000079e+01
6.235000000000000320e+00,3.668068999999999846e+01
6.240000000000000213e+00,3.667835000000000178e+01
6.245000000000000107e+00,3.667557999999999652e+01
6.250000000000000000e+00,3.667553000000000196e+01
6.254999999999999893e+00,3.667537999999999698e+01
6.259999999999999787e+00,3.667528000000000077e+01
6.264999999999999680e+00,3.667522000000000304e+01
6.269999999999999574e+00,3.667522000000000304e+01
6.275000000000000355e+00,3.667504999999999882e+01
6.280000000000000249e+00,3.667486000000000246e+01
6.285000000000000142e+00,3.667468999999999824e+01
6.290000000000000036e+00,3.667457000000000278e+01
6.294999999999999929e+00,3.667452999999999719e+01
6.299999999999999822e+00,3.667452999999999719e+01
6.304999999999999716e+00,3.667423999999999751e+01
6.309999999999999609e+00,3.667419000000000295e+01
6.315000000000000391e+00,3.667405999999999722e+01
6.320000000000000284e+00,3.667399999999999949e+01
6.325000000000000178e+00,3.667389000000000010e+01
6.330000000000000071e+00,3.667389000000000010e+01
6.334999999999999964e+00,3.667389000000000010e+01
6.339999999999999858e+00,3.667372999999999905e+01
6.344999999999999751e+00,3.667356999999999800e+01
6.349999999999999645e+00,3.667352000000000345e+01
6.355000000000000426e+00,3.667336000000000240e+01
6.360000000000000320e+00,3.667336000000000240e+01
6.365000000000000213e+00,3.667336000000000240e+01
6.370000000000000107e+00,3.667336000000000240e+01
6.375000000000000000e+00,3.667316999999999894e+01
6.379999999999999893e+00,3.667311999999999728e+01
6.384999999999999787e+00,3.667300000000000182e+01
6.389999999999999680e+00,3.667264999999999731e+01
6.394999999999999574e+00,3.667264999999999731e+01
6.400000000000000355e+00,3.667246000000000095e+01
6.405000000000000249e+00,3.667235000000000156e+01
6.410000000000000142e+00,3.667222999999999900e+01
6.415000000000000036e+00,3.667213000000000278e+01
6.419999999999999929e+00,3.667213000000000278e+01
6.424999999999999822e+00,3.667213000000000278e+01
6.429999999999999716e+00,3.667186000000000234e+01
6.434999999999999609e+00,3.667161000000000115e+01
6.440000000000000391e+00,3.667157000000000266e+01
6.445000000000000284e+00,3.667150999999999783e+01
6.450000000000000178e+00,3.667150000000000176e+01
6.455000000000000071e+00,3.667150000000000176e+01
6.459999999999999964e+00,3.667103999999999786e+01
6.464999999999999858e+00,3.667099999999999937e+01
6.469999999999999751e+00,3.667092000000000240e+01
6.474999999999999645e+00,3.667085000000000150e+01
6.480000000000000426e+00,3.667076000000000136e+01
6.485000000000000320e+00,3.667076000000000136e+01
6.490000000000000213e+00,3.667058999999999713e+01
6.495000000000000107e+00,3.667045999999999850e+01
6.500000000000000000e+00,3.666837999999999909e+01
6.504999999999999893e+00,3.666617999999999711e+01
6.509999999999999787e+00,3.666391000000000133e+01
6.514999999999999680e+00,3.665778999999999854e+01
6.519999999999999574e+00,3.665764999999999674e+01
6.525000000000000355e+00,3.665536000000000172e+01
6.530000000000000249e+00,3.665529999999999688e+01
6.535000000000000142e+00,3.665520000000000067e+01
6.540000000000000036e+00,3.665503999999999962e+01
6.544999999999999929e+00,3.665485000000000326e+01
6.549999999999999822e+00,3.665460999999999814e+01
6.554999999999999716e+00,3.665256000000000114e+01
6.559999999999999609e+00,3.665247000000000099e+01
6.565000000000000391e+00,3.665241999999999933e+01
6.570000000000000284e+00,3.665234999999999843e+01
6.575000000000000178e+00,3.665234999999999843e+01
6.580000000000000071e+00,3.665216000000000207e+01
6.584999999999999964e+00,3.665214000000000283e+01
6.589999999999999858e+00,3.665191999999999695e+01
6.594999999999999751e+00,3.665185999999999922e+01
6.599999999999999645e+00,3.665180999999999756e+01
6.605000000000000426e+00,3.665070000000000050e+01
6.610000000000000320e+00,3.664929000000000059e+01
6.615000000000000213e+00,3.664804000000000173e+01
6.620000000000000107e+00,3.664800000000000324e+01
6.625000000000000000e+00,3.664506000000000085e+01
6.629999999999999893e+00,3.664381000000000199e+01
6.634999999999999787e+00,3.664370000000000260e+01
6.639999999999999680e+00,3.664249999999999829e+01
6.644999999999999574e+00,3.664233999999999725e+01
6.650000000000000355e+00,3.664233999999999725e+01
6.655000000000000249e+00,3.664226000000000028e+01
6.660000000000000142e+00,3.664217000000000013e+01
6.665000000000000036e+00,3.664211999999999847e+01
6.669999999999999929e+00,3.664206000000000074e+01
6.674999999999999822e+00,3.664001999999999981e+01
6.679999999999999716e+00,3.664001999999999981e+01
6.684999999999999609e+00,3.663994000000000284e+01
6.690000000000000391e+00,3.663949000000000211e+01
6.695000000000000284e+00,3.663944000000000045e+01
6.700000000000000178e+00,3.663915999999999684e+01
6.705000000000000071e+00,3.663902999999999821e+01
6.709999999999999964e+00,3.663902999999999821e+01
6.714999999999999858e+00,3.663895000000000124e+01
6.719999999999999751e+00,3.663891999999999882e+01
6.724999999999999645e+00,3.663884999999999792e+01
6.730000000000000426e+00,3.663851999999999975e+01
6.735000000000000320e+00,3.663848000000000127e+01
6.740000000000000213e+00,3.663848000000000127e+01
6.745000000000000107e+00,3.663826000000000249e+01
6.750000000000000000e+00,3.663826000000000249e+01
6.754999999999999893e+00,3.663799000000000206e+01
6.759999999999999787e+00,3.663768999999999920e+01
6.764999999999999680e+00,3.663738000000000028e+01
6.769999999999999574e+00,3.663725000000000165e+01
6.775000000000000355e+00,3.663716000000000150e+01
6.780000000000000249e+00,3.663705999999999818e+01
6.785000000000000142e+00,3.663698999999999728e+01
6.790000000000000036e+00,3.663692999999999955e+01
6.794999999999999929e+00,3.663685999999999865e+01
6.799999999999999822e+00,3.663678000000000168e+01
6.804999999999999716e+00,3.663671000000000078e+01
6.809999999999999609e+00,3.663667999999999836e+01
6.815000000000000391e+00,3.663660000000000139e+01
6.820000000000000284e+00,3.663653000000000048e+01
6.825000000000000178e+00,3.663638000000000261e+01
6.830000000000000071e+00,3.663638000000000261e+01
6.834999999999999964e+00,3.663620999999999839e+01
6.839999999999999858e+00,3.663613000000000142e+01
6.844999999999999751e+00,3.663604999999999734e+01
6.849999999999999645e+00,3.663597000000000037e+01
6.855000000000000426e+00,3.663575999999999766e+01
6.860000000000000320e+00,3.663560999999999979e+01
6.865000000000000213e+00,3.663557000000000130e+01
6.870000000000000107e+00,3.663548000000000116e+01
6.875000000000000000e+00,3.663535000000000252e+01
6.879999999999999893e+00,3.663530000000000086e+01
6.884999999999999787e+00,3.663510000000000133e+01
6.889999999999999680e+00,3.663510000000000133e+01
6.894999999999999574e+00,3.663506999999999891e+01
6.900000000000000355e+00,3.663488999999999862e+01
6.905000000000000249e+00,3.663477999999999923e+01
6.910000000000000142e+00,3.663459000000000287e+01
6.915000000000000036e+00,3.663441000000000258e+01
6.919999999999999929e+00,3.663441000000000258e+01
6.924999999999999822e+00,3.663439999999999941e+01
6.929999999999999716e+00,3.663439999999999941e+01
6.934999999999999609e+00,3.663427000000000078e+01
6.940000000000000391e+00,3.663421999999999912e+01
6.945000000000000284e+00,3.663228000000000151e+01
6.950000000000000178e+00,3.663062999999999647e+01
6.955000000000000071e+00,3.662695999999999685e+01
6.959999999999999964e+00,3.662353999999999843e+01
6.964999999999999858e+00,3.662340999999999980e+01
6.969999999999999751e+00,3.662324000000000268e+01
6.974999999999999645e+00,3.662131000000000114e+01
6.980000000000000426e+00,3.662131000000000114e+01
6.985000000000000320e+00,3.662111000000000161e+01
6.990000000000000213e+00,3.662111000000000161e+01
6.995000000000000107e+00,3.662001999999999668e+01
7.000000000000000000e+00,3.661782000000000181e+01
7.004999999999999893e+00,3.661778000000000333e+01
7.009999999999999787e+00,3.661690999999999718e+01
7.014999999999999680e+00,3.661422000000000310e+01
7.019999999999999574e+00,3.661330000000000240e+01
7.025000000000000355e+00,3.661310000000000286e+01
7.030000000000000249e+00,3.661229999999999762e+01
7.035000000000000142e+00,3.661209999999999809e+01
7.040000000000000036e+00,3.661205000000000354e+01
7.044999999999999929e+00,3.661200000000000188e+01
7.049999999999999822e+00,3.661186000000000007e+01
7.054999999999999716e+00,3.661167999999999978e+01
7.059999999999999609e+00,3.661144000000000176e+01
7.065000000000000391e+00,3.661140000000000327e+01
7.070000000000000284e+00,3.661124999999999829e+01
7.075000000000000178e+00,3.661115999999999815e+01
7.080000000000000071e+00,3.661115999999999815e+01
7.084999999999999964e+00,3.661108000000000118e+01
7.089999999999999858e+00,3.661090000000000089e+01
7.094999999999999751e+00,3.661086999999999847e+01
7.099999999999999645e+00,3.661070000000000135e+01
7.105000000000000426e+00,3.661068000000000211e+01
7.110000000000000320e+00,3.661068000000000211e+01
7.115000000000000213e+00,3.661059999999999803e+01
7.120000000000000107e+00,3.661048000000000258e+01
7.125000000000000000e+00,3.661043999999999699e+01
7.129999999999999893e+00,3.661041000000000167e+01
7.134999999999999787e+00,3.661028999999999911e+01
7.139999999999999680e+00,3.661021000000000214e+01
7.144999999999999574e+00,3.661012999999999806e+01
7.150000000000000355e+00,3.661001000000000261e+01
7.155000000000000249e+00,3.661001000000000261e+01
7.160000000000000142e+00,3.660992999999999853e+01
7.165000000000000036e+00,3.660983000000000231e+01
7.169999999999999929e+00,3.660967000000000127e+01
7.174999999999999822e+00,3.660954999999999870e+01
7.179999999999999716e+00,3.660938000000000159e+01
7.184999999999999609e+00,3.660934000000000310e+01
7.190000000000000391e+00,3.660913000000000039e+01
7.195000000000000284e+00,3.660909999999999798e+01
7.200000000000000178e+00,3.660905999999999949e+01
7.205000000000000071e+00,3.660884999999999678e+01
7.209999999999999964e+00,3.660866000000000042e+01
7.214999999999999858e+00,3.660862999999999801e+01
7.219999999999999751e+00,3.660846999999999696e+01
7.224999999999999645e+00,3.660737000000000307e+01
7.230000000000000426e+00,3.660734999999999673e+01
7.235000000000000320e+00,3.660732000000000141e+01
7.240000000000000213e+00,3.660725000000000051e+01
7.245000000000000107e+00,3.660723999999999734e+01
7.250000000000000000e+00,3.660699000000000325e+01
7.254999999999999893e+00,3.660688999999999993e+01
7.259999999999999787e+00,3.660687000000000069e+01
7.264999999999999680e+00,3.660681999999999903e+01
7.269999999999999574e+00,3.660667999999999722e+01
7.275000000000000355e+00,3.660658999999999708e+01
7.280000000000000249e+00,3.660652999999999935e+01
7.285000000000000142e+00,3.660631999999999664e+01
7.290000000000000036e+00,3.660631000000000057e+01
7.294999999999999929e+00,3.660620999999999725e+01
7.299999999999999822e+00,3.660620000000000118e+01
7.304999999999999716e+00,3.660614000000000345e+01
7.309999999999999609e+00,3.660609999999999786e+01
7.315000000000000391e+00,3.660609999999999786e+01
7.320000000000000284e+00,3.660591999999999757e+01
7.325000000000000178e+00,3.660575999999999652e+01
7.330000000000000071e+00,3.660573000000000121e+01
7.334999999999999964e+00,3.660566000000000031e+01
7.339999999999999858e+00,3.660558000000000334e+01
7.344999999999999751e+00,3.660553999999999775e+01
7.349999999999999645e+00,3.660548000000000002e+01
7.355000000000000426e+00,3.660540999999999912e+01
7.360000000000000320e+00,3.660524000000000200e+01
7.365000000000000213e+00,3.660510000000000019e+01
7.370000000000000107e+00,3.660508000000000095e+01
7.375000000000000000e+00,3.660495000000000232e+01
7.379999999999999893e+00,3.660486999999999824e+01
7.384999999999999787e+00,3.660482999999999976e+01
7.389999999999999680e+00,3.660481000000000051e+01
7.394999999999999574e+00,3.660421999999999798e+01
7.400000000000000355e+00,3.660229999999999961e+01
7.405000000000000249e+00,3.659544999999999959e+01
7.410000000000000142e+00,3.659483000000000175e+01
7.415000000000000036e+00,3.659351999999999805e+01
7.419999999999999929e+00,3.659163000000000210e+01
7.424999999999999822e+00,3.658968000000000131e+01
7.429999999999999716e+00,3.658906000000000347e+01
7.434999999999999609e+00,3.658885999999999683e+01
7.440000000000000391e+00,3.658760999999999797e+01
7.445000000000000284e+00,3.658755000000000024e+01
7.450000000000000178e+00,3.658747000000000327e+01
7.455000000000000071e+00,3.658747000000000327e+01
7.459999999999999964e+00,3.658742000000000161e+01
7.464999999999999858e+00,3.658736999999999995e+01
7.469999999999999751e+00,3.658736999999999995e+01
7.474999999999999645e+00,3.658711999999999875e+01
7.480000000000000426e+00,3.658691000000000315e+01
7.485000000000000320e+00,3.658632999999999669e+01
7.490000000000000213e+00,3.658621000000000123e+01
7.495000000000000107e+00,3.658619000000000199e+01
7.500000000000000000e+00,3.658619000000000199e+01
7.504999999999999893e+00,3.658601000000000170e+01
7.509999999999999787e+00,3.658596000000000004e+01
7.514999999999999680e+00,3.658570000000000277e+01
7.519999999999999574e+00,3.658565000000000111e+01
7.525000000000000355e+00,3.658547000000000082e+01
7.530000000000000249e+00,3.658547000000000082e+01
7.535000000000000142e+00,3.658527999999999736e+01
7.540000000000000036e+00,3.658520999999999646e+01
7.544999999999999929e+00,3.658520999999999646e+01
7.549999999999999822e+00,3.658520999999999646e+01
7.554999999999999716e+00,3.658494999999999919e+01
7.559999999999999609e+00,3.658494999999999919e+01
7.565000000000000391e+00,3.658478999999999814e+01
7.570000000000000284e+00,3.658469999999999800e+01
7.575000000000000178e+00,3.658469999999999800e+01
7.580000000000000071e+00,3.658469999999999800e+01
7.584999999999999964e+00,3.658444999999999681e+01
7.589999999999999858e+00,3.658444999999999681e+01
7.594999999999999751e+00,3.658435999999999666e+01
7.599999999999999645e+00,3.658429999999999893e+01
7.605000000000000426e+00,3.658429999999999893e+01
7.610000000000000320e+00,3.658429999999999893e+01
7.615000000000000213e+00,3.658426999999999651e+01
7.620000000000000107e+00,3.658424999999999727e+01
7.625000000000000000e+00,3.658415999999999713e+01
7.629999999999999893e+00,3.658393000000000228e+01
7.634999999999999787e+00,3.658380999999999972e+01
7.639999999999999680e+00,3.658370000000000033e+01
7.644999999999999574e+00,3.658366999999999791e+01
7.650000000000000355e+00,3.658364999999999867e+01
7.655000000000000249e+00,3.658362000000000336e+01
7.660000000000000142e+00,3.658346999999999838e+01
7.665000000000000036e+00,3.658346999999999838e+01
7.669999999999999929e+00,3.658326000000000278e+01
7.674999999999999822e+00,3.658315000000000339e+01
7.679999999999999716e+00,3.658310999999999780e+01
7.684999999999999609e+00,3.658303999999999689e+01
7.690000000000000391e+00,3.658290999999999826e+01
7.695000000000000284e+00,3.658290999999999826e+01
7.700000000000000178e+00,3.658290999999999826e+01
7.705000000000000071e+00,3.658290999999999826e+01
7.709999999999999964e+00,3.658263999999999783e+01
7.714999999999999858e+00,3.658256999999999692e+01
7.719999999999999751e+00,3.658241000000000298e+01
7.724999999999999645e+00,3.658241000000000298e+01
7.730000000000000426e+00,3.658229000000000042e+01
7.735000000000000320e+00,3.658229000000000042e+01
7.740000000000000213e+00,3.658214000000000254e+01
7.745000000000000107e+00,3.658209000000000088e+01
7.750000000000000000e+00,3.658194999999999908e+01
7.754999999999999893e+00,3.658191999999999666e+01
7.759999999999999787e+00,3.658191999999999666e+01
7.764999999999999680e+00,3.658191999999999666e+01
7.769999999999999574e+00,3.658182999999999652e+01
7.775000000000000355e+00,3.658180999999999727e+01
7.780000000000000249e+00,3.658171999999999713e+01
7.785000000000000142e+00,3.658156999999999925e+01
7.790000000000000036e+00,3.658135000000000048e+01
7.794999999999999929e+00,3.658135000000000048e+01
7.799999999999999822e+00,3.658088000000000051e+01
7.804999999999999716e+00,3.658084000000000202e+01
7.809999999999999609e+00,3.658071999999999946e+01
7.815000000000000391e+00,3.658019000000000176e+01
7.820000000000000284e+00,3.658008999999999844e+01
7.825000000000000178e+00,3.657921999999999940e+01
7.830000000000000071e+00,3.657773000000000252e+01
7.834999999999999964e+00,3.657713999999999999e+01
7.839999999999999858e+00,3.657647999999999655e+01
7.844999999999999751e+00,3.657643000000000200e+01
7.849999999999999645e+00,3.657643000000000200e+01
7.855000000000000426e+00,3.657493000000000194e+01
7.860000000000000320e+00,3.657330999999999932e+01
7.865000000000000213e+00,3.656904000000000110e+01
7.870000000000000107e+00,3.656727999999999668e+01
7.875000000000000000e+00,3.656721999999999895e+01
7.879999999999999893e+00,3.656707000000000107e+01
7.884999999999999787e+00,3.656707000000000107e+01
7.889999999999999680e+00,3.656562999999999874e+01
7.894999999999999574e+00,3.656551000000000329e+01
7.900000000000000355e+00,3.656434000000000140e+01
7.905000000000000249e+00,3.656434000000000140e+01
7.910000000000000142e+00,3.656432000000000215e+01
7.915000000000000036e+00,3.656432000000000215e+01
7.919999999999999929e+00,3.656430000000000291e+01
7.924999999999999822e+00,3.656423000000000201e+01
7.929999999999999716e+00,3.656416999999999717e+01
7.934999999999999609e+00,3.656416999999999717e+01
7.940000000000000391e+00,3.656392999999999915e+01
7.945000000000000284e+00,3.656376000000000204e+01
7.950000000000000178e+00,3.656376000000000204e+01
7.955000000000000071e+00,3.656371000000000038e+01
7.959999999999999964e+00,3.656367000000000189e+01
7.964999999999999858e+00,3.656360999999999706e+01
7.969999999999999751e+00,3.656349999999999767e+01
7.974999999999999645e+00,3.656347000000000236e+01
7.980000000000000426e+00,3.656327000000000282e+01
7.985000000000000320e+00,3.656302000000000163e+01
7.990000000000000213e+00,3.656300999999999846e+01
7.995000000000000107e+00,3.656264999999999787e+01
8.000000000000000000e+00,3.656262000000000256e+01


==> data/cg/large-cs/lp-curve/mssp-cs-1.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.428034000000000248e+01
2.999999999999999889e-02,5.428034000000000248e+01
3.500000000000000333e-02,5.428034000000000248e+01
4.000000000000000083e-02,5.428034000000000248e+01
4.499999999999999833e-02,5.428034000000000248e+01
5.000000000000000278e-02,5.428034000000000248e+01
5.500000000000000028e-02,5.428034000000000248e+01
5.999999999999999778e-02,5.428034000000000248e+01
6.500000000000000222e-02,5.428034000000000248e+01
7.000000000000000666e-02,5.423208000000000339e+01
7.499999999999999722e-02,5.417994999999999806e+01
8.000000000000000167e-02,5.413481999999999772e+01
8.500000000000000611e-02,5.413481999999999772e+01
8.999999999999999667e-02,5.408453999999999695e+01
9.500000000000000111e-02,5.408453999999999695e+01
1.000000000000000056e-01,5.408453999999999695e+01
1.049999999999999961e-01,5.408453999999999695e+01
1.100000000000000006e-01,5.408453999999999695e+01
1.150000000000000050e-01,5.408453999999999695e+01
1.199999999999999956e-01,5.408453999999999695e+01
1.250000000000000000e-01,5.408453999999999695e+01
1.300000000000000044e-01,5.408453999999999695e+01
1.350000000000000089e-01,5.408453999999999695e+01
1.400000000000000133e-01,5.408453999999999695e+01
1.449999999999999900e-01,5.391958000000000339e+01
1.499999999999999944e-01,5.330284999999999940e+01
1.549999999999999989e-01,5.282618999999999687e+01
1.600000000000000033e-01,5.262874000000000052e+01
1.650000000000000078e-01,5.180633000000000266e+01
1.700000000000000122e-01,5.180633000000000266e+01
1.749999999999999889e-01,5.162790999999999997e+01
1.799999999999999933e-01,5.146267999999999887e+01
1.849999999999999978e-01,5.146267999999999887e+01
1.900000000000000022e-01,5.146267999999999887e+01
1.950000000000000067e-01,5.146267999999999887e+01
2.000000000000000111e-01,5.146267999999999887e+01
2.049999999999999878e-01,5.144438999999999851e+01
2.099999999999999922e-01,5.142658000000000129e+01
2.149999999999999967e-01,5.142658000000000129e+01
2.200000000000000011e-01,5.142658000000000129e+01
2.250000000000000056e-01,5.142658000000000129e+01
2.300000000000000100e-01,5.142658000000000129e+01
2.349999999999999867e-01,5.142658000000000129e+01
2.399999999999999911e-01,5.142658000000000129e+01
2.449999999999999956e-01,5.142658000000000129e+01
2.500000000000000000e-01,5.142658000000000129e+01
2.550000000000000044e-01,5.142658000000000129e+01
2.600000000000000089e-01,5.142658000000000129e+01
2.650000000000000133e-01,5.142658000000000129e+01
2.700000000000000178e-01,5.142658000000000129e+01
2.750000000000000222e-01,5.141040999999999883e+01
2.800000000000000266e-01,5.139641000000000304e+01
2.849999999999999756e-01,5.138101000000000340e+01
2.899999999999999800e-01,5.136576999999999771e+01
2.949999999999999845e-01,5.136576999999999771e+01
2.999999999999999889e-01,5.131013000000000090e+01
3.049999999999999933e-01,5.123472000000000293e+01
3.099999999999999978e-01,5.123472000000000293e+01
3.150000000000000022e-01,5.123472000000000293e+01
3.200000000000000067e-01,5.123472000000000293e+01
3.250000000000000111e-01,5.121520000000000294e+01
3.300000000000000155e-01,5.121520000000000294e+01
3.350000000000000200e-01,5.121520000000000294e+01
3.400000000000000244e-01,5.121520000000000294e+01
3.449999999999999734e-01,5.121520000000000294e+01
3.499999999999999778e-01,5.119635999999999854e+01
3.549999999999999822e-01,5.118113000000000312e+01
3.599999999999999867e-01,5.118113000000000312e+01
3.649999999999999911e-01,5.109105000000000274e+01
3.699999999999999956e-01,5.107112000000000052e+01
3.750000000000000000e-01,5.107112000000000052e+01
3.800000000000000044e-01,5.107112000000000052e+01
3.850000000000000089e-01,5.099428000000000338e+01
3.900000000000000133e-01,5.073554000000000030e+01
3.950000000000000178e-01,5.073554000000000030e+01
4.000000000000000222e-01,5.065512999999999977e+01
4.050000000000000266e-01,5.030492000000000274e+01
4.099999999999999756e-01,5.020582000000000278e+01
4.149999999999999800e-01,5.008905000000000030e+01
4.199999999999999845e-01,4.999710000000000321e+01
4.249999999999999889e-01,4.999710000000000321e+01
4.299999999999999933e-01,4.989354000000000156e+01
4.349999999999999978e-01,4.989354000000000156e+01
4.400000000000000022e-01,4.989354000000000156e+01
4.450000000000000067e-01,4.970788999999999902e+01
4.500000000000000111e-01,4.970788999999999902e+01
4.550000000000000155e-01,4.969604000000000354e+01
4.600000000000000200e-01,4.969604000000000354e+01
4.650000000000000244e-01,4.968402999999999992e+01
4.699999999999999734e-01,4.968402999999999992e+01
4.749999999999999778e-01,4.968402999999999992e+01
4.799999999999999822e-01,4.968402999999999992e+01
4.849999999999999867e-01,4.968402999999999992e+01
4.899999999999999911e-01,4.968402999999999992e+01
4.949999999999999956e-01,4.968402999999999992e+01
5.000000000000000000e-01,4.968402999999999992e+01
5.050000000000000044e-01,4.968402999999999992e+01
5.100000000000000089e-01,4.968402999999999992e+01
5.150000000000000133e-01,4.968402999999999992e+01
5.200000000000000178e-01,4.968402999999999992e+01
5.250000000000000222e-01,4.968402999999999992e+01
5.300000000000000266e-01,4.967099999999999937e+01
5.350000000000000311e-01,4.967099999999999937e+01
5.400000000000000355e-01,4.967099999999999937e+01
5.450000000000000400e-01,4.967099999999999937e+01
5.500000000000000444e-01,4.965850999999999971e+01
5.550000000000000488e-01,4.965850999999999971e+01
5.600000000000000533e-01,4.965850999999999971e+01
5.649999999999999467e-01,4.964157000000000153e+01
5.699999999999999512e-01,4.964157000000000153e+01
5.749999999999999556e-01,4.964157000000000153e+01
5.799999999999999600e-01,4.964157000000000153e+01
5.849999999999999645e-01,4.964157000000000153e+01
5.899999999999999689e-01,4.964157000000000153e+01
5.949999999999999734e-01,4.963293999999999784e+01
5.999999999999999778e-01,4.963293999999999784e+01
6.049999999999999822e-01,4.963293999999999784e+01
6.099999999999999867e-01,4.962306000000000239e+01
6.149999999999999911e-01,4.961290999999999940e+01
6.199999999999999956e-01,4.961290999999999940e+01
6.250000000000000000e-01,4.961290999999999940e+01
6.300000000000000044e-01,4.960367000000000104e+01
6.350000000000000089e-01,4.960367000000000104e+01
6.400000000000000133e-01,4.960367000000000104e+01
6.450000000000000178e-01,4.960367000000000104e+01
6.500000000000000222e-01,4.960367000000000104e+01
6.550000000000000266e-01,4.960367000000000104e+01
6.600000000000000311e-01,4.960367000000000104e+01
6.650000000000000355e-01,4.960367000000000104e+01
6.700000000000000400e-01,4.960367000000000104e+01
6.750000000000000444e-01,4.957305999999999813e+01
6.800000000000000488e-01,4.957305999999999813e+01
6.850000000000000533e-01,4.955901999999999674e+01
6.899999999999999467e-01,4.954440999999999917e+01
6.949999999999999512e-01,4.951366999999999763e+01
6.999999999999999556e-01,4.951366999999999763e+01
7.049999999999999600e-01,4.951366999999999763e+01
7.099999999999999645e-01,4.947395999999999816e+01
7.149999999999999689e-01,4.946419000000000210e+01
7.199999999999999734e-01,4.945062999999999676e+01
7.249999999999999778e-01,4.941040999999999883e+01
7.299999999999999822e-01,4.941040999999999883e+01
7.349999999999999867e-01,4.941040999999999883e+01
7.399999999999999911e-01,4.940093000000000245e+01
7.449999999999999956e-01,4.940093000000000245e+01
7.500000000000000000e-01,4.935734000000000066e+01
7.550000000000000044e-01,4.935734000000000066e+01
7.600000000000000089e-01,4.926028000000000162e+01
7.650000000000000133e-01,4.921858999999999895e+01
7.700000000000000178e-01,4.920284000000000191e+01
7.750000000000000222e-01,4.915574999999999761e+01
7.800000000000000266e-01,4.915574999999999761e+01
7.850000000000000311e-01,4.910531999999999897e+01
7.900000000000000355e-01,4.904816000000000287e+01
7.950000000000000400e-01,4.894772999999999996e+01
8.000000000000000444e-01,4.894772999999999996e+01
8.050000000000000488e-01,4.894772999999999996e+01
8.100000000000000533e-01,4.879314000000000107e+01
8.149999999999999467e-01,4.879314000000000107e+01
8.199999999999999512e-01,4.863855999999999824e+01
8.249999999999999556e-01,4.863215000000000288e+01
8.299999999999999600e-01,4.847661999999999694e+01
8.349999999999999645e-01,4.832477999999999696e+01
8.399999999999999689e-01,4.800836999999999932e+01
8.449999999999999734e-01,4.770076999999999856e+01
8.499999999999999778e-01,4.765981000000000023e+01
8.549999999999999822e-01,4.765981000000000023e+01
8.599999999999999867e-01,4.764645000000000152e+01
8.649999999999999911e-01,4.748884999999999934e+01
8.699999999999999956e-01,4.748884999999999934e+01
8.750000000000000000e-01,4.747887999999999664e+01
8.800000000000000044e-01,4.747887999999999664e+01
8.850000000000000089e-01,4.747887999999999664e+01
8.900000000000000133e-01,4.725023999999999802e+01
8.950000000000000178e-01,4.725023999999999802e+01
9.000000000000000222e-01,4.725023999999999802e+01
9.050000000000000266e-01,4.725023999999999802e+01
9.100000000000000311e-01,4.724398000000000053e+01
9.150000000000000355e-01,4.708008999999999844e+01
9.200000000000000400e-01,4.690919999999999845e+01
9.250000000000000444e-01,4.674501000000000062e+01
9.300000000000000488e-01,4.658292000000000144e+01
9.350000000000000533e-01,4.657862000000000080e+01
9.399999999999999467e-01,4.657862000000000080e+01
9.449999999999999512e-01,4.639927000000000135e+01
9.499999999999999556e-01,4.639927000000000135e+01
9.549999999999999600e-01,4.622310999999999837e+01
9.599999999999999645e-01,4.622310999999999837e+01
9.649999999999999689e-01,4.606463999999999714e+01
9.699999999999999734e-01,4.606463999999999714e+01
9.749999999999999778e-01,4.606463999999999714e+01
9.799999999999999822e-01,4.606463999999999714e+01
9.849999999999999867e-01,4.606463999999999714e+01
9.899999999999999911e-01,4.606463999999999714e+01
9.949999999999999956e-01,4.606463999999999714e+01
1.000000000000000000e+00,4.606463999999999714e+01
1.004999999999999893e+00,4.606463999999999714e+01
1.010000000000000009e+00,4.606463999999999714e+01
1.014999999999999902e+00,4.606463999999999714e+01
1.020000000000000018e+00,4.606463999999999714e+01
1.024999999999999911e+00,4.605998999999999910e+01
1.030000000000000027e+00,4.605621000000000009e+01
1.034999999999999920e+00,4.605621000000000009e+01
1.040000000000000036e+00,4.605263999999999669e+01
1.044999999999999929e+00,4.605263999999999669e+01
1.050000000000000044e+00,4.605263999999999669e+01
1.054999999999999938e+00,4.605263999999999669e+01
1.060000000000000053e+00,4.605263999999999669e+01
1.064999999999999947e+00,4.605263999999999669e+01
1.070000000000000062e+00,4.605263999999999669e+01
1.074999999999999956e+00,4.605263999999999669e+01
1.080000000000000071e+00,4.605263999999999669e+01
1.084999999999999964e+00,4.605263999999999669e+01
1.090000000000000080e+00,4.605263999999999669e+01
1.094999999999999973e+00,4.605263999999999669e+01
1.100000000000000089e+00,4.605263999999999669e+01
1.104999999999999982e+00,4.605263999999999669e+01
1.110000000000000098e+00,4.605263999999999669e+01
1.114999999999999991e+00,4.604751000000000261e+01
1.120000000000000107e+00,4.604017999999999944e+01
1.125000000000000000e+00,4.603607999999999834e+01
1.129999999999999893e+00,4.603607999999999834e+01
1.135000000000000009e+00,4.603607999999999834e+01
1.139999999999999902e+00,4.603607999999999834e+01
1.145000000000000018e+00,4.603155000000000285e+01
1.149999999999999911e+00,4.601767999999999859e+01
1.155000000000000027e+00,4.601767999999999859e+01
1.159999999999999920e+00,4.600547999999999860e+01
1.165000000000000036e+00,4.600547999999999860e+01
1.169999999999999929e+00,4.600547999999999860e+01
1.175000000000000044e+00,4.600547999999999860e+01
1.179999999999999938e+00,4.597778000000000276e+01
1.185000000000000053e+00,4.597478000000000264e+01
1.189999999999999947e+00,4.596338000000000079e+01
1.195000000000000062e+00,4.596338000000000079e+01
1.199999999999999956e+00,4.596338000000000079e+01
1.205000000000000071e+00,4.593726999999999805e+01
1.209999999999999964e+00,4.593726999999999805e+01
1.215000000000000080e+00,4.593726999999999805e+01
1.219999999999999973e+00,4.592551000000000272e+01
1.225000000000000089e+00,4.590267999999999660e+01
1.229999999999999982e+00,4.589424999999999955e+01
1.235000000000000098e+00,4.587035000000000196e+01
1.239999999999999991e+00,4.587035000000000196e+01
1.245000000000000107e+00,4.587035000000000196e+01
1.250000000000000000e+00,4.587035000000000196e+01
1.254999999999999893e+00,4.587035000000000196e+01
1.260000000000000009e+00,4.586540000000000106e+01
1.264999999999999902e+00,4.586540000000000106e+01
1.270000000000000018e+00,4.583097999999999672e+01
1.274999999999999911e+00,4.582553999999999661e+01
1.280000000000000027e+00,4.582553999999999661e+01
1.284999999999999920e+00,4.579697000000000173e+01
1.290000000000000036e+00,4.579697000000000173e+01
1.294999999999999929e+00,4.577360000000000184e+01
1.300000000000000044e+00,4.573700999999999794e+01
1.304999999999999938e+00,4.572838999999999743e+01
1.310000000000000053e+00,4.572838999999999743e+01
1.314999999999999947e+00,4.569093000000000160e+01
1.320000000000000062e+00,4.568813999999999709e+01
1.324999999999999956e+00,4.564235999999999649e+01
1.330000000000000071e+00,4.564235999999999649e+01
1.334999999999999964e+00,4.564235999999999649e+01
1.340000000000000080e+00,4.561746000000000123e+01
1.344999999999999973e+00,4.558827000000000140e+01
1.350000000000000089e+00,4.558453999999999695e+01
1.354999999999999982e+00,4.558453999999999695e+01
1.360000000000000098e+00,4.558453999999999695e+01
1.364999999999999991e+00,4.558453999999999695e+01
1.370000000000000107e+00,4.555541999999999803e+01
1.375000000000000000e+00,4.555541999999999803e+01
1.379999999999999893e+00,4.548978999999999928e+01
1.385000000000000009e+00,4.548978999999999928e+01
1.389999999999999902e+00,4.548978999999999928e+01
1.395000000000000018e+00,4.548978999999999928e+01
1.399999999999999911e+00,4.548978999999999928e+01
1.405000000000000027e+00,4.548978999999999928e+01
1.409999999999999920e+00,4.548978999999999928e+01
1.415000000000000036e+00,4.548978999999999928e+01
1.419999999999999929e+00,4.548978999999999928e+01
1.425000000000000044e+00,4.548978999999999928e+01
1.429999999999999938e+00,4.548978999999999928e+01
1.435000000000000053e+00,4.548978999999999928e+01
1.439999999999999947e+00,4.546851999999999805e+01
1.445000000000000062e+00,4.546569999999999823e+01
1.449999999999999956e+00,4.546569999999999823e+01
1.455000000000000071e+00,4.546569999999999823e+01
1.459999999999999964e+00,4.546569999999999823e+01
1.465000000000000080e+00,4.541288999999999731e+01
1.469999999999999973e+00,4.541288999999999731e+01
1.475000000000000089e+00,4.541038000000000352e+01
1.479999999999999982e+00,4.540787999999999869e+01
1.485000000000000098e+00,4.540787999999999869e+01
1.489999999999999991e+00,4.495237999999999801e+01
1.495000000000000107e+00,4.495016999999999996e+01
1.500000000000000000e+00,4.494818999999999676e+01
1.504999999999999893e+00,4.494818999999999676e+01
1.510000000000000009e+00,4.494818999999999676e+01
1.514999999999999902e+00,4.494818999999999676e+01
1.520000000000000018e+00,4.494306000000000267e+01
1.524999999999999911e+00,4.493820999999999799e+01
1.530000000000000027e+00,4.493820999999999799e+01
1.534999999999999920e+00,4.493610999999999933e+01
1.540000000000000036e+00,4.493610999999999933e+01
1.544999999999999929e+00,4.493610999999999933e+01
1.550000000000000044e+00,4.493610999999999933e+01
1.554999999999999938e+00,4.493610999999999933e+01
1.560000000000000053e+00,4.493610999999999933e+01
1.564999999999999947e+00,4.493348000000000297e+01
1.570000000000000062e+00,4.493348000000000297e+01
1.574999999999999956e+00,4.493348000000000297e+01
1.580000000000000071e+00,4.493348000000000297e+01
1.584999999999999964e+00,4.493348000000000297e+01
1.590000000000000080e+00,4.493348000000000297e+01
1.594999999999999973e+00,4.493348000000000297e+01
1.600000000000000089e+00,4.493348000000000297e+01
1.604999999999999982e+00,4.493348000000000297e+01
1.610000000000000098e+00,4.493348000000000297e+01
1.614999999999999991e+00,4.493348000000000297e+01
1.620000000000000107e+00,4.493348000000000297e+01
1.625000000000000000e+00,4.493348000000000297e+01
1.629999999999999893e+00,4.493348000000000297e+01
1.635000000000000009e+00,4.493079999999999785e+01
1.639999999999999902e+00,4.493079999999999785e+01
1.645000000000000018e+00,4.447366000000000241e+01
1.649999999999999911e+00,4.447366000000000241e+01
1.655000000000000027e+00,4.446963000000000221e+01
1.659999999999999920e+00,4.446768000000000143e+01
1.665000000000000036e+00,4.446768000000000143e+01
1.669999999999999929e+00,4.446537000000000006e+01
1.675000000000000044e+00,4.446537000000000006e+01
1.679999999999999938e+00,4.446537000000000006e+01
1.685000000000000053e+00,4.446345000000000169e+01
1.689999999999999947e+00,4.446345000000000169e+01
1.695000000000000062e+00,4.446345000000000169e+01
1.699999999999999956e+00,4.446179000000000059e+01
1.705000000000000071e+00,4.445105000000000217e+01
1.709999999999999964e+00,4.445105000000000217e+01
1.715000000000000080e+00,4.445105000000000217e+01
1.719999999999999973e+00,4.445105000000000217e+01
1.725000000000000089e+00,4.445105000000000217e+01
1.729999999999999982e+00,4.445105000000000217e+01
1.735000000000000098e+00,4.444019000000000119e+01
1.739999999999999991e+00,4.444019000000000119e+01
1.745000000000000107e+00,4.444019000000000119e+01
1.750000000000000000e+00,4.444019000000000119e+01
1.754999999999999893e+00,4.443768000000000029e+01
1.760000000000000009e+00,4.443768000000000029e+01
1.764999999999999902e+00,4.443768000000000029e+01
1.770000000000000018e+00,4.443768000000000029e+01
1.774999999999999911e+00,4.443768000000000029e+01
1.780000000000000027e+00,4.443768000000000029e+01
1.784999999999999920e+00,4.442752999999999730e+01
1.790000000000000036e+00,4.442752999999999730e+01
1.794999999999999929e+00,4.442752999999999730e+01
1.800000000000000044e+00,4.442557000000000045e+01
1.804999999999999938e+00,4.442557000000000045e+01
1.810000000000000053e+00,4.440579000000000320e+01
1.814999999999999947e+00,4.440579000000000320e+01
1.820000000000000062e+00,4.440579000000000320e+01
1.824999999999999956e+00,4.440579000000000320e+01
1.830000000000000071e+00,4.439475000000000193e+01
1.834999999999999964e+00,4.439298999999999751e+01
1.840000000000000080e+00,4.439298999999999751e+01
1.844999999999999973e+00,4.439298999999999751e+01
1.850000000000000089e+00,4.439298999999999751e+01
1.854999999999999982e+00,4.437837999999999994e+01
1.860000000000000098e+00,4.437837999999999994e+01
1.864999999999999991e+00,4.436028999999999911e+01
1.870000000000000107e+00,4.434154999999999802e+01
1.875000000000000000e+00,4.434154999999999802e+01
1.879999999999999893e+00,4.433991000000000327e+01
1.885000000000000009e+00,4.433991000000000327e+01
1.889999999999999902e+00,4.433782999999999674e+01
1.895000000000000018e+00,4.433782999999999674e+01
1.899999999999999911e+00,4.433782999999999674e+01
1.905000000000000027e+00,4.433782999999999674e+01
1.909999999999999920e+00,4.433782999999999674e+01
1.915000000000000036e+00,4.433782999999999674e+01
1.919999999999999929e+00,4.433782999999999674e+01
1.925000000000000044e+00,4.433782999999999674e+01
1.929999999999999938e+00,4.433782999999999674e+01
1.935000000000000053e+00,4.433782999999999674e+01
1.939999999999999947e+00,4.433782999999999674e+01
1.945000000000000062e+00,4.433782999999999674e+01
1.949999999999999956e+00,4.432739000000000118e+01
1.955000000000000071e+00,4.432540999999999798e+01
1.959999999999999964e+00,4.429415000000000191e+01
1.965000000000000080e+00,4.429258000000000095e+01
1.969999999999999973e+00,4.427703999999999951e+01
1.975000000000000089e+00,4.427577999999999747e+01
1.979999999999999982e+00,4.427577999999999747e+01
1.985000000000000098e+00,4.427577999999999747e+01
1.989999999999999991e+00,4.427577999999999747e+01
1.995000000000000107e+00,4.426010000000000133e+01
2.000000000000000000e+00,4.426010000000000133e+01
2.004999999999999893e+00,4.424833000000000283e+01
2.009999999999999787e+00,4.423004000000000246e+01
2.015000000000000124e+00,4.423004000000000246e+01
2.020000000000000018e+00,4.411592000000000269e+01
2.024999999999999911e+00,4.403352000000000288e+01
2.029999999999999805e+00,4.393312999999999846e+01
2.035000000000000142e+00,4.391886999999999830e+01
2.040000000000000036e+00,4.391886999999999830e+01
2.044999999999999929e+00,4.391774000000000200e+01
2.049999999999999822e+00,4.383153999999999684e+01
2.055000000000000160e+00,4.381490999999999758e+01
2.060000000000000053e+00,4.372317999999999927e+01
2.064999999999999947e+00,4.352582000000000306e+01
2.069999999999999840e+00,4.352582000000000306e+01
2.075000000000000178e+00,4.352387000000000228e+01
2.080000000000000071e+00,4.352387000000000228e+01
2.084999999999999964e+00,4.343569000000000102e+01
2.089999999999999858e+00,4.343569000000000102e+01
2.095000000000000195e+00,4.343569000000000102e+01
2.100000000000000089e+00,4.335016999999999854e+01
2.104999999999999982e+00,4.335016999999999854e+01
2.109999999999999876e+00,4.335016999999999854e+01
2.115000000000000213e+00,4.335016999999999854e+01
2.120000000000000107e+00,4.325332999999999828e+01
2.125000000000000000e+00,4.325332999999999828e+01
2.129999999999999893e+00,4.325332999999999828e+01
2.134999999999999787e+00,4.325198999999999927e+01
2.140000000000000124e+00,4.325198999999999927e+01
2.145000000000000018e+00,4.325198999999999927e+01
2.149999999999999911e+00,4.323913000000000295e+01
2.154999999999999805e+00,4.323913000000000295e+01
2.160000000000000142e+00,4.322733999999999810e+01
2.165000000000000036e+00,4.322733999999999810e+01
2.169999999999999929e+00,4.322733999999999810e+01
2.174999999999999822e+00,4.322733999999999810e+01
2.180000000000000160e+00,4.322733999999999810e+01
2.185000000000000053e+00,4.321186999999999756e+01
2.189999999999999947e+00,4.321054000000000173e+01
2.194999999999999840e+00,4.321054000000000173e+01
2.200000000000000178e+00,4.321054000000000173e+01
2.205000000000000071e+00,4.310916000000000281e+01
2.209999999999999964e+00,4.310781000000000063e+01
2.214999999999999858e+00,4.310781000000000063e+01
2.220000000000000195e+00,4.310654999999999859e+01
2.225000000000000089e+00,4.310654999999999859e+01
2.229999999999999982e+00,4.310654999999999859e+01
2.234999999999999876e+00,4.290225999999999829e+01
2.240000000000000213e+00,4.290225999999999829e+01
2.245000000000000107e+00,4.279505000000000337e+01
2.250000000000000000e+00,4.235417000000000343e+01
2.254999999999999893e+00,4.235417000000000343e+01
2.259999999999999787e+00,4.235273000000000110e+01
2.265000000000000124e+00,4.235273000000000110e+01
2.270000000000000018e+00,4.235273000000000110e+01
2.274999999999999911e+00,4.224927000000000277e+01
2.279999999999999805e+00,4.224927000000000277e+01
2.285000000000000142e+00,4.224927000000000277e+01
2.290000000000000036e+00,4.214649000000000001e+01
2.294999999999999929e+00,4.214649000000000001e+01
2.299999999999999822e+00,4.214531999999999812e+01
2.305000000000000160e+00,4.213750000000000284e+01
2.310000000000000053e+00,4.213750000000000284e+01
2.314999999999999947e+00,4.213750000000000284e+01
2.319999999999999840e+00,4.213750000000000284e+01
2.325000000000000178e+00,4.213750000000000284e+01
2.330000000000000071e+00,4.213750000000000284e+01
2.334999999999999964e+00,4.213642000000000110e+01
2.339999999999999858e+00,4.213349999999999795e+01
2.345000000000000195e+00,4.213349999999999795e+01
2.350000000000000089e+00,4.213349999999999795e+01
2.354999999999999982e+00,4.213349999999999795e+01
2.359999999999999876e+00,4.213349999999999795e+01
2.365000000000000213e+00,4.213248999999999711e+01
2.370000000000000107e+00,4.212537999999999982e+01
2.375000000000000000e+00,4.212422000000000111e+01
2.379999999999999893e+00,4.212422000000000111e+01
2.384999999999999787e+00,4.212422000000000111e+01
2.390000000000000124e+00,4.212422000000000111e+01
2.395000000000000018e+00,4.212321000000000026e+01
2.399999999999999911e+00,4.212321000000000026e+01
2.404999999999999805e+00,4.212321000000000026e+01
2.410000000000000142e+00,4.212321000000000026e+01
2.415000000000000036e+00,4.212321000000000026e+01
2.419999999999999929e+00,4.170176000000000016e+01
2.424999999999999822e+00,4.170074999999999932e+01
2.430000000000000160e+00,4.170074999999999932e+01
2.435000000000000053e+00,4.170074999999999932e+01
2.439999999999999947e+00,4.170074999999999932e+01
2.444999999999999840e+00,4.170074999999999932e+01
2.450000000000000178e+00,4.127459999999999951e+01
2.455000000000000071e+00,4.084577000000000169e+01
2.459999999999999964e+00,4.084452000000000282e+01
2.464999999999999858e+00,4.084452000000000282e+01
2.470000000000000195e+00,4.084452000000000282e+01
2.475000000000000089e+00,4.084452000000000282e+01
2.479999999999999982e+00,4.084452000000000282e+01
2.484999999999999876e+00,4.083738999999999919e+01
2.490000000000000213e+00,4.082970999999999862e+01
2.495000000000000107e+00,4.082970999999999862e+01
2.500000000000000000e+00,4.082211999999999819e+01
2.504999999999999893e+00,4.082211999999999819e+01
2.509999999999999787e+00,4.082211999999999819e+01
2.515000000000000124e+00,4.082211999999999819e+01
2.520000000000000018e+00,4.082211999999999819e+01
2.524999999999999911e+00,4.082211999999999819e+01
2.529999999999999805e+00,4.082117999999999824e+01
2.535000000000000142e+00,4.081873000000000218e+01
2.540000000000000036e+00,4.081779999999999831e+01
2.544999999999999929e+00,4.081779999999999831e+01
2.549999999999999822e+00,4.081678999999999746e+01
2.555000000000000160e+00,4.081678999999999746e+01
2.560000000000000053e+00,4.039059999999999917e+01
2.564999999999999947e+00,4.039059999999999917e+01
2.569999999999999840e+00,4.039059999999999917e+01
2.575000000000000178e+00,4.039059999999999917e+01
2.580000000000000071e+00,4.038947999999999894e+01
2.584999999999999964e+00,4.038850000000000051e+01
2.589999999999999858e+00,4.038850000000000051e+01
2.595000000000000195e+00,4.038850000000000051e+01
2.600000000000000089e+00,4.038850000000000051e+01
2.604999999999999982e+00,4.038850000000000051e+01
2.609999999999999876e+00,4.038850000000000051e+01
2.615000000000000213e+00,4.038850000000000051e+01
2.620000000000000107e+00,4.038850000000000051e+01
2.625000000000000000e+00,4.037306999999999846e+01
2.629999999999999893e+00,4.036578999999999695e+01
2.634999999999999787e+00,4.036578999999999695e+01
2.640000000000000124e+00,4.035947000000000173e+01
2.645000000000000018e+00,4.035947000000000173e+01
2.649999999999999911e+00,4.035947000000000173e+01
2.654999999999999805e+00,4.035947000000000173e+01
2.660000000000000142e+00,4.035947000000000173e+01
2.665000000000000036e+00,4.035947000000000173e+01
2.669999999999999929e+00,4.035947000000000173e+01
2.674999999999999822e+00,4.035947000000000173e+01
2.680000000000000160e+00,4.035947000000000173e+01
2.685000000000000053e+00,4.035947000000000173e+01
2.689999999999999947e+00,4.035947000000000173e+01
2.694999999999999840e+00,4.035947000000000173e+01
2.700000000000000178e+00,4.035947000000000173e+01
2.705000000000000071e+00,4.035947000000000173e+01
2.709999999999999964e+00,4.035947000000000173e+01
2.714999999999999858e+00,4.035860999999999876e+01
2.720000000000000195e+00,4.035352000000000317e+01
2.725000000000000089e+00,4.034646000000000043e+01
2.729999999999999982e+00,4.034447999999999723e+01
2.734999999999999876e+00,4.034335000000000093e+01
2.740000000000000213e+00,4.034335000000000093e+01
2.745000000000000107e+00,4.034230999999999767e+01
2.750000000000000000e+00,4.034230999999999767e+01
2.754999999999999893e+00,4.033758000000000266e+01
2.759999999999999787e+00,4.033758000000000266e+01
2.765000000000000124e+00,4.033758000000000266e+01
2.770000000000000018e+00,4.033659999999999712e+01
2.774999999999999911e+00,4.033160999999999774e+01
2.779999999999999805e+00,4.033160999999999774e+01
2.785000000000000142e+00,4.033160999999999774e+01
2.790000000000000036e+00,4.032357999999999976e+01
2.794999999999999929e+00,4.032357999999999976e+01
2.799999999999999822e+00,4.032357999999999976e+01
2.805000000000000160e+00,4.032357999999999976e+01
2.810000000000000053e+00,4.032357999999999976e+01
2.814999999999999947e+00,4.032357999999999976e+01
2.819999999999999840e+00,4.032357999999999976e+01
2.825000000000000178e+00,4.032357999999999976e+01
2.830000000000000071e+00,4.031718999999999653e+01
2.834999999999999964e+00,4.031718999999999653e+01
2.839999999999999858e+00,4.031718999999999653e+01
2.845000000000000195e+00,4.031054999999999922e+01
2.850000000000000089e+00,4.031054999999999922e+01
2.854999999999999982e+00,4.031054999999999922e+01
2.859999999999999876e+00,4.031054999999999922e+01
2.865000000000000213e+00,4.030525999999999698e+01
2.870000000000000107e+00,4.029135999999999740e+01
2.875000000000000000e+00,4.028421000000000163e+01
2.879999999999999893e+00,4.028421000000000163e+01
2.884999999999999787e+00,4.028421000000000163e+01
2.890000000000000124e+00,4.028329000000000093e+01
2.895000000000000018e+00,4.028329000000000093e+01
2.899999999999999911e+00,4.028329000000000093e+01
2.904999999999999805e+00,4.028204000000000207e+01
2.910000000000000142e+00,4.028108999999999895e+01
2.915000000000000036e+00,4.028108999999999895e+01
2.919999999999999929e+00,4.027927999999999997e+01
2.924999999999999822e+00,4.027336999999999989e+01
2.930000000000000160e+00,4.027336999999999989e+01
2.935000000000000053e+00,4.027336999999999989e+01
2.939999999999999947e+00,4.027259000000000100e+01
2.944999999999999840e+00,4.027172999999999803e+01
2.950000000000000178e+00,4.026579000000000264e+01
2.955000000000000071e+00,4.026579000000000264e+01
2.959999999999999964e+00,4.026579000000000264e+01
2.964999999999999858e+00,4.026500999999999664e+01
2.970000000000000195e+00,4.026500999999999664e+01
2.975000000000000089e+00,4.026500999999999664e+01
2.979999999999999982e+00,4.026500999999999664e+01
2.984999999999999876e+00,4.026500999999999664e+01
2.990000000000000213e+00,4.026500999999999664e+01
2.995000000000000107e+00,4.026500999999999664e+01
3.000000000000000000e+00,4.026500999999999664e+01
3.004999999999999893e+00,4.026500999999999664e+01
3.009999999999999787e+00,4.026500999999999664e+01
3.015000000000000124e+00,4.026500999999999664e+01
3.020000000000000018e+00,4.025704999999999956e+01
3.024999999999999911e+00,3.981792000000000087e+01
3.029999999999999805e+00,3.981792000000000087e+01
3.035000000000000142e+00,3.981792000000000087e+01
3.040000000000000036e+00,3.981792000000000087e+01
3.044999999999999929e+00,3.981217000000000183e+01
3.049999999999999822e+00,3.981217000000000183e+01
3.055000000000000160e+00,3.981217000000000183e+01
3.060000000000000053e+00,3.981217000000000183e+01
3.064999999999999947e+00,3.980409000000000219e+01
3.069999999999999840e+00,3.980339000000000027e+01
3.075000000000000178e+00,3.980281999999999698e+01
3.080000000000000071e+00,3.980281999999999698e+01
3.084999999999999964e+00,3.980281999999999698e+01
3.089999999999999858e+00,3.980120000000000147e+01
3.095000000000000195e+00,3.980120000000000147e+01
3.100000000000000089e+00,3.980120000000000147e+01
3.104999999999999982e+00,3.980040000000000333e+01
3.109999999999999876e+00,3.978701000000000221e+01
3.115000000000000213e+00,3.978701000000000221e+01
3.120000000000000107e+00,3.978701000000000221e+01
3.125000000000000000e+00,3.978701000000000221e+01
3.129999999999999893e+00,3.978701000000000221e+01
3.134999999999999787e+00,3.978701000000000221e+01
3.140000000000000124e+00,3.978618999999999772e+01
3.145000000000000018e+00,3.978018000000000143e+01
3.149999999999999911e+00,3.978018000000000143e+01
3.154999999999999805e+00,3.978018000000000143e+01
3.160000000000000142e+00,3.978018000000000143e+01
3.165000000000000036e+00,3.977935000000000088e+01
3.169999999999999929e+00,3.977935000000000088e+01
3.174999999999999822e+00,3.977935000000000088e+01
3.180000000000000160e+00,3.977935000000000088e+01
3.185000000000000053e+00,3.977355000000000018e+01
3.189999999999999947e+00,3.977355000000000018e+01
3.194999999999999840e+00,3.977355000000000018e+01
3.200000000000000178e+00,3.977355000000000018e+01
3.205000000000000071e+00,3.976724000000000103e+01
3.209999999999999964e+00,3.976724000000000103e+01
3.214999999999999858e+00,3.976138999999999868e+01
3.220000000000000195e+00,3.976138999999999868e+01
3.225000000000000089e+00,3.976138999999999868e+01
3.229999999999999982e+00,3.976068999999999676e+01
3.234999999999999876e+00,3.976068999999999676e+01
3.240000000000000213e+00,3.976068999999999676e+01
3.245000000000000107e+00,3.976068999999999676e+01
3.250000000000000000e+00,3.976068999999999676e+01
3.254999999999999893e+00,3.976068999999999676e+01
3.259999999999999787e+00,3.975999999999999801e+01
3.265000000000000124e+00,3.975999999999999801e+01
3.270000000000000018e+00,3.975916999999999746e+01
3.274999999999999911e+00,3.975768000000000058e+01
3.279999999999999805e+00,3.975768000000000058e+01
3.285000000000000142e+00,3.975768000000000058e+01
3.290000000000000036e+00,3.975768000000000058e+01
3.294999999999999929e+00,3.975768000000000058e+01
3.299999999999999822e+00,3.975688999999999851e+01
3.305000000000000160e+00,3.975688999999999851e+01
3.310000000000000053e+00,3.975688999999999851e+01
3.314999999999999947e+00,3.975688999999999851e+01
3.319999999999999840e+00,3.975688999999999851e+01
3.325000000000000178e+00,3.975688999999999851e+01
3.330000000000000071e+00,3.975688999999999851e+01
3.334999999999999964e+00,3.975688999999999851e+01
3.339999999999999858e+00,3.975688999999999851e+01
3.345000000000000195e+00,3.975688999999999851e+01
3.350000000000000089e+00,3.975618999999999659e+01
3.354999999999999982e+00,3.975618999999999659e+01
3.359999999999999876e+00,3.975618999999999659e+01
3.365000000000000213e+00,3.975618999999999659e+01
3.370000000000000107e+00,3.975554999999999950e+01
3.375000000000000000e+00,3.975554999999999950e+01
3.379999999999999893e+00,3.975554999999999950e+01
3.384999999999999787e+00,3.975498000000000332e+01
3.390000000000000124e+00,3.974976999999999805e+01
3.395000000000000018e+00,3.974976999999999805e+01
3.399999999999999911e+00,3.974730999999999881e+01
3.404999999999999805e+00,3.974730999999999881e+01
3.410000000000000142e+00,3.974730999999999881e+01
3.415000000000000036e+00,3.974730999999999881e+01
3.419999999999999929e+00,3.974730999999999881e+01
3.424999999999999822e+00,3.974363999999999919e+01
3.430000000000000160e+00,3.974305999999999983e+01
3.435000000000000053e+00,3.973910999999999660e+01
3.439999999999999947e+00,3.973910999999999660e+01
3.444999999999999840e+00,3.973662000000000205e+01
3.450000000000000178e+00,3.973530999999999835e+01
3.455000000000000071e+00,3.973530999999999835e+01
3.459999999999999964e+00,3.973530999999999835e+01
3.464999999999999858e+00,3.973530999999999835e+01
3.470000000000000195e+00,3.973530999999999835e+01
3.475000000000000089e+00,3.973234000000000066e+01
3.479999999999999982e+00,3.973234000000000066e+01
3.484999999999999876e+00,3.973165999999999798e+01
3.490000000000000213e+00,3.973091999999999757e+01
3.495000000000000107e+00,3.973091999999999757e+01
3.500000000000000000e+00,3.971851000000000198e+01
3.504999999999999893e+00,3.971851000000000198e+01
3.509999999999999787e+00,3.971851000000000198e+01
3.515000000000000124e+00,3.971851000000000198e+01
3.520000000000000018e+00,3.971851000000000198e+01
3.524999999999999911e+00,3.971851000000000198e+01
3.529999999999999805e+00,3.971851000000000198e+01
3.535000000000000142e+00,3.971851000000000198e+01
3.540000000000000036e+00,3.971650999999999954e+01
3.544999999999999929e+00,3.971365999999999730e+01
3.549999999999999822e+00,3.964770000000000039e+01
3.555000000000000160e+00,3.964770000000000039e+01
3.560000000000000053e+00,3.964061999999999841e+01
3.564999999999999947e+00,3.964061999999999841e+01
3.569999999999999840e+00,3.964061999999999841e+01
3.575000000000000178e+00,3.957493999999999801e+01
3.580000000000000071e+00,3.957493999999999801e+01
3.584999999999999964e+00,3.957493999999999801e+01
3.589999999999999858e+00,3.957493999999999801e+01
3.595000000000000195e+00,3.957117000000000218e+01
3.600000000000000089e+00,3.957050000000000267e+01
3.604999999999999982e+00,3.957050000000000267e+01
3.609999999999999876e+00,3.957050000000000267e+01
3.615000000000000213e+00,3.956996999999999787e+01
3.620000000000000107e+00,3.956996999999999787e+01
3.625000000000000000e+00,3.956931000000000154e+01
3.629999999999999893e+00,3.956931000000000154e+01
3.634999999999999787e+00,3.956497999999999848e+01
3.640000000000000124e+00,3.956497999999999848e+01
3.645000000000000018e+00,3.956497999999999848e+01
3.649999999999999911e+00,3.956497999999999848e+01
3.654999999999999805e+00,3.956497999999999848e+01
3.660000000000000142e+00,3.956497999999999848e+01
3.665000000000000036e+00,3.955940999999999974e+01
3.669999999999999929e+00,3.955940999999999974e+01
3.674999999999999822e+00,3.955940999999999974e+01
3.680000000000000160e+00,3.955881999999999721e+01
3.685000000000000053e+00,3.955881999999999721e+01
3.689999999999999947e+00,3.955881999999999721e+01
3.694999999999999840e+00,3.955357000000000056e+01
3.700000000000000178e+00,3.955297000000000196e+01
3.705000000000000071e+00,3.955297000000000196e+01
3.709999999999999964e+00,3.954988000000000170e+01
3.714999999999999858e+00,3.949380000000000024e+01
3.720000000000000195e+00,3.949380000000000024e+01
3.725000000000000089e+00,3.949380000000000024e+01
3.729999999999999982e+00,3.944539000000000328e+01
3.734999999999999876e+00,3.944104000000000099e+01
3.740000000000000213e+00,3.933586999999999989e+01
3.745000000000000107e+00,3.933527999999999736e+01
3.750000000000000000e+00,3.933527999999999736e+01
3.754999999999999893e+00,3.933527999999999736e+01
3.759999999999999787e+00,3.933527999999999736e+01
3.765000000000000124e+00,3.933527999999999736e+01
3.770000000000000018e+00,3.926794000000000295e+01
3.774999999999999911e+00,3.921265999999999963e+01
3.779999999999999805e+00,3.921161000000000030e+01
3.785000000000000142e+00,3.921161000000000030e+01
3.790000000000000036e+00,3.921161000000000030e+01
3.794999999999999929e+00,3.921161000000000030e+01
3.799999999999999822e+00,3.921161000000000030e+01
3.805000000000000160e+00,3.915579999999999927e+01
3.810000000000000053e+00,3.915579999999999927e+01
3.814999999999999947e+00,3.915579999999999927e+01
3.819999999999999840e+00,3.915579999999999927e+01
3.825000000000000178e+00,3.915579999999999927e+01
3.830000000000000071e+00,3.910627999999999815e+01
3.834999999999999964e+00,3.910627999999999815e+01
3.839999999999999858e+00,3.904404999999999859e+01
3.845000000000000195e+00,3.904404999999999859e+01
3.850000000000000089e+00,3.904348999999999847e+01
3.854999999999999982e+00,3.903833000000000197e+01
3.859999999999999876e+00,3.903766999999999854e+01
3.865000000000000213e+00,3.903555999999999671e+01
3.870000000000000107e+00,3.903047999999999718e+01
3.875000000000000000e+00,3.902638000000000318e+01
3.879999999999999893e+00,3.902638000000000318e+01
3.884999999999999787e+00,3.902638000000000318e+01
3.890000000000000124e+00,3.902638000000000318e+01
3.895000000000000018e+00,3.902638000000000318e+01
3.899999999999999911e+00,3.902638000000000318e+01
3.904999999999999805e+00,3.897561999999999927e+01
3.910000000000000142e+00,3.897010999999999825e+01
3.915000000000000036e+00,3.890724000000000160e+01
3.919999999999999929e+00,3.884273999999999916e+01
3.924999999999999822e+00,3.884217999999999904e+01
3.930000000000000160e+00,3.884217999999999904e+01
3.935000000000000053e+00,3.884217999999999904e+01
3.939999999999999947e+00,3.883764999999999645e+01
3.944999999999999840e+00,3.883661000000000030e+01
3.950000000000000178e+00,3.883220000000000027e+01
3.955000000000000071e+00,3.883220000000000027e+01
3.959999999999999964e+00,3.883220000000000027e+01
3.964999999999999858e+00,3.883220000000000027e+01
3.970000000000000195e+00,3.883220000000000027e+01
3.975000000000000089e+00,3.882856000000000307e+01
3.979999999999999982e+00,3.882788999999999646e+01
3.984999999999999876e+00,3.882788999999999646e+01
3.990000000000000213e+00,3.882735999999999876e+01
3.995000000000000107e+00,3.882735999999999876e+01
4.000000000000000000e+00,3.876436000000000348e+01
4.004999999999999893e+00,3.876436000000000348e+01
4.009999999999999787e+00,3.876436000000000348e+01
4.014999999999999680e+00,3.876436000000000348e+01
4.019999999999999574e+00,3.870192000000000121e+01
4.025000000000000355e+00,3.869919000000000153e+01
4.030000000000000249e+00,3.869919000000000153e+01
4.035000000000000142e+00,3.869919000000000153e+01
4.040000000000000036e+00,3.869850000000000279e+01
4.044999999999999929e+00,3.869850000000000279e+01
4.049999999999999822e+00,3.869850000000000279e+01
4.054999999999999716e+00,3.869850000000000279e+01
4.059999999999999609e+00,3.869577999999999918e+01
4.065000000000000391e+00,3.869577999999999918e+01
4.070000000000000284e+00,3.869577999999999918e+01
4.075000000000000178e+00,3.869577999999999918e+01
4.080000000000000071e+00,3.869577999999999918e+01
4.084999999999999964e+00,3.869577999999999918e+01
4.089999999999999858e+00,3.869577999999999918e+01
4.094999999999999751e+00,3.869541000000000253e+01
4.099999999999999645e+00,3.869541000000000253e+01
4.105000000000000426e+00,3.869541000000000253e+01
4.110000000000000320e+00,3.869427999999999912e+01
4.115000000000000213e+00,3.869427999999999912e+01
4.120000000000000107e+00,3.869371999999999900e+01
4.125000000000000000e+00,3.869371999999999900e+01
4.129999999999999893e+00,3.869371999999999900e+01
4.134999999999999787e+00,3.869371999999999900e+01
4.139999999999999680e+00,3.869371999999999900e+01
4.144999999999999574e+00,3.869371999999999900e+01
4.150000000000000355e+00,3.869328000000000145e+01
4.155000000000000249e+00,3.869279000000000224e+01
4.160000000000000142e+00,3.869279000000000224e+01
4.165000000000000036e+00,3.869279000000000224e+01
4.169999999999999929e+00,3.869279000000000224e+01
4.174999999999999822e+00,3.869279000000000224e+01
4.179999999999999716e+00,3.869279000000000224e+01
4.184999999999999609e+00,3.869116999999999962e+01
4.190000000000000391e+00,3.869116999999999962e+01
4.195000000000000284e+00,3.869116999999999962e+01
4.200000000000000178e+00,3.869066999999999723e+01
4.205000000000000071e+00,3.868697000000000230e+01
4.209999999999999964e+00,3.868533999999999651e+01
4.214999999999999858e+00,3.868533999999999651e+01
4.219999999999999751e+00,3.868471000000000259e+01
4.224999999999999645e+00,3.868471000000000259e+01
4.230000000000000426e+00,3.868037000000000347e+01
4.235000000000000320e+00,3.868037000000000347e+01
4.240000000000000213e+00,3.868037000000000347e+01
4.245000000000000107e+00,3.868037000000000347e+01
4.250000000000000000e+00,3.866539999999999822e+01
4.254999999999999893e+00,3.866539999999999822e+01
4.259999999999999787e+00,3.866539999999999822e+01
4.264999999999999680e+00,3.866494000000000142e+01
4.269999999999999574e+00,3.866494000000000142e+01
4.275000000000000355e+00,3.866445000000000221e+01
4.280000000000000249e+00,3.866445000000000221e+01
4.285000000000000142e+00,3.866445000000000221e+01
4.290000000000000036e+00,3.866445000000000221e+01
4.294999999999999929e+00,3.866394999999999982e+01
4.299999999999999822e+00,3.866394999999999982e+01
4.304999999999999716e+00,3.866183000000000192e+01
4.309999999999999609e+00,3.866183000000000192e+01
4.315000000000000391e+00,3.866183000000000192e+01
4.320000000000000284e+00,3.866122000000000014e+01
4.325000000000000178e+00,3.866087000000000273e+01
4.330000000000000071e+00,3.866040000000000276e+01
4.334999999999999964e+00,3.866040000000000276e+01
4.339999999999999858e+00,3.866040000000000276e+01
4.344999999999999751e+00,3.866040000000000276e+01
4.349999999999999645e+00,3.866040000000000276e+01
4.355000000000000426e+00,3.865849999999999653e+01
4.360000000000000320e+00,3.865849999999999653e+01
4.365000000000000213e+00,3.865849999999999653e+01
4.370000000000000107e+00,3.865738000000000341e+01
4.375000000000000000e+00,3.865738000000000341e+01
4.379999999999999893e+00,3.865368999999999744e+01
4.384999999999999787e+00,3.865368999999999744e+01
4.389999999999999680e+00,3.865196999999999861e+01
4.394999999999999574e+00,3.865144999999999698e+01
4.400000000000000355e+00,3.865108000000000033e+01
4.405000000000000249e+00,3.865108000000000033e+01
4.410000000000000142e+00,3.865108000000000033e+01
4.415000000000000036e+00,3.865108000000000033e+01
4.419999999999999929e+00,3.864777000000000129e+01
4.424999999999999822e+00,3.864777000000000129e+01
4.429999999999999716e+00,3.864777000000000129e+01
4.434999999999999609e+00,3.864733999999999980e+01
4.440000000000000391e+00,3.864733999999999980e+01
4.445000000000000284e+00,3.862698999999999927e+01
4.450000000000000178e+00,3.862698999999999927e+01
4.455000000000000071e+00,3.862698999999999927e+01
4.459999999999999964e+00,3.862698999999999927e+01
4.464999999999999858e+00,3.862698999999999927e+01
4.469999999999999751e+00,3.862657000000000096e+01
4.474999999999999645e+00,3.862657000000000096e+01
4.480000000000000426e+00,3.862657000000000096e+01
4.485000000000000320e+00,3.862657000000000096e+01
4.490000000000000213e+00,3.862458000000000169e+01
4.495000000000000107e+00,3.862458000000000169e+01
4.500000000000000000e+00,3.862458000000000169e+01
4.504999999999999893e+00,3.862033000000000271e+01
4.509999999999999787e+00,3.862033000000000271e+01
4.514999999999999680e+00,3.862033000000000271e+01
4.519999999999999574e+00,3.862033000000000271e+01
4.525000000000000355e+00,3.862033000000000271e+01
4.530000000000000249e+00,3.861950999999999823e+01
4.535000000000000142e+00,3.861950999999999823e+01
4.540000000000000036e+00,3.861950999999999823e+01
4.544999999999999929e+00,3.861950999999999823e+01
4.549999999999999822e+00,3.861950999999999823e+01
4.554999999999999716e+00,3.861950999999999823e+01
4.559999999999999609e+00,3.861820000000000164e+01
4.565000000000000391e+00,3.861625000000000085e+01
4.570000000000000284e+00,3.861569000000000074e+01
4.575000000000000178e+00,3.861569000000000074e+01
4.580000000000000071e+00,3.861569000000000074e+01
4.584999999999999964e+00,3.861569000000000074e+01
4.589999999999999858e+00,3.861569000000000074e+01
4.594999999999999751e+00,3.861569000000000074e+01
4.599999999999999645e+00,3.861120999999999981e+01
4.605000000000000426e+00,3.861120999999999981e+01
4.610000000000000320e+00,3.861120999999999981e+01
4.615000000000000213e+00,3.861075000000000301e+01
4.620000000000000107e+00,3.861075000000000301e+01
4.625000000000000000e+00,3.861075000000000301e+01
4.629999999999999893e+00,3.861075000000000301e+01
4.634999999999999787e+00,3.860862000000000194e+01
4.639999999999999680e+00,3.860862000000000194e+01
4.644999999999999574e+00,3.860822999999999894e+01
4.650000000000000355e+00,3.860786000000000229e+01
4.655000000000000249e+00,3.860786000000000229e+01
4.660000000000000142e+00,3.860426999999999964e+01
4.665000000000000036e+00,3.860426999999999964e+01
4.669999999999999929e+00,3.860426999999999964e+01
4.674999999999999822e+00,3.859150000000000347e+01
4.679999999999999716e+00,3.859150000000000347e+01
4.684999999999999609e+00,3.859150000000000347e+01
4.690000000000000391e+00,3.859150000000000347e+01
4.695000000000000284e+00,3.858753000000000100e+01
4.700000000000000178e+00,3.858753000000000100e+01
4.705000000000000071e+00,3.858753000000000100e+01
4.709999999999999964e+00,3.858706000000000103e+01
4.714999999999999858e+00,3.858706000000000103e+01
4.719999999999999751e+00,3.858706000000000103e+01
4.724999999999999645e+00,3.858706000000000103e+01
4.730000000000000426e+00,3.858706000000000103e+01
4.735000000000000320e+00,3.858706000000000103e+01
4.740000000000000213e+00,3.858706000000000103e+01
4.745000000000000107e+00,3.858653999999999940e+01
4.750000000000000000e+00,3.858601000000000170e+01
4.754999999999999893e+00,3.858420999999999879e+01
4.759999999999999787e+00,3.858420999999999879e+01
4.764999999999999680e+00,3.858420999999999879e+01
4.769999999999999574e+00,3.858230999999999966e+01
4.775000000000000355e+00,3.858191000000000059e+01
4.780000000000000249e+00,3.858191000000000059e+01
4.785000000000000142e+00,3.858160000000000167e+01
4.790000000000000036e+00,3.858160000000000167e+01
4.794999999999999929e+00,3.857925000000000182e+01
4.799999999999999822e+00,3.857925000000000182e+01
4.804999999999999716e+00,3.857849000000000217e+01
4.809999999999999609e+00,3.857849000000000217e+01
4.815000000000000391e+00,3.857849000000000217e+01
4.820000000000000284e+00,3.857849000000000217e+01
4.825000000000000178e+00,3.857849000000000217e+01
4.830000000000000071e+00,3.857804000000000144e+01
4.834999999999999964e+00,3.857804000000000144e+01
4.839999999999999858e+00,3.857804000000000144e+01
4.844999999999999751e+00,3.857804000000000144e+01
4.849999999999999645e+00,3.857804000000000144e+01
4.855000000000000426e+00,3.857804000000000144e+01
4.860000000000000320e+00,3.857804000000000144e+01
4.865000000000000213e+00,3.857804000000000144e+01
4.870000000000000107e+00,3.857804000000000144e+01
4.875000000000000000e+00,3.857804000000000144e+01
4.879999999999999893e+00,3.857804000000000144e+01
4.884999999999999787e+00,3.857804000000000144e+01
4.889999999999999680e+00,3.857768999999999693e+01
4.894999999999999574e+00,3.857768999999999693e+01
4.900000000000000355e+00,3.857768999999999693e+01
4.905000000000000249e+00,3.856472999999999729e+01
4.910000000000000142e+00,3.856222999999999956e+01
4.915000000000000036e+00,3.856222999999999956e+01
4.919999999999999929e+00,3.856222999999999956e+01
4.924999999999999822e+00,3.856184999999999974e+01
4.929999999999999716e+00,3.856184999999999974e+01
4.934999999999999609e+00,3.856184999999999974e+01
4.940000000000000391e+00,3.856154999999999688e+01
4.945000000000000284e+00,3.856154999999999688e+01
4.950000000000000178e+00,3.856154999999999688e+01
4.955000000000000071e+00,3.856076999999999799e+01
4.959999999999999964e+00,3.856076999999999799e+01
4.964999999999999858e+00,3.856038000000000210e+01
4.969999999999999751e+00,3.856038000000000210e+01
4.974999999999999645e+00,3.855890000000000128e+01
4.980000000000000426e+00,3.855785999999999802e+01
4.985000000000000320e+00,3.855785999999999802e+01
4.990000000000000213e+00,3.855471000000000004e+01
4.995000000000000107e+00,3.855471000000000004e+01
5.000000000000000000e+00,3.855471000000000004e+01
5.004999999999999893e+00,3.855433000000000021e+01
5.009999999999999787e+00,3.855279999999999774e+01
5.014999999999999680e+00,3.854955999999999960e+01
5.019999999999999574e+00,3.854955999999999960e+01
5.025000000000000355e+00,3.854955999999999960e+01
5.030000000000000249e+00,3.852597000000000094e+01
5.035000000000000142e+00,3.852597000000000094e+01
5.040000000000000036e+00,3.852597000000000094e+01
5.044999999999999929e+00,3.852597000000000094e+01
5.049999999999999822e+00,3.852597000000000094e+01
5.054999999999999716e+00,3.852416999999999803e+01
5.059999999999999609e+00,3.852416999999999803e+01
5.065000000000000391e+00,3.852355000000000018e+01
5.070000000000000284e+00,3.852355000000000018e+01
5.075000000000000178e+00,3.852355000000000018e+01
5.080000000000000071e+00,3.852355000000000018e+01
5.084999999999999964e+00,3.852355000000000018e+01
5.089999999999999858e+00,3.852355000000000018e+01
5.094999999999999751e+00,3.852355000000000018e+01
5.099999999999999645e+00,3.852355000000000018e+01
5.105000000000000426e+00,3.852279999999999660e+01
5.110000000000000320e+00,3.852279999999999660e+01
5.115000000000000213e+00,3.852279999999999660e+01
5.120000000000000107e+00,3.852215999999999951e+01
5.125000000000000000e+00,3.852215999999999951e+01
5.129999999999999893e+00,3.852215999999999951e+01
5.134999999999999787e+00,3.851905000000000001e+01
5.139999999999999680e+00,3.851905000000000001e+01
5.144999999999999574e+00,3.851905000000000001e+01
5.150000000000000355e+00,3.851905000000000001e+01
5.155000000000000249e+00,3.851905000000000001e+01
5.160000000000000142e+00,3.851791000000000054e+01
5.165000000000000036e+00,3.851791000000000054e+01
5.169999999999999929e+00,3.851628999999999792e+01
5.174999999999999822e+00,3.849148000000000280e+01
5.179999999999999716e+00,3.849110000000000298e+01
5.184999999999999609e+00,3.849110000000000298e+01
5.190000000000000391e+00,3.849110000000000298e+01
5.195000000000000284e+00,3.849110000000000298e+01
5.200000000000000178e+00,3.849005999999999972e+01
5.205000000000000071e+00,3.849005999999999972e+01
5.209999999999999964e+00,3.848971999999999838e+01
5.214999999999999858e+00,3.848971999999999838e+01
5.219999999999999751e+00,3.848971999999999838e+01
5.224999999999999645e+00,3.848971999999999838e+01
5.230000000000000426e+00,3.848971999999999838e+01
5.235000000000000320e+00,3.848971999999999838e+01
5.240000000000000213e+00,3.848971999999999838e+01
5.245000000000000107e+00,3.848922999999999917e+01
5.250000000000000000e+00,3.848807999999999652e+01
5.254999999999999893e+00,3.848807999999999652e+01
5.259999999999999787e+00,3.848807999999999652e+01
5.264999999999999680e+00,3.848807999999999652e+01
5.269999999999999574e+00,3.848807999999999652e+01
5.275000000000000355e+00,3.848781000000000319e+01
5.280000000000000249e+00,3.848716999999999899e+01
5.285000000000000142e+00,3.848716999999999899e+01
5.290000000000000036e+00,3.848693999999999704e+01
5.294999999999999929e+00,3.848693999999999704e+01
5.299999999999999822e+00,3.848693999999999704e+01
5.304999999999999716e+00,3.848693999999999704e+01
5.309999999999999609e+00,3.848660999999999888e+01
5.315000000000000391e+00,3.848660999999999888e+01
5.320000000000000284e+00,3.848660999999999888e+01
5.325000000000000178e+00,3.848660999999999888e+01
5.330000000000000071e+00,3.848376999999999981e+01
5.334999999999999964e+00,3.848376999999999981e+01
5.339999999999999858e+00,3.848132999999999981e+01
5.344999999999999751e+00,3.844261000000000195e+01
5.349999999999999645e+00,3.844261000000000195e+01
5.355000000000000426e+00,3.844225000000000136e+01
5.360000000000000320e+00,3.844225000000000136e+01
5.365000000000000213e+00,3.844225000000000136e+01
5.370000000000000107e+00,3.843896999999999764e+01
5.375000000000000000e+00,3.843896999999999764e+01
5.379999999999999893e+00,3.843896999999999764e+01
5.384999999999999787e+00,3.843896999999999764e+01
5.389999999999999680e+00,3.843757000000000090e+01
5.394999999999999574e+00,3.843757000000000090e+01
5.400000000000000355e+00,3.843616000000000099e+01
5.405000000000000249e+00,3.843274000000000257e+01
5.410000000000000142e+00,3.843274000000000257e+01
5.415000000000000036e+00,3.843274000000000257e+01
5.419999999999999929e+00,3.842976000000000170e+01
5.424999999999999822e+00,3.842931999999999704e+01
5.429999999999999716e+00,3.842931999999999704e+01
5.434999999999999609e+00,3.842902999999999736e+01
5.440000000000000391e+00,3.842875999999999692e+01
5.445000000000000284e+00,3.842875999999999692e+01
5.450000000000000178e+00,3.842587000000000330e+01
5.455000000000000071e+00,3.842555999999999727e+01
5.459999999999999964e+00,3.842510000000000048e+01
5.464999999999999858e+00,3.842510000000000048e+01
5.469999999999999751e+00,3.842510000000000048e+01
5.474999999999999645e+00,3.842510000000000048e+01
5.480000000000000426e+00,3.842510000000000048e+01
5.485000000000000320e+00,3.842510000000000048e+01
5.490000000000000213e+00,3.842477999999999838e+01
5.495000000000000107e+00,3.842332999999999998e+01
5.500000000000000000e+00,3.842332999999999998e+01
5.504999999999999893e+00,3.842332999999999998e+01
5.509999999999999787e+00,3.838383999999999929e+01
5.514999999999999680e+00,3.838383999999999929e+01
5.519999999999999574e+00,3.838383999999999929e+01
5.525000000000000355e+00,3.838383999999999929e+01
5.530000000000000249e+00,3.838349000000000188e+01
5.535000000000000142e+00,3.838349000000000188e+01
5.540000000000000036e+00,3.838349000000000188e+01
5.544999999999999929e+00,3.838349000000000188e+01
5.549999999999999822e+00,3.838349000000000188e+01
5.554999999999999716e+00,3.838349000000000188e+01
5.559999999999999609e+00,3.838349000000000188e+01
5.565000000000000391e+00,3.838168000000000291e+01
5.570000000000000284e+00,3.838168000000000291e+01
5.575000000000000178e+00,3.838168000000000291e+01
5.580000000000000071e+00,3.838168000000000291e+01
5.584999999999999964e+00,3.838168000000000291e+01
5.589999999999999858e+00,3.838168000000000291e+01
5.594999999999999751e+00,3.838109000000000037e+01
5.599999999999999645e+00,3.838109000000000037e+01
5.605000000000000426e+00,3.838109000000000037e+01
5.610000000000000320e+00,3.834074999999999989e+01
5.615000000000000213e+00,3.834074999999999989e+01
5.620000000000000107e+00,3.834074999999999989e+01
5.625000000000000000e+00,3.834053000000000111e+01
5.629999999999999893e+00,3.834053000000000111e+01
5.634999999999999787e+00,3.834053000000000111e+01
5.639999999999999680e+00,3.834017999999999660e+01
5.644999999999999574e+00,3.834017999999999660e+01
5.650000000000000355e+00,3.834017999999999660e+01
5.655000000000000249e+00,3.834017999999999660e+01
5.660000000000000142e+00,3.833941000000000088e+01
5.665000000000000036e+00,3.833908000000000271e+01
5.669999999999999929e+00,3.833908000000000271e+01
5.674999999999999822e+00,3.833908000000000271e+01
5.679999999999999716e+00,3.833908000000000271e+01
5.684999999999999609e+00,3.833908000000000271e+01
5.690000000000000391e+00,3.833908000000000271e+01
5.695000000000000284e+00,3.833908000000000271e+01
5.700000000000000178e+00,3.833760999999999797e+01
5.705000000000000071e+00,3.833722999999999814e+01
5.709999999999999964e+00,3.833722999999999814e+01
5.714999999999999858e+00,3.833722999999999814e+01
5.719999999999999751e+00,3.833722999999999814e+01
5.724999999999999645e+00,3.833722999999999814e+01
5.730000000000000426e+00,3.833722999999999814e+01
5.735000000000000320e+00,3.833722999999999814e+01
5.740000000000000213e+00,3.833722999999999814e+01
5.745000000000000107e+00,3.833722999999999814e+01
5.750000000000000000e+00,3.833722999999999814e+01
5.754999999999999893e+00,3.833722999999999814e+01
5.759999999999999787e+00,3.833693000000000239e+01
5.764999999999999680e+00,3.833693000000000239e+01
5.769999999999999574e+00,3.833693000000000239e+01
5.775000000000000355e+00,3.833661000000000030e+01
5.780000000000000249e+00,3.829661999999999722e+01
5.785000000000000142e+00,3.829428000000000054e+01
5.790000000000000036e+00,3.829397999999999769e+01
5.794999999999999929e+00,3.829373999999999967e+01
5.799999999999999822e+00,3.829223999999999961e+01
5.804999999999999716e+00,3.829223999999999961e+01
5.809999999999999609e+00,3.825227999999999895e+01
5.815000000000000391e+00,3.825227999999999895e+01
5.820000000000000284e+00,3.825227999999999895e+01
5.825000000000000178e+00,3.825197000000000003e+01
5.830000000000000071e+00,3.825197000000000003e+01
5.834999999999999964e+00,3.825171999999999883e+01
5.839999999999999858e+00,3.824907000000000323e+01
5.844999999999999751e+00,3.824907000000000323e+01
5.849999999999999645e+00,3.821016000000000190e+01
5.855000000000000426e+00,3.821016000000000190e+01
5.860000000000000320e+00,3.821016000000000190e+01
5.865000000000000213e+00,3.820884999999999820e+01
5.870000000000000107e+00,3.820743000000000222e+01
5.875000000000000000e+00,3.816893999999999920e+01
5.879999999999999893e+00,3.816859999999999786e+01
5.884999999999999787e+00,3.816776000000000124e+01
5.889999999999999680e+00,3.816776000000000124e+01
5.894999999999999574e+00,3.816776000000000124e+01
5.900000000000000355e+00,3.816776000000000124e+01
5.905000000000000249e+00,3.812881999999999749e+01
5.910000000000000142e+00,3.812881999999999749e+01
5.915000000000000036e+00,3.812881999999999749e+01
5.919999999999999929e+00,3.812881999999999749e+01
5.924999999999999822e+00,3.812881999999999749e+01
5.929999999999999716e+00,3.812881999999999749e+01
5.934999999999999609e+00,3.812821999999999889e+01
5.940000000000000391e+00,3.812821999999999889e+01
5.945000000000000284e+00,3.812821999999999889e+01
5.950000000000000178e+00,3.812821999999999889e+01
5.955000000000000071e+00,3.812790999999999997e+01
5.959999999999999964e+00,3.812790999999999997e+01
5.964999999999999858e+00,3.812758999999999787e+01
5.969999999999999751e+00,3.812758999999999787e+01
5.974999999999999645e+00,3.812758999999999787e+01
5.980000000000000426e+00,3.812758999999999787e+01
5.985000000000000320e+00,3.812729000000000212e+01
5.990000000000000213e+00,3.812729000000000212e+01
5.995000000000000107e+00,3.812729000000000212e+01
6.000000000000000000e+00,3.812729000000000212e+01
6.004999999999999893e+00,3.812666999999999717e+01
6.009999999999999787e+00,3.812666999999999717e+01
6.014999999999999680e+00,3.812666999999999717e+01
6.019999999999999574e+00,3.812666999999999717e+01
6.025000000000000355e+00,3.812666999999999717e+01
6.030000000000000249e+00,3.812666999999999717e+01
6.035000000000000142e+00,3.812666999999999717e+01
6.040000000000000036e+00,3.812666999999999717e+01
6.044999999999999929e+00,3.812590000000000146e+01
6.049999999999999822e+00,3.812590000000000146e+01
6.054999999999999716e+00,3.812566999999999950e+01
6.059999999999999609e+00,3.812566999999999950e+01
6.065000000000000391e+00,3.812566999999999950e+01
6.070000000000000284e+00,3.812335999999999814e+01
6.075000000000000178e+00,3.812335999999999814e+01
6.080000000000000071e+00,3.812335999999999814e+01
6.084999999999999964e+00,3.812335999999999814e+01
6.089999999999999858e+00,3.812335999999999814e+01
6.094999999999999751e+00,3.812335999999999814e+01
6.099999999999999645e+00,3.812295999999999907e+01
6.105000000000000426e+00,3.812295999999999907e+01
6.110000000000000320e+00,3.812295999999999907e+01
6.115000000000000213e+00,3.812295999999999907e+01
6.120000000000000107e+00,3.812295999999999907e+01
6.125000000000000000e+00,3.812272999999999712e+01
6.129999999999999893e+00,3.812272999999999712e+01
6.134999999999999787e+00,3.812272999999999712e+01
6.139999999999999680e+00,3.812272999999999712e+01
6.144999999999999574e+00,3.811943000000000126e+01
6.150000000000000355e+00,3.811919000000000324e+01
6.155000000000000249e+00,3.811919000000000324e+01
6.160000000000000142e+00,3.811307999999999652e+01
6.165000000000000036e+00,3.811307999999999652e+01
6.169999999999999929e+00,3.811265000000000214e+01
6.174999999999999822e+00,3.811265000000000214e+01
6.179999999999999716e+00,3.811234000000000322e+01
6.184999999999999609e+00,3.808245000000000147e+01
6.190000000000000391e+00,3.808245000000000147e+01
6.195000000000000284e+00,3.808245000000000147e+01
6.200000000000000178e+00,3.808245000000000147e+01
6.205000000000000071e+00,3.808245000000000147e+01
6.209999999999999964e+00,3.808245000000000147e+01
6.214999999999999858e+00,3.804901999999999873e+01
6.219999999999999751e+00,3.804901999999999873e+01
6.224999999999999645e+00,3.804749000000000336e+01
6.230000000000000426e+00,3.804749000000000336e+01
6.235000000000000320e+00,3.804749000000000336e+01
6.240000000000000213e+00,3.804722999999999900e+01
6.245000000000000107e+00,3.804722999999999900e+01
6.250000000000000000e+00,3.801917999999999864e+01
6.254999999999999893e+00,3.798539999999999850e+01
6.259999999999999787e+00,3.798521000000000214e+01
6.264999999999999680e+00,3.795002999999999815e+01
6.269999999999999574e+00,3.794984000000000179e+01
6.275000000000000355e+00,3.794984000000000179e+01
6.280000000000000249e+00,3.792007000000000261e+01
6.285000000000000142e+00,3.792007000000000261e+01
6.290000000000000036e+00,3.791915999999999798e+01
6.294999999999999929e+00,3.791882999999999981e+01
6.299999999999999822e+00,3.791882999999999981e+01
6.304999999999999716e+00,3.791882999999999981e+01
6.309999999999999609e+00,3.791882999999999981e+01
6.315000000000000391e+00,3.791882999999999981e+01
6.320000000000000284e+00,3.791882999999999981e+01
6.325000000000000178e+00,3.791882999999999981e+01
6.330000000000000071e+00,3.791814000000000107e+01
6.334999999999999964e+00,3.791787999999999670e+01
6.339999999999999858e+00,3.791787999999999670e+01
6.344999999999999751e+00,3.791787999999999670e+01
6.349999999999999645e+00,3.788799000000000206e+01
6.355000000000000426e+00,3.788734000000000179e+01
6.360000000000000320e+00,3.788734000000000179e+01
6.365000000000000213e+00,3.788734000000000179e+01
6.370000000000000107e+00,3.788703000000000287e+01
6.375000000000000000e+00,3.788703000000000287e+01
6.379999999999999893e+00,3.788703000000000287e+01
6.384999999999999787e+00,3.788703000000000287e+01
6.389999999999999680e+00,3.788703000000000287e+01
6.394999999999999574e+00,3.788703000000000287e+01
6.400000000000000355e+00,3.788703000000000287e+01
6.405000000000000249e+00,3.788703000000000287e+01
6.410000000000000142e+00,3.788703000000000287e+01
6.415000000000000036e+00,3.788703000000000287e+01
6.419999999999999929e+00,3.788703000000000287e+01
6.424999999999999822e+00,3.788680000000000092e+01
6.429999999999999716e+00,3.788647999999999882e+01
6.434999999999999609e+00,3.788618999999999915e+01
6.440000000000000391e+00,3.788618999999999915e+01
6.445000000000000284e+00,3.788618999999999915e+01
6.450000000000000178e+00,3.788618999999999915e+01
6.455000000000000071e+00,3.788618999999999915e+01
6.459999999999999964e+00,3.788618999999999915e+01
6.464999999999999858e+00,3.788618999999999915e+01
6.469999999999999751e+00,3.788589000000000340e+01
6.474999999999999645e+00,3.788589000000000340e+01
6.480000000000000426e+00,3.788589000000000340e+01
6.485000000000000320e+00,3.788589000000000340e+01
6.490000000000000213e+00,3.788589000000000340e+01
6.495000000000000107e+00,3.788589000000000340e+01
6.500000000000000000e+00,3.788488999999999862e+01
6.504999999999999893e+00,3.788488999999999862e+01
6.509999999999999787e+00,3.788488999999999862e+01
6.514999999999999680e+00,3.788488999999999862e+01
6.519999999999999574e+00,3.788461000000000212e+01
6.525000000000000355e+00,3.788436999999999699e+01
6.530000000000000249e+00,3.788436999999999699e+01
6.535000000000000142e+00,3.788436999999999699e+01
6.540000000000000036e+00,3.788204999999999956e+01
6.544999999999999929e+00,3.788204999999999956e+01
6.549999999999999822e+00,3.788179000000000229e+01
6.554999999999999716e+00,3.787995000000000090e+01
6.559999999999999609e+00,3.784572000000000003e+01
6.565000000000000391e+00,3.784497999999999962e+01
6.570000000000000284e+00,3.784497999999999962e+01
6.575000000000000178e+00,3.784497999999999962e+01
6.580000000000000071e+00,3.784497999999999962e+01
6.584999999999999964e+00,3.784472000000000236e+01
6.589999999999999858e+00,3.784472000000000236e+01
6.594999999999999751e+00,3.784472000000000236e+01
6.599999999999999645e+00,3.784447999999999723e+01
6.605000000000000426e+00,3.784447999999999723e+01
6.610000000000000320e+00,3.784120000000000061e+01
6.615000000000000213e+00,3.784120000000000061e+01
6.620000000000000107e+00,3.784120000000000061e+01
6.625000000000000000e+00,3.784120000000000061e+01
6.629999999999999893e+00,3.784096000000000259e+01
6.634999999999999787e+00,3.784096000000000259e+01
6.639999999999999680e+00,3.784096000000000259e+01
6.644999999999999574e+00,3.784094999999999942e+01
6.650000000000000355e+00,3.784094999999999942e+01
6.655000000000000249e+00,3.784094999999999942e+01
6.660000000000000142e+00,3.784094999999999942e+01
6.665000000000000036e+00,3.784094999999999942e+01
6.669999999999999929e+00,3.784067999999999898e+01
6.674999999999999822e+00,3.784067999999999898e+01
6.679999999999999716e+00,3.783764999999999645e+01
6.684999999999999609e+00,3.783764999999999645e+01
6.690000000000000391e+00,3.783764999999999645e+01
6.695000000000000284e+00,3.783735000000000070e+01
6.700000000000000178e+00,3.783708000000000027e+01
6.705000000000000071e+00,3.783708000000000027e+01
6.709999999999999964e+00,3.783708000000000027e+01
6.714999999999999858e+00,3.783708000000000027e+01
6.719999999999999751e+00,3.783677999999999741e+01
6.724999999999999645e+00,3.783677999999999741e+01
6.730000000000000426e+00,3.783323000000000036e+01
6.735000000000000320e+00,3.783323000000000036e+01
6.740000000000000213e+00,3.783323000000000036e+01
6.745000000000000107e+00,3.783323000000000036e+01
6.750000000000000000e+00,3.783297999999999917e+01
6.754999999999999893e+00,3.783297999999999917e+01
6.759999999999999787e+00,3.783297999999999917e+01
6.764999999999999680e+00,3.783276999999999646e+01
6.769999999999999574e+00,3.783276999999999646e+01
6.775000000000000355e+00,3.783140000000000214e+01
6.780000000000000249e+00,3.783140000000000214e+01
6.785000000000000142e+00,3.783140000000000214e+01
6.790000000000000036e+00,3.783140000000000214e+01
6.794999999999999929e+00,3.782974000000000103e+01
6.799999999999999822e+00,3.782974000000000103e+01
6.804999999999999716e+00,3.782974000000000103e+01
6.809999999999999609e+00,3.782858000000000231e+01
6.815000000000000391e+00,3.782220000000000226e+01
6.820000000000000284e+00,3.782220000000000226e+01
6.825000000000000178e+00,3.782220000000000226e+01
6.830000000000000071e+00,3.781898000000000337e+01
6.834999999999999964e+00,3.781898000000000337e+01
6.839999999999999858e+00,3.781875999999999749e+01
6.844999999999999751e+00,3.781750000000000256e+01
6.849999999999999645e+00,3.781750000000000256e+01
6.855000000000000426e+00,3.781750000000000256e+01
6.860000000000000320e+00,3.781750000000000256e+01
6.865000000000000213e+00,3.781727999999999668e+01
6.870000000000000107e+00,3.781727999999999668e+01
6.875000000000000000e+00,3.781555000000000177e+01
6.879999999999999893e+00,3.781510000000000105e+01
6.884999999999999787e+00,3.781510000000000105e+01
6.889999999999999680e+00,3.781510000000000105e+01
6.894999999999999574e+00,3.781510000000000105e+01
6.900000000000000355e+00,3.781477000000000288e+01
6.905000000000000249e+00,3.781398000000000081e+01
6.910000000000000142e+00,3.781213999999999942e+01
6.915000000000000036e+00,3.781168999999999869e+01
6.919999999999999929e+00,3.780989999999999895e+01
6.924999999999999822e+00,3.780904000000000309e+01
6.929999999999999716e+00,3.780904000000000309e+01
6.934999999999999609e+00,3.780888000000000204e+01
6.940000000000000391e+00,3.780888000000000204e+01
6.945000000000000284e+00,3.780584999999999951e+01
6.950000000000000178e+00,3.780584999999999951e+01
6.955000000000000071e+00,3.780584999999999951e+01
6.959999999999999964e+00,3.780584999999999951e+01
6.964999999999999858e+00,3.780382000000000176e+01
6.969999999999999751e+00,3.780382000000000176e+01
6.974999999999999645e+00,3.780382000000000176e+01
6.980000000000000426e+00,3.780382000000000176e+01
6.985000000000000320e+00,3.780382000000000176e+01
6.990000000000000213e+00,3.780189000000000021e+01
6.995000000000000107e+00,3.780134999999999934e+01
7.000000000000000000e+00,3.780134999999999934e+01
7.004999999999999893e+00,3.780134999999999934e+01
7.009999999999999787e+00,3.780134999999999934e+01
7.014999999999999680e+00,3.780134999999999934e+01
7.019999999999999574e+00,3.780134999999999934e+01
7.025000000000000355e+00,3.780134999999999934e+01
7.030000000000000249e+00,3.780134999999999934e+01
7.035000000000000142e+00,3.780134999999999934e+01
7.040000000000000036e+00,3.780134999999999934e+01
7.044999999999999929e+00,3.780134999999999934e+01
7.049999999999999822e+00,3.780134999999999934e+01
7.054999999999999716e+00,3.780116999999999905e+01
7.059999999999999609e+00,3.780116999999999905e+01
7.065000000000000391e+00,3.780067999999999984e+01
7.070000000000000284e+00,3.780067999999999984e+01
7.075000000000000178e+00,3.780067999999999984e+01
7.080000000000000071e+00,3.780067999999999984e+01
7.084999999999999964e+00,3.780017999999999745e+01
7.089999999999999858e+00,3.780017999999999745e+01
7.094999999999999751e+00,3.779995999999999867e+01
7.099999999999999645e+00,3.779995999999999867e+01
7.105000000000000426e+00,3.779975999999999914e+01
7.110000000000000320e+00,3.779959999999999809e+01
7.115000000000000213e+00,3.779959999999999809e+01
7.120000000000000107e+00,3.779959999999999809e+01
7.125000000000000000e+00,3.779959999999999809e+01
7.129999999999999893e+00,3.779959999999999809e+01
7.134999999999999787e+00,3.779959999999999809e+01
7.139999999999999680e+00,3.779959999999999809e+01
7.144999999999999574e+00,3.779959999999999809e+01
7.150000000000000355e+00,3.779959999999999809e+01
7.155000000000000249e+00,3.779959999999999809e+01
7.160000000000000142e+00,3.779959999999999809e+01
7.165000000000000036e+00,3.779959999999999809e+01
7.169999999999999929e+00,3.779959999999999809e+01
7.174999999999999822e+00,3.779959999999999809e+01
7.179999999999999716e+00,3.779959999999999809e+01
7.184999999999999609e+00,3.779959999999999809e+01
7.190000000000000391e+00,3.779959999999999809e+01
7.195000000000000284e+00,3.779959999999999809e+01
7.200000000000000178e+00,3.779959999999999809e+01
7.205000000000000071e+00,3.779959999999999809e+01
7.209999999999999964e+00,3.779959999999999809e+01
7.214999999999999858e+00,3.779959999999999809e+01
7.219999999999999751e+00,3.779959999999999809e+01
7.224999999999999645e+00,3.779959999999999809e+01
7.230000000000000426e+00,3.779959999999999809e+01
7.235000000000000320e+00,3.779934000000000083e+01
7.240000000000000213e+00,3.779885999999999768e+01
7.245000000000000107e+00,3.779885999999999768e+01
7.250000000000000000e+00,3.779867000000000132e+01
7.254999999999999893e+00,3.779720999999999975e+01
7.259999999999999787e+00,3.779697999999999780e+01
7.264999999999999680e+00,3.779670999999999736e+01
7.269999999999999574e+00,3.779670999999999736e+01
7.275000000000000355e+00,3.779670999999999736e+01
7.280000000000000249e+00,3.779670999999999736e+01
7.285000000000000142e+00,3.779650999999999783e+01
7.290000000000000036e+00,3.779625000000000057e+01
7.294999999999999929e+00,3.779601000000000255e+01
7.299999999999999822e+00,3.779601000000000255e+01
7.304999999999999716e+00,3.779601000000000255e+01
7.309999999999999609e+00,3.779514999999999958e+01
7.315000000000000391e+00,3.779390999999999678e+01
7.320000000000000284e+00,3.779372999999999649e+01
7.325000000000000178e+00,3.779372999999999649e+01
7.330000000000000071e+00,3.779372999999999649e+01
7.334999999999999964e+00,3.779207999999999856e+01
7.339999999999999858e+00,3.779207999999999856e+01
7.344999999999999751e+00,3.779207999999999856e+01
7.349999999999999645e+00,3.779207999999999856e+01
7.355000000000000426e+00,3.779207999999999856e+01
7.360000000000000320e+00,3.779207999999999856e+01
7.365000000000000213e+00,3.779207999999999856e+01
7.370000000000000107e+00,3.779207999999999856e+01
7.375000000000000000e+00,3.779207999999999856e+01
7.379999999999999893e+00,3.779207999999999856e+01
7.384999999999999787e+00,3.779207999999999856e+01
7.389999999999999680e+00,3.779207999999999856e+01
7.394999999999999574e+00,3.779207999999999856e+01
7.400000000000000355e+00,3.779207999999999856e+01
7.405000000000000249e+00,3.779207999999999856e+01
7.410000000000000142e+00,3.779187000000000296e+01
7.415000000000000036e+00,3.779187000000000296e+01
7.419999999999999929e+00,3.779187000000000296e+01
7.424999999999999822e+00,3.779173999999999722e+01
7.429999999999999716e+00,3.779173999999999722e+01
7.434999999999999609e+00,3.779173999999999722e+01
7.440000000000000391e+00,3.779173999999999722e+01
7.445000000000000284e+00,3.779173999999999722e+01
7.450000000000000178e+00,3.779120999999999952e+01
7.455000000000000071e+00,3.779120999999999952e+01
7.459999999999999964e+00,3.779120999999999952e+01
7.464999999999999858e+00,3.779120999999999952e+01
7.469999999999999751e+00,3.779063000000000017e+01
7.474999999999999645e+00,3.779063000000000017e+01
7.480000000000000426e+00,3.779017999999999944e+01
7.485000000000000320e+00,3.779017999999999944e+01
7.490000000000000213e+00,3.779017999999999944e+01
7.495000000000000107e+00,3.779017999999999944e+01
7.500000000000000000e+00,3.779017999999999944e+01
7.504999999999999893e+00,3.779017999999999944e+01
7.509999999999999787e+00,3.778994999999999749e+01
7.514999999999999680e+00,3.778994999999999749e+01
7.519999999999999574e+00,3.778994999999999749e+01
7.525000000000000355e+00,3.778994999999999749e+01
7.530000000000000249e+00,3.778851999999999833e+01
7.535000000000000142e+00,3.778851999999999833e+01
7.540000000000000036e+00,3.778851999999999833e+01
7.544999999999999929e+00,3.778703999999999752e+01
7.549999999999999822e+00,3.778410999999999831e+01
7.554999999999999716e+00,3.778410999999999831e+01
7.559999999999999609e+00,3.778410999999999831e+01
7.565000000000000391e+00,3.778410999999999831e+01
7.570000000000000284e+00,3.778410999999999831e+01
7.575000000000000178e+00,3.778410999999999831e+01
7.580000000000000071e+00,3.778383999999999787e+01
7.584999999999999964e+00,3.778383999999999787e+01
7.589999999999999858e+00,3.778383999999999787e+01
7.594999999999999751e+00,3.778383999999999787e+01
7.599999999999999645e+00,3.778383999999999787e+01
7.605000000000000426e+00,3.778383999999999787e+01
7.610000000000000320e+00,3.778383999999999787e+01
7.615000000000000213e+00,3.778369000000000000e+01
7.620000000000000107e+00,3.778349000000000046e+01
7.625000000000000000e+00,3.778349000000000046e+01
7.629999999999999893e+00,3.778349000000000046e+01
7.634999999999999787e+00,3.778349000000000046e+01
7.639999999999999680e+00,3.778325999999999851e+01
7.644999999999999574e+00,3.778305000000000291e+01
7.650000000000000355e+00,3.778305000000000291e+01
7.655000000000000249e+00,3.778305000000000291e+01
7.660000000000000142e+00,3.778144000000000347e+01
7.665000000000000036e+00,3.778088999999999942e+01
7.669999999999999929e+00,3.778070000000000306e+01
7.674999999999999822e+00,3.778070000000000306e+01
7.679999999999999716e+00,3.777908000000000044e+01
7.684999999999999609e+00,3.777908000000000044e+01
7.690000000000000391e+00,3.777908000000000044e+01
7.695000000000000284e+00,3.777908000000000044e+01
7.700000000000000178e+00,3.777908000000000044e+01
7.705000000000000071e+00,3.777908000000000044e+01
7.709999999999999964e+00,3.777908000000000044e+01
7.714999999999999858e+00,3.777908000000000044e+01
7.719999999999999751e+00,3.776180999999999699e+01
7.724999999999999645e+00,3.776180999999999699e+01
7.730000000000000426e+00,3.776180999999999699e+01
7.735000000000000320e+00,3.776180999999999699e+01
7.740000000000000213e+00,3.776160000000000139e+01
7.745000000000000107e+00,3.776160000000000139e+01
7.750000000000000000e+00,3.776012000000000057e+01
7.754999999999999893e+00,3.775995999999999952e+01
7.759999999999999787e+00,3.775822999999999752e+01
7.764999999999999680e+00,3.775822999999999752e+01
7.769999999999999574e+00,3.775822999999999752e+01
7.775000000000000355e+00,3.775822999999999752e+01
7.780000000000000249e+00,3.775802000000000191e+01
7.785000000000000142e+00,3.775802000000000191e+01
7.790000000000000036e+00,3.775784999999999769e+01
7.794999999999999929e+00,3.775784999999999769e+01
7.799999999999999822e+00,3.775784999999999769e+01
7.804999999999999716e+00,3.775766999999999740e+01
7.809999999999999609e+00,3.775766999999999740e+01
7.815000000000000391e+00,3.775766999999999740e+01
7.820000000000000284e+00,3.775766999999999740e+01
7.825000000000000178e+00,3.775766999999999740e+01
7.830000000000000071e+00,3.775766999999999740e+01
7.834999999999999964e+00,3.775750000000000028e+01
7.839999999999999858e+00,3.775750000000000028e+01
7.844999999999999751e+00,3.775750000000000028e+01
7.849999999999999645e+00,3.775750000000000028e+01
7.855000000000000426e+00,3.775726999999999833e+01
7.860000000000000320e+00,3.775726999999999833e+01
7.865000000000000213e+00,3.775701999999999714e+01
7.870000000000000107e+00,3.775701999999999714e+01
7.875000000000000000e+00,3.775625999999999749e+01
7.879999999999999893e+00,3.775625999999999749e+01
7.884999999999999787e+00,3.775625999999999749e+01
7.889999999999999680e+00,3.775625999999999749e+01
7.894999999999999574e+00,3.775625999999999749e+01
7.900000000000000355e+00,3.775538999999999845e+01
7.905000000000000249e+00,3.775538999999999845e+01
7.910000000000000142e+00,3.775538999999999845e+01
7.915000000000000036e+00,3.775538999999999845e+01
7.919999999999999929e+00,3.775538999999999845e+01
7.924999999999999822e+00,3.775538999999999845e+01
7.929999999999999716e+00,3.775522000000000133e+01
7.934999999999999609e+00,3.775522000000000133e+01
7.940000000000000391e+00,3.775522000000000133e+01
7.945000000000000284e+00,3.775522000000000133e+01
7.950000000000000178e+00,3.773698999999999870e+01
7.955000000000000071e+00,3.773687000000000324e+01
7.959999999999999964e+00,3.773687000000000324e+01
7.964999999999999858e+00,3.773512000000000199e+01
7.969999999999999751e+00,3.773512000000000199e+01
7.974999999999999645e+00,3.773512000000000199e+01
7.980000000000000426e+00,3.771596999999999866e+01
7.985000000000000320e+00,3.771596999999999866e+01
7.990000000000000213e+00,3.771596999999999866e+01
7.995000000000000107e+00,3.771596999999999866e+01
8.000000000000000000e+00,3.771584000000000003e+01


==> data/cg/large-cs/lp-curve/mssp-cs-2.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.423105000000000331e+01
2.999999999999999889e-02,5.417943999999999960e+01
3.500000000000000333e-02,5.417943999999999960e+01
4.000000000000000083e-02,5.413983999999999952e+01
4.499999999999999833e-02,5.410175999999999874e+01
5.000000000000000278e-02,5.372341000000000122e+01
5.500000000000000028e-02,5.308366000000000184e+01
5.999999999999999778e-02,5.304552999999999940e+01
6.500000000000000222e-02,5.267367000000000132e+01
7.000000000000000666e-02,5.215959999999999752e+01
7.499999999999999722e-02,5.200386000000000308e+01
8.000000000000000167e-02,5.200386000000000308e+01
8.500000000000000611e-02,5.186052999999999713e+01
8.999999999999999667e-02,5.176236000000000104e+01
9.500000000000000111e-02,5.149224000000000245e+01
1.000000000000000056e-01,5.141593999999999909e+01
1.049999999999999961e-01,5.140471000000000146e+01
1.100000000000000006e-01,5.115681000000000012e+01
1.150000000000000050e-01,5.093081999999999709e+01
1.199999999999999956e-01,5.085327999999999804e+01
1.250000000000000000e-01,5.069180000000000064e+01
1.300000000000000044e-01,5.067103999999999786e+01
1.350000000000000089e-01,5.052297000000000082e+01
1.400000000000000133e-01,5.044886000000000337e+01
1.449999999999999900e-01,5.044409000000000276e+01
1.499999999999999944e-01,5.041723000000000354e+01
1.549999999999999989e-01,5.041723000000000354e+01
1.600000000000000033e-01,5.026328999999999780e+01
1.650000000000000078e-01,5.010526999999999731e+01
1.700000000000000122e-01,4.995548999999999751e+01
1.749999999999999889e-01,4.994612999999999658e+01
1.799999999999999933e-01,4.979444999999999766e+01
1.849999999999999978e-01,4.976306999999999903e+01
1.900000000000000022e-01,4.971934999999999860e+01
1.950000000000000067e-01,4.971934999999999860e+01
2.000000000000000111e-01,4.971934999999999860e+01
2.049999999999999878e-01,4.967972999999999928e+01
2.099999999999999922e-01,4.966268999999999778e+01
2.149999999999999967e-01,4.955763000000000318e+01
2.200000000000000011e-01,4.949168999999999841e+01
2.250000000000000056e-01,4.941774999999999807e+01
2.300000000000000100e-01,4.935403000000000162e+01
2.349999999999999867e-01,4.928871000000000180e+01
2.399999999999999911e-01,4.926530000000000342e+01
2.449999999999999956e-01,4.926530000000000342e+01
2.500000000000000000e-01,4.924893999999999750e+01
2.550000000000000044e-01,4.920967999999999876e+01
2.600000000000000089e-01,4.919577000000000311e+01
2.650000000000000133e-01,4.917300999999999789e+01
2.700000000000000178e-01,4.912467999999999790e+01
2.750000000000000222e-01,4.899056999999999817e+01
2.800000000000000266e-01,4.897120999999999924e+01
2.849999999999999756e-01,4.891427000000000191e+01
2.899999999999999800e-01,4.887716000000000349e+01
2.949999999999999845e-01,4.885515999999999792e+01
2.999999999999999889e-01,4.881994000000000256e+01
3.049999999999999933e-01,4.881669000000000125e+01
3.099999999999999978e-01,4.881036999999999892e+01
3.150000000000000022e-01,4.881036999999999892e+01
3.200000000000000067e-01,4.879912999999999812e+01
3.250000000000000111e-01,4.877427999999999741e+01
3.300000000000000155e-01,4.872404999999999831e+01
3.350000000000000200e-01,4.866637000000000057e+01
3.400000000000000244e-01,4.865301000000000187e+01
3.449999999999999734e-01,4.861713000000000306e+01
3.499999999999999778e-01,4.859277999999999764e+01
3.549999999999999822e-01,4.855131999999999692e+01
3.599999999999999867e-01,4.854270000000000351e+01
3.649999999999999911e-01,4.850657999999999959e+01
3.699999999999999956e-01,4.850160000000000338e+01
3.750000000000000000e-01,4.848154999999999859e+01
3.800000000000000044e-01,4.847644999999999982e+01
3.850000000000000089e-01,4.847285000000000110e+01
3.900000000000000133e-01,4.842163000000000039e+01
3.950000000000000178e-01,4.826379000000000019e+01
4.000000000000000222e-01,4.823812999999999818e+01
4.050000000000000266e-01,4.782750999999999664e+01
4.099999999999999756e-01,4.729505000000000337e+01
4.149999999999999800e-01,4.729505000000000337e+01
4.199999999999999845e-01,4.712537999999999982e+01
4.249999999999999889e-01,4.710916999999999888e+01
4.299999999999999933e-01,4.709497000000000355e+01
4.349999999999999978e-01,4.679968000000000217e+01
4.400000000000000022e-01,4.650686999999999927e+01
4.450000000000000067e-01,4.649922999999999718e+01
4.500000000000000111e-01,4.620186999999999955e+01
4.550000000000000155e-01,4.605133000000000010e+01
4.600000000000000200e-01,4.602459999999999951e+01
4.650000000000000244e-01,4.600795999999999708e+01
4.699999999999999734e-01,4.598290000000000077e+01
4.749999999999999778e-01,4.597791000000000139e+01
4.799999999999999822e-01,4.597012999999999749e+01
4.849999999999999867e-01,4.596229999999999905e+01
4.899999999999999911e-01,4.595098999999999734e+01
4.949999999999999956e-01,4.594514999999999816e+01
5.000000000000000000e-01,4.593205999999999989e+01
5.050000000000000044e-01,4.592618000000000222e+01
5.100000000000000089e-01,4.591143000000000285e+01
5.150000000000000133e-01,4.589773000000000280e+01
5.200000000000000178e-01,4.588709999999999667e+01
5.250000000000000222e-01,4.588152000000000186e+01
5.300000000000000266e-01,4.587747000000000241e+01
5.350000000000000311e-01,4.586993999999999971e+01
5.400000000000000355e-01,4.585555999999999699e+01
5.450000000000000400e-01,4.584774000000000171e+01
5.500000000000000444e-01,4.584463000000000221e+01
5.550000000000000488e-01,4.584076999999999913e+01
5.600000000000000533e-01,4.582032999999999845e+01
5.649999999999999467e-01,4.580971999999999866e+01
5.699999999999999512e-01,4.579984999999999928e+01
5.749999999999999556e-01,4.578152999999999651e+01
5.799999999999999600e-01,4.576312999999999676e+01
5.849999999999999645e-01,4.576003999999999650e+01
5.899999999999999689e-01,4.574848000000000070e+01
5.949999999999999734e-01,4.574564999999999770e+01
5.999999999999999778e-01,4.574224999999999852e+01
6.049999999999999822e-01,4.572780999999999807e+01
6.099999999999999867e-01,4.572447999999999979e+01
6.149999999999999911e-01,4.572169000000000239e+01
6.199999999999999956e-01,4.571636999999999773e+01
6.250000000000000000e-01,4.571506000000000114e+01
6.300000000000000044e-01,4.570530999999999722e+01
6.350000000000000089e-01,4.569368000000000052e+01
6.400000000000000133e-01,4.568970999999999805e+01
6.450000000000000178e-01,4.568970999999999805e+01
6.500000000000000222e-01,4.568970999999999805e+01
6.550000000000000266e-01,4.567710000000000292e+01
6.600000000000000311e-01,4.566890999999999678e+01
6.650000000000000355e-01,4.566391000000000133e+01
6.700000000000000400e-01,4.565746000000000038e+01
6.750000000000000444e-01,4.563703000000000287e+01
6.800000000000000488e-01,4.555147000000000190e+01
6.850000000000000533e-01,4.554299000000000319e+01
6.899999999999999467e-01,4.538647999999999882e+01
6.949999999999999512e-01,4.515671999999999997e+01
6.999999999999999556e-01,4.499042000000000030e+01
7.049999999999999600e-01,4.499042000000000030e+01
7.099999999999999645e-01,4.498814999999999742e+01
7.149999999999999689e-01,4.498581999999999681e+01
7.199999999999999734e-01,4.498581999999999681e+01
7.249999999999999778e-01,4.489065999999999690e+01
7.299999999999999822e-01,4.488345000000000340e+01
7.349999999999999867e-01,4.469444000000000017e+01
7.399999999999999911e-01,4.468782000000000210e+01
7.449999999999999956e-01,4.451523999999999859e+01
7.500000000000000000e-01,4.450912000000000290e+01
7.550000000000000044e-01,4.441938999999999993e+01
7.600000000000000089e-01,4.424428000000000338e+01
7.650000000000000133e-01,4.423969999999999914e+01
7.700000000000000178e-01,4.423362000000000194e+01
7.750000000000000222e-01,4.422858999999999696e+01
7.800000000000000266e-01,4.422666000000000253e+01
7.850000000000000311e-01,4.422294000000000125e+01
7.900000000000000355e-01,4.422028999999999854e+01
7.950000000000000400e-01,4.421009999999999707e+01
8.000000000000000444e-01,4.419971000000000316e+01
8.050000000000000488e-01,4.417795000000000272e+01
8.100000000000000533e-01,4.417548000000000030e+01
8.149999999999999467e-01,4.417477000000000231e+01
8.199999999999999512e-01,4.417394999999999783e+01
8.249999999999999556e-01,4.417036999999999836e+01
8.299999999999999600e-01,4.416317000000000093e+01
8.349999999999999645e-01,4.415999000000000052e+01
8.399999999999999689e-01,4.415747999999999962e+01
8.449999999999999734e-01,4.415747999999999962e+01
8.499999999999999778e-01,4.415344999999999942e+01
8.549999999999999822e-01,4.414715999999999951e+01
8.599999999999999867e-01,4.414594999999999914e+01
8.649999999999999911e-01,4.414368999999999943e+01
8.699999999999999956e-01,4.413877999999999702e+01
8.750000000000000000e-01,4.413727999999999696e+01
8.800000000000000044e-01,4.413448000000000349e+01
8.850000000000000089e-01,4.412131000000000114e+01
8.900000000000000133e-01,4.412071000000000254e+01
8.950000000000000178e-01,4.411952000000000140e+01
9.000000000000000222e-01,4.411737999999999715e+01
9.050000000000000266e-01,4.410699999999999932e+01
9.100000000000000311e-01,4.410141999999999740e+01
9.150000000000000355e-01,4.409788999999999959e+01
9.200000000000000400e-01,4.409259999999999735e+01
9.250000000000000444e-01,4.407932000000000272e+01
9.300000000000000488e-01,4.407932000000000272e+01
9.350000000000000533e-01,4.407227000000000317e+01
9.399999999999999467e-01,4.406795999999999935e+01
9.449999999999999512e-01,4.406658999999999793e+01
9.499999999999999556e-01,4.406658999999999793e+01
9.549999999999999600e-01,4.406658999999999793e+01
9.599999999999999645e-01,4.405968000000000018e+01
9.649999999999999689e-01,4.405259000000000214e+01
9.699999999999999734e-01,4.405203999999999809e+01
9.749999999999999778e-01,4.400164999999999793e+01
9.799999999999999822e-01,4.400018000000000029e+01
9.849999999999999867e-01,4.399842000000000297e+01
9.899999999999999911e-01,4.394588000000000250e+01
9.949999999999999956e-01,4.385005000000000308e+01
1.000000000000000000e+00,4.371077999999999975e+01
1.004999999999999893e+00,4.366243000000000052e+01
1.010000000000000009e+00,4.366129999999999711e+01
1.014999999999999902e+00,4.365695000000000192e+01
1.020000000000000018e+00,4.365449999999999875e+01
1.024999999999999911e+00,4.364509000000000327e+01
1.030000000000000027e+00,4.363727999999999696e+01
1.034999999999999920e+00,4.363557000000000130e+01
1.040000000000000036e+00,4.356618999999999886e+01
1.044999999999999929e+00,4.349748000000000303e+01
1.050000000000000044e+00,4.343536000000000286e+01
1.054999999999999938e+00,4.343536000000000286e+01
1.060000000000000053e+00,4.343500000000000227e+01
1.064999999999999947e+00,4.343341000000000207e+01
1.070000000000000062e+00,4.331450000000000244e+01
1.074999999999999956e+00,4.331298999999999921e+01
1.080000000000000071e+00,4.331092999999999904e+01
1.084999999999999964e+00,4.313053000000000026e+01
1.090000000000000080e+00,4.312953000000000259e+01
1.094999999999999973e+00,4.312707000000000335e+01
1.100000000000000089e+00,4.312669999999999959e+01
1.104999999999999982e+00,4.312227000000000032e+01
1.110000000000000098e+00,4.312134999999999962e+01
1.114999999999999991e+00,4.312028999999999712e+01
1.120000000000000107e+00,4.312028999999999712e+01
1.125000000000000000e+00,4.311352999999999724e+01
1.129999999999999893e+00,4.310817000000000121e+01
1.135000000000000009e+00,4.310575000000000045e+01
1.139999999999999902e+00,4.310575000000000045e+01
1.145000000000000018e+00,4.310354999999999848e+01
1.149999999999999911e+00,4.309902999999999906e+01
1.155000000000000027e+00,4.309246000000000265e+01
1.159999999999999920e+00,4.308657999999999788e+01
1.165000000000000036e+00,4.307771000000000328e+01
1.169999999999999929e+00,4.307739999999999725e+01
1.175000000000000044e+00,4.307457000000000136e+01
1.179999999999999938e+00,4.307227000000000317e+01
1.185000000000000053e+00,4.307146999999999792e+01
1.189999999999999947e+00,4.306904999999999717e+01
1.195000000000000062e+00,4.306866000000000128e+01
1.199999999999999956e+00,4.306700000000000017e+01
1.205000000000000071e+00,4.306575999999999738e+01
1.209999999999999964e+00,4.306477000000000288e+01
1.215000000000000080e+00,4.306190000000000140e+01
1.219999999999999973e+00,4.305868000000000251e+01
1.225000000000000089e+00,4.305525999999999698e+01
1.229999999999999982e+00,4.305489000000000033e+01
1.235000000000000098e+00,4.305424000000000007e+01
1.239999999999999991e+00,4.305395999999999646e+01
1.245000000000000107e+00,4.305075999999999681e+01
1.250000000000000000e+00,4.304532999999999987e+01
1.254999999999999893e+00,4.304532999999999987e+01
1.260000000000000009e+00,4.304460999999999871e+01
1.264999999999999902e+00,4.304413999999999874e+01
1.270000000000000018e+00,4.304292999999999836e+01
1.274999999999999911e+00,4.304164000000000101e+01
1.280000000000000027e+00,4.303435000000000343e+01
1.284999999999999920e+00,4.302978000000000236e+01
1.290000000000000036e+00,4.302673999999999666e+01
1.294999999999999929e+00,4.299154999999999660e+01
1.300000000000000044e+00,4.298599999999999710e+01
1.304999999999999938e+00,4.294899000000000200e+01
1.310000000000000053e+00,4.294597000000000264e+01
1.314999999999999947e+00,4.291284999999999883e+01
1.320000000000000062e+00,4.282126999999999839e+01
1.324999999999999956e+00,4.278685000000000116e+01
1.330000000000000071e+00,4.275596000000000174e+01
1.334999999999999964e+00,4.275560000000000116e+01
1.340000000000000080e+00,4.275314000000000192e+01
1.344999999999999973e+00,4.275180999999999898e+01
1.350000000000000089e+00,4.275180999999999898e+01
1.354999999999999982e+00,4.275090000000000146e+01
1.360000000000000098e+00,4.274942000000000064e+01
1.364999999999999991e+00,4.274915000000000020e+01
1.370000000000000107e+00,4.274170000000000158e+01
1.375000000000000000e+00,4.270121000000000322e+01
1.379999999999999893e+00,4.266264000000000323e+01
1.385000000000000009e+00,4.262037999999999727e+01
1.389999999999999902e+00,4.262037999999999727e+01
1.395000000000000018e+00,4.261851999999999663e+01
1.399999999999999911e+00,4.261778000000000333e+01
1.405000000000000027e+00,4.257583999999999946e+01
1.409999999999999920e+00,4.256703999999999866e+01
1.415000000000000036e+00,4.256645000000000323e+01
1.419999999999999929e+00,4.244214999999999804e+01
1.425000000000000044e+00,4.239988999999999919e+01
1.429999999999999938e+00,4.239538999999999902e+01
1.435000000000000053e+00,4.239197999999999666e+01
1.439999999999999947e+00,4.238994999999999891e+01
1.445000000000000062e+00,4.238969000000000165e+01
1.449999999999999956e+00,4.238779000000000252e+01
1.455000000000000071e+00,4.238647000000000276e+01
1.459999999999999964e+00,4.238515999999999906e+01
1.465000000000000080e+00,4.238414999999999822e+01
1.469999999999999973e+00,4.238333999999999691e+01
1.475000000000000089e+00,4.238333999999999691e+01
1.479999999999999982e+00,4.238262000000000285e+01
1.485000000000000098e+00,4.238085999999999842e+01
1.489999999999999991e+00,4.237899999999999778e+01
1.495000000000000107e+00,4.237850999999999857e+01
1.500000000000000000e+00,4.237707999999999942e+01
1.504999999999999893e+00,4.237628000000000128e+01
1.510000000000000009e+00,4.237628000000000128e+01
1.514999999999999902e+00,4.237628000000000128e+01
1.520000000000000018e+00,4.237561999999999784e+01
1.524999999999999911e+00,4.237162000000000006e+01
1.530000000000000027e+00,4.237086999999999648e+01
1.534999999999999920e+00,4.237022000000000332e+01
1.540000000000000036e+00,4.236932000000000187e+01
1.544999999999999929e+00,4.236596999999999724e+01
1.550000000000000044e+00,4.236149000000000342e+01
1.554999999999999938e+00,4.236008000000000351e+01
1.560000000000000053e+00,4.235708999999999946e+01
1.564999999999999947e+00,4.235253999999999763e+01
1.570000000000000062e+00,4.235224000000000188e+01
1.574999999999999956e+00,4.234837999999999880e+01
1.580000000000000071e+00,4.234581000000000017e+01
1.584999999999999964e+00,4.234506999999999977e+01
1.590000000000000080e+00,4.234445999999999799e+01
1.594999999999999973e+00,4.194017000000000195e+01
1.600000000000000089e+00,4.193860000000000099e+01
1.604999999999999982e+00,4.193699000000000154e+01
1.610000000000000098e+00,4.193645000000000067e+01
1.614999999999999991e+00,4.193594000000000221e+01
1.620000000000000107e+00,4.193594000000000221e+01
1.625000000000000000e+00,4.150518999999999892e+01
1.629999999999999893e+00,4.148349999999999937e+01
1.635000000000000009e+00,4.148161000000000342e+01
1.639999999999999902e+00,4.145911999999999864e+01
1.645000000000000018e+00,4.106602999999999781e+01
1.649999999999999911e+00,4.104527000000000214e+01
1.655000000000000027e+00,4.100316999999999723e+01
1.659999999999999920e+00,4.100256999999999863e+01
1.665000000000000036e+00,4.095779999999999887e+01
1.669999999999999929e+00,4.052682000000000073e+01
1.675000000000000044e+00,4.052664999999999651e+01
1.679999999999999938e+00,4.052611999999999881e+01
1.685000000000000053e+00,4.052474000000000132e+01
1.689999999999999947e+00,4.013947000000000287e+01
1.695000000000000062e+00,4.013367999999999824e+01
1.699999999999999956e+00,4.013042999999999694e+01
1.705000000000000071e+00,4.012825999999999738e+01
1.709999999999999964e+00,4.012725999999999971e+01
1.715000000000000080e+00,4.012391999999999825e+01
1.719999999999999973e+00,4.012107000000000312e+01
1.725000000000000089e+00,4.009134000000000242e+01
1.729999999999999982e+00,4.006228000000000122e+01
1.735000000000000098e+00,4.003405000000000058e+01
1.739999999999999991e+00,4.003405000000000058e+01
1.745000000000000107e+00,4.003376000000000090e+01
1.750000000000000000e+00,4.003238000000000341e+01
1.754999999999999893e+00,3.963318999999999903e+01
1.760000000000000009e+00,3.960229999999999961e+01
1.764999999999999902e+00,3.954852000000000345e+01
1.770000000000000018e+00,3.951895999999999987e+01
1.774999999999999911e+00,3.951807000000000158e+01
1.780000000000000027e+00,3.951807000000000158e+01
1.784999999999999920e+00,3.951711999999999847e+01
1.790000000000000036e+00,3.951711999999999847e+01
1.794999999999999929e+00,3.915829000000000093e+01
1.800000000000000044e+00,3.915697999999999723e+01
1.804999999999999938e+00,3.915630999999999773e+01
1.810000000000000053e+00,3.915610999999999819e+01
1.814999999999999947e+00,3.915324999999999989e+01
1.820000000000000062e+00,3.915290999999999855e+01
1.824999999999999956e+00,3.915155000000000030e+01
1.830000000000000071e+00,3.914958000000000027e+01
1.834999999999999964e+00,3.914958000000000027e+01
1.840000000000000080e+00,3.914553000000000083e+01
1.844999999999999973e+00,3.914446999999999832e+01
1.850000000000000089e+00,3.914222000000000179e+01
1.854999999999999982e+00,3.913960999999999757e+01
1.860000000000000098e+00,3.913723000000000241e+01
1.864999999999999991e+00,3.913616999999999990e+01
1.870000000000000107e+00,3.913401000000000352e+01
1.875000000000000000e+00,3.876664000000000243e+01
1.879999999999999893e+00,3.876630000000000109e+01
1.885000000000000009e+00,3.876595999999999975e+01
1.889999999999999902e+00,3.876579999999999870e+01
1.895000000000000018e+00,3.876480000000000103e+01
1.899999999999999911e+00,3.876411000000000229e+01
1.905000000000000027e+00,3.876366999999999763e+01
1.909999999999999920e+00,3.876366999999999763e+01
1.915000000000000036e+00,3.876355999999999824e+01
1.919999999999999929e+00,3.876272000000000162e+01
1.925000000000000044e+00,3.876243999999999801e+01
1.929999999999999938e+00,3.876154999999999973e+01
1.935000000000000053e+00,3.876084000000000174e+01
1.939999999999999947e+00,3.876068999999999676e+01
1.945000000000000062e+00,3.876068999999999676e+01
1.949999999999999956e+00,3.876068999999999676e+01
1.955000000000000071e+00,3.873026000000000124e+01
1.959999999999999964e+00,3.872715999999999781e+01
1.965000000000000080e+00,3.872677999999999798e+01
1.969999999999999973e+00,3.870904000000000167e+01
1.975000000000000089e+00,3.869165000000000276e+01
1.979999999999999982e+00,3.868959000000000259e+01
1.985000000000000098e+00,3.867249000000000336e+01
1.989999999999999991e+00,3.865697999999999723e+01
1.995000000000000107e+00,3.863635000000000019e+01
2.000000000000000000e+00,3.861983000000000033e+01
2.004999999999999893e+00,3.861617999999999995e+01
2.009999999999999787e+00,3.861487999999999943e+01
2.015000000000000124e+00,3.861471999999999838e+01
2.020000000000000018e+00,3.861261999999999972e+01
2.024999999999999911e+00,3.861191999999999780e+01
2.029999999999999805e+00,3.861191999999999780e+01
2.035000000000000142e+00,3.861178000000000310e+01
2.040000000000000036e+00,3.861106999999999800e+01
2.044999999999999929e+00,3.861016000000000048e+01
2.049999999999999822e+00,3.860873999999999739e+01
2.055000000000000160e+00,3.860873999999999739e+01
2.060000000000000053e+00,3.860806999999999789e+01
2.064999999999999947e+00,3.860806999999999789e+01
2.069999999999999840e+00,3.860806999999999789e+01
2.075000000000000178e+00,3.858906999999999954e+01
2.080000000000000071e+00,3.858845999999999776e+01
2.084999999999999964e+00,3.857155000000000200e+01
2.089999999999999858e+00,3.857070000000000221e+01
2.095000000000000195e+00,3.856971000000000060e+01
2.100000000000000089e+00,3.855180000000000007e+01
2.104999999999999982e+00,3.853316000000000230e+01
2.109999999999999876e+00,3.853056000000000125e+01
2.115000000000000213e+00,3.853041000000000338e+01
2.120000000000000107e+00,3.849222000000000321e+01
2.125000000000000000e+00,3.849172999999999689e+01
2.129999999999999893e+00,3.845376999999999867e+01
2.134999999999999787e+00,3.845116999999999763e+01
2.140000000000000124e+00,3.844789000000000101e+01
2.145000000000000018e+00,3.844554000000000116e+01
2.149999999999999911e+00,3.844501999999999953e+01
2.154999999999999805e+00,3.844254000000000104e+01
2.160000000000000142e+00,3.843959000000000259e+01
2.165000000000000036e+00,3.843947000000000003e+01
2.169999999999999929e+00,3.843910000000000338e+01
2.174999999999999822e+00,3.843910000000000338e+01
2.180000000000000160e+00,3.843560000000000088e+01
2.185000000000000053e+00,3.843560000000000088e+01
2.189999999999999947e+00,3.843487999999999971e+01
2.194999999999999840e+00,3.843413000000000324e+01
2.200000000000000178e+00,3.843392999999999660e+01
2.205000000000000071e+00,3.843379000000000190e+01
2.209999999999999964e+00,3.843355999999999995e+01
2.214999999999999858e+00,3.843355999999999995e+01
2.220000000000000195e+00,3.843336000000000041e+01
2.225000000000000089e+00,3.843269999999999698e+01
2.229999999999999982e+00,3.843233000000000033e+01
2.234999999999999876e+00,3.843177000000000021e+01
2.240000000000000213e+00,3.843177000000000021e+01
2.245000000000000107e+00,3.843128000000000100e+01
2.250000000000000000e+00,3.843104999999999905e+01
2.254999999999999893e+00,3.843104999999999905e+01
2.259999999999999787e+00,3.842826000000000164e+01
2.265000000000000124e+00,3.842811999999999983e+01
2.270000000000000018e+00,3.842797999999999803e+01
2.274999999999999911e+00,3.842774000000000001e+01
2.279999999999999805e+00,3.841394999999999982e+01
2.285000000000000142e+00,3.840234999999999843e+01
2.290000000000000036e+00,3.839950999999999937e+01
2.294999999999999929e+00,3.839710000000000178e+01
2.299999999999999822e+00,3.838387000000000171e+01
2.305000000000000160e+00,3.837118999999999858e+01
2.310000000000000053e+00,3.837073999999999785e+01
2.314999999999999947e+00,3.836619999999999919e+01
2.319999999999999840e+00,3.835444999999999993e+01
2.325000000000000178e+00,3.834326000000000079e+01
2.330000000000000071e+00,3.831611999999999796e+01
2.334999999999999964e+00,3.831419000000000352e+01
2.339999999999999858e+00,3.831298999999999921e+01
2.345000000000000195e+00,3.831277000000000044e+01
2.350000000000000089e+00,3.831231999999999971e+01
2.354999999999999982e+00,3.831212000000000018e+01
2.359999999999999876e+00,3.831212000000000018e+01
2.365000000000000213e+00,3.831166999999999945e+01
2.370000000000000107e+00,3.831127999999999645e+01
2.375000000000000000e+00,3.831089000000000055e+01
2.379999999999999893e+00,3.831071000000000026e+01
2.384999999999999787e+00,3.831040999999999741e+01
2.390000000000000124e+00,3.830939000000000050e+01
2.395000000000000018e+00,3.830939000000000050e+01
2.399999999999999911e+00,3.830897999999999826e+01
2.404999999999999805e+00,3.830888000000000204e+01
2.410000000000000142e+00,3.830823999999999785e+01
2.415000000000000036e+00,3.830805000000000149e+01
2.419999999999999929e+00,3.830574000000000012e+01
2.424999999999999822e+00,3.830528000000000333e+01
2.430000000000000160e+00,3.830514999999999759e+01
2.435000000000000053e+00,3.830254999999999654e+01
2.439999999999999947e+00,3.830163999999999902e+01
2.444999999999999840e+00,3.829856999999999800e+01
2.450000000000000178e+00,3.828443000000000040e+01
2.455000000000000071e+00,3.828128999999999849e+01
2.459999999999999964e+00,3.828128999999999849e+01
2.464999999999999858e+00,3.827029999999999887e+01
2.470000000000000195e+00,3.826935999999999893e+01
2.475000000000000089e+00,3.825829000000000235e+01
2.479999999999999982e+00,3.824893999999999750e+01
2.484999999999999876e+00,3.824893999999999750e+01
2.490000000000000213e+00,3.824833000000000283e+01
2.495000000000000107e+00,3.823736000000000246e+01
2.500000000000000000e+00,3.822475000000000023e+01
2.504999999999999893e+00,3.822462999999999766e+01
2.509999999999999787e+00,3.821159000000000106e+01
2.515000000000000124e+00,3.820051999999999737e+01
2.520000000000000018e+00,3.820022000000000162e+01
2.524999999999999911e+00,3.819923000000000002e+01
2.529999999999999805e+00,3.819877000000000322e+01
2.535000000000000142e+00,3.819861000000000217e+01
2.540000000000000036e+00,3.819848000000000354e+01
2.544999999999999929e+00,3.819836000000000098e+01
2.549999999999999822e+00,3.819796999999999798e+01
2.555000000000000160e+00,3.819796999999999798e+01
2.560000000000000053e+00,3.819796999999999798e+01
2.564999999999999947e+00,3.819789999999999708e+01
2.569999999999999840e+00,3.819720999999999833e+01
2.575000000000000178e+00,3.819679000000000002e+01
2.580000000000000071e+00,3.819458999999999804e+01
2.584999999999999964e+00,3.819433000000000078e+01
2.589999999999999858e+00,3.819153000000000020e+01
2.595000000000000195e+00,3.819153000000000020e+01
2.600000000000000089e+00,3.819142000000000081e+01
2.604999999999999982e+00,3.818410000000000082e+01
2.609999999999999876e+00,3.817934000000000339e+01
2.615000000000000213e+00,3.817922999999999689e+01
2.620000000000000107e+00,3.816814000000000107e+01
2.625000000000000000e+00,3.816790000000000305e+01
2.629999999999999893e+00,3.816355000000000075e+01
2.634999999999999787e+00,3.815581000000000245e+01
2.640000000000000124e+00,3.815540000000000020e+01
2.645000000000000018e+00,3.813880000000000337e+01
2.649999999999999911e+00,3.813859000000000066e+01
2.654999999999999805e+00,3.813839000000000112e+01
2.660000000000000142e+00,3.813817000000000235e+01
2.665000000000000036e+00,3.813803000000000054e+01
2.669999999999999929e+00,3.812095999999999663e+01
2.674999999999999822e+00,3.812066000000000088e+01
2.680000000000000160e+00,3.811240999999999701e+01
2.685000000000000053e+00,3.811240999999999701e+01
2.689999999999999947e+00,3.811167999999999978e+01
2.694999999999999840e+00,3.811167999999999978e+01
2.700000000000000178e+00,3.811117999999999739e+01
2.705000000000000071e+00,3.811097999999999786e+01
2.709999999999999964e+00,3.811097999999999786e+01
2.714999999999999858e+00,3.811086000000000240e+01
2.720000000000000195e+00,3.811086000000000240e+01
2.725000000000000089e+00,3.811086000000000240e+01
2.729999999999999982e+00,3.811057999999999879e+01
2.734999999999999876e+00,3.811048000000000258e+01
2.740000000000000213e+00,3.810824000000000211e+01
2.745000000000000107e+00,3.810801000000000016e+01
2.750000000000000000e+00,3.810490999999999673e+01
2.754999999999999893e+00,3.810484000000000293e+01
2.759999999999999787e+00,3.810461999999999705e+01
2.765000000000000124e+00,3.810455999999999932e+01
2.770000000000000018e+00,3.810224000000000188e+01
2.774999999999999911e+00,3.810000000000000142e+01
2.779999999999999805e+00,3.809991000000000128e+01
2.785000000000000142e+00,3.809756000000000142e+01
2.790000000000000036e+00,3.805807999999999680e+01
2.794999999999999929e+00,3.805557000000000301e+01
2.799999999999999822e+00,3.805557000000000301e+01
2.805000000000000160e+00,3.805550000000000210e+01
2.810000000000000053e+00,3.805512000000000228e+01
2.814999999999999947e+00,3.805501000000000289e+01
2.819999999999999840e+00,3.804511999999999716e+01
2.825000000000000178e+00,3.804493999999999687e+01
2.830000000000000071e+00,3.804484000000000066e+01
2.834999999999999964e+00,3.804417000000000115e+01
2.839999999999999858e+00,3.804198999999999842e+01
2.845000000000000195e+00,3.804198999999999842e+01
2.850000000000000089e+00,3.804184999999999661e+01
2.854999999999999982e+00,3.804097999999999757e+01
2.859999999999999876e+00,3.803372999999999848e+01
2.865000000000000213e+00,3.802485999999999677e+01
2.870000000000000107e+00,3.802470999999999890e+01
2.875000000000000000e+00,3.798602000000000345e+01
2.879999999999999893e+00,3.797670999999999708e+01
2.884999999999999787e+00,3.797652000000000072e+01
2.890000000000000124e+00,3.797583000000000197e+01
2.895000000000000018e+00,3.796723999999999677e+01
2.899999999999999911e+00,3.794635999999999854e+01
2.904999999999999805e+00,3.793813000000000102e+01
2.910000000000000142e+00,3.793576000000000192e+01
2.915000000000000036e+00,3.793551999999999680e+01
2.919999999999999929e+00,3.789580999999999733e+01
2.924999999999999822e+00,3.789580999999999733e+01
2.930000000000000160e+00,3.789567000000000263e+01
2.935000000000000053e+00,3.789444999999999908e+01
2.939999999999999947e+00,3.789041000000000281e+01
2.944999999999999840e+00,3.789005000000000223e+01
2.950000000000000178e+00,3.788788000000000267e+01
2.955000000000000071e+00,3.787910000000000110e+01
2.959999999999999964e+00,3.787698999999999927e+01
2.964999999999999858e+00,3.787698999999999927e+01
2.970000000000000195e+00,3.786965000000000003e+01
2.975000000000000089e+00,3.786936000000000035e+01
2.979999999999999982e+00,3.786332000000000164e+01
2.984999999999999876e+00,3.786303999999999803e+01
2.990000000000000213e+00,3.786290999999999940e+01
2.995000000000000107e+00,3.785587999999999909e+01
3.000000000000000000e+00,3.784937999999999647e+01
3.004999999999999893e+00,3.784924999999999784e+01
3.009999999999999787e+00,3.784682999999999709e+01
3.015000000000000124e+00,3.784038000000000324e+01
3.020000000000000018e+00,3.778381000000000256e+01
3.024999999999999911e+00,3.777221000000000117e+01
3.029999999999999805e+00,3.771359999999999957e+01
3.035000000000000142e+00,3.771350000000000335e+01
3.040000000000000036e+00,3.771343000000000245e+01
3.044999999999999929e+00,3.771330999999999989e+01
3.049999999999999822e+00,3.767922999999999689e+01
3.055000000000000160e+00,3.767922999999999689e+01
3.060000000000000053e+00,3.767895000000000039e+01
3.064999999999999947e+00,3.767649999999999721e+01
3.069999999999999840e+00,3.767636000000000251e+01
3.075000000000000178e+00,3.764882000000000062e+01
3.080000000000000071e+00,3.764874999999999972e+01
3.084999999999999964e+00,3.764874999999999972e+01
3.089999999999999858e+00,3.764865000000000350e+01
3.095000000000000195e+00,3.764865000000000350e+01
3.100000000000000089e+00,3.764838000000000306e+01
3.104999999999999982e+00,3.764616999999999791e+01
3.109999999999999876e+00,3.764410000000000167e+01
3.115000000000000213e+00,3.764209999999999923e+01
3.120000000000000107e+00,3.764195000000000135e+01
3.125000000000000000e+00,3.763996000000000208e+01
3.129999999999999893e+00,3.763770999999999844e+01
3.134999999999999787e+00,3.763770999999999844e+01
3.140000000000000124e+00,3.763750999999999891e+01
3.145000000000000018e+00,3.763709000000000060e+01
3.149999999999999911e+00,3.763709000000000060e+01
3.154999999999999805e+00,3.763694999999999879e+01
3.160000000000000142e+00,3.763685999999999865e+01
3.165000000000000036e+00,3.763663999999999987e+01
3.169999999999999929e+00,3.763663999999999987e+01
3.174999999999999822e+00,3.763663999999999987e+01
3.180000000000000160e+00,3.763640999999999792e+01
3.185000000000000053e+00,3.763627999999999929e+01
3.189999999999999947e+00,3.763423000000000229e+01
3.194999999999999840e+00,3.763360000000000127e+01
3.200000000000000178e+00,3.763325999999999993e+01
3.205000000000000071e+00,3.759503000000000128e+01
3.209999999999999964e+00,3.759503000000000128e+01
3.214999999999999858e+00,3.758829999999999671e+01
3.220000000000000195e+00,3.758756999999999948e+01
3.225000000000000089e+00,3.758729999999999905e+01
3.229999999999999982e+00,3.758706000000000103e+01
3.234999999999999876e+00,3.758706000000000103e+01
3.240000000000000213e+00,3.758509000000000100e+01
3.245000000000000107e+00,3.758431999999999817e+01
3.250000000000000000e+00,3.758263999999999783e+01
3.254999999999999893e+00,3.758243999999999829e+01
3.259999999999999787e+00,3.758182000000000045e+01
3.265000000000000124e+00,3.757390000000000185e+01
3.270000000000000018e+00,3.757365000000000066e+01
3.274999999999999911e+00,3.756647999999999854e+01
3.279999999999999805e+00,3.756289000000000300e+01
3.285000000000000142e+00,3.756289000000000300e+01
3.290000000000000036e+00,3.755360000000000298e+01
3.294999999999999929e+00,3.755185000000000173e+01
3.299999999999999822e+00,3.755172000000000310e+01
3.305000000000000160e+00,3.753661000000000314e+01
3.310000000000000053e+00,3.752232999999999663e+01
3.314999999999999947e+00,3.751621000000000095e+01
3.319999999999999840e+00,3.751570000000000249e+01
3.325000000000000178e+00,3.751505000000000223e+01
3.330000000000000071e+00,3.751480000000000103e+01
3.334999999999999964e+00,3.751480000000000103e+01
3.339999999999999858e+00,3.750609000000000037e+01
3.345000000000000195e+00,3.750578999999999752e+01
3.350000000000000089e+00,3.750554000000000343e+01
3.354999999999999982e+00,3.750549000000000177e+01
3.359999999999999876e+00,3.749754000000000076e+01
3.365000000000000213e+00,3.749159999999999826e+01
3.370000000000000107e+00,3.749085999999999785e+01
3.375000000000000000e+00,3.748479999999999990e+01
3.379999999999999893e+00,3.747807000000000244e+01
3.384999999999999787e+00,3.747252000000000294e+01
3.390000000000000124e+00,3.747216000000000236e+01
3.395000000000000018e+00,3.747216000000000236e+01
3.399999999999999911e+00,3.747205999999999904e+01
3.404999999999999805e+00,3.747205999999999904e+01
3.410000000000000142e+00,3.747193999999999647e+01
3.415000000000000036e+00,3.747028999999999854e+01
3.419999999999999929e+00,3.746853000000000122e+01
3.424999999999999822e+00,3.746822000000000230e+01
3.430000000000000160e+00,3.746813000000000216e+01
3.435000000000000053e+00,3.746804000000000201e+01
3.439999999999999947e+00,3.746797999999999718e+01
3.444999999999999840e+00,3.746797999999999718e+01
3.450000000000000178e+00,3.746641000000000332e+01
3.455000000000000071e+00,3.746468000000000131e+01
3.459999999999999964e+00,3.746437999999999846e+01
3.464999999999999858e+00,3.746247000000000327e+01
3.470000000000000195e+00,3.746009000000000100e+01
3.475000000000000089e+00,3.745991000000000071e+01
3.479999999999999982e+00,3.745985000000000298e+01
3.484999999999999876e+00,3.745985000000000298e+01
3.490000000000000213e+00,3.745824999999999960e+01
3.495000000000000107e+00,3.745808999999999855e+01
3.500000000000000000e+00,3.745795999999999992e+01
3.504999999999999893e+00,3.745788000000000295e+01
3.509999999999999787e+00,3.745756999999999692e+01
3.515000000000000124e+00,3.745741999999999905e+01
3.520000000000000018e+00,3.745741999999999905e+01
3.524999999999999911e+00,3.745741999999999905e+01
3.529999999999999805e+00,3.745732000000000284e+01
3.535000000000000142e+00,3.745564999999999856e+01
3.540000000000000036e+00,3.745555000000000234e+01
3.544999999999999929e+00,3.745546000000000220e+01
3.549999999999999822e+00,3.745499000000000223e+01
3.555000000000000160e+00,3.745499000000000223e+01
3.560000000000000053e+00,3.745495999999999981e+01
3.564999999999999947e+00,3.745495999999999981e+01
3.569999999999999840e+00,3.745495999999999981e+01
3.575000000000000178e+00,3.745474999999999710e+01
3.580000000000000071e+00,3.745474999999999710e+01
3.584999999999999964e+00,3.745459000000000316e+01
3.589999999999999858e+00,3.745271000000000328e+01
3.595000000000000195e+00,3.745114000000000232e+01
3.600000000000000089e+00,3.745114000000000232e+01
3.604999999999999982e+00,3.745109999999999673e+01
3.609999999999999876e+00,3.745109999999999673e+01
3.615000000000000213e+00,3.745026000000000010e+01
3.620000000000000107e+00,3.745015999999999678e+01
3.625000000000000000e+00,3.745015999999999678e+01
3.629999999999999893e+00,3.744028999999999741e+01
3.634999999999999787e+00,3.744028999999999741e+01
3.640000000000000124e+00,3.743885999999999825e+01
3.645000000000000018e+00,3.743880000000000052e+01
3.649999999999999911e+00,3.743739000000000061e+01
3.654999999999999805e+00,3.743722999999999956e+01
3.660000000000000142e+00,3.743704999999999927e+01
3.665000000000000036e+00,3.743142000000000280e+01
3.669999999999999929e+00,3.742976999999999776e+01
3.674999999999999822e+00,3.742376999999999754e+01
3.680000000000000160e+00,3.742370999999999981e+01
3.685000000000000053e+00,3.742369000000000057e+01
3.689999999999999947e+00,3.741763000000000261e+01
3.694999999999999840e+00,3.741763000000000261e+01
3.700000000000000178e+00,3.741076999999999941e+01
3.705000000000000071e+00,3.741073999999999700e+01
3.709999999999999964e+00,3.740597000000000349e+01
3.714999999999999858e+00,3.740455999999999648e+01
3.720000000000000195e+00,3.739959999999999951e+01
3.725000000000000089e+00,3.739325000000000188e+01
3.729999999999999982e+00,3.739309999999999690e+01
3.734999999999999876e+00,3.738065999999999889e+01
3.740000000000000213e+00,3.736551000000000045e+01
3.745000000000000107e+00,3.736551000000000045e+01
3.750000000000000000e+00,3.735969000000000051e+01
3.754999999999999893e+00,3.734928000000000026e+01
3.759999999999999787e+00,3.734928000000000026e+01
3.765000000000000124e+00,3.734919000000000011e+01
3.770000000000000018e+00,3.734745999999999810e+01
3.774999999999999911e+00,3.734615000000000151e+01
3.779999999999999805e+00,3.734608999999999668e+01
3.785000000000000142e+00,3.734593999999999880e+01
3.790000000000000036e+00,3.734564000000000306e+01
3.794999999999999929e+00,3.734544000000000352e+01
3.799999999999999822e+00,3.734544000000000352e+01
3.805000000000000160e+00,3.734407999999999817e+01
3.810000000000000053e+00,3.734288999999999703e+01
3.814999999999999947e+00,3.734277000000000157e+01
3.819999999999999840e+00,3.734159999999999968e+01
3.825000000000000178e+00,3.734147999999999712e+01
3.830000000000000071e+00,3.734136000000000166e+01
3.834999999999999964e+00,3.733991999999999933e+01
3.839999999999999858e+00,3.733982000000000312e+01
3.845000000000000195e+00,3.733977000000000146e+01
3.850000000000000089e+00,3.733865000000000123e+01
3.854999999999999982e+00,3.733865000000000123e+01
3.859999999999999876e+00,3.733861000000000274e+01
3.865000000000000213e+00,3.733803000000000338e+01
3.870000000000000107e+00,3.733789000000000158e+01
3.875000000000000000e+00,3.733774999999999977e+01
3.879999999999999893e+00,3.733769999999999811e+01
3.884999999999999787e+00,3.733762999999999721e+01
3.890000000000000124e+00,3.733758000000000266e+01
3.895000000000000018e+00,3.733641999999999683e+01
3.899999999999999911e+00,3.733632999999999669e+01
3.904999999999999805e+00,3.733632999999999669e+01
3.910000000000000142e+00,3.733606999999999942e+01
3.915000000000000036e+00,3.733518999999999721e+01
3.919999999999999929e+00,3.733512000000000342e+01
3.924999999999999822e+00,3.733505999999999858e+01
3.930000000000000160e+00,3.733494999999999919e+01
3.935000000000000053e+00,3.733494999999999919e+01
3.939999999999999947e+00,3.733429999999999893e+01
3.944999999999999840e+00,3.733413000000000181e+01
3.950000000000000178e+00,3.733295999999999992e+01
3.955000000000000071e+00,3.733261000000000251e+01
3.959999999999999964e+00,3.733158999999999850e+01
3.964999999999999858e+00,3.733151999999999759e+01
3.970000000000000195e+00,3.733151999999999759e+01
3.975000000000000089e+00,3.733151999999999759e+01
3.979999999999999982e+00,3.733151999999999759e+01
3.984999999999999876e+00,3.733147999999999911e+01
3.990000000000000213e+00,3.732918999999999699e+01
3.995000000000000107e+00,3.732891999999999655e+01
4.000000000000000000e+00,3.732780999999999949e+01
4.004999999999999893e+00,3.732768999999999693e+01
4.009999999999999787e+00,3.732768999999999693e+01
4.014999999999999680e+00,3.732768999999999693e+01
4.019999999999999574e+00,3.732663000000000153e+01
4.025000000000000355e+00,3.732638000000000034e+01
4.030000000000000249e+00,3.732630999999999943e+01
4.035000000000000142e+00,3.732065999999999661e+01
4.040000000000000036e+00,3.732048999999999950e+01
4.044999999999999929e+00,3.732048999999999950e+01
4.049999999999999822e+00,3.732048999999999950e+01
4.054999999999999716e+00,3.732043999999999784e+01
4.059999999999999609e+00,3.731528999999999741e+01
4.065000000000000391e+00,3.731515000000000271e+01
4.070000000000000284e+00,3.731512000000000029e+01
4.075000000000000178e+00,3.731477999999999895e+01
4.080000000000000071e+00,3.731351000000000084e+01
4.084999999999999964e+00,3.730973999999999791e+01
4.089999999999999858e+00,3.730931999999999960e+01
4.094999999999999751e+00,3.730931999999999960e+01
4.099999999999999645e+00,3.730382999999999782e+01
4.105000000000000426e+00,3.730378999999999934e+01
4.110000000000000320e+00,3.730367999999999995e+01
4.115000000000000213e+00,3.729903000000000191e+01
4.120000000000000107e+00,3.729088999999999743e+01
4.125000000000000000e+00,3.729088999999999743e+01
4.129999999999999893e+00,3.728602000000000061e+01
4.134999999999999787e+00,3.728081000000000245e+01
4.139999999999999680e+00,3.727430999999999983e+01
4.144999999999999574e+00,3.726592000000000127e+01
4.150000000000000355e+00,3.726588999999999885e+01
4.155000000000000249e+00,3.726568000000000325e+01
4.160000000000000142e+00,3.726545000000000130e+01
4.165000000000000036e+00,3.725093999999999994e+01
4.169999999999999929e+00,3.724474000000000018e+01
4.174999999999999822e+00,3.723890000000000100e+01
4.179999999999999716e+00,3.723261000000000109e+01
4.184999999999999609e+00,3.723261000000000109e+01
4.190000000000000391e+00,3.723243999999999687e+01
4.195000000000000284e+00,3.723127999999999815e+01
4.200000000000000178e+00,3.723120000000000118e+01
4.205000000000000071e+00,3.723104000000000013e+01
4.209999999999999964e+00,3.723100999999999772e+01
4.214999999999999858e+00,3.722988999999999749e+01
4.219999999999999751e+00,3.722975999999999885e+01
4.224999999999999645e+00,3.722964999999999947e+01
4.230000000000000426e+00,3.722955999999999932e+01
4.235000000000000320e+00,3.722955999999999932e+01
4.240000000000000213e+00,3.722937000000000296e+01
4.245000000000000107e+00,3.722917999999999950e+01
4.250000000000000000e+00,3.722811000000000092e+01
4.254999999999999893e+00,3.722811000000000092e+01
4.259999999999999787e+00,3.722811000000000092e+01
4.264999999999999680e+00,3.722700999999999993e+01
4.269999999999999574e+00,3.722697000000000145e+01
4.275000000000000355e+00,3.722697000000000145e+01
4.280000000000000249e+00,3.722675000000000267e+01
4.285000000000000142e+00,3.722625000000000028e+01
4.290000000000000036e+00,3.722606999999999999e+01
4.294999999999999929e+00,3.722606999999999999e+01
4.299999999999999822e+00,3.722531000000000034e+01
4.304999999999999716e+00,3.722006999999999977e+01
4.309999999999999609e+00,3.722006999999999977e+01
4.315000000000000391e+00,3.721934000000000253e+01
4.320000000000000284e+00,3.721840999999999866e+01
4.325000000000000178e+00,3.721820000000000306e+01
4.330000000000000071e+00,3.721804000000000201e+01
4.334999999999999964e+00,3.721804000000000201e+01
4.339999999999999858e+00,3.721779999999999688e+01
4.344999999999999751e+00,3.721764999999999901e+01
4.349999999999999645e+00,3.721665999999999741e+01
4.355000000000000426e+00,3.721665999999999741e+01
4.360000000000000320e+00,3.721567000000000291e+01
4.365000000000000213e+00,3.721538000000000324e+01
4.370000000000000107e+00,3.721459000000000117e+01
4.375000000000000000e+00,3.721358000000000033e+01
4.379999999999999893e+00,3.721343999999999852e+01
4.384999999999999787e+00,3.721298000000000172e+01
4.389999999999999680e+00,3.721298000000000172e+01
4.394999999999999574e+00,3.721209000000000344e+01
4.400000000000000355e+00,3.721208000000000027e+01
4.405000000000000249e+00,3.721175999999999817e+01
4.410000000000000142e+00,3.721175999999999817e+01
4.415000000000000036e+00,3.720871000000000350e+01
4.419999999999999929e+00,3.720871000000000350e+01
4.424999999999999822e+00,3.720862999999999943e+01
4.429999999999999716e+00,3.720667000000000257e+01
4.434999999999999609e+00,3.720662999999999698e+01
4.440000000000000391e+00,3.720658000000000243e+01
4.445000000000000284e+00,3.720649000000000228e+01
4.450000000000000178e+00,3.720559999999999690e+01
4.455000000000000071e+00,3.720524999999999949e+01
4.459999999999999964e+00,3.720524999999999949e+01
4.464999999999999858e+00,3.720515000000000327e+01
4.469999999999999751e+00,3.720130000000000337e+01
4.474999999999999645e+00,3.720130000000000337e+01
4.480000000000000426e+00,3.720123000000000246e+01
4.485000000000000320e+00,3.720114999999999839e+01
4.490000000000000213e+00,3.720047999999999888e+01
4.495000000000000107e+00,3.719969999999999999e+01
4.500000000000000000e+00,3.719388000000000005e+01
4.504999999999999893e+00,3.719006999999999863e+01
4.509999999999999787e+00,3.719006999999999863e+01
4.514999999999999680e+00,3.718661999999999779e+01
4.519999999999999574e+00,3.718294000000000210e+01
4.525000000000000355e+00,3.718294000000000210e+01
4.530000000000000249e+00,3.718245000000000289e+01
4.535000000000000142e+00,3.717795999999999879e+01
4.540000000000000036e+00,3.717351000000000028e+01
4.544999999999999929e+00,3.716445999999999827e+01
4.549999999999999822e+00,3.715807999999999822e+01
4.554999999999999716e+00,3.715650000000000119e+01
4.559999999999999609e+00,3.715650000000000119e+01
4.565000000000000391e+00,3.715641999999999712e+01
4.570000000000000284e+00,3.715623999999999683e+01
4.575000000000000178e+00,3.715068000000000126e+01
4.580000000000000071e+00,3.715068000000000126e+01
4.584999999999999964e+00,3.715046000000000248e+01
4.589999999999999858e+00,3.715039999999999765e+01
4.594999999999999751e+00,3.715039999999999765e+01
4.599999999999999645e+00,3.714578999999999809e+01
4.605000000000000426e+00,3.714569000000000187e+01
4.610000000000000320e+00,3.714547000000000310e+01
4.615000000000000213e+00,3.714097999999999900e+01
4.620000000000000107e+00,3.713673000000000002e+01
4.625000000000000000e+00,3.713242000000000331e+01
4.629999999999999893e+00,3.713230999999999682e+01
4.634999999999999787e+00,3.712776000000000209e+01
4.639999999999999680e+00,3.712704000000000093e+01
4.644999999999999574e+00,3.712693999999999761e+01
4.650000000000000355e+00,3.712687999999999988e+01
4.655000000000000249e+00,3.712682999999999822e+01
4.660000000000000142e+00,3.712675000000000125e+01
4.665000000000000036e+00,3.712635999999999825e+01
4.669999999999999929e+00,3.712615999999999872e+01
4.674999999999999822e+00,3.712615999999999872e+01
4.679999999999999716e+00,3.712572999999999723e+01
4.684999999999999609e+00,3.712503999999999849e+01
4.690000000000000391e+00,3.712433000000000050e+01
4.695000000000000284e+00,3.712433000000000050e+01
4.700000000000000178e+00,3.712418999999999869e+01
4.705000000000000071e+00,3.712409999999999854e+01
4.709999999999999964e+00,3.712409999999999854e+01
4.714999999999999858e+00,3.712398000000000309e+01
4.719999999999999751e+00,3.712299999999999756e+01
4.724999999999999645e+00,3.712228999999999957e+01
4.730000000000000426e+00,3.712228999999999957e+01
4.735000000000000320e+00,3.712145999999999901e+01
4.740000000000000213e+00,3.712053999999999832e+01
4.745000000000000107e+00,3.711959999999999837e+01
4.750000000000000000e+00,3.711954000000000065e+01
4.754999999999999893e+00,3.711946999999999974e+01
4.759999999999999787e+00,3.711934999999999718e+01
4.764999999999999680e+00,3.711863000000000312e+01
4.769999999999999574e+00,3.711863000000000312e+01
4.775000000000000355e+00,3.711829000000000178e+01
4.780000000000000249e+00,3.711825000000000330e+01
4.785000000000000142e+00,3.711795999999999651e+01
4.790000000000000036e+00,3.711778999999999940e+01
4.794999999999999929e+00,3.711768000000000001e+01
4.799999999999999822e+00,3.711762999999999835e+01
4.804999999999999716e+00,3.711549000000000120e+01
4.809999999999999609e+00,3.711549000000000120e+01
4.815000000000000391e+00,3.711504000000000048e+01
4.820000000000000284e+00,3.711498000000000275e+01
4.825000000000000178e+00,3.711489999999999867e+01
4.830000000000000071e+00,3.711397000000000190e+01
4.834999999999999964e+00,3.711373999999999995e+01
4.839999999999999858e+00,3.711373999999999995e+01
4.844999999999999751e+00,3.711364999999999981e+01
4.849999999999999645e+00,3.711364999999999981e+01
4.855000000000000426e+00,3.711361000000000132e+01
4.860000000000000320e+00,3.711355999999999966e+01
4.865000000000000213e+00,3.711352999999999724e+01
4.870000000000000107e+00,3.711003000000000185e+01
4.875000000000000000e+00,3.710829999999999984e+01
4.879999999999999893e+00,3.710829999999999984e+01
4.884999999999999787e+00,3.710829999999999984e+01
4.889999999999999680e+00,3.710813000000000272e+01
4.894999999999999574e+00,3.710808000000000106e+01
4.900000000000000355e+00,3.710799000000000092e+01
4.905000000000000249e+00,3.710719000000000278e+01
4.910000000000000142e+00,3.710358000000000089e+01
4.915000000000000036e+00,3.710347000000000151e+01
4.919999999999999929e+00,3.710217999999999705e+01
4.924999999999999822e+00,3.709617999999999682e+01
4.929999999999999716e+00,3.709604999999999819e+01
4.934999999999999609e+00,3.709604999999999819e+01
4.940000000000000391e+00,3.709597999999999729e+01
4.945000000000000284e+00,3.709228000000000236e+01
4.950000000000000178e+00,3.708816999999999808e+01
4.955000000000000071e+00,3.708474999999999966e+01
4.959999999999999964e+00,3.708165000000000333e+01
4.964999999999999858e+00,3.708165000000000333e+01
4.969999999999999751e+00,3.708158000000000243e+01
4.974999999999999645e+00,3.708151000000000153e+01
4.980000000000000426e+00,3.708144999999999669e+01
4.985000000000000320e+00,3.708129000000000275e+01
4.990000000000000213e+00,3.708118000000000336e+01
4.995000000000000107e+00,3.708108000000000004e+01
5.000000000000000000e+00,3.708095999999999748e+01
5.004999999999999893e+00,3.707719999999999771e+01
5.009999999999999787e+00,3.707661999999999836e+01
5.014999999999999680e+00,3.707654000000000138e+01
5.019999999999999574e+00,3.707645000000000124e+01
5.025000000000000355e+00,3.707630999999999943e+01
5.030000000000000249e+00,3.707623000000000246e+01
5.035000000000000142e+00,3.707623000000000246e+01
5.040000000000000036e+00,3.707616999999999763e+01
5.044999999999999929e+00,3.707605000000000217e+01
5.049999999999999822e+00,3.707242999999999711e+01
5.054999999999999716e+00,3.707238999999999862e+01
5.059999999999999609e+00,3.707218000000000302e+01
5.065000000000000391e+00,3.706736999999999682e+01
5.070000000000000284e+00,3.706681999999999988e+01
5.075000000000000178e+00,3.706278999999999968e+01
5.080000000000000071e+00,3.705846999999999980e+01
5.084999999999999964e+00,3.705498000000000047e+01
5.089999999999999858e+00,3.705427999999999855e+01
5.094999999999999751e+00,3.705001000000000033e+01
5.099999999999999645e+00,3.704925999999999675e+01
5.105000000000000426e+00,3.704910000000000281e+01
5.110000000000000320e+00,3.704845000000000255e+01
5.115000000000000213e+00,3.704836000000000240e+01
5.120000000000000107e+00,3.704827000000000226e+01
5.125000000000000000e+00,3.704827000000000226e+01
5.129999999999999893e+00,3.704814999999999969e+01
5.134999999999999787e+00,3.704807999999999879e+01
5.139999999999999680e+00,3.704731000000000307e+01
5.144999999999999574e+00,3.704710000000000036e+01
5.150000000000000355e+00,3.704710000000000036e+01
5.155000000000000249e+00,3.704706000000000188e+01
5.160000000000000142e+00,3.704701000000000022e+01
5.165000000000000036e+00,3.704697000000000173e+01
5.169999999999999929e+00,3.704688999999999766e+01
5.174999999999999822e+00,3.704668999999999812e+01
5.179999999999999716e+00,3.704657000000000266e+01
5.184999999999999609e+00,3.704657000000000266e+01
5.190000000000000391e+00,3.704641000000000162e+01
5.195000000000000284e+00,3.704632999999999754e+01
5.200000000000000178e+00,3.704576999999999742e+01
5.205000000000000071e+00,3.704570999999999970e+01
5.209999999999999964e+00,3.704337000000000302e+01
5.214999999999999858e+00,3.704325999999999652e+01
5.219999999999999751e+00,3.704325999999999652e+01
5.224999999999999645e+00,3.704319999999999879e+01
5.230000000000000426e+00,3.704312999999999789e+01
5.235000000000000320e+00,3.704312999999999789e+01
5.240000000000000213e+00,3.704308000000000334e+01
5.245000000000000107e+00,3.704303000000000168e+01
5.250000000000000000e+00,3.704292000000000229e+01
5.254999999999999893e+00,3.704236000000000217e+01
5.259999999999999787e+00,3.704185999999999979e+01
5.264999999999999680e+00,3.704175999999999647e+01
5.269999999999999574e+00,3.704155999999999693e+01
5.275000000000000355e+00,3.704155999999999693e+01
5.280000000000000249e+00,3.704082999999999970e+01
5.285000000000000142e+00,3.703714000000000084e+01
5.290000000000000036e+00,3.703708000000000311e+01
5.294999999999999929e+00,3.703650999999999982e+01
5.299999999999999822e+00,3.703591000000000122e+01
5.304999999999999716e+00,3.703582999999999714e+01
5.309999999999999609e+00,3.703576000000000334e+01
5.315000000000000391e+00,3.703576000000000334e+01
5.320000000000000284e+00,3.703576000000000334e+01
5.325000000000000178e+00,3.703553999999999746e+01
5.330000000000000071e+00,3.703269999999999840e+01
5.334999999999999964e+00,3.703211999999999904e+01
5.339999999999999858e+00,3.703209999999999980e+01
5.344999999999999751e+00,3.702960000000000207e+01
5.349999999999999645e+00,3.702960000000000207e+01
5.355000000000000426e+00,3.702682000000000073e+01
5.360000000000000320e+00,3.702682000000000073e+01
5.365000000000000213e+00,3.702662000000000120e+01
5.370000000000000107e+00,3.702360999999999791e+01
5.375000000000000000e+00,3.702360999999999791e+01
5.379999999999999893e+00,3.702040000000000219e+01
5.384999999999999787e+00,3.701783999999999963e+01
5.389999999999999680e+00,3.701729999999999876e+01
5.394999999999999574e+00,3.701377999999999702e+01
5.400000000000000355e+00,3.701362999999999914e+01
5.405000000000000249e+00,3.701355999999999824e+01
5.410000000000000142e+00,3.701355999999999824e+01
5.415000000000000036e+00,3.701346000000000203e+01
5.419999999999999929e+00,3.701335000000000264e+01
5.424999999999999822e+00,3.701332000000000022e+01
5.429999999999999716e+00,3.701332000000000022e+01
5.434999999999999609e+00,3.701332000000000022e+01
5.440000000000000391e+00,3.701308000000000220e+01
5.445000000000000284e+00,3.701247000000000043e+01
5.450000000000000178e+00,3.701247000000000043e+01
5.455000000000000071e+00,3.701194000000000273e+01
5.459999999999999964e+00,3.701185000000000258e+01
5.464999999999999858e+00,3.701124999999999687e+01
5.469999999999999751e+00,3.700755999999999801e+01
5.474999999999999645e+00,3.700739999999999696e+01
5.480000000000000426e+00,3.700708000000000197e+01
5.485000000000000320e+00,3.700650999999999868e+01
5.490000000000000213e+00,3.700645999999999702e+01
5.495000000000000107e+00,3.700585000000000235e+01
5.500000000000000000e+00,3.700556999999999874e+01
5.504999999999999893e+00,3.700556999999999874e+01
5.509999999999999787e+00,3.700556999999999874e+01
5.514999999999999680e+00,3.700542999999999694e+01
5.519999999999999574e+00,3.700215000000000032e+01
5.525000000000000355e+00,3.700151000000000323e+01
5.530000000000000249e+00,3.700110999999999706e+01
5.535000000000000142e+00,3.700110999999999706e+01
5.540000000000000036e+00,3.699761000000000166e+01
5.544999999999999929e+00,3.699457000000000306e+01
5.549999999999999822e+00,3.699452000000000140e+01
5.554999999999999716e+00,3.699434000000000111e+01
5.559999999999999609e+00,3.699049999999999727e+01
5.565000000000000391e+00,3.698722000000000065e+01
5.570000000000000284e+00,3.698693000000000097e+01
5.575000000000000178e+00,3.698693000000000097e+01
5.580000000000000071e+00,3.698395000000000010e+01
5.584999999999999964e+00,3.698333000000000226e+01
5.589999999999999858e+00,3.698322000000000287e+01
5.594999999999999751e+00,3.698210999999999871e+01
5.599999999999999645e+00,3.698210999999999871e+01
5.605000000000000426e+00,3.698207000000000022e+01
5.610000000000000320e+00,3.697966999999999871e+01
5.615000000000000213e+00,3.697963000000000022e+01
5.620000000000000107e+00,3.697944999999999993e+01
5.625000000000000000e+00,3.697923999999999722e+01
5.629999999999999893e+00,3.697919999999999874e+01
5.634999999999999787e+00,3.697919999999999874e+01
5.639999999999999680e+00,3.697874999999999801e+01
5.644999999999999574e+00,3.697820999999999714e+01
5.650000000000000355e+00,3.697814999999999941e+01
5.655000000000000249e+00,3.697755000000000081e+01
5.660000000000000142e+00,3.697749999999999915e+01
5.665000000000000036e+00,3.697700999999999993e+01
5.669999999999999929e+00,3.697652000000000072e+01
5.674999999999999822e+00,3.697650999999999755e+01
5.679999999999999716e+00,3.697637999999999892e+01
5.684999999999999609e+00,3.697590999999999894e+01
5.690000000000000391e+00,3.697581999999999880e+01
5.695000000000000284e+00,3.697576999999999714e+01
5.700000000000000178e+00,3.697319000000000244e+01
5.705000000000000071e+00,3.697305999999999671e+01
5.709999999999999964e+00,3.697292999999999807e+01
5.714999999999999858e+00,3.697292999999999807e+01
5.719999999999999751e+00,3.697229999999999706e+01
5.724999999999999645e+00,3.697229999999999706e+01
5.730000000000000426e+00,3.696972999999999843e+01
5.735000000000000320e+00,3.696965000000000146e+01
5.740000000000000213e+00,3.696938000000000102e+01
5.745000000000000107e+00,3.696929000000000087e+01
5.750000000000000000e+00,3.696923999999999921e+01
5.754999999999999893e+00,3.696918999999999755e+01
5.759999999999999787e+00,3.696918999999999755e+01
5.764999999999999680e+00,3.696918999999999755e+01
5.769999999999999574e+00,3.696846000000000032e+01
5.775000000000000355e+00,3.696602000000000032e+01
5.780000000000000249e+00,3.696345999999999776e+01
5.785000000000000142e+00,3.695852000000000004e+01
5.790000000000000036e+00,3.695844999999999914e+01
5.794999999999999929e+00,3.695839999999999748e+01
5.799999999999999822e+00,3.695602000000000231e+01
5.804999999999999716e+00,3.695512999999999693e+01
5.809999999999999609e+00,3.695512999999999693e+01
5.815000000000000391e+00,3.695429000000000030e+01
5.820000000000000284e+00,3.695421000000000333e+01
5.825000000000000178e+00,3.695369000000000170e+01
5.830000000000000071e+00,3.695362999999999687e+01
5.834999999999999964e+00,3.695358999999999838e+01
5.839999999999999858e+00,3.695322000000000173e+01
5.844999999999999751e+00,3.695322000000000173e+01
5.849999999999999645e+00,3.695322000000000173e+01
5.855000000000000426e+00,3.695224999999999937e+01
5.860000000000000320e+00,3.695217000000000240e+01
5.865000000000000213e+00,3.695159000000000304e+01
5.870000000000000107e+00,3.695152999999999821e+01
5.875000000000000000e+00,3.695094000000000278e+01
5.879999999999999893e+00,3.695094000000000278e+01
5.884999999999999787e+00,3.694814999999999827e+01
5.889999999999999680e+00,3.694810999999999979e+01
5.894999999999999574e+00,3.694794999999999874e+01
5.900000000000000355e+00,3.694785000000000252e+01
5.905000000000000249e+00,3.694780999999999693e+01
5.910000000000000142e+00,3.694762999999999664e+01
5.915000000000000036e+00,3.694762999999999664e+01
5.919999999999999929e+00,3.694706999999999653e+01
5.924999999999999822e+00,3.694706999999999653e+01
5.929999999999999716e+00,3.694702999999999804e+01
5.934999999999999609e+00,3.694695000000000107e+01
5.940000000000000391e+00,3.694688000000000017e+01
5.945000000000000284e+00,3.694675000000000153e+01
5.950000000000000178e+00,3.694669999999999987e+01
5.955000000000000071e+00,3.694416999999999973e+01
5.959999999999999964e+00,3.694407000000000352e+01
5.964999999999999858e+00,3.694407000000000352e+01
5.969999999999999751e+00,3.694400000000000261e+01
5.974999999999999645e+00,3.694388000000000005e+01
5.980000000000000426e+00,3.694326000000000221e+01
5.985000000000000320e+00,3.694319999999999737e+01
5.990000000000000213e+00,3.694315999999999889e+01
5.995000000000000107e+00,3.694308000000000192e+01
6.000000000000000000e+00,3.694304999999999950e+01
6.004999999999999893e+00,3.694292999999999694e+01
6.009999999999999787e+00,3.693851999999999691e+01
6.014999999999999680e+00,3.693842999999999677e+01
6.019999999999999574e+00,3.693824999999999648e+01
6.025000000000000355e+00,3.693786999999999665e+01
6.030000000000000249e+00,3.693480000000000274e+01
6.035000000000000142e+00,3.693166000000000082e+01
6.040000000000000036e+00,3.693155000000000143e+01
6.044999999999999929e+00,3.693153000000000219e+01
6.049999999999999822e+00,3.693104000000000298e+01
6.054999999999999716e+00,3.692544999999999789e+01
6.059999999999999609e+00,3.692240000000000322e+01
6.065000000000000391e+00,3.692240000000000322e+01
6.070000000000000284e+00,3.692177000000000220e+01
6.075000000000000178e+00,3.692173999999999978e+01
6.080000000000000071e+00,3.692173999999999978e+01
6.084999999999999964e+00,3.692154000000000025e+01
6.089999999999999858e+00,3.692154000000000025e+01
6.094999999999999751e+00,3.692148999999999859e+01
6.099999999999999645e+00,3.692135999999999996e+01
6.105000000000000426e+00,3.692125000000000057e+01
6.110000000000000320e+00,3.692125000000000057e+01
6.115000000000000213e+00,3.692076999999999742e+01
6.120000000000000107e+00,3.692076999999999742e+01
6.125000000000000000e+00,3.691861999999999711e+01
6.129999999999999893e+00,3.691848000000000241e+01
6.134999999999999787e+00,3.691843000000000075e+01
6.139999999999999680e+00,3.691837000000000302e+01
6.144999999999999574e+00,3.691832999999999743e+01
6.150000000000000355e+00,3.691832999999999743e+01
6.155000000000000249e+00,3.691832999999999743e+01
6.160000000000000142e+00,3.691613000000000255e+01
6.165000000000000036e+00,3.691606999999999772e+01
6.169999999999999929e+00,3.691599000000000075e+01
6.174999999999999822e+00,3.691588999999999743e+01
6.179999999999999716e+00,3.691539999999999822e+01
6.184999999999999609e+00,3.691535999999999973e+01
6.190000000000000391e+00,3.691535999999999973e+01
6.195000000000000284e+00,3.691535999999999973e+01
6.200000000000000178e+00,3.691526000000000352e+01
6.205000000000000071e+00,3.691526000000000352e+01
6.209999999999999964e+00,3.691118000000000166e+01
6.214999999999999858e+00,3.690952000000000055e+01
6.219999999999999751e+00,3.690724999999999767e+01
6.224999999999999645e+00,3.690487000000000251e+01
6.230000000000000426e+00,3.690487000000000251e+01
6.235000000000000320e+00,3.690440000000000254e+01
6.240000000000000213e+00,3.690440000000000254e+01
6.245000000000000107e+00,3.690353000000000350e+01
6.250000000000000000e+00,3.690348000000000184e+01
6.254999999999999893e+00,3.690292000000000172e+01
6.259999999999999787e+00,3.690292000000000172e+01
6.264999999999999680e+00,3.690238000000000085e+01
6.269999999999999574e+00,3.690238000000000085e+01
6.275000000000000355e+00,3.690236999999999767e+01
6.280000000000000249e+00,3.690236999999999767e+01
6.285000000000000142e+00,3.690218000000000131e+01
6.290000000000000036e+00,3.690218000000000131e+01
6.294999999999999929e+00,3.690211000000000041e+01
6.299999999999999822e+00,3.690203999999999951e+01
6.304999999999999716e+00,3.690196000000000254e+01
6.309999999999999609e+00,3.690149000000000257e+01
6.315000000000000391e+00,3.690140999999999849e+01
6.320000000000000284e+00,3.690140999999999849e+01
6.325000000000000178e+00,3.690133000000000152e+01
6.330000000000000071e+00,3.690129999999999910e+01
6.334999999999999964e+00,3.690126000000000062e+01
6.339999999999999858e+00,3.690124000000000137e+01
6.344999999999999751e+00,3.690111999999999881e+01
6.349999999999999645e+00,3.690106000000000108e+01
6.355000000000000426e+00,3.690106000000000108e+01
6.360000000000000320e+00,3.690102000000000260e+01
6.365000000000000213e+00,3.690093999999999852e+01
6.370000000000000107e+00,3.690088999999999686e+01
6.375000000000000000e+00,3.690088999999999686e+01
6.379999999999999893e+00,3.690084999999999837e+01
6.384999999999999787e+00,3.689842000000000155e+01
6.389999999999999680e+00,3.689802000000000248e+01
6.394999999999999574e+00,3.689802000000000248e+01
6.400000000000000355e+00,3.689793999999999841e+01
6.405000000000000249e+00,3.689793999999999841e+01
6.410000000000000142e+00,3.689793999999999841e+01
6.415000000000000036e+00,3.689791999999999916e+01
6.419999999999999929e+00,3.689782000000000295e+01
6.424999999999999822e+00,3.689553999999999689e+01
6.429999999999999716e+00,3.689515000000000100e+01
6.434999999999999609e+00,3.689513999999999783e+01
6.440000000000000391e+00,3.689459999999999695e+01
6.445000000000000284e+00,3.689421999999999713e+01
6.450000000000000178e+00,3.689421999999999713e+01
6.455000000000000071e+00,3.689388000000000289e+01
6.459999999999999964e+00,3.689124000000000336e+01
6.464999999999999858e+00,3.689119000000000170e+01
6.469999999999999751e+00,3.689112000000000080e+01
6.474999999999999645e+00,3.689108999999999838e+01
6.480000000000000426e+00,3.689095999999999975e+01
6.485000000000000320e+00,3.689095999999999975e+01
6.490000000000000213e+00,3.689095999999999975e+01
6.495000000000000107e+00,3.689095999999999975e+01
6.500000000000000000e+00,3.689081999999999795e+01
6.504999999999999893e+00,3.689076000000000022e+01
6.509999999999999787e+00,3.689003000000000299e+01
6.514999999999999680e+00,3.688770000000000238e+01
6.519999999999999574e+00,3.688770000000000238e+01
6.525000000000000355e+00,3.688530999999999693e+01
6.530000000000000249e+00,3.688530999999999693e+01
6.535000000000000142e+00,3.688307999999999964e+01
6.540000000000000036e+00,3.688302999999999798e+01
6.544999999999999929e+00,3.688291999999999859e+01
6.549999999999999822e+00,3.688110999999999962e+01
6.554999999999999716e+00,3.687903000000000020e+01
6.559999999999999609e+00,3.687684999999999746e+01
6.565000000000000391e+00,3.687451000000000079e+01
6.570000000000000284e+00,3.687425000000000352e+01
6.575000000000000178e+00,3.687422000000000111e+01
6.580000000000000071e+00,3.687415000000000020e+01
6.584999999999999964e+00,3.687371999999999872e+01
6.589999999999999858e+00,3.687349999999999994e+01
6.594999999999999751e+00,3.687348000000000070e+01
6.599999999999999645e+00,3.687348000000000070e+01
6.605000000000000426e+00,3.687183999999999884e+01
6.610000000000000320e+00,3.687183999999999884e+01
6.615000000000000213e+00,3.687181000000000353e+01
6.620000000000000107e+00,3.687174000000000262e+01
6.625000000000000000e+00,3.687142000000000053e+01
6.629999999999999893e+00,3.687071999999999861e+01
6.634999999999999787e+00,3.687024000000000257e+01
6.639999999999999680e+00,3.686856999999999829e+01
6.644999999999999574e+00,3.686822000000000088e+01
6.650000000000000355e+00,3.686663000000000068e+01
6.655000000000000249e+00,3.686652000000000129e+01
6.660000000000000142e+00,3.686395999999999873e+01
6.665000000000000036e+00,3.686392000000000024e+01
6.669999999999999929e+00,3.686041999999999774e+01
6.674999999999999822e+00,3.686021999999999821e+01
6.679999999999999716e+00,3.686021000000000214e+01
6.684999999999999609e+00,3.686021000000000214e+01
6.690000000000000391e+00,3.686019000000000290e+01
6.695000000000000284e+00,3.686012000000000199e+01
6.700000000000000178e+00,3.686012000000000199e+01
6.705000000000000071e+00,3.686005000000000109e+01
6.709999999999999964e+00,3.685956999999999795e+01
6.714999999999999858e+00,3.685943000000000325e+01
6.719999999999999751e+00,3.685936000000000234e+01
6.724999999999999645e+00,3.685936000000000234e+01
6.730000000000000426e+00,3.685927000000000220e+01
6.735000000000000320e+00,3.685927000000000220e+01
6.740000000000000213e+00,3.685927000000000220e+01
6.745000000000000107e+00,3.685923999999999978e+01
6.750000000000000000e+00,3.685907000000000266e+01
6.754999999999999893e+00,3.685898000000000252e+01
6.759999999999999787e+00,3.685891999999999769e+01
6.764999999999999680e+00,3.685891999999999769e+01
6.769999999999999574e+00,3.685878999999999905e+01
6.775000000000000355e+00,3.685878999999999905e+01
6.780000000000000249e+00,3.685875000000000057e+01
6.785000000000000142e+00,3.685862999999999801e+01
6.790000000000000036e+00,3.685862999999999801e+01
6.794999999999999929e+00,3.685826000000000136e+01
6.799999999999999822e+00,3.685822000000000287e+01
6.804999999999999716e+00,3.685799999999999699e+01
6.809999999999999609e+00,3.685799999999999699e+01
6.815000000000000391e+00,3.685799999999999699e+01
6.820000000000000284e+00,3.685797000000000168e+01
6.825000000000000178e+00,3.685755999999999943e+01
6.830000000000000071e+00,3.685755999999999943e+01
6.834999999999999964e+00,3.685716000000000037e+01
6.839999999999999858e+00,3.685672999999999888e+01
6.844999999999999751e+00,3.685625999999999891e+01
6.849999999999999645e+00,3.685625999999999891e+01
6.855000000000000426e+00,3.685589000000000226e+01
6.860000000000000320e+00,3.685437000000000296e+01
6.865000000000000213e+00,3.685401000000000238e+01
6.870000000000000107e+00,3.685401000000000238e+01
6.875000000000000000e+00,3.685392999999999830e+01
6.879999999999999893e+00,3.685186999999999813e+01
6.884999999999999787e+00,3.685179999999999723e+01
6.889999999999999680e+00,3.685177000000000191e+01
6.894999999999999574e+00,3.685170000000000101e+01
6.900000000000000355e+00,3.685170000000000101e+01
6.905000000000000249e+00,3.685164000000000328e+01
6.910000000000000142e+00,3.685164000000000328e+01
6.915000000000000036e+00,3.685119000000000256e+01
6.919999999999999929e+00,3.685110999999999848e+01
6.924999999999999822e+00,3.685099999999999909e+01
6.929999999999999716e+00,3.685094999999999743e+01
6.934999999999999609e+00,3.685094999999999743e+01
6.940000000000000391e+00,3.685094999999999743e+01
6.945000000000000284e+00,3.685085000000000122e+01
6.950000000000000178e+00,3.685085000000000122e+01
6.955000000000000071e+00,3.685076000000000107e+01
6.959999999999999964e+00,3.684895999999999816e+01
6.964999999999999858e+00,3.684888000000000119e+01
6.969999999999999751e+00,3.684884999999999877e+01
6.974999999999999645e+00,3.684727000000000174e+01
6.980000000000000426e+00,3.684718999999999767e+01
6.985000000000000320e+00,3.684591000000000349e+01
6.990000000000000213e+00,3.684591000000000349e+01
6.995000000000000107e+00,3.684577000000000169e+01
7.000000000000000000e+00,3.684539999999999793e+01
7.004999999999999893e+00,3.684537000000000262e+01
7.009999999999999787e+00,3.684528999999999854e+01
7.014999999999999680e+00,3.684526999999999930e+01
7.019999999999999574e+00,3.684523999999999688e+01
7.025000000000000355e+00,3.684497000000000355e+01
7.030000000000000249e+00,3.684136000000000166e+01
7.035000000000000142e+00,3.684132999999999925e+01
7.040000000000000036e+00,3.683881000000000228e+01
7.044999999999999929e+00,3.683845999999999776e+01
7.049999999999999822e+00,3.683704000000000178e+01
7.054999999999999716e+00,3.683561000000000263e+01
7.059999999999999609e+00,3.683550000000000324e+01
7.065000000000000391e+00,3.683359000000000094e+01
7.070000000000000284e+00,3.683355999999999852e+01
7.075000000000000178e+00,3.683169999999999789e+01
7.080000000000000071e+00,3.682988999999999891e+01
7.084999999999999964e+00,3.682849999999999824e+01
7.089999999999999858e+00,3.682701999999999742e+01
7.094999999999999751e+00,3.682701999999999742e+01
7.099999999999999645e+00,3.682695999999999970e+01
7.105000000000000426e+00,3.682694000000000045e+01
7.110000000000000320e+00,3.682533999999999708e+01
7.115000000000000213e+00,3.682390000000000185e+01
7.120000000000000107e+00,3.682354000000000127e+01
7.125000000000000000e+00,3.682198999999999955e+01
7.129999999999999893e+00,3.682195000000000107e+01
7.134999999999999787e+00,3.682195000000000107e+01
7.139999999999999680e+00,3.682182999999999851e+01
7.144999999999999574e+00,3.682177999999999685e+01
7.150000000000000355e+00,3.682177999999999685e+01
7.155000000000000249e+00,3.682025999999999755e+01
7.160000000000000142e+00,3.682014000000000209e+01
7.165000000000000036e+00,3.682014000000000209e+01
7.169999999999999929e+00,3.682009000000000043e+01
7.174999999999999822e+00,3.681991000000000014e+01
7.179999999999999716e+00,3.681991000000000014e+01
7.184999999999999609e+00,3.681983999999999924e+01
7.190000000000000391e+00,3.681983999999999924e+01
7.195000000000000284e+00,3.681971000000000060e+01
7.200000000000000178e+00,3.681965999999999894e+01
7.205000000000000071e+00,3.681935000000000002e+01
7.209999999999999964e+00,3.681935000000000002e+01
7.214999999999999858e+00,3.681925999999999988e+01
7.219999999999999751e+00,3.681922999999999746e+01
7.224999999999999645e+00,3.681920999999999822e+01
7.230000000000000426e+00,3.681888000000000005e+01
7.235000000000000320e+00,3.681868000000000052e+01
7.240000000000000213e+00,3.681830999999999676e+01
7.245000000000000107e+00,3.681830999999999676e+01
7.250000000000000000e+00,3.681801999999999708e+01
7.254999999999999893e+00,3.681770000000000209e+01
7.259999999999999787e+00,3.681736999999999682e+01
7.264999999999999680e+00,3.681734999999999758e+01
7.269999999999999574e+00,3.681703000000000259e+01
7.275000000000000355e+00,3.681691000000000003e+01
7.280000000000000249e+00,3.681685999999999837e+01
7.285000000000000142e+00,3.681685000000000230e+01
7.290000000000000036e+00,3.681685000000000230e+01
7.294999999999999929e+00,3.681671000000000049e+01
7.299999999999999822e+00,3.681671000000000049e+01
7.304999999999999716e+00,3.681662000000000035e+01
7.309999999999999609e+00,3.681526000000000209e+01
7.315000000000000391e+00,3.681517000000000195e+01
7.320000000000000284e+00,3.681483000000000061e+01
7.325000000000000178e+00,3.681483000000000061e+01
7.330000000000000071e+00,3.681483000000000061e+01
7.334999999999999964e+00,3.681472999999999729e+01
7.339999999999999858e+00,3.681463999999999714e+01
7.344999999999999751e+00,3.681459000000000259e+01
7.349999999999999645e+00,3.681456000000000017e+01
7.355000000000000426e+00,3.681448000000000320e+01
7.360000000000000320e+00,3.681441999999999837e+01
7.365000000000000213e+00,3.681441999999999837e+01
7.370000000000000107e+00,3.681441999999999837e+01
7.375000000000000000e+00,3.681434999999999746e+01
7.379999999999999893e+00,3.681430000000000291e+01
7.384999999999999787e+00,3.681423999999999808e+01
7.389999999999999680e+00,3.681403000000000247e+01
7.394999999999999574e+00,3.681403000000000247e+01
7.400000000000000355e+00,3.681221000000000032e+01
7.405000000000000249e+00,3.681221000000000032e+01
7.410000000000000142e+00,3.681219000000000108e+01
7.415000000000000036e+00,3.681213000000000335e+01
7.419999999999999929e+00,3.681175999999999959e+01
7.424999999999999822e+00,3.681175999999999959e+01
7.429999999999999716e+00,3.681045999999999907e+01
7.434999999999999609e+00,3.681018999999999863e+01
7.440000000000000391e+00,3.681011000000000166e+01
7.445000000000000284e+00,3.681011000000000166e+01
7.450000000000000178e+00,3.680973000000000184e+01
7.455000000000000071e+00,3.680969999999999942e+01
7.459999999999999964e+00,3.680913999999999930e+01
7.464999999999999858e+00,3.680879999999999797e+01
7.469999999999999751e+00,3.680841999999999814e+01
7.474999999999999645e+00,3.680666999999999689e+01
7.480000000000000426e+00,3.680657999999999674e+01
7.485000000000000320e+00,3.680657999999999674e+01
7.490000000000000213e+00,3.680653999999999826e+01
7.495000000000000107e+00,3.680642000000000280e+01
7.500000000000000000e+00,3.680642000000000280e+01
7.504999999999999893e+00,3.680510000000000304e+01
7.509999999999999787e+00,3.680505000000000138e+01
7.514999999999999680e+00,3.680501999999999896e+01
7.519999999999999574e+00,3.680436000000000263e+01
7.525000000000000355e+00,3.680425000000000324e+01
7.530000000000000249e+00,3.680396999999999963e+01
7.535000000000000142e+00,3.680268000000000228e+01
7.540000000000000036e+00,3.680268000000000228e+01
7.544999999999999929e+00,3.680252999999999730e+01
7.549999999999999822e+00,3.680252999999999730e+01
7.554999999999999716e+00,3.680118999999999829e+01
7.559999999999999609e+00,3.679827000000000226e+01
7.565000000000000391e+00,3.679822999999999666e+01
7.570000000000000284e+00,3.679509000000000185e+01
7.575000000000000178e+00,3.679509000000000185e+01
7.580000000000000071e+00,3.679364000000000345e+01
7.584999999999999964e+00,3.679350000000000165e+01
7.589999999999999858e+00,3.679229000000000127e+01
7.594999999999999751e+00,3.679066999999999865e+01
7.599999999999999645e+00,3.678891000000000133e+01
7.605000000000000426e+00,3.678766999999999854e+01
7.610000000000000320e+00,3.678759999999999764e+01
7.615000000000000213e+00,3.678759999999999764e+01
7.620000000000000107e+00,3.678750999999999749e+01
7.625000000000000000e+00,3.678741000000000128e+01
7.629999999999999893e+00,3.678712000000000160e+01
7.634999999999999787e+00,3.678712000000000160e+01
7.639999999999999680e+00,3.678672999999999860e+01
7.644999999999999574e+00,3.678665000000000163e+01
7.650000000000000355e+00,3.678650999999999982e+01
7.655000000000000249e+00,3.678629000000000104e+01
7.660000000000000142e+00,3.678616000000000241e+01
7.665000000000000036e+00,3.678614000000000317e+01
7.669999999999999929e+00,3.678558000000000305e+01
7.674999999999999822e+00,3.678526999999999703e+01
7.679999999999999716e+00,3.678486000000000189e+01
7.684999999999999609e+00,3.678484999999999872e+01
7.690000000000000391e+00,3.678481000000000023e+01
7.695000000000000284e+00,3.678481000000000023e+01
7.700000000000000178e+00,3.678473000000000326e+01
7.705000000000000071e+00,3.678470000000000084e+01
7.709999999999999964e+00,3.678341000000000349e+01
7.714999999999999858e+00,3.678332999999999942e+01
7.719999999999999751e+00,3.678332999999999942e+01
7.724999999999999645e+00,3.678320000000000078e+01
7.730000000000000426e+00,3.678312999999999988e+01
7.735000000000000320e+00,3.678285000000000338e+01
7.740000000000000213e+00,3.678285000000000338e+01
7.745000000000000107e+00,3.678280999999999779e+01
7.750000000000000000e+00,3.678278000000000247e+01
7.754999999999999893e+00,3.678271999999999764e+01
7.759999999999999787e+00,3.678271999999999764e+01
7.764999999999999680e+00,3.678244000000000113e+01
7.769999999999999574e+00,3.678244000000000113e+01
7.775000000000000355e+00,3.678235999999999706e+01
7.780000000000000249e+00,3.678235999999999706e+01
7.785000000000000142e+00,3.678229999999999933e+01
7.790000000000000036e+00,3.678215000000000146e+01
7.794999999999999929e+00,3.678088999999999942e+01
7.799999999999999822e+00,3.678088999999999942e+01
7.804999999999999716e+00,3.678072000000000230e+01
7.809999999999999609e+00,3.678065000000000140e+01
7.815000000000000391e+00,3.678065000000000140e+01
7.820000000000000284e+00,3.678065000000000140e+01
7.825000000000000178e+00,3.678054000000000201e+01
7.830000000000000071e+00,3.678047000000000111e+01
7.834999999999999964e+00,3.678034999999999854e+01
7.839999999999999858e+00,3.678005000000000280e+01
7.844999999999999751e+00,3.678000999999999721e+01
7.849999999999999645e+00,3.677984000000000009e+01
7.855000000000000426e+00,3.677953000000000117e+01
7.860000000000000320e+00,3.677953000000000117e+01
7.865000000000000213e+00,3.677917999999999665e+01
7.870000000000000107e+00,3.677915000000000134e+01
7.875000000000000000e+00,3.677908000000000044e+01
7.879999999999999893e+00,3.677857000000000198e+01
7.884999999999999787e+00,3.677716999999999814e+01
7.889999999999999680e+00,3.677685000000000315e+01
7.894999999999999574e+00,3.677682000000000073e+01
7.900000000000000355e+00,3.677682000000000073e+01
7.905000000000000249e+00,3.677674999999999983e+01
7.910000000000000142e+00,3.677671999999999741e+01
7.915000000000000036e+00,3.677671999999999741e+01
7.919999999999999929e+00,3.677664000000000044e+01
7.924999999999999822e+00,3.677656999999999954e+01
7.929999999999999716e+00,3.677649000000000257e+01
7.934999999999999609e+00,3.677644999999999698e+01
7.940000000000000391e+00,3.677642000000000166e+01
7.945000000000000284e+00,3.677638999999999925e+01
7.950000000000000178e+00,3.677503999999999706e+01
7.955000000000000071e+00,3.677503999999999706e+01
7.959999999999999964e+00,3.677378999999999820e+01
7.964999999999999858e+00,3.677373999999999654e+01
7.969999999999999751e+00,3.677362999999999715e+01
7.974999999999999645e+00,3.677360999999999791e+01
7.980000000000000426e+00,3.677353999999999701e+01
7.985000000000000320e+00,3.677349999999999852e+01
7.990000000000000213e+00,3.677349999999999852e+01
7.995000000000000107e+00,3.677349999999999852e+01
8.000000000000000000e+00,3.677205000000000013e+01


==> data/cg/large-cs/lp-curve/mssp-cs-3.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.420830999999999733e+01
2.999999999999999889e-02,5.419713999999999743e+01
3.500000000000000333e-02,5.419713999999999743e+01
4.000000000000000083e-02,5.413716000000000150e+01
4.499999999999999833e-02,5.413716000000000150e+01
5.000000000000000278e-02,5.364023999999999859e+01
5.500000000000000028e-02,5.310410000000000252e+01
5.999999999999999778e-02,5.260040999999999656e+01
6.500000000000000222e-02,5.209938999999999965e+01
7.000000000000000666e-02,5.207594999999999885e+01
7.499999999999999722e-02,5.206224000000000274e+01
8.000000000000000167e-02,5.206224000000000274e+01
8.500000000000000611e-02,5.198319999999999652e+01
8.999999999999999667e-02,5.156788999999999845e+01
9.500000000000000111e-02,5.150249999999999773e+01
1.000000000000000056e-01,5.149898999999999916e+01
1.049999999999999961e-01,5.117815999999999832e+01
1.100000000000000006e-01,5.088510999999999740e+01
1.150000000000000050e-01,5.088510999999999740e+01
1.199999999999999956e-01,5.087409000000000248e+01
1.250000000000000000e-01,5.082108000000000203e+01
1.300000000000000044e-01,5.067784000000000333e+01
1.350000000000000089e-01,5.056578999999999979e+01
1.400000000000000133e-01,5.055185999999999780e+01
1.449999999999999900e-01,5.054180000000000206e+01
1.499999999999999944e-01,5.043130000000000024e+01
1.549999999999999989e-01,5.022769000000000261e+01
1.600000000000000033e-01,5.007614000000000232e+01
1.650000000000000078e-01,5.004214000000000340e+01
1.700000000000000122e-01,4.999595999999999663e+01
1.749999999999999889e-01,4.994744000000000028e+01
1.799999999999999933e-01,4.986755999999999744e+01
1.849999999999999978e-01,4.985846000000000089e+01
1.900000000000000022e-01,4.985846000000000089e+01
1.950000000000000067e-01,4.985533999999999821e+01
2.000000000000000111e-01,4.981168999999999869e+01
2.049999999999999878e-01,4.971036000000000143e+01
2.099999999999999922e-01,4.956647000000000247e+01
2.149999999999999967e-01,4.950493000000000166e+01
2.200000000000000011e-01,4.947536000000000200e+01
2.250000000000000056e-01,4.942647000000000190e+01
2.300000000000000100e-01,4.940807999999999822e+01
2.349999999999999867e-01,4.940012000000000114e+01
2.399999999999999911e-01,4.934868999999999772e+01
2.449999999999999956e-01,4.934203999999999724e+01
2.500000000000000000e-01,4.933675000000000210e+01
2.550000000000000044e-01,4.924103999999999814e+01
2.600000000000000089e-01,4.918961999999999790e+01
2.650000000000000133e-01,4.907368000000000308e+01
2.700000000000000178e-01,4.907094000000000023e+01
2.750000000000000222e-01,4.903853000000000151e+01
2.800000000000000266e-01,4.902402000000000015e+01
2.849999999999999756e-01,4.901614000000000004e+01
2.899999999999999800e-01,4.901362000000000307e+01
2.949999999999999845e-01,4.900816999999999979e+01
2.999999999999999889e-01,4.900585999999999842e+01
3.049999999999999933e-01,4.899481999999999715e+01
3.099999999999999978e-01,4.892566999999999666e+01
3.150000000000000022e-01,4.848563000000000045e+01
3.200000000000000067e-01,4.790583999999999776e+01
3.250000000000000111e-01,4.772831999999999653e+01
3.300000000000000155e-01,4.768448999999999671e+01
3.350000000000000200e-01,4.767779000000000167e+01
3.400000000000000244e-01,4.767576999999999998e+01
3.449999999999999734e-01,4.767119999999999891e+01
3.499999999999999778e-01,4.766573999999999955e+01
3.549999999999999822e-01,4.765856999999999744e+01
3.599999999999999867e-01,4.764435000000000286e+01
3.649999999999999911e-01,4.760976000000000141e+01
3.699999999999999956e-01,4.756810000000000116e+01
3.750000000000000000e-01,4.755163000000000295e+01
3.800000000000000044e-01,4.749768000000000256e+01
3.850000000000000089e-01,4.748277999999999821e+01
3.900000000000000133e-01,4.748082999999999743e+01
3.950000000000000178e-01,4.733126000000000033e+01
4.000000000000000222e-01,4.703580999999999790e+01
4.050000000000000266e-01,4.647321999999999775e+01
4.099999999999999756e-01,4.632638000000000034e+01
4.149999999999999800e-01,4.631150000000000233e+01
4.199999999999999845e-01,4.628844999999999743e+01
4.249999999999999889e-01,4.626404999999999745e+01
4.299999999999999933e-01,4.623371000000000208e+01
4.349999999999999978e-01,4.621452000000000027e+01
4.400000000000000022e-01,4.620154000000000138e+01
4.450000000000000067e-01,4.618878000000000128e+01
4.500000000000000111e-01,4.618500999999999834e+01
4.550000000000000155e-01,4.617931999999999704e+01
4.600000000000000200e-01,4.617481000000000080e+01
4.650000000000000244e-01,4.616604000000000241e+01
4.699999999999999734e-01,4.615357999999999805e+01
4.749999999999999778e-01,4.615135999999999683e+01
4.799999999999999822e-01,4.614300000000000068e+01
4.849999999999999867e-01,4.613732999999999862e+01
4.899999999999999911e-01,4.611157000000000039e+01
4.949999999999999956e-01,4.610520999999999958e+01
5.000000000000000000e-01,4.609029999999999916e+01
5.050000000000000044e-01,4.608151000000000153e+01
5.100000000000000089e-01,4.607459999999999667e+01
5.150000000000000133e-01,4.606593999999999767e+01
5.200000000000000178e-01,4.603538000000000352e+01
5.250000000000000222e-01,4.602967000000000297e+01
5.300000000000000266e-01,4.602691000000000088e+01
5.350000000000000311e-01,4.602409000000000106e+01
5.400000000000000355e-01,4.601496999999999815e+01
5.450000000000000400e-01,4.585235999999999734e+01
5.500000000000000444e-01,4.567566000000000059e+01
5.550000000000000488e-01,4.551966000000000179e+01
5.600000000000000533e-01,4.536842999999999648e+01
5.649999999999999467e-01,4.535446999999999917e+01
5.699999999999999512e-01,4.534633000000000180e+01
5.749999999999999556e-01,4.533614000000000033e+01
5.799999999999999600e-01,4.532974999999999710e+01
5.849999999999999645e-01,4.532381000000000171e+01
5.899999999999999689e-01,4.532381000000000171e+01
5.949999999999999734e-01,4.532057999999999964e+01
5.999999999999999778e-01,4.531063999999999936e+01
6.049999999999999822e-01,4.529766000000000048e+01
6.099999999999999867e-01,4.529766000000000048e+01
6.149999999999999911e-01,4.527402000000000015e+01
6.199999999999999956e-01,4.524531000000000347e+01
6.250000000000000000e-01,4.523662000000000205e+01
6.300000000000000044e-01,4.522514999999999930e+01
6.350000000000000089e-01,4.521231999999999829e+01
6.400000000000000133e-01,4.520251999999999981e+01
6.450000000000000178e-01,4.519505999999999801e+01
6.500000000000000222e-01,4.519238000000000000e+01
6.550000000000000266e-01,4.519238000000000000e+01
6.600000000000000311e-01,4.518842000000000070e+01
6.650000000000000355e-01,4.518092999999999648e+01
6.700000000000000400e-01,4.517011000000000109e+01
6.750000000000000444e-01,4.516631999999999891e+01
6.800000000000000488e-01,4.506627000000000294e+01
6.850000000000000533e-01,4.472068000000000154e+01
6.899999999999999467e-01,4.453383000000000180e+01
6.949999999999999512e-01,4.443952999999999776e+01
6.999999999999999556e-01,4.443580000000000041e+01
7.049999999999999600e-01,4.442689000000000021e+01
7.099999999999999645e-01,4.442455000000000354e+01
7.149999999999999689e-01,4.441718999999999795e+01
7.199999999999999734e-01,4.439912999999999954e+01
7.249999999999999778e-01,4.439256000000000313e+01
7.299999999999999822e-01,4.439101000000000141e+01
7.349999999999999867e-01,4.438551999999999964e+01
7.399999999999999911e-01,4.437946000000000168e+01
7.449999999999999956e-01,4.437319000000000102e+01
7.500000000000000000e-01,4.437068000000000012e+01
7.550000000000000044e-01,4.435858999999999952e+01
7.600000000000000089e-01,4.435486000000000217e+01
7.650000000000000133e-01,4.434853999999999985e+01
7.700000000000000178e-01,4.434853999999999985e+01
7.750000000000000222e-01,4.434047000000000338e+01
7.800000000000000266e-01,4.433735999999999677e+01
7.850000000000000311e-01,4.433342999999999989e+01
7.900000000000000355e-01,4.433342999999999989e+01
7.950000000000000400e-01,4.428602000000000061e+01
8.000000000000000444e-01,4.414314999999999856e+01
8.050000000000000488e-01,4.404321000000000197e+01
8.100000000000000533e-01,4.399636000000000280e+01
8.149999999999999467e-01,4.394084999999999752e+01
8.199999999999999512e-01,4.393086999999999875e+01
8.249999999999999556e-01,4.390925000000000011e+01
8.299999999999999600e-01,4.390514999999999901e+01
8.349999999999999645e-01,4.390397000000000105e+01
8.399999999999999689e-01,4.390256999999999721e+01
8.449999999999999734e-01,4.389979999999999905e+01
8.499999999999999778e-01,4.389314000000000249e+01
8.549999999999999822e-01,4.389314000000000249e+01
8.599999999999999867e-01,4.388900999999999897e+01
8.649999999999999911e-01,4.388748999999999967e+01
8.699999999999999956e-01,4.388629000000000246e+01
8.750000000000000000e-01,4.388284999999999769e+01
8.800000000000000044e-01,4.387881999999999749e+01
8.850000000000000089e-01,4.387391000000000219e+01
8.900000000000000133e-01,4.387100000000000222e+01
8.950000000000000178e-01,4.385987999999999687e+01
9.000000000000000222e-01,4.385987999999999687e+01
9.050000000000000266e-01,4.385672999999999888e+01
9.100000000000000311e-01,4.385387000000000057e+01
9.150000000000000355e-01,4.385054000000000229e+01
9.200000000000000400e-01,4.384288000000000096e+01
9.250000000000000444e-01,4.383917000000000286e+01
9.300000000000000488e-01,4.383328000000000202e+01
9.350000000000000533e-01,4.382251999999999725e+01
9.399999999999999467e-01,4.381425999999999732e+01
9.449999999999999512e-01,4.380897999999999826e+01
9.499999999999999556e-01,4.380499999999999972e+01
9.549999999999999600e-01,4.380293000000000347e+01
9.599999999999999645e-01,4.380185000000000173e+01
9.649999999999999689e-01,4.379408000000000101e+01
9.699999999999999734e-01,4.378945999999999827e+01
9.749999999999999778e-01,4.373024999999999807e+01
9.799999999999999822e-01,4.355067999999999984e+01
9.849999999999999867e-01,4.338150999999999868e+01
9.899999999999999911e-01,4.332204999999999728e+01
9.949999999999999956e-01,4.331951999999999714e+01
1.000000000000000000e+00,4.331484999999999985e+01
1.004999999999999893e+00,4.331484999999999985e+01
1.010000000000000009e+00,4.331398999999999688e+01
1.014999999999999902e+00,4.331130000000000280e+01
1.020000000000000018e+00,4.331002000000000152e+01
1.024999999999999911e+00,4.330671999999999855e+01
1.030000000000000027e+00,4.330407000000000295e+01
1.034999999999999920e+00,4.330125999999999920e+01
1.040000000000000036e+00,4.329496999999999929e+01
1.044999999999999929e+00,4.328750999999999749e+01
1.050000000000000044e+00,4.327597999999999701e+01
1.054999999999999938e+00,4.327215000000000344e+01
1.060000000000000053e+00,4.323826999999999998e+01
1.064999999999999947e+00,4.311502999999999730e+01
1.070000000000000062e+00,4.308274999999999721e+01
1.074999999999999956e+00,4.308019999999999783e+01
1.080000000000000071e+00,4.301753999999999678e+01
1.084999999999999964e+00,4.301668000000000092e+01
1.090000000000000080e+00,4.301458000000000226e+01
1.094999999999999973e+00,4.301371999999999929e+01
1.100000000000000089e+00,4.301088000000000022e+01
1.104999999999999982e+00,4.300918000000000063e+01
1.110000000000000098e+00,4.300741000000000014e+01
1.114999999999999991e+00,4.300533000000000072e+01
1.120000000000000107e+00,4.300444999999999851e+01
1.125000000000000000e+00,4.299920000000000186e+01
1.129999999999999893e+00,4.299849999999999994e+01
1.135000000000000009e+00,4.299645000000000294e+01
1.139999999999999902e+00,4.299492000000000047e+01
1.145000000000000018e+00,4.299181000000000097e+01
1.149999999999999911e+00,4.298613000000000284e+01
1.155000000000000027e+00,4.298286999999999836e+01
1.159999999999999920e+00,4.297466000000000008e+01
1.165000000000000036e+00,4.296822999999999837e+01
1.169999999999999929e+00,4.296748999999999796e+01
1.175000000000000044e+00,4.296584000000000003e+01
1.179999999999999938e+00,4.296446000000000254e+01
1.185000000000000053e+00,4.296215000000000117e+01
1.189999999999999947e+00,4.296135999999999910e+01
1.195000000000000062e+00,4.295842999999999989e+01
1.199999999999999956e+00,4.295660999999999774e+01
1.205000000000000071e+00,4.295329000000000264e+01
1.209999999999999964e+00,4.295329000000000264e+01
1.215000000000000080e+00,4.295011000000000223e+01
1.219999999999999973e+00,4.294939999999999714e+01
1.225000000000000089e+00,4.294740999999999786e+01
1.229999999999999982e+00,4.294594000000000023e+01
1.235000000000000098e+00,4.294147000000000247e+01
1.239999999999999991e+00,4.293820000000000192e+01
1.245000000000000107e+00,4.293639000000000294e+01
1.250000000000000000e+00,4.293498999999999910e+01
1.254999999999999893e+00,4.293379999999999797e+01
1.260000000000000009e+00,4.293054000000000059e+01
1.264999999999999902e+00,4.292665000000000219e+01
1.270000000000000018e+00,4.292235999999999763e+01
1.274999999999999911e+00,4.287565000000000026e+01
1.280000000000000027e+00,4.286995000000000289e+01
1.284999999999999920e+00,4.278719000000000250e+01
1.290000000000000036e+00,4.262078000000000344e+01
1.294999999999999929e+00,4.258124000000000109e+01
1.300000000000000044e+00,4.257994000000000057e+01
1.304999999999999938e+00,4.257860999999999763e+01
1.310000000000000053e+00,4.257748000000000133e+01
1.314999999999999947e+00,4.257701999999999742e+01
1.320000000000000062e+00,4.257620000000000005e+01
1.324999999999999956e+00,4.177467999999999648e+01
1.330000000000000071e+00,4.177380999999999744e+01
1.334999999999999964e+00,4.131624000000000052e+01
1.340000000000000080e+00,4.129540000000000077e+01
1.344999999999999973e+00,4.125153999999999854e+01
1.350000000000000089e+00,4.125090999999999752e+01
1.354999999999999982e+00,4.120696000000000225e+01
1.360000000000000098e+00,4.120423999999999864e+01
1.364999999999999991e+00,4.120304999999999751e+01
1.370000000000000107e+00,4.120194999999999652e+01
1.375000000000000000e+00,4.119700999999999880e+01
1.379999999999999893e+00,4.119308999999999799e+01
1.385000000000000009e+00,4.119145999999999930e+01
1.389999999999999902e+00,4.118489999999999895e+01
1.395000000000000018e+00,4.118074000000000012e+01
1.399999999999999911e+00,4.117889000000000266e+01
1.405000000000000027e+00,4.117752000000000123e+01
1.409999999999999920e+00,4.117524000000000228e+01
1.415000000000000036e+00,4.117477000000000231e+01
1.419999999999999929e+00,4.117278999999999911e+01
1.425000000000000044e+00,4.117229999999999990e+01
1.429999999999999938e+00,4.117114000000000118e+01
1.435000000000000053e+00,4.117114000000000118e+01
1.439999999999999947e+00,4.117049999999999699e+01
1.445000000000000062e+00,4.116861999999999711e+01
1.449999999999999956e+00,4.116595999999999833e+01
1.455000000000000071e+00,4.116436999999999813e+01
1.459999999999999964e+00,4.116275999999999868e+01
1.465000000000000080e+00,4.116096999999999895e+01
1.469999999999999973e+00,4.116096999999999895e+01
1.475000000000000089e+00,4.116096999999999895e+01
1.479999999999999982e+00,4.116055000000000064e+01
1.485000000000000098e+00,4.115925000000000011e+01
1.489999999999999991e+00,4.115888000000000346e+01
1.495000000000000107e+00,4.115465999999999980e+01
1.500000000000000000e+00,4.115332999999999686e+01
1.504999999999999893e+00,4.115053999999999945e+01
1.510000000000000009e+00,4.114880000000000138e+01
1.514999999999999902e+00,4.114153999999999911e+01
1.520000000000000018e+00,4.113631000000000171e+01
1.524999999999999911e+00,4.113524999999999920e+01
1.530000000000000027e+00,4.113524999999999920e+01
1.534999999999999920e+00,4.113157000000000352e+01
1.540000000000000036e+00,4.112917000000000201e+01
1.544999999999999929e+00,4.074922999999999718e+01
1.550000000000000044e+00,4.074783000000000044e+01
1.554999999999999938e+00,4.035602000000000089e+01
1.560000000000000053e+00,4.035569000000000273e+01
1.564999999999999947e+00,4.035349000000000075e+01
1.570000000000000062e+00,4.035220999999999947e+01
1.574999999999999956e+00,4.034971999999999781e+01
1.580000000000000071e+00,4.034725999999999857e+01
1.584999999999999964e+00,4.034656999999999982e+01
1.590000000000000080e+00,4.031846999999999781e+01
1.594999999999999973e+00,4.031716999999999729e+01
1.600000000000000089e+00,4.028806000000000154e+01
1.604999999999999982e+00,4.020640000000000214e+01
1.610000000000000098e+00,3.974163000000000068e+01
1.614999999999999991e+00,3.930693000000000126e+01
1.620000000000000107e+00,3.926984999999999815e+01
1.625000000000000000e+00,3.923508000000000351e+01
1.629999999999999893e+00,3.923402000000000100e+01
1.635000000000000009e+00,3.919751000000000118e+01
1.639999999999999902e+00,3.919281000000000148e+01
1.645000000000000018e+00,3.918876000000000204e+01
1.649999999999999911e+00,3.918784000000000134e+01
1.655000000000000027e+00,3.918643000000000143e+01
1.659999999999999920e+00,3.918562000000000012e+01
1.665000000000000036e+00,3.918534999999999968e+01
1.669999999999999929e+00,3.918439000000000050e+01
1.675000000000000044e+00,3.918439000000000050e+01
1.679999999999999938e+00,3.918328000000000344e+01
1.685000000000000053e+00,3.918202000000000140e+01
1.689999999999999947e+00,3.881636000000000308e+01
1.695000000000000062e+00,3.881533000000000300e+01
1.699999999999999956e+00,3.881409000000000020e+01
1.705000000000000071e+00,3.881380999999999659e+01
1.709999999999999964e+00,3.881336999999999904e+01
1.715000000000000080e+00,3.881277999999999651e+01
1.719999999999999973e+00,3.881090999999999980e+01
1.725000000000000089e+00,3.881007000000000318e+01
1.729999999999999982e+00,3.880933000000000277e+01
1.735000000000000098e+00,3.880733000000000033e+01
1.739999999999999991e+00,3.880671999999999855e+01
1.745000000000000107e+00,3.880449000000000126e+01
1.750000000000000000e+00,3.880304999999999893e+01
1.754999999999999893e+00,3.880304999999999893e+01
1.760000000000000009e+00,3.880026000000000153e+01
1.764999999999999902e+00,3.879655000000000342e+01
1.770000000000000018e+00,3.879193999999999676e+01
1.774999999999999911e+00,3.879164999999999708e+01
1.780000000000000027e+00,3.879097999999999757e+01
1.784999999999999920e+00,3.878903999999999996e+01
1.790000000000000036e+00,3.878903999999999996e+01
1.794999999999999929e+00,3.878858999999999924e+01
1.800000000000000044e+00,3.878806999999999761e+01
1.804999999999999938e+00,3.878705000000000069e+01
1.810000000000000053e+00,3.878674999999999784e+01
1.814999999999999947e+00,3.878623999999999938e+01
1.820000000000000062e+00,3.878381000000000256e+01
1.824999999999999956e+00,3.878258999999999901e+01
1.830000000000000071e+00,3.878144000000000347e+01
1.834999999999999964e+00,3.878144000000000347e+01
1.840000000000000080e+00,3.878088999999999942e+01
1.844999999999999973e+00,3.878045999999999793e+01
1.850000000000000089e+00,3.877884000000000242e+01
1.854999999999999982e+00,3.877884000000000242e+01
1.860000000000000098e+00,3.877835000000000321e+01
1.864999999999999991e+00,3.877730999999999995e+01
1.870000000000000107e+00,3.877680000000000149e+01
1.875000000000000000e+00,3.877376000000000289e+01
1.879999999999999893e+00,3.877210999999999785e+01
1.885000000000000009e+00,3.877168000000000347e+01
1.889999999999999902e+00,3.876932999999999652e+01
1.895000000000000018e+00,3.876552000000000220e+01
1.899999999999999911e+00,3.876145000000000351e+01
1.905000000000000027e+00,3.874647999999999826e+01
1.909999999999999920e+00,3.870884000000000214e+01
1.915000000000000036e+00,3.867864000000000146e+01
1.919999999999999929e+00,3.863535999999999859e+01
1.925000000000000044e+00,3.862225000000000108e+01
1.929999999999999938e+00,3.860401000000000238e+01
1.935000000000000053e+00,3.853061999999999898e+01
1.939999999999999947e+00,3.851216999999999757e+01
1.945000000000000062e+00,3.851198999999999728e+01
1.949999999999999956e+00,3.851174999999999926e+01
1.955000000000000071e+00,3.851037000000000177e+01
1.959999999999999964e+00,3.850990000000000180e+01
1.965000000000000080e+00,3.850934000000000168e+01
1.969999999999999973e+00,3.850836999999999932e+01
1.975000000000000089e+00,3.850791999999999859e+01
1.979999999999999982e+00,3.850719999999999743e+01
1.985000000000000098e+00,3.850703000000000031e+01
1.989999999999999991e+00,3.850562000000000040e+01
1.995000000000000107e+00,3.850524000000000058e+01
2.000000000000000000e+00,3.850428000000000139e+01
2.004999999999999893e+00,3.850390000000000157e+01
2.009999999999999787e+00,3.850166999999999717e+01
2.015000000000000124e+00,3.849880000000000280e+01
2.020000000000000018e+00,3.849810999999999694e+01
2.024999999999999911e+00,3.849584000000000117e+01
2.029999999999999805e+00,3.849394000000000204e+01
2.035000000000000142e+00,3.849235999999999791e+01
2.040000000000000036e+00,3.848823999999999756e+01
2.044999999999999929e+00,3.848805999999999727e+01
2.049999999999999822e+00,3.848666999999999661e+01
2.055000000000000160e+00,3.848646999999999707e+01
2.060000000000000053e+00,3.848620999999999981e+01
2.064999999999999947e+00,3.848577000000000226e+01
2.069999999999999840e+00,3.848543000000000092e+01
2.075000000000000178e+00,3.848438000000000159e+01
2.080000000000000071e+00,3.848387999999999920e+01
2.084999999999999964e+00,3.848315999999999804e+01
2.089999999999999858e+00,3.848210999999999871e+01
2.095000000000000195e+00,3.848210999999999871e+01
2.100000000000000089e+00,3.848071000000000197e+01
2.104999999999999982e+00,3.848071000000000197e+01
2.109999999999999876e+00,3.848071000000000197e+01
2.115000000000000213e+00,3.847905000000000086e+01
2.120000000000000107e+00,3.847757000000000005e+01
2.125000000000000000e+00,3.847740999999999900e+01
2.129999999999999893e+00,3.847710000000000008e+01
2.134999999999999787e+00,3.847693999999999903e+01
2.140000000000000124e+00,3.847626000000000346e+01
2.145000000000000018e+00,3.847498000000000218e+01
2.149999999999999911e+00,3.847498000000000218e+01
2.154999999999999805e+00,3.847456999999999994e+01
2.160000000000000142e+00,3.847325000000000017e+01
2.165000000000000036e+00,3.847133000000000180e+01
2.169999999999999929e+00,3.846743000000000023e+01
2.174999999999999822e+00,3.846560999999999808e+01
2.180000000000000160e+00,3.846193000000000239e+01
2.185000000000000053e+00,3.846106000000000336e+01
2.189999999999999947e+00,3.846061999999999870e+01
2.194999999999999840e+00,3.846045999999999765e+01
2.200000000000000178e+00,3.845978000000000208e+01
2.205000000000000071e+00,3.845978000000000208e+01
2.209999999999999964e+00,3.843717999999999790e+01
2.214999999999999858e+00,3.842123000000000133e+01
2.220000000000000195e+00,3.840460000000000207e+01
2.225000000000000089e+00,3.839482000000000284e+01
2.229999999999999982e+00,3.839437999999999818e+01
2.234999999999999876e+00,3.839423000000000030e+01
2.240000000000000213e+00,3.839403000000000077e+01
2.245000000000000107e+00,3.839316000000000173e+01
2.250000000000000000e+00,3.839202000000000226e+01
2.254999999999999893e+00,3.838266000000000133e+01
2.259999999999999787e+00,3.837151999999999674e+01
2.265000000000000124e+00,3.836196000000000339e+01
2.270000000000000018e+00,3.835213000000000250e+01
2.274999999999999911e+00,3.832258999999999816e+01
2.279999999999999805e+00,3.832258999999999816e+01
2.285000000000000142e+00,3.831168000000000262e+01
2.290000000000000036e+00,3.830955000000000155e+01
2.294999999999999929e+00,3.830859000000000236e+01
2.299999999999999822e+00,3.830724000000000018e+01
2.305000000000000160e+00,3.830481000000000336e+01
2.310000000000000053e+00,3.830460000000000065e+01
2.314999999999999947e+00,3.830172000000000310e+01
2.319999999999999840e+00,3.829995999999999867e+01
2.325000000000000178e+00,3.829943000000000097e+01
2.330000000000000071e+00,3.829578000000000060e+01
2.334999999999999964e+00,3.829475999999999658e+01
2.339999999999999858e+00,3.829458999999999946e+01
2.345000000000000195e+00,3.829440000000000310e+01
2.350000000000000089e+00,3.829372999999999649e+01
2.354999999999999982e+00,3.829372999999999649e+01
2.359999999999999876e+00,3.829359000000000179e+01
2.365000000000000213e+00,3.829283000000000214e+01
2.370000000000000107e+00,3.829260000000000019e+01
2.375000000000000000e+00,3.829225999999999885e+01
2.379999999999999893e+00,3.829225999999999885e+01
2.384999999999999787e+00,3.829200000000000159e+01
2.390000000000000124e+00,3.829158000000000328e+01
2.395000000000000018e+00,3.829090999999999667e+01
2.399999999999999911e+00,3.829081000000000046e+01
2.404999999999999805e+00,3.829081000000000046e+01
2.410000000000000142e+00,3.829048999999999836e+01
2.415000000000000036e+00,3.828983000000000203e+01
2.419999999999999929e+00,3.828983000000000203e+01
2.424999999999999822e+00,3.828909999999999769e+01
2.430000000000000160e+00,3.828909999999999769e+01
2.435000000000000053e+00,3.828813999999999851e+01
2.439999999999999947e+00,3.828585000000000349e+01
2.444999999999999840e+00,3.828585000000000349e+01
2.450000000000000178e+00,3.828459000000000145e+01
2.455000000000000071e+00,3.828302999999999656e+01
2.459999999999999964e+00,3.828148000000000195e+01
2.464999999999999858e+00,3.827973999999999677e+01
2.470000000000000195e+00,3.827810000000000201e+01
2.475000000000000089e+00,3.827794000000000096e+01
2.479999999999999982e+00,3.827526999999999902e+01
2.484999999999999876e+00,3.827508999999999872e+01
2.490000000000000213e+00,3.827508999999999872e+01
2.495000000000000107e+00,3.821645000000000181e+01
2.500000000000000000e+00,3.817840999999999951e+01
2.504999999999999893e+00,3.817826000000000164e+01
2.509999999999999787e+00,3.817808000000000135e+01
2.515000000000000124e+00,3.817746999999999957e+01
2.520000000000000018e+00,3.816541000000000139e+01
2.524999999999999911e+00,3.814457999999999771e+01
2.529999999999999805e+00,3.811527999999999849e+01
2.535000000000000142e+00,3.809613000000000227e+01
2.540000000000000036e+00,3.809528999999999854e+01
2.544999999999999929e+00,3.809449999999999648e+01
2.549999999999999822e+00,3.809434999999999860e+01
2.555000000000000160e+00,3.809391999999999712e+01
2.560000000000000053e+00,3.809375000000000000e+01
2.564999999999999947e+00,3.809353000000000122e+01
2.569999999999999840e+00,3.809306999999999732e+01
2.575000000000000178e+00,3.809306999999999732e+01
2.580000000000000071e+00,3.809192000000000178e+01
2.584999999999999964e+00,3.809152000000000271e+01
2.589999999999999858e+00,3.808995000000000175e+01
2.595000000000000195e+00,3.808973000000000297e+01
2.600000000000000089e+00,3.808812000000000353e+01
2.604999999999999982e+00,3.808802000000000021e+01
2.609999999999999876e+00,3.806810000000000116e+01
2.615000000000000213e+00,3.806685999999999837e+01
2.620000000000000107e+00,3.806524999999999892e+01
2.625000000000000000e+00,3.802282000000000295e+01
2.629999999999999893e+00,3.802273999999999887e+01
2.634999999999999787e+00,3.801055999999999813e+01
2.640000000000000124e+00,3.797131999999999863e+01
2.645000000000000018e+00,3.797120000000000317e+01
2.649999999999999911e+00,3.797109999999999985e+01
2.654999999999999805e+00,3.796985999999999706e+01
2.660000000000000142e+00,3.796864999999999668e+01
2.665000000000000036e+00,3.796853000000000122e+01
2.669999999999999929e+00,3.796786999999999779e+01
2.674999999999999822e+00,3.796786999999999779e+01
2.680000000000000160e+00,3.793916999999999717e+01
2.685000000000000053e+00,3.793898999999999688e+01
2.689999999999999947e+00,3.793820000000000192e+01
2.694999999999999840e+00,3.789121999999999701e+01
2.700000000000000178e+00,3.789050000000000296e+01
2.705000000000000071e+00,3.788967999999999847e+01
2.709999999999999964e+00,3.788927999999999940e+01
2.714999999999999858e+00,3.788927999999999940e+01
2.720000000000000195e+00,3.788893999999999807e+01
2.725000000000000089e+00,3.788893999999999807e+01
2.729999999999999982e+00,3.788795999999999964e+01
2.734999999999999876e+00,3.788779000000000252e+01
2.740000000000000213e+00,3.788763999999999754e+01
2.745000000000000107e+00,3.788593999999999795e+01
2.750000000000000000e+00,3.788575999999999766e+01
2.754999999999999893e+00,3.788358999999999810e+01
2.759999999999999787e+00,3.788358999999999810e+01
2.765000000000000124e+00,3.788051999999999708e+01
2.770000000000000018e+00,3.787848000000000326e+01
2.774999999999999911e+00,3.787783999999999907e+01
2.779999999999999805e+00,3.784962999999999766e+01
2.785000000000000142e+00,3.784929000000000343e+01
2.790000000000000036e+00,3.784595000000000198e+01
2.794999999999999929e+00,3.780512000000000228e+01
2.799999999999999822e+00,3.780512000000000228e+01
2.805000000000000160e+00,3.780499999999999972e+01
2.810000000000000053e+00,3.780487000000000108e+01
2.814999999999999947e+00,3.780438000000000187e+01
2.819999999999999840e+00,3.780438000000000187e+01
2.825000000000000178e+00,3.780418999999999841e+01
2.830000000000000071e+00,3.780382999999999782e+01
2.834999999999999964e+00,3.780371000000000237e+01
2.839999999999999858e+00,3.778050000000000352e+01
2.845000000000000195e+00,3.777445000000000164e+01
2.850000000000000089e+00,3.777445000000000164e+01
2.854999999999999982e+00,3.775793999999999784e+01
2.859999999999999876e+00,3.775773999999999830e+01
2.865000000000000213e+00,3.775713999999999970e+01
2.870000000000000107e+00,3.775694000000000017e+01
2.875000000000000000e+00,3.775663999999999731e+01
2.879999999999999893e+00,3.775618000000000052e+01
2.884999999999999787e+00,3.775618000000000052e+01
2.890000000000000124e+00,3.775609000000000037e+01
2.895000000000000018e+00,3.775403000000000020e+01
2.899999999999999911e+00,3.775392000000000081e+01
2.904999999999999805e+00,3.775178999999999974e+01
2.910000000000000142e+00,3.775028999999999968e+01
2.915000000000000036e+00,3.775010000000000332e+01
2.919999999999999929e+00,3.774990999999999985e+01
2.924999999999999822e+00,3.774656000000000233e+01
2.930000000000000160e+00,3.774486999999999881e+01
2.935000000000000053e+00,3.774430000000000263e+01
2.939999999999999947e+00,3.774262999999999835e+01
2.944999999999999840e+00,3.774195999999999884e+01
2.950000000000000178e+00,3.773895000000000266e+01
2.955000000000000071e+00,3.773883000000000010e+01
2.959999999999999964e+00,3.773868000000000222e+01
2.964999999999999858e+00,3.773859000000000208e+01
2.970000000000000195e+00,3.773859000000000208e+01
2.975000000000000089e+00,3.773093999999999681e+01
2.979999999999999982e+00,3.772301999999999822e+01
2.984999999999999876e+00,3.769371000000000294e+01
2.990000000000000213e+00,3.768683999999999656e+01
2.995000000000000107e+00,3.767884000000000100e+01
3.000000000000000000e+00,3.767779999999999774e+01
3.004999999999999893e+00,3.767779999999999774e+01
3.009999999999999787e+00,3.767692999999999870e+01
3.015000000000000124e+00,3.767640999999999707e+01
3.020000000000000018e+00,3.767571999999999832e+01
3.024999999999999911e+00,3.767548000000000030e+01
3.029999999999999805e+00,3.767537999999999698e+01
3.035000000000000142e+00,3.767537999999999698e+01
3.040000000000000036e+00,3.767517000000000138e+01
3.044999999999999929e+00,3.767517000000000138e+01
3.049999999999999822e+00,3.767352999999999952e+01
3.055000000000000160e+00,3.767305000000000348e+01
3.060000000000000053e+00,3.767278000000000304e+01
3.064999999999999947e+00,3.767266999999999655e+01
3.069999999999999840e+00,3.766904000000000252e+01
3.075000000000000178e+00,3.766904000000000252e+01
3.080000000000000071e+00,3.766832000000000136e+01
3.084999999999999964e+00,3.766682999999999737e+01
3.089999999999999858e+00,3.766358999999999924e+01
3.095000000000000195e+00,3.766313000000000244e+01
3.100000000000000089e+00,3.766268000000000171e+01
3.104999999999999982e+00,3.766089000000000198e+01
3.109999999999999876e+00,3.765930999999999784e+01
3.115000000000000213e+00,3.765699000000000041e+01
3.120000000000000107e+00,3.765699000000000041e+01
3.125000000000000000e+00,3.765677000000000163e+01
3.129999999999999893e+00,3.765619999999999834e+01
3.134999999999999787e+00,3.765574000000000154e+01
3.140000000000000124e+00,3.765509999999999735e+01
3.145000000000000018e+00,3.765487999999999857e+01
3.149999999999999911e+00,3.765471000000000146e+01
3.154999999999999805e+00,3.765460999999999814e+01
3.160000000000000142e+00,3.765460999999999814e+01
3.165000000000000036e+00,3.763495999999999952e+01
3.169999999999999929e+00,3.762971999999999895e+01
3.174999999999999822e+00,3.762490999999999985e+01
3.180000000000000160e+00,3.761370999999999754e+01
3.185000000000000053e+00,3.761332999999999771e+01
3.189999999999999947e+00,3.761332999999999771e+01
3.194999999999999840e+00,3.761321000000000225e+01
3.200000000000000178e+00,3.761310000000000286e+01
3.205000000000000071e+00,3.761294000000000182e+01
3.209999999999999964e+00,3.761281999999999925e+01
3.214999999999999858e+00,3.761260999999999655e+01
3.220000000000000195e+00,3.761223999999999990e+01
3.225000000000000089e+00,3.761214999999999975e+01
3.229999999999999982e+00,3.761028999999999911e+01
3.234999999999999876e+00,3.760806999999999789e+01
3.240000000000000213e+00,3.760799000000000092e+01
3.245000000000000107e+00,3.760799000000000092e+01
3.250000000000000000e+00,3.760553000000000168e+01
3.254999999999999893e+00,3.760114999999999696e+01
3.259999999999999787e+00,3.760083999999999804e+01
3.265000000000000124e+00,3.760038999999999731e+01
3.270000000000000018e+00,3.759792000000000201e+01
3.274999999999999911e+00,3.759783000000000186e+01
3.279999999999999805e+00,3.759382999999999697e+01
3.285000000000000142e+00,3.759375000000000000e+01
3.290000000000000036e+00,3.759358999999999895e+01
3.294999999999999929e+00,3.759324999999999761e+01
3.299999999999999822e+00,3.759297000000000111e+01
3.305000000000000160e+00,3.759232000000000085e+01
3.310000000000000053e+00,3.759217999999999904e+01
3.314999999999999947e+00,3.759185999999999694e+01
3.319999999999999840e+00,3.759185999999999694e+01
3.325000000000000178e+00,3.759179999999999922e+01
3.330000000000000071e+00,3.759103999999999957e+01
3.334999999999999964e+00,3.759080999999999761e+01
3.339999999999999858e+00,3.758393000000000228e+01
3.345000000000000195e+00,3.758393000000000228e+01
3.350000000000000089e+00,3.757083999999999691e+01
3.354999999999999982e+00,3.756414999999999793e+01
3.359999999999999876e+00,3.755136000000000251e+01
3.365000000000000213e+00,3.753835999999999729e+01
3.370000000000000107e+00,3.753813000000000244e+01
3.375000000000000000e+00,3.753779999999999717e+01
3.379999999999999893e+00,3.753763000000000005e+01
3.384999999999999787e+00,3.753737000000000279e+01
3.390000000000000124e+00,3.753683000000000192e+01
3.395000000000000018e+00,3.753491999999999962e+01
3.399999999999999911e+00,3.753273999999999688e+01
3.404999999999999805e+00,3.753273999999999688e+01
3.410000000000000142e+00,3.753253000000000128e+01
3.415000000000000036e+00,3.753012999999999977e+01
3.419999999999999929e+00,3.752537999999999840e+01
3.424999999999999822e+00,3.752501000000000175e+01
3.430000000000000160e+00,3.752429000000000059e+01
3.435000000000000053e+00,3.752170000000000272e+01
3.439999999999999947e+00,3.752156000000000091e+01
3.444999999999999840e+00,3.752156000000000091e+01
3.450000000000000178e+00,3.751592999999999734e+01
3.455000000000000071e+00,3.751547999999999661e+01
3.459999999999999964e+00,3.751547999999999661e+01
3.464999999999999858e+00,3.751503999999999905e+01
3.470000000000000195e+00,3.751478000000000179e+01
3.475000000000000089e+00,3.751456999999999908e+01
3.479999999999999982e+00,3.751451000000000136e+01
3.484999999999999876e+00,3.751185000000000258e+01
3.490000000000000213e+00,3.751185000000000258e+01
3.495000000000000107e+00,3.750339000000000311e+01
3.500000000000000000e+00,3.749501000000000062e+01
3.504999999999999893e+00,3.749501000000000062e+01
3.509999999999999787e+00,3.748826999999999998e+01
3.515000000000000124e+00,3.747954000000000008e+01
3.520000000000000018e+00,3.747932999999999737e+01
3.524999999999999911e+00,3.747910000000000252e+01
3.529999999999999805e+00,3.747910000000000252e+01
3.535000000000000142e+00,3.747899999999999920e+01
3.540000000000000036e+00,3.747879999999999967e+01
3.544999999999999929e+00,3.747879999999999967e+01
3.549999999999999822e+00,3.747841999999999985e+01
3.555000000000000160e+00,3.747802999999999685e+01
3.560000000000000053e+00,3.747578000000000031e+01
3.564999999999999947e+00,3.747561999999999927e+01
3.569999999999999840e+00,3.747326000000000334e+01
3.575000000000000178e+00,3.747303000000000139e+01
3.580000000000000071e+00,3.747066000000000230e+01
3.584999999999999964e+00,3.746858000000000288e+01
3.589999999999999858e+00,3.746618999999999744e+01
3.595000000000000195e+00,3.746578999999999837e+01
3.600000000000000089e+00,3.746578999999999837e+01
3.604999999999999982e+00,3.746251000000000175e+01
3.609999999999999876e+00,3.746244000000000085e+01
3.615000000000000213e+00,3.746244000000000085e+01
3.620000000000000107e+00,3.745763999999999783e+01
3.625000000000000000e+00,3.745732999999999890e+01
3.629999999999999893e+00,3.745732999999999890e+01
3.634999999999999787e+00,3.745700999999999681e+01
3.640000000000000124e+00,3.745691999999999666e+01
3.645000000000000018e+00,3.745669000000000182e+01
3.649999999999999911e+00,3.745427999999999713e+01
3.654999999999999805e+00,3.745420000000000016e+01
3.660000000000000142e+00,3.745398999999999745e+01
3.665000000000000036e+00,3.745392999999999972e+01
3.669999999999999929e+00,3.745380999999999716e+01
3.674999999999999822e+00,3.745374999999999943e+01
3.680000000000000160e+00,3.745342000000000127e+01
3.685000000000000053e+00,3.745313000000000159e+01
3.689999999999999947e+00,3.744006000000000256e+01
3.694999999999999840e+00,3.743997000000000241e+01
3.700000000000000178e+00,3.743981999999999744e+01
3.705000000000000071e+00,3.743966000000000349e+01
3.709999999999999964e+00,3.743966000000000349e+01
3.714999999999999858e+00,3.743934000000000140e+01
3.720000000000000195e+00,3.743363000000000085e+01
3.725000000000000089e+00,3.743363000000000085e+01
3.729999999999999982e+00,3.743339999999999890e+01
3.734999999999999876e+00,3.741602000000000317e+01
3.740000000000000213e+00,3.741362999999999772e+01
3.745000000000000107e+00,3.739681999999999817e+01
3.750000000000000000e+00,3.738855999999999824e+01
3.754999999999999893e+00,3.738598000000000354e+01
3.759999999999999787e+00,3.738383999999999929e+01
3.765000000000000124e+00,3.738318999999999903e+01
3.770000000000000018e+00,3.738302999999999798e+01
3.774999999999999911e+00,3.738081999999999994e+01
3.779999999999999805e+00,3.738045999999999935e+01
3.785000000000000142e+00,3.738004000000000104e+01
3.790000000000000036e+00,3.737554999999999694e+01
3.794999999999999929e+00,3.737548000000000314e+01
3.799999999999999822e+00,3.737494000000000227e+01
3.805000000000000160e+00,3.737465999999999866e+01
3.810000000000000053e+00,3.736312000000000211e+01
3.814999999999999947e+00,3.736283999999999850e+01
3.819999999999999840e+00,3.736272000000000304e+01
3.825000000000000178e+00,3.736258999999999730e+01
3.830000000000000071e+00,3.736247000000000185e+01
3.834999999999999964e+00,3.735499000000000080e+01
3.839999999999999858e+00,3.735152000000000072e+01
3.845000000000000195e+00,3.734335000000000093e+01
3.850000000000000089e+00,3.734000999999999948e+01
3.854999999999999982e+00,3.732891999999999655e+01
3.859999999999999876e+00,3.732891999999999655e+01
3.865000000000000213e+00,3.732876999999999867e+01
3.870000000000000107e+00,3.732871000000000095e+01
3.875000000000000000e+00,3.731972999999999985e+01
3.879999999999999893e+00,3.731962000000000046e+01
3.884999999999999787e+00,3.731929999999999836e+01
3.890000000000000124e+00,3.731875000000000142e+01
3.895000000000000018e+00,3.731875000000000142e+01
3.899999999999999911e+00,3.731860999999999962e+01
3.904999999999999805e+00,3.731837000000000160e+01
3.910000000000000142e+00,3.731604999999999706e+01
3.915000000000000036e+00,3.731376000000000204e+01
3.919999999999999929e+00,3.731369000000000113e+01
3.924999999999999822e+00,3.731127999999999645e+01
3.930000000000000160e+00,3.730711999999999762e+01
3.935000000000000053e+00,3.730695000000000050e+01
3.939999999999999947e+00,3.730673999999999779e+01
3.944999999999999840e+00,3.730649999999999977e+01
3.950000000000000178e+00,3.730431999999999704e+01
3.955000000000000071e+00,3.730418999999999841e+01
3.959999999999999964e+00,3.730210000000000292e+01
3.964999999999999858e+00,3.730002000000000351e+01
3.970000000000000195e+00,3.729993000000000336e+01
3.975000000000000089e+00,3.729972999999999672e+01
3.979999999999999982e+00,3.729972999999999672e+01
3.984999999999999876e+00,3.729952999999999719e+01
3.990000000000000213e+00,3.729936000000000007e+01
3.995000000000000107e+00,3.729921000000000220e+01
4.000000000000000000e+00,3.729910000000000281e+01
4.004999999999999893e+00,3.729896000000000100e+01
4.009999999999999787e+00,3.729838000000000164e+01
4.014999999999999680e+00,3.729802999999999713e+01
4.019999999999999574e+00,3.729204000000000008e+01
4.025000000000000355e+00,3.729193999999999676e+01
4.030000000000000249e+00,3.729175999999999647e+01
4.035000000000000142e+00,3.729160999999999859e+01
4.040000000000000036e+00,3.729144000000000148e+01
4.044999999999999929e+00,3.729144000000000148e+01
4.049999999999999822e+00,3.729138999999999982e+01
4.054999999999999716e+00,3.729131999999999891e+01
4.059999999999999609e+00,3.729108000000000089e+01
4.065000000000000391e+00,3.729108000000000089e+01
4.070000000000000284e+00,3.729093000000000302e+01
4.075000000000000178e+00,3.729073999999999955e+01
4.080000000000000071e+00,3.729034000000000049e+01
4.084999999999999964e+00,3.728851000000000226e+01
4.089999999999999858e+00,3.728851000000000226e+01
4.094999999999999751e+00,3.728636999999999802e+01
4.099999999999999645e+00,3.728264000000000067e+01
4.105000000000000426e+00,3.728264000000000067e+01
4.110000000000000320e+00,3.728058000000000050e+01
4.115000000000000213e+00,3.727669999999999817e+01
4.120000000000000107e+00,3.727642000000000166e+01
4.125000000000000000e+00,3.727143000000000228e+01
4.129999999999999893e+00,3.726422000000000168e+01
4.134999999999999787e+00,3.726245000000000118e+01
4.139999999999999680e+00,3.725122000000000355e+01
4.144999999999999574e+00,3.724230000000000018e+01
4.150000000000000355e+00,3.724230000000000018e+01
4.155000000000000249e+00,3.724208000000000141e+01
4.160000000000000142e+00,3.724186000000000263e+01
4.165000000000000036e+00,3.724181000000000097e+01
4.169999999999999929e+00,3.724143000000000114e+01
4.174999999999999822e+00,3.724143000000000114e+01
4.179999999999999716e+00,3.724128000000000327e+01
4.184999999999999609e+00,3.723494999999999777e+01
4.190000000000000391e+00,3.722905000000000086e+01
4.195000000000000284e+00,3.722587999999999653e+01
4.200000000000000178e+00,3.722209000000000145e+01
4.205000000000000071e+00,3.721616000000000213e+01
4.209999999999999964e+00,3.721600000000000108e+01
4.214999999999999858e+00,3.721600000000000108e+01
4.219999999999999751e+00,3.721569000000000216e+01
4.224999999999999645e+00,3.721560000000000201e+01
4.230000000000000426e+00,3.721560000000000201e+01
4.235000000000000320e+00,3.721513000000000204e+01
4.240000000000000213e+00,3.721484000000000236e+01
4.245000000000000107e+00,3.721475000000000222e+01
4.250000000000000000e+00,3.721457999999999799e+01
4.254999999999999893e+00,3.721453000000000344e+01
4.259999999999999787e+00,3.721255000000000024e+01
4.264999999999999680e+00,3.721244000000000085e+01
4.269999999999999574e+00,3.720983999999999980e+01
4.275000000000000355e+00,3.720660999999999774e+01
4.280000000000000249e+00,3.720638000000000289e+01
4.285000000000000142e+00,3.720624000000000109e+01
4.290000000000000036e+00,3.720418999999999699e+01
4.294999999999999929e+00,3.720380999999999716e+01
4.299999999999999822e+00,3.720203000000000060e+01
4.304999999999999716e+00,3.720179999999999865e+01
4.309999999999999609e+00,3.719997000000000043e+01
4.315000000000000391e+00,3.719848999999999961e+01
4.320000000000000284e+00,3.719827000000000083e+01
4.325000000000000178e+00,3.719805999999999813e+01
4.330000000000000071e+00,3.719789999999999708e+01
4.334999999999999964e+00,3.719789999999999708e+01
4.339999999999999858e+00,3.719789999999999708e+01
4.344999999999999751e+00,3.719758000000000209e+01
4.349999999999999645e+00,3.719758000000000209e+01
4.355000000000000426e+00,3.719758000000000209e+01
4.360000000000000320e+00,3.719736000000000331e+01
4.365000000000000213e+00,3.719713999999999743e+01
4.370000000000000107e+00,3.719711000000000212e+01
4.375000000000000000e+00,3.719704000000000121e+01
4.379999999999999893e+00,3.719704000000000121e+01
4.384999999999999787e+00,3.719700000000000273e+01
4.389999999999999680e+00,3.719691000000000258e+01
4.394999999999999574e+00,3.719650000000000034e+01
4.400000000000000355e+00,3.719641000000000020e+01
4.405000000000000249e+00,3.719599999999999795e+01
4.410000000000000142e+00,3.719552999999999798e+01
4.415000000000000036e+00,3.719534999999999769e+01
4.419999999999999929e+00,3.719534999999999769e+01
4.424999999999999822e+00,3.719525000000000148e+01
4.429999999999999716e+00,3.719512000000000285e+01
4.434999999999999609e+00,3.719373999999999825e+01
4.440000000000000391e+00,3.719373999999999825e+01
4.445000000000000284e+00,3.719048000000000087e+01
4.450000000000000178e+00,3.718907000000000096e+01
4.455000000000000071e+00,3.718887999999999749e+01
4.459999999999999964e+00,3.718887999999999749e+01
4.464999999999999858e+00,3.718887999999999749e+01
4.469999999999999751e+00,3.718686999999999898e+01
4.474999999999999645e+00,3.718686999999999898e+01
4.480000000000000426e+00,3.718531000000000120e+01
4.485000000000000320e+00,3.718370000000000175e+01
4.490000000000000213e+00,3.718193999999999733e+01
4.495000000000000107e+00,3.718182999999999794e+01
4.500000000000000000e+00,3.718168000000000006e+01
4.504999999999999893e+00,3.718168000000000006e+01
4.509999999999999787e+00,3.718148000000000053e+01
4.514999999999999680e+00,3.718148000000000053e+01
4.519999999999999574e+00,3.718148000000000053e+01
4.525000000000000355e+00,3.717819000000000074e+01
4.530000000000000249e+00,3.717116999999999649e+01
4.535000000000000142e+00,3.716610000000000014e+01
4.540000000000000036e+00,3.716203000000000145e+01
4.544999999999999929e+00,3.715084999999999837e+01
4.549999999999999822e+00,3.714855000000000018e+01
4.554999999999999716e+00,3.713288000000000011e+01
4.559999999999999609e+00,3.713284999999999769e+01
4.565000000000000391e+00,3.713280000000000314e+01
4.570000000000000284e+00,3.713253000000000270e+01
4.575000000000000178e+00,3.713244000000000256e+01
4.580000000000000071e+00,3.713226999999999833e+01
4.584999999999999964e+00,3.713217000000000212e+01
4.589999999999999858e+00,3.713217000000000212e+01
4.594999999999999751e+00,3.713201000000000107e+01
4.599999999999999645e+00,3.713201000000000107e+01
4.605000000000000426e+00,3.713157999999999959e+01
4.610000000000000320e+00,3.713013999999999726e+01
4.615000000000000213e+00,3.712998000000000332e+01
4.620000000000000107e+00,3.712870000000000203e+01
4.625000000000000000e+00,3.712704000000000093e+01
4.629999999999999893e+00,3.712579000000000207e+01
4.634999999999999787e+00,3.712568000000000268e+01
4.639999999999999680e+00,3.712568000000000268e+01
4.644999999999999574e+00,3.712568000000000268e+01
4.650000000000000355e+00,3.712355000000000160e+01
4.655000000000000249e+00,3.712221000000000259e+01
4.660000000000000142e+00,3.712102999999999753e+01
4.665000000000000036e+00,3.711934999999999718e+01
4.669999999999999929e+00,3.711925000000000097e+01
4.674999999999999822e+00,3.711901999999999902e+01
4.679999999999999716e+00,3.711899999999999977e+01
4.684999999999999609e+00,3.711894999999999811e+01
4.690000000000000391e+00,3.711881999999999948e+01
4.695000000000000284e+00,3.711863000000000312e+01
4.700000000000000178e+00,3.711863000000000312e+01
4.705000000000000071e+00,3.711849999999999739e+01
4.709999999999999964e+00,3.711766000000000076e+01
4.714999999999999858e+00,3.711766000000000076e+01
4.719999999999999751e+00,3.711746999999999730e+01
4.724999999999999645e+00,3.711746999999999730e+01
4.730000000000000426e+00,3.711704999999999899e+01
4.735000000000000320e+00,3.711699000000000126e+01
4.740000000000000213e+00,3.711699000000000126e+01
4.745000000000000107e+00,3.711699000000000126e+01
4.750000000000000000e+00,3.711677999999999855e+01
4.754999999999999893e+00,3.711666999999999916e+01
4.759999999999999787e+00,3.711646999999999963e+01
4.764999999999999680e+00,3.711639999999999873e+01
4.769999999999999574e+00,3.711634000000000100e+01
4.775000000000000355e+00,3.711599999999999966e+01
4.780000000000000249e+00,3.711589000000000027e+01
4.785000000000000142e+00,3.711437999999999704e+01
4.790000000000000036e+00,3.711422999999999917e+01
4.794999999999999929e+00,3.711184999999999690e+01
4.799999999999999822e+00,3.711171999999999827e+01
4.804999999999999716e+00,3.711036000000000001e+01
4.809999999999999609e+00,3.711021999999999821e+01
4.815000000000000391e+00,3.711021999999999821e+01
4.820000000000000284e+00,3.711008999999999958e+01
4.825000000000000178e+00,3.710885999999999996e+01
4.830000000000000071e+00,3.710773999999999972e+01
4.834999999999999964e+00,3.710669000000000040e+01
4.839999999999999858e+00,3.710528000000000048e+01
4.844999999999999751e+00,3.710520999999999958e+01
4.849999999999999645e+00,3.710520999999999958e+01
4.855000000000000426e+00,3.710513999999999868e+01
4.860000000000000320e+00,3.710502000000000322e+01
4.865000000000000213e+00,3.710502000000000322e+01
4.870000000000000107e+00,3.710502000000000322e+01
4.875000000000000000e+00,3.710495999999999839e+01
4.879999999999999893e+00,3.710450999999999766e+01
4.884999999999999787e+00,3.710437000000000296e+01
4.889999999999999680e+00,3.710437000000000296e+01
4.894999999999999574e+00,3.710417999999999950e+01
4.900000000000000355e+00,3.709924000000000177e+01
4.905000000000000249e+00,3.709472000000000236e+01
4.910000000000000142e+00,3.709261999999999659e+01
4.915000000000000036e+00,3.709080999999999761e+01
4.919999999999999929e+00,3.708653999999999940e+01
4.924999999999999822e+00,3.708639000000000152e+01
4.929999999999999716e+00,3.708635999999999910e+01
4.934999999999999609e+00,3.708588000000000306e+01
4.940000000000000391e+00,3.708283000000000129e+01
4.945000000000000284e+00,3.707695999999999970e+01
4.950000000000000178e+00,3.707692000000000121e+01
4.955000000000000071e+00,3.707092999999999705e+01
4.959999999999999964e+00,3.706703999999999866e+01
4.964999999999999858e+00,3.706278999999999968e+01
4.969999999999999751e+00,3.705890000000000128e+01
4.974999999999999645e+00,3.705843000000000131e+01
4.980000000000000426e+00,3.705843000000000131e+01
4.985000000000000320e+00,3.705742999999999654e+01
4.990000000000000213e+00,3.705695999999999657e+01
4.995000000000000107e+00,3.705695999999999657e+01
5.000000000000000000e+00,3.705695999999999657e+01
5.004999999999999893e+00,3.705532000000000181e+01
5.009999999999999787e+00,3.705342000000000269e+01
5.014999999999999680e+00,3.705331000000000330e+01
5.019999999999999574e+00,3.705120999999999754e+01
5.025000000000000355e+00,3.705118999999999829e+01
5.030000000000000249e+00,3.705107999999999890e+01
5.035000000000000142e+00,3.705107999999999890e+01
5.040000000000000036e+00,3.705104000000000042e+01
5.044999999999999929e+00,3.705057000000000045e+01
5.049999999999999822e+00,3.705042999999999864e+01
5.054999999999999716e+00,3.705026999999999759e+01
5.059999999999999609e+00,3.705024999999999835e+01
5.065000000000000391e+00,3.705024999999999835e+01
5.070000000000000284e+00,3.705013000000000289e+01
5.075000000000000178e+00,3.705013000000000289e+01
5.080000000000000071e+00,3.705010999999999655e+01
5.084999999999999964e+00,3.705002999999999957e+01
5.089999999999999858e+00,3.704984999999999928e+01
5.094999999999999751e+00,3.704957000000000278e+01
5.099999999999999645e+00,3.704957000000000278e+01
5.105000000000000426e+00,3.704957000000000278e+01
5.110000000000000320e+00,3.704950000000000188e+01
5.115000000000000213e+00,3.704950000000000188e+01
5.120000000000000107e+00,3.704950000000000188e+01
5.125000000000000000e+00,3.704950000000000188e+01
5.129999999999999893e+00,3.704925000000000068e+01
5.134999999999999787e+00,3.704793999999999699e+01
5.139999999999999680e+00,3.704717000000000127e+01
5.144999999999999574e+00,3.704717000000000127e+01
5.150000000000000355e+00,3.704632000000000147e+01
5.155000000000000249e+00,3.704617999999999967e+01
5.160000000000000142e+00,3.704514999999999958e+01
5.165000000000000036e+00,3.704514999999999958e+01
5.169999999999999929e+00,3.704498000000000246e+01
5.174999999999999822e+00,3.704480000000000217e+01
5.179999999999999716e+00,3.704354000000000013e+01
5.184999999999999609e+00,3.704135999999999740e+01
5.190000000000000391e+00,3.704100999999999999e+01
5.195000000000000284e+00,3.703990999999999900e+01
5.200000000000000178e+00,3.703990999999999900e+01
5.205000000000000071e+00,3.703990999999999900e+01
5.209999999999999964e+00,3.703972000000000264e+01
5.214999999999999858e+00,3.703961000000000325e+01
5.219999999999999751e+00,3.703931999999999647e+01
5.224999999999999645e+00,3.703925000000000267e+01
5.230000000000000426e+00,3.703923000000000343e+01
5.235000000000000320e+00,3.703918000000000177e+01
5.240000000000000213e+00,3.703918000000000177e+01
5.245000000000000107e+00,3.703918000000000177e+01
5.250000000000000000e+00,3.703909999999999769e+01
5.254999999999999893e+00,3.703894999999999982e+01
5.259999999999999787e+00,3.703862000000000165e+01
5.264999999999999680e+00,3.703524999999999778e+01
5.269999999999999574e+00,3.703352000000000288e+01
5.275000000000000355e+00,3.703347999999999729e+01
5.280000000000000249e+00,3.703023000000000309e+01
5.285000000000000142e+00,3.702676000000000300e+01
5.290000000000000036e+00,3.702510999999999797e+01
5.294999999999999929e+00,3.702506000000000341e+01
5.299999999999999822e+00,3.702490000000000236e+01
5.304999999999999716e+00,3.702474999999999739e+01
5.309999999999999609e+00,3.702467000000000041e+01
5.315000000000000391e+00,3.702302000000000248e+01
5.320000000000000284e+00,3.702291000000000309e+01
5.325000000000000178e+00,3.702199000000000240e+01
5.330000000000000071e+00,3.702199000000000240e+01
5.334999999999999964e+00,3.702179999999999893e+01
5.339999999999999858e+00,3.702051000000000158e+01
5.344999999999999751e+00,3.702009999999999934e+01
5.349999999999999645e+00,3.702002000000000237e+01
5.355000000000000426e+00,3.702002000000000237e+01
5.360000000000000320e+00,3.701988000000000056e+01
5.365000000000000213e+00,3.701189999999999714e+01
5.370000000000000107e+00,3.701109999999999900e+01
5.375000000000000000e+00,3.700833000000000084e+01
5.379999999999999893e+00,3.700565000000000282e+01
5.384999999999999787e+00,3.699996999999999758e+01
5.389999999999999680e+00,3.699718000000000018e+01
5.394999999999999574e+00,3.699710000000000321e+01
5.400000000000000355e+00,3.699707000000000079e+01
5.405000000000000249e+00,3.699387999999999721e+01
5.410000000000000142e+00,3.699356999999999829e+01
5.415000000000000036e+00,3.699345999999999890e+01
5.419999999999999929e+00,3.699345999999999890e+01
5.424999999999999822e+00,3.699320999999999771e+01
5.429999999999999716e+00,3.699275000000000091e+01
5.434999999999999609e+00,3.699275000000000091e+01
5.440000000000000391e+00,3.699260999999999910e+01
5.445000000000000284e+00,3.699251999999999896e+01
5.450000000000000178e+00,3.699251999999999896e+01
5.455000000000000071e+00,3.699249999999999972e+01
5.459999999999999964e+00,3.699242999999999881e+01
5.464999999999999858e+00,3.699231999999999942e+01
5.469999999999999751e+00,3.699219000000000079e+01
5.474999999999999645e+00,3.699213999999999913e+01
5.480000000000000426e+00,3.699202999999999975e+01
5.485000000000000320e+00,3.699199999999999733e+01
5.490000000000000213e+00,3.699107999999999663e+01
5.495000000000000107e+00,3.699036999999999864e+01
5.500000000000000000e+00,3.698960000000000292e+01
5.504999999999999893e+00,3.698946999999999719e+01
5.509999999999999787e+00,3.698937000000000097e+01
5.514999999999999680e+00,3.698387000000000313e+01
5.519999999999999574e+00,3.698311000000000348e+01
5.525000000000000355e+00,3.698302000000000334e+01
5.530000000000000249e+00,3.698297999999999774e+01
5.535000000000000142e+00,3.698297999999999774e+01
5.540000000000000036e+00,3.698203999999999780e+01
5.544999999999999929e+00,3.698022000000000276e+01
5.549999999999999822e+00,3.697943999999999676e+01
5.554999999999999716e+00,3.697925999999999647e+01
5.559999999999999609e+00,3.697921999999999798e+01
5.565000000000000391e+00,3.697921999999999798e+01
5.570000000000000284e+00,3.697907000000000011e+01
5.575000000000000178e+00,3.697907000000000011e+01
5.580000000000000071e+00,3.697899000000000314e+01
5.584999999999999964e+00,3.697878999999999650e+01
5.589999999999999858e+00,3.697878999999999650e+01
5.594999999999999751e+00,3.697870999999999952e+01
5.599999999999999645e+00,3.697861000000000331e+01
5.605000000000000426e+00,3.697861000000000331e+01
5.610000000000000320e+00,3.697840999999999667e+01
5.615000000000000213e+00,3.697840999999999667e+01
5.620000000000000107e+00,3.697840999999999667e+01
5.625000000000000000e+00,3.697825000000000273e+01
5.629999999999999893e+00,3.697816999999999865e+01
5.634999999999999787e+00,3.697639000000000209e+01
5.639999999999999680e+00,3.697361999999999682e+01
5.644999999999999574e+00,3.697218000000000160e+01
5.650000000000000355e+00,3.696781000000000006e+01
5.655000000000000249e+00,3.696620000000000061e+01
5.660000000000000142e+00,3.696618999999999744e+01
5.665000000000000036e+00,3.696609000000000123e+01
5.669999999999999929e+00,3.696464000000000283e+01
5.674999999999999822e+00,3.696396000000000015e+01
5.679999999999999716e+00,3.696392999999999773e+01
5.684999999999999609e+00,3.696372999999999820e+01
5.690000000000000391e+00,3.696372999999999820e+01
5.695000000000000284e+00,3.696352999999999867e+01
5.700000000000000178e+00,3.696273000000000053e+01
5.705000000000000071e+00,3.696262999999999721e+01
5.709999999999999964e+00,3.696244999999999692e+01
5.714999999999999858e+00,3.696244999999999692e+01
5.719999999999999751e+00,3.696177999999999741e+01
5.724999999999999645e+00,3.696159000000000106e+01
5.730000000000000426e+00,3.695936999999999983e+01
5.735000000000000320e+00,3.695902000000000243e+01
5.740000000000000213e+00,3.695866999999999791e+01
5.745000000000000107e+00,3.695859000000000094e+01
5.750000000000000000e+00,3.695852000000000004e+01
5.754999999999999893e+00,3.695841000000000065e+01
5.759999999999999787e+00,3.695841000000000065e+01
5.764999999999999680e+00,3.695830999999999733e+01
5.769999999999999574e+00,3.695821999999999719e+01
5.775000000000000355e+00,3.695821000000000112e+01
5.780000000000000249e+00,3.695810999999999780e+01
5.785000000000000142e+00,3.695660999999999774e+01
5.790000000000000036e+00,3.695647999999999911e+01
5.794999999999999929e+00,3.695638999999999896e+01
5.799999999999999822e+00,3.695636999999999972e+01
5.804999999999999716e+00,3.695224999999999937e+01
5.809999999999999609e+00,3.694973000000000241e+01
5.815000000000000391e+00,3.694962000000000302e+01
5.820000000000000284e+00,3.694749000000000194e+01
5.825000000000000178e+00,3.694127000000000294e+01
5.830000000000000071e+00,3.694111000000000189e+01
5.834999999999999964e+00,3.694102000000000174e+01
5.839999999999999858e+00,3.694102000000000174e+01
5.844999999999999751e+00,3.693883000000000294e+01
5.849999999999999645e+00,3.693751000000000317e+01
5.855000000000000426e+00,3.693657000000000323e+01
5.860000000000000320e+00,3.693650999999999840e+01
5.865000000000000213e+00,3.693650999999999840e+01
5.870000000000000107e+00,3.693630000000000280e+01
5.875000000000000000e+00,3.693601000000000312e+01
5.879999999999999893e+00,3.693574000000000268e+01
5.884999999999999787e+00,3.693468000000000018e+01
5.889999999999999680e+00,3.693468000000000018e+01
5.894999999999999574e+00,3.693462000000000245e+01
5.900000000000000355e+00,3.693448000000000064e+01
5.905000000000000249e+00,3.693377999999999872e+01
5.910000000000000142e+00,3.693281000000000347e+01
5.915000000000000036e+00,3.693131000000000341e+01
5.919999999999999929e+00,3.693122000000000327e+01
5.924999999999999822e+00,3.693122000000000327e+01
5.929999999999999716e+00,3.693122000000000327e+01
5.934999999999999609e+00,3.693122000000000327e+01
5.940000000000000391e+00,3.693092000000000041e+01
5.945000000000000284e+00,3.693061999999999756e+01
5.950000000000000178e+00,3.693055999999999983e+01
5.955000000000000071e+00,3.693046999999999969e+01
5.959999999999999964e+00,3.693037000000000347e+01
5.964999999999999858e+00,3.693037000000000347e+01
5.969999999999999751e+00,3.693037000000000347e+01
5.974999999999999645e+00,3.693037000000000347e+01
5.980000000000000426e+00,3.693008999999999986e+01
5.985000000000000320e+00,3.693003000000000213e+01
5.990000000000000213e+00,3.693003000000000213e+01
5.995000000000000107e+00,3.692985999999999791e+01
6.000000000000000000e+00,3.692947000000000202e+01
6.004999999999999893e+00,3.692947000000000202e+01
6.009999999999999787e+00,3.692947000000000202e+01
6.014999999999999680e+00,3.692584999999999695e+01
6.019999999999999574e+00,3.692329999999999757e+01
6.025000000000000355e+00,3.692179999999999751e+01
6.030000000000000249e+00,3.691864999999999952e+01
6.035000000000000142e+00,3.691776000000000124e+01
6.040000000000000036e+00,3.691705000000000325e+01
6.044999999999999929e+00,3.691705000000000325e+01
6.049999999999999822e+00,3.691705000000000325e+01
6.054999999999999716e+00,3.691705000000000325e+01
6.059999999999999609e+00,3.691705000000000325e+01
6.065000000000000391e+00,3.691689000000000220e+01
6.070000000000000284e+00,3.691613999999999862e+01
6.075000000000000178e+00,3.691606000000000165e+01
6.080000000000000071e+00,3.691606000000000165e+01
6.084999999999999964e+00,3.691593000000000302e+01
6.089999999999999858e+00,3.691593000000000302e+01
6.094999999999999751e+00,3.691532999999999731e+01
6.099999999999999645e+00,3.691472000000000264e+01
6.105000000000000426e+00,3.691342999999999819e+01
6.110000000000000320e+00,3.691326999999999714e+01
6.115000000000000213e+00,3.691306000000000154e+01
6.120000000000000107e+00,3.691306000000000154e+01
6.125000000000000000e+00,3.691295000000000215e+01
6.129999999999999893e+00,3.691295000000000215e+01
6.134999999999999787e+00,3.691295000000000215e+01
6.139999999999999680e+00,3.691295000000000215e+01
6.144999999999999574e+00,3.691295000000000215e+01
6.150000000000000355e+00,3.691282999999999959e+01
6.155000000000000249e+00,3.691259999999999764e+01
6.160000000000000142e+00,3.691250999999999749e+01
6.165000000000000036e+00,3.691246000000000294e+01
6.169999999999999929e+00,3.691241000000000128e+01
6.174999999999999822e+00,3.691241000000000128e+01
6.179999999999999716e+00,3.691192000000000206e+01
6.184999999999999609e+00,3.691192000000000206e+01
6.190000000000000391e+00,3.691179999999999950e+01
6.195000000000000284e+00,3.691141999999999967e+01
6.200000000000000178e+00,3.691136999999999802e+01
6.205000000000000071e+00,3.691136999999999802e+01
6.209999999999999964e+00,3.691123999999999938e+01
6.214999999999999858e+00,3.691073000000000093e+01
6.219999999999999751e+00,3.691073000000000093e+01
6.224999999999999645e+00,3.691008999999999673e+01
6.230000000000000426e+00,3.690952000000000055e+01
6.235000000000000320e+00,3.690943999999999647e+01
6.240000000000000213e+00,3.690919000000000239e+01
6.245000000000000107e+00,3.690565999999999747e+01
6.250000000000000000e+00,3.690361999999999654e+01
6.254999999999999893e+00,3.690359000000000123e+01
6.259999999999999787e+00,3.690299999999999869e+01
6.264999999999999680e+00,3.689934000000000225e+01
6.269999999999999574e+00,3.689771999999999963e+01
6.275000000000000355e+00,3.689591999999999672e+01
6.280000000000000249e+00,3.689574999999999960e+01
6.285000000000000142e+00,3.689356000000000080e+01
6.290000000000000036e+00,3.689285000000000281e+01
6.294999999999999929e+00,3.689164000000000243e+01
6.299999999999999822e+00,3.689159999999999684e+01
6.304999999999999716e+00,3.689159999999999684e+01
6.309999999999999609e+00,3.689142999999999972e+01
6.315000000000000391e+00,3.689110999999999763e+01
6.320000000000000284e+00,3.689095999999999975e+01
6.325000000000000178e+00,3.689077999999999946e+01
6.330000000000000071e+00,3.689077999999999946e+01
6.334999999999999964e+00,3.689068999999999932e+01
6.339999999999999858e+00,3.689065999999999690e+01
6.344999999999999751e+00,3.689065999999999690e+01
6.349999999999999645e+00,3.689065999999999690e+01
6.355000000000000426e+00,3.689065999999999690e+01
6.360000000000000320e+00,3.689043999999999812e+01
6.365000000000000213e+00,3.689029000000000025e+01
6.370000000000000107e+00,3.689029000000000025e+01
6.375000000000000000e+00,3.689020000000000010e+01
6.379999999999999893e+00,3.688991999999999649e+01
6.384999999999999787e+00,3.688983000000000345e+01
6.389999999999999680e+00,3.688983000000000345e+01
6.394999999999999574e+00,3.688983000000000345e+01
6.400000000000000355e+00,3.688965000000000316e+01
6.405000000000000249e+00,3.688783000000000101e+01
6.410000000000000142e+00,3.688311000000000206e+01
6.415000000000000036e+00,3.687986999999999682e+01
6.419999999999999929e+00,3.687986999999999682e+01
6.424999999999999822e+00,3.687986999999999682e+01
6.429999999999999716e+00,3.687984999999999758e+01
6.434999999999999609e+00,3.687984999999999758e+01
6.440000000000000391e+00,3.687984999999999758e+01
6.445000000000000284e+00,3.687948000000000093e+01
6.450000000000000178e+00,3.687935999999999837e+01
6.455000000000000071e+00,3.687886999999999915e+01
6.459999999999999964e+00,3.687883999999999673e+01
6.464999999999999858e+00,3.687883999999999673e+01
6.469999999999999751e+00,3.687874999999999659e+01
6.474999999999999645e+00,3.687823000000000206e+01
6.480000000000000426e+00,3.687823000000000206e+01
6.485000000000000320e+00,3.687736000000000303e+01
6.490000000000000213e+00,3.687610000000000099e+01
6.495000000000000107e+00,3.687554000000000087e+01
6.500000000000000000e+00,3.687550000000000239e+01
6.504999999999999893e+00,3.687550000000000239e+01
6.509999999999999787e+00,3.687550000000000239e+01
6.514999999999999680e+00,3.687543000000000148e+01
6.519999999999999574e+00,3.687543000000000148e+01
6.525000000000000355e+00,3.687527000000000044e+01
6.530000000000000249e+00,3.687501999999999924e+01
6.535000000000000142e+00,3.687492000000000303e+01
6.540000000000000036e+00,3.687485999999999819e+01
6.544999999999999929e+00,3.687485999999999819e+01
6.549999999999999822e+00,3.687485999999999819e+01
6.554999999999999716e+00,3.687485999999999819e+01
6.559999999999999609e+00,3.687483000000000288e+01
6.565000000000000391e+00,3.687480000000000047e+01
6.570000000000000284e+00,3.687465999999999866e+01
6.575000000000000178e+00,3.687445000000000306e+01
6.580000000000000071e+00,3.687445000000000306e+01
6.584999999999999964e+00,3.687431999999999732e+01
6.589999999999999858e+00,3.687431999999999732e+01
6.594999999999999751e+00,3.687378999999999962e+01
6.599999999999999645e+00,3.687377999999999645e+01
6.605000000000000426e+00,3.687326999999999799e+01
6.610000000000000320e+00,3.687265000000000015e+01
6.615000000000000213e+00,3.687254000000000076e+01
6.620000000000000107e+00,3.687248000000000303e+01
6.625000000000000000e+00,3.687239000000000289e+01
6.629999999999999893e+00,3.687239000000000289e+01
6.634999999999999787e+00,3.687239000000000289e+01
6.639999999999999680e+00,3.687239000000000289e+01
6.644999999999999574e+00,3.687225999999999715e+01
6.650000000000000355e+00,3.687172000000000338e+01
6.655000000000000249e+00,3.687125999999999948e+01
6.660000000000000142e+00,3.687116000000000327e+01
6.665000000000000036e+00,3.687109999999999843e+01
6.669999999999999929e+00,3.687069000000000329e+01
6.674999999999999822e+00,3.687010999999999683e+01
6.679999999999999716e+00,3.687010999999999683e+01
6.684999999999999609e+00,3.686901999999999902e+01
6.690000000000000391e+00,3.686896000000000129e+01
6.695000000000000284e+00,3.686751999999999896e+01
6.700000000000000178e+00,3.686623000000000161e+01
6.705000000000000071e+00,3.686598999999999648e+01
6.709999999999999964e+00,3.686451000000000278e+01
6.714999999999999858e+00,3.686149000000000342e+01
6.719999999999999751e+00,3.686149000000000342e+01
6.724999999999999645e+00,3.685674999999999812e+01
6.730000000000000426e+00,3.685660000000000025e+01
6.735000000000000320e+00,3.685638000000000147e+01
6.740000000000000213e+00,3.685638000000000147e+01
6.745000000000000107e+00,3.685614000000000345e+01
6.750000000000000000e+00,3.685609999999999786e+01
6.754999999999999893e+00,3.685609999999999786e+01
6.759999999999999787e+00,3.685609999999999786e+01
6.764999999999999680e+00,3.685609999999999786e+01
6.769999999999999574e+00,3.685587000000000302e+01
6.775000000000000355e+00,3.685531999999999897e+01
6.780000000000000249e+00,3.685524999999999807e+01
6.785000000000000142e+00,3.685457000000000249e+01
6.790000000000000036e+00,3.685444999999999993e+01
6.794999999999999929e+00,3.685396999999999679e+01
6.799999999999999822e+00,3.685350999999999999e+01
6.804999999999999716e+00,3.685350999999999999e+01
6.809999999999999609e+00,3.685074000000000183e+01
6.815000000000000391e+00,3.684613999999999834e+01
6.820000000000000284e+00,3.684608000000000061e+01
6.825000000000000178e+00,3.684586999999999790e+01
6.830000000000000071e+00,3.684575999999999851e+01
6.834999999999999964e+00,3.684575999999999851e+01
6.839999999999999858e+00,3.684519999999999840e+01
6.844999999999999751e+00,3.684519999999999840e+01
6.849999999999999645e+00,3.684517000000000309e+01
6.855000000000000426e+00,3.684512000000000143e+01
6.860000000000000320e+00,3.684452999999999889e+01
6.865000000000000213e+00,3.684409000000000134e+01
6.870000000000000107e+00,3.684394999999999953e+01
6.875000000000000000e+00,3.684382000000000090e+01
6.879999999999999893e+00,3.684282000000000323e+01
6.884999999999999787e+00,3.684282000000000323e+01
6.889999999999999680e+00,3.684275000000000233e+01
6.894999999999999574e+00,3.684275000000000233e+01
6.900000000000000355e+00,3.684244999999999948e+01
6.905000000000000249e+00,3.684235999999999933e+01
6.910000000000000142e+00,3.684223999999999677e+01
6.915000000000000036e+00,3.684208999999999889e+01
6.919999999999999929e+00,3.684208999999999889e+01
6.924999999999999822e+00,3.684208999999999889e+01
6.929999999999999716e+00,3.684208999999999889e+01
6.934999999999999609e+00,3.684205999999999648e+01
6.940000000000000391e+00,3.684201999999999799e+01
6.945000000000000284e+00,3.684183000000000163e+01
6.950000000000000178e+00,3.684183000000000163e+01
6.955000000000000071e+00,3.684158999999999651e+01
6.959999999999999964e+00,3.684158999999999651e+01
6.964999999999999858e+00,3.684158999999999651e+01
6.969999999999999751e+00,3.684158999999999651e+01
6.974999999999999645e+00,3.684107000000000198e+01
6.980000000000000426e+00,3.684096999999999866e+01
6.985000000000000320e+00,3.684051999999999794e+01
6.990000000000000213e+00,3.684000999999999948e+01
6.995000000000000107e+00,3.683984999999999843e+01
7.000000000000000000e+00,3.683970999999999663e+01
7.004999999999999893e+00,3.683970999999999663e+01
7.009999999999999787e+00,3.683970999999999663e+01
7.014999999999999680e+00,3.683968000000000131e+01
7.019999999999999574e+00,3.683964999999999890e+01
7.025000000000000355e+00,3.683964999999999890e+01
7.030000000000000249e+00,3.683946999999999861e+01
7.035000000000000142e+00,3.683890999999999849e+01
7.040000000000000036e+00,3.683872000000000213e+01
7.044999999999999929e+00,3.683856999999999715e+01
7.049999999999999822e+00,3.683856999999999715e+01
7.054999999999999716e+00,3.683803000000000338e+01
7.059999999999999609e+00,3.683749000000000251e+01
7.065000000000000391e+00,3.683749000000000251e+01
7.070000000000000284e+00,3.683749000000000251e+01
7.075000000000000178e+00,3.683695000000000164e+01
7.080000000000000071e+00,3.683628999999999820e+01
7.084999999999999964e+00,3.683623000000000047e+01
7.089999999999999858e+00,3.683623000000000047e+01
7.094999999999999751e+00,3.683597000000000321e+01
7.099999999999999645e+00,3.683590000000000231e+01
7.105000000000000426e+00,3.683590000000000231e+01
7.110000000000000320e+00,3.683590000000000231e+01
7.115000000000000213e+00,3.683585999999999672e+01
7.120000000000000107e+00,3.683570999999999884e+01
7.125000000000000000e+00,3.683559999999999945e+01
7.129999999999999893e+00,3.683556000000000097e+01
7.134999999999999787e+00,3.683556000000000097e+01
7.139999999999999680e+00,3.683550999999999931e+01
7.144999999999999574e+00,3.683539999999999992e+01
7.150000000000000355e+00,3.683539999999999992e+01
7.155000000000000249e+00,3.683418000000000347e+01
7.160000000000000142e+00,3.683406999999999698e+01
7.165000000000000036e+00,3.683118000000000336e+01
7.169999999999999929e+00,3.682860000000000156e+01
7.174999999999999822e+00,3.682860000000000156e+01
7.179999999999999716e+00,3.682681000000000182e+01
7.184999999999999609e+00,3.682634999999999792e+01
7.190000000000000391e+00,3.682413999999999987e+01
7.195000000000000284e+00,3.682413999999999987e+01
7.200000000000000178e+00,3.682408000000000214e+01
7.205000000000000071e+00,3.682383999999999702e+01
7.209999999999999964e+00,3.682372999999999763e+01
7.214999999999999858e+00,3.682285999999999859e+01
7.219999999999999751e+00,3.681857000000000113e+01
7.224999999999999645e+00,3.681848000000000098e+01
7.230000000000000426e+00,3.681768000000000285e+01
7.235000000000000320e+00,3.681654000000000337e+01
7.240000000000000213e+00,3.681649000000000171e+01
7.245000000000000107e+00,3.681638000000000233e+01
7.250000000000000000e+00,3.681575999999999738e+01
7.254999999999999893e+00,3.681535000000000224e+01
7.259999999999999787e+00,3.681531999999999982e+01
7.264999999999999680e+00,3.681531999999999982e+01
7.269999999999999574e+00,3.681530000000000058e+01
7.275000000000000355e+00,3.681488999999999834e+01
7.280000000000000249e+00,3.681448000000000320e+01
7.285000000000000142e+00,3.681436000000000064e+01
7.290000000000000036e+00,3.681423999999999808e+01
7.294999999999999929e+00,3.681401000000000323e+01
7.299999999999999822e+00,3.681394999999999840e+01
7.304999999999999716e+00,3.681394999999999840e+01
7.309999999999999609e+00,3.681389999999999674e+01
7.315000000000000391e+00,3.681389999999999674e+01
7.320000000000000284e+00,3.681389999999999674e+01
7.325000000000000178e+00,3.681374999999999886e+01
7.330000000000000071e+00,3.681374000000000279e+01
7.334999999999999964e+00,3.681362000000000023e+01
7.339999999999999858e+00,3.681347999999999843e+01
7.344999999999999751e+00,3.681347999999999843e+01
7.349999999999999645e+00,3.681345000000000312e+01
7.355000000000000426e+00,3.681313999999999709e+01
7.360000000000000320e+00,3.681085999999999814e+01
7.365000000000000213e+00,3.681076999999999799e+01
7.370000000000000107e+00,3.681076999999999799e+01
7.375000000000000000e+00,3.681072999999999951e+01
7.379999999999999893e+00,3.681022000000000105e+01
7.384999999999999787e+00,3.680982000000000198e+01
7.389999999999999680e+00,3.680977000000000032e+01
7.394999999999999574e+00,3.680977000000000032e+01
7.400000000000000355e+00,3.680977000000000032e+01
7.405000000000000249e+00,3.680977000000000032e+01
7.410000000000000142e+00,3.680968000000000018e+01
7.415000000000000036e+00,3.680957999999999686e+01
7.419999999999999929e+00,3.680935000000000201e+01
7.424999999999999822e+00,3.680926000000000187e+01
7.429999999999999716e+00,3.680926000000000187e+01
7.434999999999999609e+00,3.680875999999999948e+01
7.440000000000000391e+00,3.680875999999999948e+01
7.445000000000000284e+00,3.680875999999999948e+01
7.450000000000000178e+00,3.680834999999999724e+01
7.455000000000000071e+00,3.680796999999999741e+01
7.459999999999999964e+00,3.680785999999999802e+01
7.464999999999999858e+00,3.680760000000000076e+01
7.469999999999999751e+00,3.680760000000000076e+01
7.474999999999999645e+00,3.680722000000000094e+01
7.480000000000000426e+00,3.680686000000000035e+01
7.485000000000000320e+00,3.680686000000000035e+01
7.490000000000000213e+00,3.680678999999999945e+01
7.495000000000000107e+00,3.680675000000000097e+01
7.500000000000000000e+00,3.680671000000000248e+01
7.504999999999999893e+00,3.680649999999999977e+01
7.509999999999999787e+00,3.680649999999999977e+01
7.514999999999999680e+00,3.680644000000000204e+01
7.519999999999999574e+00,3.680644000000000204e+01
7.525000000000000355e+00,3.680644000000000204e+01
7.530000000000000249e+00,3.680639999999999645e+01
7.535000000000000142e+00,3.680628999999999706e+01
7.540000000000000036e+00,3.680602999999999980e+01
7.544999999999999929e+00,3.680590999999999724e+01
7.549999999999999822e+00,3.680577000000000254e+01
7.554999999999999716e+00,3.680541000000000196e+01
7.559999999999999609e+00,3.680541000000000196e+01
7.565000000000000391e+00,3.680541000000000196e+01
7.570000000000000284e+00,3.680541000000000196e+01
7.575000000000000178e+00,3.680467000000000155e+01
7.580000000000000071e+00,3.680414999999999992e+01
7.584999999999999964e+00,3.680404000000000053e+01
7.589999999999999858e+00,3.680393000000000114e+01
7.594999999999999751e+00,3.680386000000000024e+01
7.599999999999999645e+00,3.680386000000000024e+01
7.605000000000000426e+00,3.680386000000000024e+01
7.610000000000000320e+00,3.680386000000000024e+01
7.615000000000000213e+00,3.680382999999999782e+01
7.620000000000000107e+00,3.680377000000000010e+01
7.625000000000000000e+00,3.680274000000000001e+01
7.629999999999999893e+00,3.680080999999999847e+01
7.634999999999999787e+00,3.679800000000000182e+01
7.639999999999999680e+00,3.679715000000000202e+01
7.644999999999999574e+00,3.679404999999999859e+01
7.650000000000000355e+00,3.679030999999999807e+01
7.655000000000000249e+00,3.678808999999999685e+01
7.660000000000000142e+00,3.678802999999999912e+01
7.665000000000000036e+00,3.678800999999999988e+01
7.669999999999999929e+00,3.678795999999999822e+01
7.674999999999999822e+00,3.678746000000000294e+01
7.679999999999999716e+00,3.678705999999999676e+01
7.684999999999999609e+00,3.678705999999999676e+01
7.690000000000000391e+00,3.678705999999999676e+01
7.695000000000000284e+00,3.678705999999999676e+01
7.700000000000000178e+00,3.678703999999999752e+01
7.705000000000000071e+00,3.678697999999999979e+01
7.709999999999999964e+00,3.678697999999999979e+01
7.714999999999999858e+00,3.678679000000000343e+01
7.719999999999999751e+00,3.678669000000000011e+01
7.724999999999999645e+00,3.678669000000000011e+01
7.730000000000000426e+00,3.678669000000000011e+01
7.735000000000000320e+00,3.678669000000000011e+01
7.740000000000000213e+00,3.678661999999999921e+01
7.745000000000000107e+00,3.678650999999999982e+01
7.750000000000000000e+00,3.678609000000000151e+01
7.754999999999999893e+00,3.678605999999999909e+01
7.759999999999999787e+00,3.678576999999999941e+01
7.764999999999999680e+00,3.678576999999999941e+01
7.769999999999999574e+00,3.678576999999999941e+01
7.775000000000000355e+00,3.678544999999999732e+01
7.780000000000000249e+00,3.678508999999999673e+01
7.785000000000000142e+00,3.678506000000000142e+01
7.790000000000000036e+00,3.678497000000000128e+01
7.794999999999999929e+00,3.678497000000000128e+01
7.799999999999999822e+00,3.678477000000000174e+01
7.804999999999999716e+00,3.678452999999999662e+01
7.809999999999999609e+00,3.678452999999999662e+01
7.815000000000000391e+00,3.678452999999999662e+01
7.820000000000000284e+00,3.678446999999999889e+01
7.825000000000000178e+00,3.678444999999999965e+01
7.830000000000000071e+00,3.678439000000000192e+01
7.834999999999999964e+00,3.678405000000000058e+01
7.839999999999999858e+00,3.678401000000000209e+01
7.844999999999999751e+00,3.678390999999999877e+01
7.849999999999999645e+00,3.678359999999999985e+01
7.855000000000000426e+00,3.678323999999999927e+01
7.860000000000000320e+00,3.678323999999999927e+01
7.865000000000000213e+00,3.678318999999999761e+01
7.870000000000000107e+00,3.678318999999999761e+01
7.875000000000000000e+00,3.678309000000000140e+01
7.879999999999999893e+00,3.678276999999999930e+01
7.884999999999999787e+00,3.678226999999999691e+01
7.889999999999999680e+00,3.678215000000000146e+01
7.894999999999999574e+00,3.678215000000000146e+01
7.900000000000000355e+00,3.678215000000000146e+01
7.905000000000000249e+00,3.678204999999999814e+01
7.910000000000000142e+00,3.678204999999999814e+01
7.915000000000000036e+00,3.678204000000000207e+01
7.919999999999999929e+00,3.678204000000000207e+01
7.924999999999999822e+00,3.678199000000000041e+01
7.929999999999999716e+00,3.678186000000000178e+01
7.934999999999999609e+00,3.678179999999999694e+01
7.940000000000000391e+00,3.678179999999999694e+01
7.945000000000000284e+00,3.678166000000000224e+01
7.950000000000000178e+00,3.678130999999999773e+01
7.955000000000000071e+00,3.678126999999999924e+01
7.959999999999999964e+00,3.678126999999999924e+01
7.964999999999999858e+00,3.678110999999999819e+01
7.969999999999999751e+00,3.678103000000000122e+01
7.974999999999999645e+00,3.678068999999999988e+01
7.980000000000000426e+00,3.678036000000000172e+01
7.985000000000000320e+00,3.678032000000000323e+01
7.990000000000000213e+00,3.678025000000000233e+01
7.995000000000000107e+00,3.678025000000000233e+01
8.000000000000000000e+00,3.678021999999999991e+01


==> data/cg/large-cs/lp-curve/mssp-cs-4.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.428034000000000248e+01
2.999999999999999889e-02,5.428034000000000248e+01
3.500000000000000333e-02,5.428034000000000248e+01
4.000000000000000083e-02,5.428032000000000323e+01
4.499999999999999833e-02,5.428032000000000323e+01
5.000000000000000278e-02,5.427846999999999866e+01
5.500000000000000028e-02,5.427297999999999689e+01
5.999999999999999778e-02,5.426953000000000316e+01
6.500000000000000222e-02,5.426666000000000167e+01
7.000000000000000666e-02,5.426581000000000188e+01
7.499999999999999722e-02,5.426581000000000188e+01
8.000000000000000167e-02,5.426579999999999870e+01
8.500000000000000611e-02,5.426386000000000109e+01
8.999999999999999667e-02,5.426017999999999830e+01
9.500000000000000111e-02,5.425585999999999842e+01
1.000000000000000056e-01,5.425457999999999714e+01
1.049999999999999961e-01,5.425359000000000265e+01
1.100000000000000006e-01,5.425271000000000043e+01
1.150000000000000050e-01,5.425130999999999659e+01
1.199999999999999956e-01,5.425045999999999680e+01
1.250000000000000000e-01,5.424777999999999878e+01
1.300000000000000044e-01,5.424488000000000198e+01
1.350000000000000089e-01,5.424340999999999724e+01
1.400000000000000133e-01,5.424188000000000187e+01
1.449999999999999900e-01,5.424186999999999870e+01
1.499999999999999944e-01,5.424139000000000266e+01
1.549999999999999989e-01,5.423969999999999914e+01
1.600000000000000033e-01,5.423582999999999998e+01
1.650000000000000078e-01,5.423508000000000351e+01
1.700000000000000122e-01,5.423035999999999746e+01
1.749999999999999889e-01,5.422881000000000284e+01
1.799999999999999933e-01,5.422881000000000284e+01
1.849999999999999978e-01,5.422796999999999912e+01
1.900000000000000022e-01,5.422648000000000224e+01
1.950000000000000067e-01,5.422588999999999970e+01
2.000000000000000111e-01,5.422205000000000297e+01
2.049999999999999878e-01,5.422032999999999703e+01
2.099999999999999922e-01,5.421806999999999732e+01
2.149999999999999967e-01,5.421667999999999665e+01
2.200000000000000011e-01,5.421589000000000169e+01
2.250000000000000056e-01,5.421502999999999872e+01
2.300000000000000100e-01,5.421502999999999872e+01
2.349999999999999867e-01,5.421059000000000339e+01
2.399999999999999911e-01,5.420844999999999914e+01
2.449999999999999956e-01,5.420689999999999742e+01
2.500000000000000000e-01,5.420593000000000217e+01
2.550000000000000044e-01,5.420528000000000191e+01
2.600000000000000089e-01,5.420434999999999803e+01
2.650000000000000133e-01,5.420302999999999827e+01
2.700000000000000178e-01,5.419903000000000048e+01
2.750000000000000222e-01,5.419624000000000308e+01
2.800000000000000266e-01,5.419622999999999990e+01
2.849999999999999756e-01,5.419550999999999874e+01
2.899999999999999800e-01,5.419550000000000267e+01
2.949999999999999845e-01,5.419388000000000005e+01
2.999999999999999889e-01,5.419386000000000081e+01
3.049999999999999933e-01,5.419095999999999691e+01
3.099999999999999978e-01,5.418898000000000081e+01
3.150000000000000022e-01,5.418688999999999822e+01
3.200000000000000067e-01,5.418426000000000187e+01
3.250000000000000111e-01,5.418207000000000306e+01
3.300000000000000155e-01,5.417981000000000336e+01
3.350000000000000200e-01,5.417858999999999980e+01
3.400000000000000244e-01,5.417676999999999765e+01
3.449999999999999734e-01,5.417519000000000062e+01
3.499999999999999778e-01,5.417448000000000263e+01
3.549999999999999822e-01,5.417228000000000065e+01
3.599999999999999867e-01,5.417020999999999731e+01
3.649999999999999911e-01,5.416727999999999810e+01
3.699999999999999956e-01,5.416396000000000299e+01
3.750000000000000000e-01,5.416299999999999670e+01
3.800000000000000044e-01,5.416064999999999685e+01
3.850000000000000089e-01,5.416006999999999749e+01
3.900000000000000133e-01,5.415606999999999971e+01
3.950000000000000178e-01,5.415144000000000091e+01
4.000000000000000222e-01,5.414641000000000304e+01
4.050000000000000266e-01,5.414555000000000007e+01
4.099999999999999756e-01,5.414555000000000007e+01
4.149999999999999800e-01,5.414166000000000167e+01
4.199999999999999845e-01,5.414162000000000319e+01
4.249999999999999889e-01,5.413998999999999739e+01
4.299999999999999933e-01,5.413528999999999769e+01
4.349999999999999978e-01,5.413239999999999696e+01
4.400000000000000022e-01,5.412711000000000183e+01
4.450000000000000067e-01,5.412512999999999863e+01
4.500000000000000111e-01,5.412422999999999718e+01
4.550000000000000155e-01,5.412313999999999936e+01
4.600000000000000200e-01,5.412313999999999936e+01
4.650000000000000244e-01,5.411838000000000193e+01
4.699999999999999734e-01,5.411583000000000254e+01
4.749999999999999778e-01,5.411314000000000135e+01
4.799999999999999822e-01,5.411021000000000214e+01
4.849999999999999867e-01,5.411019999999999897e+01
4.899999999999999911e-01,5.410918999999999812e+01
4.949999999999999956e-01,5.410732000000000141e+01
5.000000000000000000e-01,5.410510000000000019e+01
5.050000000000000044e-01,5.410237999999999658e+01
5.100000000000000089e-01,5.409743999999999886e+01
5.150000000000000133e-01,5.409499999999999886e+01
5.200000000000000178e-01,5.409311000000000291e+01
5.250000000000000222e-01,5.409080999999999761e+01
5.300000000000000266e-01,5.408858000000000033e+01
5.350000000000000311e-01,5.408662000000000347e+01
5.400000000000000355e-01,5.408368999999999716e+01
5.450000000000000400e-01,5.407891000000000048e+01
5.500000000000000444e-01,5.407817000000000007e+01
5.550000000000000488e-01,5.407817000000000007e+01
5.600000000000000533e-01,5.407531000000000176e+01
5.649999999999999467e-01,5.407128000000000156e+01
5.699999999999999512e-01,5.407050000000000267e+01
5.749999999999999556e-01,5.406698000000000093e+01
5.799999999999999600e-01,5.406499999999999773e+01
5.849999999999999645e-01,5.406497000000000241e+01
5.899999999999999689e-01,5.406497000000000241e+01
5.949999999999999734e-01,5.406018000000000256e+01
5.999999999999999778e-01,5.405828000000000344e+01
6.049999999999999822e-01,5.405463999999999913e+01
6.099999999999999867e-01,5.405172000000000310e+01
6.149999999999999911e-01,5.405170999999999992e+01
6.199999999999999956e-01,5.404983000000000004e+01
6.250000000000000000e-01,5.404981999999999687e+01
6.300000000000000044e-01,5.404695999999999856e+01
6.350000000000000089e-01,5.404442000000000235e+01
6.400000000000000133e-01,5.404126999999999725e+01
6.450000000000000178e-01,5.404005999999999688e+01
6.500000000000000222e-01,5.404003000000000156e+01
6.550000000000000266e-01,5.403598999999999819e+01
6.600000000000000311e-01,5.403598000000000212e+01
6.650000000000000355e-01,5.403161999999999665e+01
6.700000000000000400e-01,5.402942999999999785e+01
6.750000000000000444e-01,5.402586999999999762e+01
6.800000000000000488e-01,5.402427999999999741e+01
6.850000000000000533e-01,5.402259000000000100e+01
6.899999999999999467e-01,5.402257000000000176e+01
6.949999999999999512e-01,5.401695999999999742e+01
6.999999999999999556e-01,5.401192000000000348e+01
7.049999999999999600e-01,5.400965999999999667e+01
7.099999999999999645e-01,5.400733000000000317e+01
7.149999999999999689e-01,5.400648000000000337e+01
7.199999999999999734e-01,5.400647000000000020e+01
7.249999999999999778e-01,5.400431999999999988e+01
7.299999999999999822e-01,5.399734000000000123e+01
7.349999999999999867e-01,5.399369999999999692e+01
7.399999999999999911e-01,5.399002999999999730e+01
7.449999999999999956e-01,5.398689999999999856e+01
7.500000000000000000e-01,5.398575000000000301e+01
7.550000000000000044e-01,5.398575000000000301e+01
7.600000000000000089e-01,5.398391000000000162e+01
7.650000000000000133e-01,5.398237999999999914e+01
7.700000000000000178e-01,5.397599000000000302e+01
7.750000000000000222e-01,5.397357999999999834e+01
7.800000000000000266e-01,5.397184000000000026e+01
7.850000000000000311e-01,5.397182000000000102e+01
7.900000000000000355e-01,5.392327999999999832e+01
7.950000000000000400e-01,5.392011999999999716e+01
8.000000000000000444e-01,5.391700000000000159e+01
8.050000000000000488e-01,5.391590999999999667e+01
8.100000000000000533e-01,5.391322999999999865e+01
8.149999999999999467e-01,5.391019000000000005e+01
8.199999999999999512e-01,5.390709999999999980e+01
8.249999999999999556e-01,5.390574999999999761e+01
8.299999999999999600e-01,5.390350999999999715e+01
8.349999999999999645e-01,5.390140000000000242e+01
8.399999999999999689e-01,5.389733999999999980e+01
8.449999999999999734e-01,5.389220000000000255e+01
8.499999999999999778e-01,5.386433999999999855e+01
8.549999999999999822e-01,5.386110999999999649e+01
8.599999999999999867e-01,5.385920000000000130e+01
8.649999999999999911e-01,5.385703999999999780e+01
8.699999999999999956e-01,5.385616000000000270e+01
8.750000000000000000e-01,5.385354000000000241e+01
8.800000000000000044e-01,5.384989000000000203e+01
8.850000000000000089e-01,5.384429000000000087e+01
8.900000000000000133e-01,5.384288999999999703e+01
8.950000000000000178e-01,5.383789000000000158e+01
9.000000000000000222e-01,5.383789000000000158e+01
9.050000000000000266e-01,5.383577999999999975e+01
9.100000000000000311e-01,5.383312999999999704e+01
9.150000000000000355e-01,5.383214999999999861e+01
9.200000000000000400e-01,5.379178999999999888e+01
9.250000000000000444e-01,5.378979999999999961e+01
9.300000000000000488e-01,5.378831999999999880e+01
9.350000000000000533e-01,5.378712000000000160e+01
9.399999999999999467e-01,5.378710999999999842e+01
9.449999999999999512e-01,5.378708000000000311e+01
9.499999999999999556e-01,5.378347999999999729e+01
9.549999999999999600e-01,5.377886000000000166e+01
9.599999999999999645e-01,5.377582999999999913e+01
9.649999999999999689e-01,5.377445999999999771e+01
9.699999999999999734e-01,5.377237999999999829e+01
9.749999999999999778e-01,5.377076000000000278e+01
9.799999999999999822e-01,5.376886999999999972e+01
9.849999999999999867e-01,5.376651999999999987e+01
9.899999999999999911e-01,5.376084999999999781e+01
9.949999999999999956e-01,5.375717999999999819e+01
1.000000000000000000e+00,5.375596000000000174e+01
1.004999999999999893e+00,5.375484000000000151e+01
1.010000000000000009e+00,5.375482999999999834e+01
1.014999999999999902e+00,5.374949999999999761e+01
1.020000000000000018e+00,5.374745999999999668e+01
1.024999999999999911e+00,5.374557000000000073e+01
1.030000000000000027e+00,5.374090000000000344e+01
1.034999999999999920e+00,5.371081999999999823e+01
1.040000000000000036e+00,5.370886000000000138e+01
1.044999999999999929e+00,5.370562999999999931e+01
1.050000000000000044e+00,5.370445999999999742e+01
1.054999999999999938e+00,5.370266000000000162e+01
1.060000000000000053e+00,5.369498000000000104e+01
1.064999999999999947e+00,5.369411999999999807e+01
1.070000000000000062e+00,5.369077000000000055e+01
1.074999999999999956e+00,5.368842999999999677e+01
1.080000000000000071e+00,5.368746000000000151e+01
1.084999999999999964e+00,5.368533000000000044e+01
1.090000000000000080e+00,5.368426999999999794e+01
1.094999999999999973e+00,5.367987999999999715e+01
1.100000000000000089e+00,5.367801000000000045e+01
1.104999999999999982e+00,5.367313999999999652e+01
1.110000000000000098e+00,5.367313000000000045e+01
1.114999999999999991e+00,5.366830000000000211e+01
1.120000000000000107e+00,5.366741999999999990e+01
1.125000000000000000e+00,5.366282000000000352e+01
1.129999999999999893e+00,5.366085000000000349e+01
1.135000000000000009e+00,5.365751999999999811e+01
1.139999999999999902e+00,5.365626000000000317e+01
1.145000000000000018e+00,5.365267999999999660e+01
1.149999999999999911e+00,5.365146000000000015e+01
1.155000000000000027e+00,5.365003000000000100e+01
1.159999999999999920e+00,5.364582999999999657e+01
1.165000000000000036e+00,5.364256999999999920e+01
1.169999999999999929e+00,5.364021999999999935e+01
1.175000000000000044e+00,5.363626000000000005e+01
1.179999999999999938e+00,5.363320000000000221e+01
1.185000000000000053e+00,5.363228000000000151e+01
1.189999999999999947e+00,5.362924999999999898e+01
1.195000000000000062e+00,5.362827000000000055e+01
1.199999999999999956e+00,5.362395999999999674e+01
1.205000000000000071e+00,5.362151000000000067e+01
1.209999999999999964e+00,5.362024000000000257e+01
1.215000000000000080e+00,5.361927000000000021e+01
1.219999999999999973e+00,5.361706000000000216e+01
1.225000000000000089e+00,5.357759000000000071e+01
1.229999999999999982e+00,5.357612999999999914e+01
1.235000000000000098e+00,5.354619000000000284e+01
1.239999999999999991e+00,5.354619000000000284e+01
1.245000000000000107e+00,5.354393999999999920e+01
1.250000000000000000e+00,5.354314999999999714e+01
1.254999999999999893e+00,5.353931000000000040e+01
1.260000000000000009e+00,5.353674999999999784e+01
1.264999999999999902e+00,5.353540000000000276e+01
1.270000000000000018e+00,5.352991999999999706e+01
1.274999999999999911e+00,5.352991999999999706e+01
1.280000000000000027e+00,5.352989999999999782e+01
1.284999999999999920e+00,5.352888999999999697e+01
1.290000000000000036e+00,5.352486999999999995e+01
1.294999999999999929e+00,5.352279999999999660e+01
1.300000000000000044e+00,5.351946999999999832e+01
1.304999999999999938e+00,5.351547000000000054e+01
1.310000000000000053e+00,5.351035000000000252e+01
1.314999999999999947e+00,5.350883999999999929e+01
1.320000000000000062e+00,5.350777999999999679e+01
1.324999999999999956e+00,5.350417999999999807e+01
1.330000000000000071e+00,5.350072000000000116e+01
1.334999999999999964e+00,5.349938999999999822e+01
1.340000000000000080e+00,5.349640000000000128e+01
1.344999999999999973e+00,5.349320999999999771e+01
1.350000000000000089e+00,5.349318000000000239e+01
1.354999999999999982e+00,5.348911999999999978e+01
1.360000000000000098e+00,5.348711999999999733e+01
1.364999999999999991e+00,5.348498000000000019e+01
1.370000000000000107e+00,5.348367999999999967e+01
1.375000000000000000e+00,5.348156000000000176e+01
1.379999999999999893e+00,5.347841999999999985e+01
1.385000000000000009e+00,5.347610000000000241e+01
1.389999999999999902e+00,5.347274000000000171e+01
1.395000000000000018e+00,5.347079999999999700e+01
1.399999999999999911e+00,5.346981000000000250e+01
1.405000000000000027e+00,5.346059999999999945e+01
1.409999999999999920e+00,5.345982999999999663e+01
1.415000000000000036e+00,5.343610000000000326e+01
1.419999999999999929e+00,5.343426000000000187e+01
1.425000000000000044e+00,5.343177000000000021e+01
1.429999999999999938e+00,5.342990999999999957e+01
1.435000000000000053e+00,5.342830000000000013e+01
1.439999999999999947e+00,5.342631999999999692e+01
1.445000000000000062e+00,5.342631999999999692e+01
1.449999999999999956e+00,5.342096000000000089e+01
1.455000000000000071e+00,5.341888000000000147e+01
1.459999999999999964e+00,5.338640999999999792e+01
1.465000000000000080e+00,5.338297000000000025e+01
1.469999999999999973e+00,5.338206000000000273e+01
1.475000000000000089e+00,5.337928999999999746e+01
1.479999999999999982e+00,5.337758000000000180e+01
1.485000000000000098e+00,5.337541000000000224e+01
1.489999999999999991e+00,5.337431999999999732e+01
1.495000000000000107e+00,5.337286000000000286e+01
1.500000000000000000e+00,5.337066999999999695e+01
1.504999999999999893e+00,5.336946999999999974e+01
1.510000000000000009e+00,5.336572000000000315e+01
1.514999999999999902e+00,5.336256999999999806e+01
1.520000000000000018e+00,5.335954999999999870e+01
1.524999999999999911e+00,5.335714999999999719e+01
1.530000000000000027e+00,5.335468999999999795e+01
1.534999999999999920e+00,5.335276999999999958e+01
1.540000000000000036e+00,5.334946000000000055e+01
1.544999999999999929e+00,5.334476000000000084e+01
1.550000000000000044e+00,5.334306000000000125e+01
1.554999999999999938e+00,5.333982999999999919e+01
1.560000000000000053e+00,5.333764999999999645e+01
1.564999999999999947e+00,5.333435999999999666e+01
1.570000000000000062e+00,5.333091999999999899e+01
1.574999999999999956e+00,5.332896000000000214e+01
1.580000000000000071e+00,5.332345999999999719e+01
1.584999999999999964e+00,5.332256999999999891e+01
1.590000000000000080e+00,5.328529999999999944e+01
1.594999999999999973e+00,5.328385999999999711e+01
1.600000000000000089e+00,5.328061000000000291e+01
1.604999999999999982e+00,5.327828999999999837e+01
1.610000000000000098e+00,5.327467999999999648e+01
1.614999999999999991e+00,5.327199000000000240e+01
1.620000000000000107e+00,5.327089999999999748e+01
1.625000000000000000e+00,5.326814000000000249e+01
1.629999999999999893e+00,5.326684000000000196e+01
1.635000000000000009e+00,5.326359999999999673e+01
1.639999999999999902e+00,5.325894000000000261e+01
1.645000000000000018e+00,5.325587000000000160e+01
1.649999999999999911e+00,5.324671000000000021e+01
1.655000000000000027e+00,5.324562000000000239e+01
1.659999999999999920e+00,5.320732999999999890e+01
1.665000000000000036e+00,5.320635999999999655e+01
1.669999999999999929e+00,5.320304999999999751e+01
1.675000000000000044e+00,5.319946000000000197e+01
1.679999999999999938e+00,5.319814999999999827e+01
1.685000000000000053e+00,5.319478000000000151e+01
1.689999999999999947e+00,5.319091000000000236e+01
1.695000000000000062e+00,5.318798000000000314e+01
1.699999999999999956e+00,5.318798000000000314e+01
1.705000000000000071e+00,5.318316999999999695e+01
1.709999999999999964e+00,5.318081999999999709e+01
1.715000000000000080e+00,5.318005000000000138e+01
1.719999999999999973e+00,5.317466999999999899e+01
1.725000000000000089e+00,5.317186000000000234e+01
1.729999999999999982e+00,5.316995000000000005e+01
1.735000000000000098e+00,5.316911000000000342e+01
1.739999999999999991e+00,5.316364999999999696e+01
1.745000000000000107e+00,5.316203999999999752e+01
1.750000000000000000e+00,5.316011999999999915e+01
1.754999999999999893e+00,5.315682999999999936e+01
1.760000000000000009e+00,5.315453999999999724e+01
1.764999999999999902e+00,5.315229999999999677e+01
1.770000000000000018e+00,5.314936000000000149e+01
1.774999999999999911e+00,5.314835000000000065e+01
1.780000000000000027e+00,5.314437999999999818e+01
1.784999999999999920e+00,5.312319999999999709e+01
1.790000000000000036e+00,5.311943000000000126e+01
1.794999999999999929e+00,5.310634999999999906e+01
1.800000000000000044e+00,5.310437999999999903e+01
1.804999999999999938e+00,5.310190000000000055e+01
1.810000000000000053e+00,5.310121999999999787e+01
1.814999999999999947e+00,5.309566000000000230e+01
1.820000000000000062e+00,5.309398999999999802e+01
1.824999999999999956e+00,5.309015000000000128e+01
1.830000000000000071e+00,5.308776999999999902e+01
1.834999999999999964e+00,5.305118999999999829e+01
1.840000000000000080e+00,5.305042000000000257e+01
1.844999999999999973e+00,5.304717999999999734e+01
1.850000000000000089e+00,5.304355999999999938e+01
1.854999999999999982e+00,5.304276999999999731e+01
1.860000000000000098e+00,5.304064000000000334e+01
1.864999999999999991e+00,5.303723999999999705e+01
1.870000000000000107e+00,5.303631000000000029e+01
1.875000000000000000e+00,5.303341999999999956e+01
1.879999999999999893e+00,5.303222999999999843e+01
1.885000000000000009e+00,5.302812999999999732e+01
1.889999999999999902e+00,5.302467000000000041e+01
1.895000000000000018e+00,5.302145000000000152e+01
1.899999999999999911e+00,5.301861999999999853e+01
1.905000000000000027e+00,5.301523999999999859e+01
1.909999999999999920e+00,5.301330999999999705e+01
1.915000000000000036e+00,5.301154999999999973e+01
1.919999999999999929e+00,5.300704000000000349e+01
1.925000000000000044e+00,5.300428999999999746e+01
1.929999999999999938e+00,5.300222999999999729e+01
1.935000000000000053e+00,5.299784999999999968e+01
1.939999999999999947e+00,5.299427000000000021e+01
1.945000000000000062e+00,5.299284999999999712e+01
1.949999999999999956e+00,5.299164999999999992e+01
1.955000000000000071e+00,5.299031000000000091e+01
1.959999999999999964e+00,5.298830000000000240e+01
1.965000000000000080e+00,5.298548999999999864e+01
1.969999999999999973e+00,5.298199999999999932e+01
1.975000000000000089e+00,5.294364999999999810e+01
1.979999999999999982e+00,5.294140999999999764e+01
1.985000000000000098e+00,5.294053999999999860e+01
1.989999999999999991e+00,5.293849999999999767e+01
1.995000000000000107e+00,5.293576000000000192e+01
2.000000000000000000e+00,5.293325999999999709e+01
2.004999999999999893e+00,5.292842999999999876e+01
2.009999999999999787e+00,5.292687000000000097e+01
2.015000000000000124e+00,5.292627999999999844e+01
2.020000000000000018e+00,5.292627000000000237e+01
2.024999999999999911e+00,5.289388000000000289e+01
2.029999999999999805e+00,5.289386999999999972e+01
2.035000000000000142e+00,5.289153000000000304e+01
2.040000000000000036e+00,5.288906999999999670e+01
2.044999999999999929e+00,5.288513999999999982e+01
2.049999999999999822e+00,5.288387999999999778e+01
2.055000000000000160e+00,5.288065000000000282e+01
2.060000000000000053e+00,5.287863999999999720e+01
2.064999999999999947e+00,5.287669999999999959e+01
2.069999999999999840e+00,5.287225000000000108e+01
2.075000000000000178e+00,5.287084999999999724e+01
2.080000000000000071e+00,5.286861999999999995e+01
2.084999999999999964e+00,5.286858999999999753e+01
2.089999999999999858e+00,5.286654999999999660e+01
2.095000000000000195e+00,5.286551999999999651e+01
2.100000000000000089e+00,5.286169000000000295e+01
2.104999999999999982e+00,5.285784000000000304e+01
2.109999999999999876e+00,5.285435999999999979e+01
2.115000000000000213e+00,5.285134999999999650e+01
2.120000000000000107e+00,5.285023000000000337e+01
2.125000000000000000e+00,5.284832999999999714e+01
2.129999999999999893e+00,5.284573999999999927e+01
2.134999999999999787e+00,5.284185999999999694e+01
2.140000000000000124e+00,5.284029000000000309e+01
2.145000000000000018e+00,5.283899000000000257e+01
2.149999999999999911e+00,5.283373999999999882e+01
2.154999999999999805e+00,5.277443000000000239e+01
2.160000000000000142e+00,5.277349000000000245e+01
2.165000000000000036e+00,5.277049999999999841e+01
2.169999999999999929e+00,5.275417000000000201e+01
2.174999999999999822e+00,5.275090999999999752e+01
2.180000000000000160e+00,5.274768999999999863e+01
2.185000000000000053e+00,5.274246000000000123e+01
2.189999999999999947e+00,5.274078000000000088e+01
2.194999999999999840e+00,5.273812000000000211e+01
2.200000000000000178e+00,5.273586999999999847e+01
2.205000000000000071e+00,5.273084000000000060e+01
2.209999999999999964e+00,5.272964000000000340e+01
2.214999999999999858e+00,5.272749000000000308e+01
2.220000000000000195e+00,5.272527000000000186e+01
2.225000000000000089e+00,5.269881999999999778e+01
2.229999999999999982e+00,5.269630999999999688e+01
2.234999999999999876e+00,5.269528999999999996e+01
2.240000000000000213e+00,5.269286999999999921e+01
2.245000000000000107e+00,5.269091000000000236e+01
2.250000000000000000e+00,5.269091000000000236e+01
2.254999999999999893e+00,5.268795000000000073e+01
2.259999999999999787e+00,5.268525000000000347e+01
2.265000000000000124e+00,5.268524000000000029e+01
2.270000000000000018e+00,5.268397000000000219e+01
2.274999999999999911e+00,5.268178999999999945e+01
2.279999999999999805e+00,5.267878000000000327e+01
2.285000000000000142e+00,5.267779000000000167e+01
2.290000000000000036e+00,5.267669000000000068e+01
2.294999999999999929e+00,5.267202999999999946e+01
2.299999999999999822e+00,5.267114999999999725e+01
2.305000000000000160e+00,5.266859999999999786e+01
2.310000000000000053e+00,5.266720999999999719e+01
2.314999999999999947e+00,5.266438000000000130e+01
2.319999999999999840e+00,5.266232000000000113e+01
2.325000000000000178e+00,5.265771000000000157e+01
2.330000000000000071e+00,5.265603999999999729e+01
2.334999999999999964e+00,5.265288000000000324e+01
2.339999999999999858e+00,5.265200999999999709e+01
2.345000000000000195e+00,5.265093999999999852e+01
2.350000000000000089e+00,5.262792000000000314e+01
2.354999999999999982e+00,5.259552999999999656e+01
2.359999999999999876e+00,5.259308000000000050e+01
2.365000000000000213e+00,5.258953000000000344e+01
2.370000000000000107e+00,5.258798000000000172e+01
2.375000000000000000e+00,5.258695999999999771e+01
2.379999999999999893e+00,5.255698000000000292e+01
2.384999999999999787e+00,5.255330000000000013e+01
2.390000000000000124e+00,5.254984000000000322e+01
2.395000000000000018e+00,5.254894999999999783e+01
2.399999999999999911e+00,5.254429999999999978e+01
2.404999999999999805e+00,5.254276000000000124e+01
2.410000000000000142e+00,5.254193999999999676e+01
2.415000000000000036e+00,5.253840000000000288e+01
2.419999999999999929e+00,5.253405000000000058e+01
2.424999999999999822e+00,5.253262999999999749e+01
2.430000000000000160e+00,5.253074000000000154e+01
2.435000000000000053e+00,5.252801999999999794e+01
2.439999999999999947e+00,5.252676000000000300e+01
2.444999999999999840e+00,5.252573999999999899e+01
2.450000000000000178e+00,5.252266999999999797e+01
2.455000000000000071e+00,5.251854000000000156e+01
2.459999999999999964e+00,5.249069000000000074e+01
2.464999999999999858e+00,5.248873999999999995e+01
2.470000000000000195e+00,5.248526999999999987e+01
2.475000000000000089e+00,5.248409999999999798e+01
2.479999999999999982e+00,5.248109999999999786e+01
2.484999999999999876e+00,5.247845000000000226e+01
2.490000000000000213e+00,5.247292999999999807e+01
2.495000000000000107e+00,5.247198999999999813e+01
2.500000000000000000e+00,5.247084999999999866e+01
2.504999999999999893e+00,5.246876999999999924e+01
2.509999999999999787e+00,5.246676999999999680e+01
2.515000000000000124e+00,5.246444999999999936e+01
2.520000000000000018e+00,5.246148000000000167e+01
2.524999999999999911e+00,5.245938000000000301e+01
2.529999999999999805e+00,5.245855000000000246e+01
2.535000000000000142e+00,5.245741000000000298e+01
2.540000000000000036e+00,5.245515000000000327e+01
2.544999999999999929e+00,5.245309999999999917e+01
2.549999999999999822e+00,5.245031000000000176e+01
2.555000000000000160e+00,5.244847000000000037e+01
2.560000000000000053e+00,5.244763999999999982e+01
2.564999999999999947e+00,5.244763999999999982e+01
2.569999999999999840e+00,5.244590999999999781e+01
2.575000000000000178e+00,5.244306000000000267e+01
2.580000000000000071e+00,5.244248999999999938e+01
2.584999999999999964e+00,5.244145000000000323e+01
2.589999999999999858e+00,5.243007999999999669e+01
2.595000000000000195e+00,5.242806999999999817e+01
2.600000000000000089e+00,5.242806999999999817e+01
2.604999999999999982e+00,5.239457999999999771e+01
2.609999999999999876e+00,5.239106000000000307e+01
2.615000000000000213e+00,5.238846999999999809e+01
2.620000000000000107e+00,5.238562999999999903e+01
2.625000000000000000e+00,5.238387000000000171e+01
2.629999999999999893e+00,5.238192000000000093e+01
2.634999999999999787e+00,5.238110999999999962e+01
2.640000000000000124e+00,5.237868000000000279e+01
2.645000000000000018e+00,5.237648000000000081e+01
2.649999999999999911e+00,5.237351999999999919e+01
2.654999999999999805e+00,5.237145999999999901e+01
2.660000000000000142e+00,5.236950999999999823e+01
2.665000000000000036e+00,5.236711999999999989e+01
2.669999999999999929e+00,5.236520999999999759e+01
2.674999999999999822e+00,5.236274999999999835e+01
2.680000000000000160e+00,5.236158999999999963e+01
2.685000000000000053e+00,5.235961000000000354e+01
2.689999999999999947e+00,5.235750000000000171e+01
2.694999999999999840e+00,5.235602999999999696e+01
2.700000000000000178e+00,5.235103999999999758e+01
2.705000000000000071e+00,5.235014000000000323e+01
2.709999999999999964e+00,5.234788000000000352e+01
2.714999999999999858e+00,5.233059999999999690e+01
2.720000000000000195e+00,5.232901999999999987e+01
2.725000000000000089e+00,5.232802999999999827e+01
2.729999999999999982e+00,5.230682999999999794e+01
2.734999999999999876e+00,5.230123999999999995e+01
2.740000000000000213e+00,5.230017000000000138e+01
2.745000000000000107e+00,5.229764000000000124e+01
2.750000000000000000e+00,5.228981999999999886e+01
2.754999999999999893e+00,5.228735000000000355e+01
2.759999999999999787e+00,5.228562999999999761e+01
2.765000000000000124e+00,5.228128000000000242e+01
2.770000000000000018e+00,5.227881000000000000e+01
2.774999999999999911e+00,5.227689000000000163e+01
2.779999999999999805e+00,5.227284000000000219e+01
2.785000000000000142e+00,5.227174000000000120e+01
2.790000000000000036e+00,5.227064000000000021e+01
2.794999999999999929e+00,5.224112999999999829e+01
2.799999999999999822e+00,5.224063999999999908e+01
2.805000000000000160e+00,5.223850999999999800e+01
2.810000000000000053e+00,5.223669999999999902e+01
2.814999999999999947e+00,5.223431000000000068e+01
2.819999999999999840e+00,5.223284000000000304e+01
2.825000000000000178e+00,5.222681000000000040e+01
2.830000000000000071e+00,5.222594000000000136e+01
2.834999999999999964e+00,5.222592000000000212e+01
2.839999999999999858e+00,5.222429999999999950e+01
2.845000000000000195e+00,5.222317999999999927e+01
2.850000000000000089e+00,5.221985999999999706e+01
2.854999999999999982e+00,5.221701000000000192e+01
2.859999999999999876e+00,5.221390999999999849e+01
2.865000000000000213e+00,5.221316999999999808e+01
2.870000000000000107e+00,5.221027000000000129e+01
2.875000000000000000e+00,5.220633000000000123e+01
2.879999999999999893e+00,5.220631999999999806e+01
2.884999999999999787e+00,5.220233999999999952e+01
2.890000000000000124e+00,5.220006999999999664e+01
2.895000000000000018e+00,5.219689999999999941e+01
2.899999999999999911e+00,5.219595999999999947e+01
2.904999999999999805e+00,5.219397000000000020e+01
2.910000000000000142e+00,5.216566999999999865e+01
2.915000000000000036e+00,5.215095999999999776e+01
2.919999999999999929e+00,5.214853000000000094e+01
2.924999999999999822e+00,5.214770999999999646e+01
2.930000000000000160e+00,5.214681999999999817e+01
2.935000000000000053e+00,5.211162000000000205e+01
2.939999999999999947e+00,5.211086999999999847e+01
2.944999999999999840e+00,5.210582999999999743e+01
2.950000000000000178e+00,5.210444999999999993e+01
2.955000000000000071e+00,5.209891999999999967e+01
2.959999999999999964e+00,5.209772999999999854e+01
2.964999999999999858e+00,5.208630000000000138e+01
2.970000000000000195e+00,5.208230999999999966e+01
2.975000000000000089e+00,5.208180000000000121e+01
2.979999999999999982e+00,5.207956999999999681e+01
2.984999999999999876e+00,5.207623999999999853e+01
2.990000000000000213e+00,5.207348000000000354e+01
2.995000000000000107e+00,5.207115999999999900e+01
3.000000000000000000e+00,5.207070999999999827e+01
3.004999999999999893e+00,5.206714999999999804e+01
3.009999999999999787e+00,5.204693999999999932e+01
3.015000000000000124e+00,5.204480999999999824e+01
3.020000000000000018e+00,5.204397000000000162e+01
3.024999999999999911e+00,5.204303999999999775e+01
3.029999999999999805e+00,5.204119000000000028e+01
3.035000000000000142e+00,5.204003000000000156e+01
3.040000000000000036e+00,5.203533999999999793e+01
3.044999999999999929e+00,5.203457999999999828e+01
3.049999999999999822e+00,5.203229000000000326e+01
3.055000000000000160e+00,5.203096000000000032e+01
3.060000000000000053e+00,5.202953999999999724e+01
3.064999999999999947e+00,5.202729999999999677e+01
3.069999999999999840e+00,5.202562999999999960e+01
3.075000000000000178e+00,5.202351000000000170e+01
3.080000000000000071e+00,5.202232999999999663e+01
3.084999999999999964e+00,5.202098000000000155e+01
3.089999999999999858e+00,5.201982000000000284e+01
3.095000000000000195e+00,5.201836999999999733e+01
3.100000000000000089e+00,5.201668000000000092e+01
3.104999999999999982e+00,5.201541000000000281e+01
3.109999999999999876e+00,5.201118000000000308e+01
3.115000000000000213e+00,5.201116999999999990e+01
3.120000000000000107e+00,5.200994000000000028e+01
3.125000000000000000e+00,5.200771999999999906e+01
3.129999999999999893e+00,5.200471000000000288e+01
3.134999999999999787e+00,5.200191999999999837e+01
3.140000000000000124e+00,5.200139999999999674e+01
3.145000000000000018e+00,5.199828000000000117e+01
3.149999999999999911e+00,5.199766000000000332e+01
3.154999999999999805e+00,5.199687000000000126e+01
3.160000000000000142e+00,5.199486999999999881e+01
3.165000000000000036e+00,5.199188000000000187e+01
3.169999999999999929e+00,5.198935999999999780e+01
3.174999999999999822e+00,5.198855999999999966e+01
3.180000000000000160e+00,5.198731999999999687e+01
3.185000000000000053e+00,5.198731000000000080e+01
3.189999999999999947e+00,5.198566000000000287e+01
3.194999999999999840e+00,5.198342000000000240e+01
3.200000000000000178e+00,5.198105000000000331e+01
3.205000000000000071e+00,5.197939999999999827e+01
3.209999999999999964e+00,5.197119000000000000e+01
3.214999999999999858e+00,5.196894999999999953e+01
3.220000000000000195e+00,5.196894000000000347e+01
3.225000000000000089e+00,5.196582000000000079e+01
3.229999999999999982e+00,5.196253000000000100e+01
3.234999999999999876e+00,5.196159999999999712e+01
3.240000000000000213e+00,5.195591999999999899e+01
3.245000000000000107e+00,5.195591000000000292e+01
3.250000000000000000e+00,5.195452000000000226e+01
3.254999999999999893e+00,5.195347000000000293e+01
3.259999999999999787e+00,5.193905000000000172e+01
3.265000000000000124e+00,5.193712000000000018e+01
3.270000000000000018e+00,5.193583000000000283e+01
3.274999999999999911e+00,5.193410000000000082e+01
3.279999999999999805e+00,5.191467999999999705e+01
3.285000000000000142e+00,5.191116000000000241e+01
3.290000000000000036e+00,5.190957000000000221e+01
3.294999999999999929e+00,5.190888999999999953e+01
3.299999999999999822e+00,5.190820000000000078e+01
3.305000000000000160e+00,5.190713000000000221e+01
3.310000000000000053e+00,5.190637000000000256e+01
3.314999999999999947e+00,5.190494000000000341e+01
3.319999999999999840e+00,5.190021000000000129e+01
3.325000000000000178e+00,5.189865000000000350e+01
3.330000000000000071e+00,5.188204999999999956e+01
3.334999999999999964e+00,5.188094000000000250e+01
3.339999999999999858e+00,5.187740999999999758e+01
3.345000000000000195e+00,5.187612000000000023e+01
3.350000000000000089e+00,5.187248000000000303e+01
3.354999999999999982e+00,5.187055999999999756e+01
3.359999999999999876e+00,5.186744999999999806e+01
3.365000000000000213e+00,5.186634999999999707e+01
3.370000000000000107e+00,5.186500999999999806e+01
3.375000000000000000e+00,5.184649999999999892e+01
3.379999999999999893e+00,5.184311999999999898e+01
3.384999999999999787e+00,5.184031000000000233e+01
3.390000000000000124e+00,5.183783999999999992e+01
3.395000000000000018e+00,5.183536999999999750e+01
3.399999999999999911e+00,5.183536000000000143e+01
3.404999999999999805e+00,5.183534999999999826e+01
3.410000000000000142e+00,5.183290999999999826e+01
3.415000000000000036e+00,5.183070000000000022e+01
3.419999999999999929e+00,5.182697999999999894e+01
3.424999999999999822e+00,5.182695999999999970e+01
3.430000000000000160e+00,5.182269999999999754e+01
3.435000000000000053e+00,5.182198999999999955e+01
3.439999999999999947e+00,5.182144999999999868e+01
3.444999999999999840e+00,5.181900000000000261e+01
3.450000000000000178e+00,5.181625999999999976e+01
3.455000000000000071e+00,5.181479000000000212e+01
3.459999999999999964e+00,5.180194000000000187e+01
3.464999999999999858e+00,5.179740000000000322e+01
3.470000000000000195e+00,5.179740000000000322e+01
3.475000000000000089e+00,5.179534999999999911e+01
3.479999999999999982e+00,5.179184999999999661e+01
3.484999999999999876e+00,5.177765000000000128e+01
3.490000000000000213e+00,5.177707999999999799e+01
3.495000000000000107e+00,5.177555000000000263e+01
3.500000000000000000e+00,5.177468999999999966e+01
3.504999999999999893e+00,5.177315999999999718e+01
3.509999999999999787e+00,5.176948000000000150e+01
3.515000000000000124e+00,5.176758000000000237e+01
3.520000000000000018e+00,5.176451999999999742e+01
3.524999999999999911e+00,5.176344999999999885e+01
3.529999999999999805e+00,5.176344000000000278e+01
3.535000000000000142e+00,5.174136000000000024e+01
3.540000000000000036e+00,5.174134999999999707e+01
3.544999999999999929e+00,5.174047000000000196e+01
3.549999999999999822e+00,5.173707000000000278e+01
3.555000000000000160e+00,5.173508999999999958e+01
3.560000000000000053e+00,5.171638999999999697e+01
3.564999999999999947e+00,5.171582999999999686e+01
3.569999999999999840e+00,5.171262999999999721e+01
3.575000000000000178e+00,5.171197000000000088e+01
3.580000000000000071e+00,5.171068000000000353e+01
3.584999999999999964e+00,5.170815999999999946e+01
3.589999999999999858e+00,5.170721999999999952e+01
3.595000000000000195e+00,5.170721000000000345e+01
3.600000000000000089e+00,5.170551999999999992e+01
3.604999999999999982e+00,5.170275000000000176e+01
3.609999999999999876e+00,5.170045999999999964e+01
3.615000000000000213e+00,5.169901000000000124e+01
3.620000000000000107e+00,5.169771999999999679e+01
3.625000000000000000e+00,5.169612999999999658e+01
3.629999999999999893e+00,5.169252000000000180e+01
3.634999999999999787e+00,5.169250000000000256e+01
3.640000000000000124e+00,5.167437000000000324e+01
3.645000000000000018e+00,5.167202000000000339e+01
3.649999999999999911e+00,5.166989999999999839e+01
3.654999999999999805e+00,5.166989000000000232e+01
3.660000000000000142e+00,5.166787000000000063e+01
3.665000000000000036e+00,5.166642999999999830e+01
3.669999999999999929e+00,5.164294999999999902e+01
3.674999999999999822e+00,5.164048999999999978e+01
3.680000000000000160e+00,5.163824000000000325e+01
3.685000000000000053e+00,5.163546000000000191e+01
3.689999999999999947e+00,5.163338000000000250e+01
3.694999999999999840e+00,5.163123999999999825e+01
3.700000000000000178e+00,5.160761000000000109e+01
3.705000000000000071e+00,5.160598999999999847e+01
3.709999999999999964e+00,5.160219000000000023e+01
3.714999999999999858e+00,5.160081999999999880e+01
3.720000000000000195e+00,5.159922999999999860e+01
3.725000000000000089e+00,5.159682000000000102e+01
3.729999999999999982e+00,5.159405000000000285e+01
3.734999999999999876e+00,5.159402999999999651e+01
3.740000000000000213e+00,5.159261000000000053e+01
3.745000000000000107e+00,5.158999000000000024e+01
3.750000000000000000e+00,5.158953000000000344e+01
3.754999999999999893e+00,5.158840000000000003e+01
3.759999999999999787e+00,5.158731000000000222e+01
3.765000000000000124e+00,5.158254000000000161e+01
3.770000000000000018e+00,5.158086999999999733e+01
3.774999999999999911e+00,5.157921000000000333e+01
3.779999999999999805e+00,5.157652000000000214e+01
3.785000000000000142e+00,5.157477000000000089e+01
3.790000000000000036e+00,5.157368999999999915e+01
3.794999999999999929e+00,5.157240999999999786e+01
3.799999999999999822e+00,5.156794000000000011e+01
3.805000000000000160e+00,5.156559000000000026e+01
3.810000000000000053e+00,5.156322999999999723e+01
3.814999999999999947e+00,5.156031999999999726e+01
3.819999999999999840e+00,5.155789000000000044e+01
3.825000000000000178e+00,5.154086999999999819e+01
3.830000000000000071e+00,5.153833000000000197e+01
3.834999999999999964e+00,5.153723999999999705e+01
3.839999999999999858e+00,5.153679000000000343e+01
3.845000000000000195e+00,5.153558999999999912e+01
3.850000000000000089e+00,5.153358000000000061e+01
3.854999999999999982e+00,5.151726000000000028e+01
3.859999999999999876e+00,5.151532999999999873e+01
3.865000000000000213e+00,5.151223999999999847e+01
3.870000000000000107e+00,5.151086999999999705e+01
3.875000000000000000e+00,5.151084999999999781e+01
3.879999999999999893e+00,5.150918999999999670e+01
3.884999999999999787e+00,5.150571999999999662e+01
3.890000000000000124e+00,5.150323999999999813e+01
3.895000000000000018e+00,5.150173999999999808e+01
3.899999999999999911e+00,5.147708000000000084e+01
3.904999999999999805e+00,5.147433999999999799e+01
3.910000000000000142e+00,5.147433999999999799e+01
3.915000000000000036e+00,5.147044999999999959e+01
3.919999999999999929e+00,5.146900000000000119e+01
3.924999999999999822e+00,5.146708999999999889e+01
3.930000000000000160e+00,5.143310000000000315e+01
3.935000000000000053e+00,5.143023000000000167e+01
3.939999999999999947e+00,5.142826000000000164e+01
3.944999999999999840e+00,5.142725000000000080e+01
3.950000000000000178e+00,5.142530000000000001e+01
3.955000000000000071e+00,5.142434999999999690e+01
3.959999999999999964e+00,5.142101000000000255e+01
3.964999999999999858e+00,5.142018999999999807e+01
3.970000000000000195e+00,5.141848999999999847e+01
3.975000000000000089e+00,5.141615999999999786e+01
3.979999999999999982e+00,5.141199999999999903e+01
3.984999999999999876e+00,5.141105999999999909e+01
3.990000000000000213e+00,5.140897999999999968e+01
3.995000000000000107e+00,5.140554999999999808e+01
4.000000000000000000e+00,5.139352999999999838e+01
4.004999999999999893e+00,5.139130999999999716e+01
4.009999999999999787e+00,5.138358000000000203e+01
4.014999999999999680e+00,5.138049000000000177e+01
4.019999999999999574e+00,5.137960999999999956e+01
4.025000000000000355e+00,5.137579999999999814e+01
4.030000000000000249e+00,5.137413999999999703e+01
4.035000000000000142e+00,5.137254999999999683e+01
4.040000000000000036e+00,5.135083999999999804e+01
4.044999999999999929e+00,5.134904999999999831e+01
4.049999999999999822e+00,5.134839999999999804e+01
4.054999999999999716e+00,5.134575000000000244e+01
4.059999999999999609e+00,5.134420000000000073e+01
4.065000000000000391e+00,5.132773999999999859e+01
4.070000000000000284e+00,5.132717000000000240e+01
4.075000000000000178e+00,5.132469999999999999e+01
4.080000000000000071e+00,5.132238000000000255e+01
4.084999999999999964e+00,5.132164000000000215e+01
4.089999999999999858e+00,5.132030000000000314e+01
4.094999999999999751e+00,5.131788000000000238e+01
4.099999999999999645e+00,5.131703000000000259e+01
4.105000000000000426e+00,5.131564000000000192e+01
4.110000000000000320e+00,5.131250000000000000e+01
4.115000000000000213e+00,5.131016000000000332e+01
4.120000000000000107e+00,5.129995000000000260e+01
4.125000000000000000e+00,5.129592000000000240e+01
4.129999999999999893e+00,5.129484000000000066e+01
4.134999999999999787e+00,5.129187999999999903e+01
4.139999999999999680e+00,5.129120000000000346e+01
4.144999999999999574e+00,5.129017999999999944e+01
4.150000000000000355e+00,5.128777999999999793e+01
4.155000000000000249e+00,5.128515999999999764e+01
4.160000000000000142e+00,5.128343999999999880e+01
4.165000000000000036e+00,5.128213000000000221e+01
4.169999999999999929e+00,5.128020000000000067e+01
4.174999999999999822e+00,5.128018000000000143e+01
4.179999999999999716e+00,5.127696000000000254e+01
4.184999999999999609e+00,5.127694999999999936e+01
4.190000000000000391e+00,5.127537999999999840e+01
4.195000000000000284e+00,5.127449000000000012e+01
4.200000000000000178e+00,5.127221999999999724e+01
4.205000000000000071e+00,5.127116000000000184e+01
4.209999999999999964e+00,5.126955000000000240e+01
4.214999999999999858e+00,5.126776000000000266e+01
4.219999999999999751e+00,5.126722999999999786e+01
4.224999999999999645e+00,5.125056000000000012e+01
4.230000000000000426e+00,5.124687999999999732e+01
4.235000000000000320e+00,5.124408999999999992e+01
4.240000000000000213e+00,5.124264000000000152e+01
4.245000000000000107e+00,5.124016999999999911e+01
4.250000000000000000e+00,5.123888000000000176e+01
4.254999999999999893e+00,5.123736999999999853e+01
4.259999999999999787e+00,5.123499999999999943e+01
4.264999999999999680e+00,5.123427999999999827e+01
4.269999999999999574e+00,5.122630000000000194e+01
4.275000000000000355e+00,5.122532999999999959e+01
4.280000000000000249e+00,5.122393000000000285e+01
4.285000000000000142e+00,5.121692000000000178e+01
4.290000000000000036e+00,5.121632999999999925e+01
4.294999999999999929e+00,5.121477999999999753e+01
4.299999999999999822e+00,5.121287000000000234e+01
4.304999999999999716e+00,5.121285999999999916e+01
4.309999999999999609e+00,5.121153999999999940e+01
4.315000000000000391e+00,5.120976000000000283e+01
4.320000000000000284e+00,5.120647000000000304e+01
4.325000000000000178e+00,5.120373000000000019e+01
4.330000000000000071e+00,5.120163999999999760e+01
4.334999999999999964e+00,5.119928999999999775e+01
4.339999999999999858e+00,5.119778000000000162e+01
4.344999999999999751e+00,5.119521999999999906e+01
4.349999999999999645e+00,5.119145000000000323e+01
4.355000000000000426e+00,5.119086000000000070e+01
4.360000000000000320e+00,5.118892000000000309e+01
4.365000000000000213e+00,5.118838999999999828e+01
4.370000000000000107e+00,5.118777999999999651e+01
4.375000000000000000e+00,5.118677999999999884e+01
4.379999999999999893e+00,5.118576999999999799e+01
4.384999999999999787e+00,5.118319000000000329e+01
4.389999999999999680e+00,5.117990999999999957e+01
4.394999999999999574e+00,5.117719999999999914e+01
4.400000000000000355e+00,5.117672999999999917e+01
4.405000000000000249e+00,5.117596000000000345e+01
4.410000000000000142e+00,5.116512000000000171e+01
4.415000000000000036e+00,5.116304999999999836e+01
4.419999999999999929e+00,5.116076000000000334e+01
4.424999999999999822e+00,5.115930999999999784e+01
4.429999999999999716e+00,5.115720999999999918e+01
4.434999999999999609e+00,5.115570999999999913e+01
4.440000000000000391e+00,5.115529999999999688e+01
4.445000000000000284e+00,5.115332000000000079e+01
4.450000000000000178e+00,5.115167000000000286e+01
4.455000000000000071e+00,5.115032000000000068e+01
4.459999999999999964e+00,5.115030999999999750e+01
4.464999999999999858e+00,5.114900000000000091e+01
4.469999999999999751e+00,5.114596000000000231e+01
4.474999999999999645e+00,5.114535999999999660e+01
4.480000000000000426e+00,5.114426999999999879e+01
4.485000000000000320e+00,5.114238999999999891e+01
4.490000000000000213e+00,5.114103000000000065e+01
4.495000000000000107e+00,5.114101000000000141e+01
4.500000000000000000e+00,5.113848999999999734e+01
4.504999999999999893e+00,5.113645999999999958e+01
4.509999999999999787e+00,5.113475999999999999e+01
4.514999999999999680e+00,5.113338999999999857e+01
4.519999999999999574e+00,5.113286999999999694e+01
4.525000000000000355e+00,5.113065000000000282e+01
4.530000000000000249e+00,5.112713000000000108e+01
4.535000000000000142e+00,5.112539000000000300e+01
4.540000000000000036e+00,5.112292999999999665e+01
4.544999999999999929e+00,5.112160999999999689e+01
4.549999999999999822e+00,5.111992000000000047e+01
4.554999999999999716e+00,5.110891000000000162e+01
4.559999999999999609e+00,5.110132999999999726e+01
4.565000000000000391e+00,5.109964999999999691e+01
4.570000000000000284e+00,5.109438999999999709e+01
4.575000000000000178e+00,5.109168999999999983e+01
4.580000000000000071e+00,5.109058999999999884e+01
4.584999999999999964e+00,5.108988999999999692e+01
4.589999999999999858e+00,5.108912999999999727e+01
4.594999999999999751e+00,5.108545999999999765e+01
4.599999999999999645e+00,5.108487000000000222e+01
4.605000000000000426e+00,5.108337999999999823e+01
4.610000000000000320e+00,5.108167999999999864e+01
4.615000000000000213e+00,5.108131000000000199e+01
4.620000000000000107e+00,5.106761000000000195e+01
4.625000000000000000e+00,5.106634999999999991e+01
4.629999999999999893e+00,5.106394000000000233e+01
4.634999999999999787e+00,5.106132000000000204e+01
4.639999999999999680e+00,5.105138999999999783e+01
4.644999999999999574e+00,5.105015000000000214e+01
4.650000000000000355e+00,5.104923000000000144e+01
4.655000000000000249e+00,5.104520000000000124e+01
4.660000000000000142e+00,5.104408999999999708e+01
4.665000000000000036e+00,5.104093000000000302e+01
4.669999999999999929e+00,5.103372000000000241e+01
4.674999999999999822e+00,5.103193000000000268e+01
4.679999999999999716e+00,5.103094999999999715e+01
4.684999999999999609e+00,5.102855999999999881e+01
4.690000000000000391e+00,5.102781000000000233e+01
4.695000000000000284e+00,5.102497000000000327e+01
4.700000000000000178e+00,5.102347000000000321e+01
4.705000000000000071e+00,5.102116000000000184e+01
4.709999999999999964e+00,5.102116000000000184e+01
4.714999999999999858e+00,5.101984999999999815e+01
4.719999999999999751e+00,5.101791000000000054e+01
4.724999999999999645e+00,5.101507999999999754e+01
4.730000000000000426e+00,5.101438000000000272e+01
4.735000000000000320e+00,5.101252000000000209e+01
4.740000000000000213e+00,5.100733000000000317e+01
4.745000000000000107e+00,5.100730999999999682e+01
4.750000000000000000e+00,5.100059999999999860e+01
4.754999999999999893e+00,5.099824999999999875e+01
4.759999999999999787e+00,5.099770000000000181e+01
4.764999999999999680e+00,5.099548999999999666e+01
4.769999999999999574e+00,5.099275000000000091e+01
4.775000000000000355e+00,5.099155999999999977e+01
4.780000000000000249e+00,5.098586999999999847e+01
4.785000000000000142e+00,5.098510999999999882e+01
4.790000000000000036e+00,5.098360000000000269e+01
4.794999999999999929e+00,5.098152000000000328e+01
4.799999999999999822e+00,5.098087999999999909e+01
4.804999999999999716e+00,5.097874000000000194e+01
4.809999999999999609e+00,5.096894999999999953e+01
4.815000000000000391e+00,5.096795000000000186e+01
4.820000000000000284e+00,5.096332000000000306e+01
4.825000000000000178e+00,5.094581999999999766e+01
4.830000000000000071e+00,5.094442999999999699e+01
4.834999999999999964e+00,5.094442000000000093e+01
4.839999999999999858e+00,5.094236000000000075e+01
4.844999999999999751e+00,5.094185999999999837e+01
4.849999999999999645e+00,5.093880999999999659e+01
4.855000000000000426e+00,5.093032999999999788e+01
4.860000000000000320e+00,5.092873000000000161e+01
4.865000000000000213e+00,5.092810999999999666e+01
4.870000000000000107e+00,5.092631000000000085e+01
4.875000000000000000e+00,5.092258999999999958e+01
4.879999999999999893e+00,5.092092999999999847e+01
4.884999999999999787e+00,5.091976999999999975e+01
4.889999999999999680e+00,5.091975000000000051e+01
4.894999999999999574e+00,5.091803999999999775e+01
4.900000000000000355e+00,5.091758000000000095e+01
4.905000000000000249e+00,5.091626999999999725e+01
4.910000000000000142e+00,5.091458000000000084e+01
4.915000000000000036e+00,5.091288000000000125e+01
4.919999999999999929e+00,5.091138999999999726e+01
4.924999999999999822e+00,5.091046000000000049e+01
4.929999999999999716e+00,5.090796000000000276e+01
4.934999999999999609e+00,5.090579000000000320e+01
4.940000000000000391e+00,5.090498000000000189e+01
4.945000000000000284e+00,5.090203000000000344e+01
4.950000000000000178e+00,5.090046999999999855e+01
4.955000000000000071e+00,5.089963000000000193e+01
4.959999999999999964e+00,5.089885999999999910e+01
4.964999999999999858e+00,5.087872000000000128e+01
4.969999999999999751e+00,5.086477000000000004e+01
4.974999999999999645e+00,5.086307999999999652e+01
4.980000000000000426e+00,5.086095999999999862e+01
4.985000000000000320e+00,5.086021000000000214e+01
4.990000000000000213e+00,5.085956000000000188e+01
4.995000000000000107e+00,5.084821999999999775e+01
5.000000000000000000e+00,5.084752000000000294e+01
5.004999999999999893e+00,5.084749999999999659e+01
5.009999999999999787e+00,5.084599000000000046e+01
5.014999999999999680e+00,5.084317999999999671e+01
5.019999999999999574e+00,5.084179999999999922e+01
5.025000000000000355e+00,5.084062000000000126e+01
5.030000000000000249e+00,5.083948000000000178e+01
5.035000000000000142e+00,5.083552000000000248e+01
5.040000000000000036e+00,5.082466000000000150e+01
5.044999999999999929e+00,5.082392999999999716e+01
5.049999999999999822e+00,5.082083000000000084e+01
5.054999999999999716e+00,5.082018000000000058e+01
5.059999999999999609e+00,5.081871000000000294e+01
5.065000000000000391e+00,5.081759000000000270e+01
5.070000000000000284e+00,5.081289999999999907e+01
5.075000000000000178e+00,5.081289000000000300e+01
5.080000000000000071e+00,5.081184999999999974e+01
5.084999999999999964e+00,5.080704999999999671e+01
5.089999999999999858e+00,5.077750000000000341e+01
5.094999999999999751e+00,5.077747999999999706e+01
5.099999999999999645e+00,5.077488000000000312e+01
5.105000000000000426e+00,5.076704999999999757e+01
5.110000000000000320e+00,5.075428000000000139e+01
5.115000000000000213e+00,5.075251000000000090e+01
5.120000000000000107e+00,5.075057999999999936e+01
5.125000000000000000e+00,5.074665999999999855e+01
5.129999999999999893e+00,5.074371000000000009e+01
5.134999999999999787e+00,5.074307999999999907e+01
5.139999999999999680e+00,5.074036999999999864e+01
5.144999999999999574e+00,5.071768999999999750e+01
5.150000000000000355e+00,5.071578000000000230e+01
5.155000000000000249e+00,5.071470999999999663e+01
5.160000000000000142e+00,5.071260999999999797e+01
5.165000000000000036e+00,5.071260000000000190e+01
5.169999999999999929e+00,5.071157999999999788e+01
5.174999999999999822e+00,5.071117999999999881e+01
5.179999999999999716e+00,5.070416999999999774e+01
5.184999999999999609e+00,5.070309000000000310e+01
5.190000000000000391e+00,5.070129000000000019e+01
5.195000000000000284e+00,5.070042000000000115e+01
5.200000000000000178e+00,5.070040000000000191e+01
5.205000000000000071e+00,5.069944000000000273e+01
5.209999999999999964e+00,5.069735000000000014e+01
5.214999999999999858e+00,5.069543999999999784e+01
5.219999999999999751e+00,5.067475999999999914e+01
5.224999999999999645e+00,5.067392999999999859e+01
5.230000000000000426e+00,5.067139999999999844e+01
5.235000000000000320e+00,5.067072000000000287e+01
5.240000000000000213e+00,5.066984000000000066e+01
5.245000000000000107e+00,5.066740999999999673e+01
5.250000000000000000e+00,5.066633999999999816e+01
5.254999999999999893e+00,5.066568000000000183e+01
5.259999999999999787e+00,5.066566999999999865e+01
5.264999999999999680e+00,5.066244999999999976e+01
5.269999999999999574e+00,5.066046000000000049e+01
5.275000000000000355e+00,5.065921999999999770e+01
5.280000000000000249e+00,5.065825000000000244e+01
5.285000000000000142e+00,5.065769999999999840e+01
5.290000000000000036e+00,5.064473999999999876e+01
5.294999999999999929e+00,5.064437000000000211e+01
5.299999999999999822e+00,5.063927000000000334e+01
5.304999999999999716e+00,5.063718000000000075e+01
5.309999999999999609e+00,5.063569999999999993e+01
5.315000000000000391e+00,5.063513999999999982e+01
5.320000000000000284e+00,5.063512000000000057e+01
5.325000000000000178e+00,5.063423999999999836e+01
5.330000000000000071e+00,5.063311999999999813e+01
5.334999999999999964e+00,5.062926000000000215e+01
5.339999999999999858e+00,5.062621000000000038e+01
5.344999999999999751e+00,5.062471000000000032e+01
5.349999999999999645e+00,5.062471000000000032e+01
5.355000000000000426e+00,5.062371000000000265e+01
5.360000000000000320e+00,5.062111999999999767e+01
5.365000000000000213e+00,5.062069999999999936e+01
5.370000000000000107e+00,5.061726000000000170e+01
5.375000000000000000e+00,5.061502999999999730e+01
5.379999999999999893e+00,5.061321000000000225e+01
5.384999999999999787e+00,5.061319000000000301e+01
5.389999999999999680e+00,5.061104999999999876e+01
5.394999999999999574e+00,5.061010999999999882e+01
5.400000000000000355e+00,5.060849999999999937e+01
5.405000000000000249e+00,5.060766000000000275e+01
5.410000000000000142e+00,5.060764000000000351e+01
5.415000000000000036e+00,5.060763000000000034e+01
5.419999999999999929e+00,5.060555000000000092e+01
5.424999999999999822e+00,5.060405999999999693e+01
5.429999999999999716e+00,5.060296000000000305e+01
5.434999999999999609e+00,5.060121999999999787e+01
5.440000000000000391e+00,5.059964999999999691e+01
5.445000000000000284e+00,5.059964000000000084e+01
5.450000000000000178e+00,5.059909999999999997e+01
5.455000000000000071e+00,5.059817000000000320e+01
5.459999999999999964e+00,5.058552000000000248e+01
5.464999999999999858e+00,5.058550999999999931e+01
5.469999999999999751e+00,5.058317999999999870e+01
5.474999999999999645e+00,5.057822000000000173e+01
5.480000000000000426e+00,5.057627000000000095e+01
5.485000000000000320e+00,5.057542000000000115e+01
5.490000000000000213e+00,5.057265000000000299e+01
5.495000000000000107e+00,5.057115999999999900e+01
5.500000000000000000e+00,5.056954000000000349e+01
5.504999999999999893e+00,5.056851000000000340e+01
5.509999999999999787e+00,5.056660999999999717e+01
5.514999999999999680e+00,5.056365000000000265e+01
5.519999999999999574e+00,5.056083999999999889e+01
5.525000000000000355e+00,5.055944999999999823e+01
5.530000000000000249e+00,5.055819000000000329e+01
5.535000000000000142e+00,5.055816999999999695e+01
5.540000000000000036e+00,5.055754000000000303e+01
5.544999999999999929e+00,5.055516999999999683e+01
5.549999999999999822e+00,5.055310999999999666e+01
5.554999999999999716e+00,5.054241999999999990e+01
5.559999999999999609e+00,5.054196999999999917e+01
5.565000000000000391e+00,5.054155000000000086e+01
5.570000000000000284e+00,5.054153999999999769e+01
5.575000000000000178e+00,5.054088999999999743e+01
5.580000000000000071e+00,5.053853000000000151e+01
5.584999999999999964e+00,5.053504000000000218e+01
5.589999999999999858e+00,5.053365999999999758e+01
5.594999999999999751e+00,5.053303999999999974e+01
5.599999999999999645e+00,5.053092999999999790e+01
5.605000000000000426e+00,5.052859999999999729e+01
5.610000000000000320e+00,5.052510000000000190e+01
5.615000000000000213e+00,5.052129999999999654e+01
5.620000000000000107e+00,5.052053999999999689e+01
5.625000000000000000e+00,5.052024000000000115e+01
5.629999999999999893e+00,5.051951999999999998e+01
5.634999999999999787e+00,5.051901999999999759e+01
5.639999999999999680e+00,5.051726000000000028e+01
5.644999999999999574e+00,5.051391000000000275e+01
5.650000000000000355e+00,5.051277999999999935e+01
5.655000000000000249e+00,5.051196999999999804e+01
5.660000000000000142e+00,5.050842999999999705e+01
5.665000000000000036e+00,5.049942999999999671e+01
5.669999999999999929e+00,5.049940000000000140e+01
5.674999999999999822e+00,5.049835000000000207e+01
5.679999999999999716e+00,5.049530000000000030e+01
5.684999999999999609e+00,5.049392999999999887e+01
5.690000000000000391e+00,5.049392000000000280e+01
5.695000000000000284e+00,5.049340999999999724e+01
5.700000000000000178e+00,5.049141999999999797e+01
5.705000000000000071e+00,5.049014999999999986e+01
5.709999999999999964e+00,5.048803999999999803e+01
5.714999999999999858e+00,5.048756999999999806e+01
5.719999999999999751e+00,5.048523999999999745e+01
5.724999999999999645e+00,5.048217000000000354e+01
5.730000000000000426e+00,5.048214999999999719e+01
5.735000000000000320e+00,5.048055000000000092e+01
5.740000000000000213e+00,5.047814000000000334e+01
5.745000000000000107e+00,5.047659000000000162e+01
5.750000000000000000e+00,5.047583000000000197e+01
5.754999999999999893e+00,5.047408999999999679e+01
5.759999999999999787e+00,5.047348999999999819e+01
5.764999999999999680e+00,5.047193000000000040e+01
5.769999999999999574e+00,5.046808999999999656e+01
5.775000000000000355e+00,5.046692000000000178e+01
5.780000000000000249e+00,5.046609000000000123e+01
5.785000000000000142e+00,5.046368999999999971e+01
5.790000000000000036e+00,5.046262000000000114e+01
5.794999999999999929e+00,5.046182000000000301e+01
5.799999999999999822e+00,5.046081000000000216e+01
5.804999999999999716e+00,5.046007000000000176e+01
5.809999999999999609e+00,5.045965999999999951e+01
5.815000000000000391e+00,5.045915000000000106e+01
5.820000000000000284e+00,5.045752000000000237e+01
5.825000000000000178e+00,5.045465000000000089e+01
5.830000000000000071e+00,5.044149999999999778e+01
5.834999999999999964e+00,5.044073999999999813e+01
5.839999999999999858e+00,5.044044000000000239e+01
5.844999999999999751e+00,5.043901000000000323e+01
5.849999999999999645e+00,5.042643999999999949e+01
5.855000000000000426e+00,5.042643999999999949e+01
5.860000000000000320e+00,5.042403999999999797e+01
5.865000000000000213e+00,5.042164999999999964e+01
5.870000000000000107e+00,5.042121000000000208e+01
5.875000000000000000e+00,5.042092999999999847e+01
5.879999999999999893e+00,5.042047999999999774e+01
5.884999999999999787e+00,5.041955000000000098e+01
5.889999999999999680e+00,5.041783000000000214e+01
5.894999999999999574e+00,5.041620999999999952e+01
5.900000000000000355e+00,5.041541999999999746e+01
5.905000000000000249e+00,5.041512000000000171e+01
5.910000000000000142e+00,5.041463000000000250e+01
5.915000000000000036e+00,5.041461999999999932e+01
5.919999999999999929e+00,5.040317000000000291e+01
5.924999999999999822e+00,5.040102999999999867e+01
5.929999999999999716e+00,5.039873000000000047e+01
5.934999999999999609e+00,5.039818000000000353e+01
5.940000000000000391e+00,5.039779000000000053e+01
5.945000000000000284e+00,5.039596999999999838e+01
5.950000000000000178e+00,5.039574999999999960e+01
5.955000000000000071e+00,5.039408000000000243e+01
5.959999999999999964e+00,5.039242000000000132e+01
5.964999999999999858e+00,5.039141999999999655e+01
5.969999999999999751e+00,5.038965999999999923e+01
5.974999999999999645e+00,5.038855999999999824e+01
5.980000000000000426e+00,5.038756999999999664e+01
5.985000000000000320e+00,5.038709000000000060e+01
5.990000000000000213e+00,5.038519999999999754e+01
5.995000000000000107e+00,5.038197999999999865e+01
6.000000000000000000e+00,5.037948000000000093e+01
6.004999999999999893e+00,5.037834999999999752e+01
6.009999999999999787e+00,5.037765999999999877e+01
6.014999999999999680e+00,5.037682000000000215e+01
6.019999999999999574e+00,5.037680999999999898e+01
6.025000000000000355e+00,5.037377000000000038e+01
6.030000000000000249e+00,5.037048000000000059e+01
6.035000000000000142e+00,5.036220999999999748e+01
6.040000000000000036e+00,5.036043000000000092e+01
6.044999999999999929e+00,5.035779000000000138e+01
6.049999999999999822e+00,5.035739999999999839e+01
6.054999999999999716e+00,5.035511000000000337e+01
6.059999999999999609e+00,5.035479000000000127e+01
6.065000000000000391e+00,5.035296999999999912e+01
6.070000000000000284e+00,5.035204999999999842e+01
6.075000000000000178e+00,5.034826000000000334e+01
6.080000000000000071e+00,5.034758000000000067e+01
6.084999999999999964e+00,5.034402999999999651e+01
6.089999999999999858e+00,5.034277000000000157e+01
6.094999999999999751e+00,5.034230000000000160e+01
6.099999999999999645e+00,5.033147000000000304e+01
6.105000000000000426e+00,5.033039999999999736e+01
6.110000000000000320e+00,5.032321000000000311e+01
6.115000000000000213e+00,5.032289999999999708e+01
6.120000000000000107e+00,5.032256000000000284e+01
6.125000000000000000e+00,5.032188000000000017e+01
6.129999999999999893e+00,5.032038000000000011e+01
6.134999999999999787e+00,5.031788999999999845e+01
6.139999999999999680e+00,5.031736999999999682e+01
6.144999999999999574e+00,5.031537000000000148e+01
6.150000000000000355e+00,5.031430000000000291e+01
6.155000000000000249e+00,5.031309999999999860e+01
6.160000000000000142e+00,5.031255999999999773e+01
6.165000000000000036e+00,5.031090999999999980e+01
6.169999999999999929e+00,5.030771000000000015e+01
6.174999999999999822e+00,5.030731999999999715e+01
6.179999999999999716e+00,5.030568999999999846e+01
6.184999999999999609e+00,5.030498999999999654e+01
6.190000000000000391e+00,5.030456000000000216e+01
6.195000000000000284e+00,5.030396999999999963e+01
6.200000000000000178e+00,5.030241000000000184e+01
6.205000000000000071e+00,5.029979999999999762e+01
6.209999999999999964e+00,5.029979000000000156e+01
6.214999999999999858e+00,5.029243000000000308e+01
6.219999999999999751e+00,5.028876000000000346e+01
6.224999999999999645e+00,5.028314000000000306e+01
6.230000000000000426e+00,5.028242999999999796e+01
6.235000000000000320e+00,5.027969999999999828e+01
6.240000000000000213e+00,5.027844999999999942e+01
6.245000000000000107e+00,5.027756999999999721e+01
6.250000000000000000e+00,5.027705000000000268e+01
6.254999999999999893e+00,5.027667000000000286e+01
6.259999999999999787e+00,5.027664999999999651e+01
6.264999999999999680e+00,5.027335000000000065e+01
6.269999999999999574e+00,5.027141000000000304e+01
6.275000000000000355e+00,5.027009999999999934e+01
6.280000000000000249e+00,5.026836000000000126e+01
6.285000000000000142e+00,5.026727999999999952e+01
6.290000000000000036e+00,5.025652000000000186e+01
6.294999999999999929e+00,5.025650000000000261e+01
6.299999999999999822e+00,5.025495000000000090e+01
6.304999999999999716e+00,5.025184000000000140e+01
6.309999999999999609e+00,5.025056000000000012e+01
6.315000000000000391e+00,5.024958999999999776e+01
6.320000000000000284e+00,5.024900000000000233e+01
6.325000000000000178e+00,5.024781000000000120e+01
6.330000000000000071e+00,5.024674999999999869e+01
6.334999999999999964e+00,5.024589000000000283e+01
6.339999999999999858e+00,5.024347000000000207e+01
6.344999999999999751e+00,5.024188999999999794e+01
6.349999999999999645e+00,5.024051999999999651e+01
6.355000000000000426e+00,5.024049999999999727e+01
6.360000000000000320e+00,5.023962999999999823e+01
6.365000000000000213e+00,5.023798000000000030e+01
6.370000000000000107e+00,5.023752000000000351e+01
6.375000000000000000e+00,5.023620999999999981e+01
6.379999999999999893e+00,5.023360000000000269e+01
6.384999999999999787e+00,5.023230999999999824e+01
6.389999999999999680e+00,5.023055999999999699e+01
6.394999999999999574e+00,5.022970000000000113e+01
6.400000000000000355e+00,5.022937000000000296e+01
6.405000000000000249e+00,5.022120999999999924e+01
6.410000000000000142e+00,5.022041999999999717e+01
6.415000000000000036e+00,5.021786000000000172e+01
6.419999999999999929e+00,5.021553000000000111e+01
6.424999999999999822e+00,5.021462999999999965e+01
6.429999999999999716e+00,5.021396000000000015e+01
6.434999999999999609e+00,5.021329999999999671e+01
6.440000000000000391e+00,5.021327000000000140e+01
6.445000000000000284e+00,5.021115000000000350e+01
6.450000000000000178e+00,5.021114000000000033e+01
6.455000000000000071e+00,5.020955000000000013e+01
6.459999999999999964e+00,5.020936999999999983e+01
6.464999999999999858e+00,5.020786999999999978e+01
6.469999999999999751e+00,5.016649000000000314e+01
6.474999999999999645e+00,5.016449000000000069e+01
6.480000000000000426e+00,5.016038999999999959e+01
6.485000000000000320e+00,5.015997000000000128e+01
6.490000000000000213e+00,5.015753000000000128e+01
6.495000000000000107e+00,5.015514999999999901e+01
6.500000000000000000e+00,5.014638000000000062e+01
6.504999999999999893e+00,5.014574000000000353e+01
6.509999999999999787e+00,5.014361999999999853e+01
6.514999999999999680e+00,5.014276000000000266e+01
6.519999999999999574e+00,5.014215999999999696e+01
6.525000000000000355e+00,5.014189999999999969e+01
6.530000000000000249e+00,5.014014999999999844e+01
6.535000000000000142e+00,5.013879000000000019e+01
6.540000000000000036e+00,5.013833000000000339e+01
6.544999999999999929e+00,5.013642000000000110e+01
6.549999999999999822e+00,5.013497999999999877e+01
6.554999999999999716e+00,5.013461999999999819e+01
6.559999999999999609e+00,5.013347000000000264e+01
6.565000000000000391e+00,5.013322999999999752e+01
6.570000000000000284e+00,5.011444000000000187e+01
6.575000000000000178e+00,5.011442999999999870e+01
6.580000000000000071e+00,5.010224000000000188e+01
6.584999999999999964e+00,5.010099000000000302e+01
6.589999999999999858e+00,5.009955999999999676e+01
6.594999999999999751e+00,5.009752000000000294e+01
6.599999999999999645e+00,5.009662000000000148e+01
6.605000000000000426e+00,5.009445000000000192e+01
6.610000000000000320e+00,5.009320999999999913e+01
6.615000000000000213e+00,5.009264000000000294e+01
6.620000000000000107e+00,5.009145999999999788e+01
6.625000000000000000e+00,5.009112999999999971e+01
6.629999999999999893e+00,5.009031999999999840e+01
6.634999999999999787e+00,5.008923999999999666e+01
6.639999999999999680e+00,5.008666000000000196e+01
6.644999999999999574e+00,5.008574000000000126e+01
6.650000000000000355e+00,5.005899000000000143e+01
6.655000000000000249e+00,5.005771000000000015e+01
6.660000000000000142e+00,5.005769999999999698e+01
6.665000000000000036e+00,5.005709000000000231e+01
6.669999999999999929e+00,5.005537000000000347e+01
6.674999999999999822e+00,5.005514000000000152e+01
6.679999999999999716e+00,5.004614000000000118e+01
6.684999999999999609e+00,5.004493999999999687e+01
6.690000000000000391e+00,5.004402000000000328e+01
6.695000000000000284e+00,5.004348999999999847e+01
6.700000000000000178e+00,5.004256999999999778e+01
6.705000000000000071e+00,5.004124999999999801e+01
6.709999999999999964e+00,5.003909999999999769e+01
6.714999999999999858e+00,5.003542000000000201e+01
6.719999999999999751e+00,5.003177999999999770e+01
6.724999999999999645e+00,5.003132000000000090e+01
6.730000000000000426e+00,5.003074999999999761e+01
6.735000000000000320e+00,5.002821999999999747e+01
6.740000000000000213e+00,5.002687000000000239e+01
6.745000000000000107e+00,5.002685999999999922e+01
6.750000000000000000e+00,5.002599000000000018e+01
6.754999999999999893e+00,5.002499000000000251e+01
6.759999999999999787e+00,5.002454999999999785e+01
6.764999999999999680e+00,5.002219999999999800e+01
6.769999999999999574e+00,5.002132999999999896e+01
6.775000000000000355e+00,5.001995000000000147e+01
6.780000000000000249e+00,5.001874999999999716e+01
6.785000000000000142e+00,5.001760999999999768e+01
6.790000000000000036e+00,5.001547000000000054e+01
6.794999999999999929e+00,5.001483000000000345e+01
6.799999999999999822e+00,5.001328000000000173e+01
6.804999999999999716e+00,5.001042999999999950e+01
6.809999999999999609e+00,5.000862999999999658e+01
6.815000000000000391e+00,5.000701000000000107e+01
6.820000000000000284e+00,5.000618999999999659e+01
6.825000000000000178e+00,5.000430999999999671e+01
6.830000000000000071e+00,5.000305999999999784e+01
6.834999999999999964e+00,4.996020000000000039e+01
6.839999999999999858e+00,4.995868000000000109e+01
6.844999999999999751e+00,4.995748999999999995e+01
6.849999999999999645e+00,4.995721000000000345e+01
6.855000000000000426e+00,4.995485000000000042e+01
6.860000000000000320e+00,4.995378999999999792e+01
6.865000000000000213e+00,4.995208000000000226e+01
6.870000000000000107e+00,4.994986000000000104e+01
6.875000000000000000e+00,4.994830999999999932e+01
6.879999999999999893e+00,4.994751999999999725e+01
6.884999999999999787e+00,4.994751000000000118e+01
6.889999999999999680e+00,4.994651999999999958e+01
6.894999999999999574e+00,4.994554999999999723e+01
6.900000000000000355e+00,4.994474999999999909e+01
6.905000000000000249e+00,4.994449999999999790e+01
6.910000000000000142e+00,4.994308999999999799e+01
6.915000000000000036e+00,4.994174000000000291e+01
6.919999999999999929e+00,4.994144000000000005e+01
6.924999999999999822e+00,4.993999000000000166e+01
6.929999999999999716e+00,4.993916000000000111e+01
6.934999999999999609e+00,4.993610000000000326e+01
6.940000000000000391e+00,4.993610000000000326e+01
6.945000000000000284e+00,4.992714000000000141e+01
6.950000000000000178e+00,4.992564999999999742e+01
6.955000000000000071e+00,4.992376000000000147e+01
6.959999999999999964e+00,4.992300000000000182e+01
6.964999999999999858e+00,4.992195000000000249e+01
6.969999999999999751e+00,4.992087999999999681e+01
6.974999999999999645e+00,4.991906999999999783e+01
6.980000000000000426e+00,4.991633000000000209e+01
6.985000000000000320e+00,4.991470000000000340e+01
6.990000000000000213e+00,4.991393999999999664e+01
6.995000000000000107e+00,4.991340999999999894e+01
7.000000000000000000e+00,4.991253999999999991e+01
7.004999999999999893e+00,4.991156999999999755e+01
7.009999999999999787e+00,4.990995000000000203e+01
7.014999999999999680e+00,4.990852999999999895e+01
7.019999999999999574e+00,4.990699000000000041e+01
7.025000000000000355e+00,4.990606999999999971e+01
7.030000000000000249e+00,4.990543999999999869e+01
7.035000000000000142e+00,4.990458000000000283e+01
7.040000000000000036e+00,4.990274999999999750e+01
7.044999999999999929e+00,4.990037000000000234e+01
7.049999999999999822e+00,4.989947000000000088e+01
7.054999999999999716e+00,4.989708000000000254e+01
7.059999999999999609e+00,4.989101999999999748e+01
7.065000000000000391e+00,4.988971999999999696e+01
7.070000000000000284e+00,4.988920999999999850e+01
7.075000000000000178e+00,4.988678000000000168e+01
7.080000000000000071e+00,4.988640999999999792e+01
7.084999999999999964e+00,4.988600000000000279e+01
7.089999999999999858e+00,4.988475999999999999e+01
7.094999999999999751e+00,4.988248999999999711e+01
7.099999999999999645e+00,4.988138000000000005e+01
7.105000000000000426e+00,4.988105000000000189e+01
7.110000000000000320e+00,4.987874000000000052e+01
7.115000000000000213e+00,4.987872999999999735e+01
7.120000000000000107e+00,4.987736000000000303e+01
7.125000000000000000e+00,4.987570999999999799e+01
7.129999999999999893e+00,4.987315999999999860e+01
7.134999999999999787e+00,4.987209000000000003e+01
7.139999999999999680e+00,4.987068000000000012e+01
7.144999999999999574e+00,4.987039999999999651e+01
7.150000000000000355e+00,4.987037999999999727e+01
7.155000000000000249e+00,4.986887999999999721e+01
7.160000000000000142e+00,4.986711999999999989e+01
7.165000000000000036e+00,4.986663000000000068e+01
7.169999999999999929e+00,4.986513000000000062e+01
7.174999999999999822e+00,4.986209999999999809e+01
7.179999999999999716e+00,4.986209000000000202e+01
7.184999999999999609e+00,4.986072999999999666e+01
7.190000000000000391e+00,4.985802999999999940e+01
7.195000000000000284e+00,4.985730999999999824e+01
7.200000000000000178e+00,4.985558000000000334e+01
7.205000000000000071e+00,4.985457000000000249e+01
7.209999999999999964e+00,4.985455999999999932e+01
7.214999999999999858e+00,4.985271999999999792e+01
7.219999999999999751e+00,4.985238999999999976e+01
7.224999999999999645e+00,4.985170999999999708e+01
7.230000000000000426e+00,4.985009000000000157e+01
7.235000000000000320e+00,4.984944999999999737e+01
7.240000000000000213e+00,4.984855000000000302e+01
7.245000000000000107e+00,4.984853999999999985e+01
7.250000000000000000e+00,4.984792000000000201e+01
7.254999999999999893e+00,4.984438999999999709e+01
7.259999999999999787e+00,4.984378999999999849e+01
7.264999999999999680e+00,4.984290000000000020e+01
7.269999999999999574e+00,4.984004000000000190e+01
7.275000000000000355e+00,4.983959000000000117e+01
7.280000000000000249e+00,4.983928000000000225e+01
7.285000000000000142e+00,4.983850000000000335e+01
7.290000000000000036e+00,4.983742000000000161e+01
7.294999999999999929e+00,4.983512999999999948e+01
7.299999999999999822e+00,4.983290000000000219e+01
7.304999999999999716e+00,4.983221999999999952e+01
7.309999999999999609e+00,4.982829000000000264e+01
7.315000000000000391e+00,4.982795999999999736e+01
7.320000000000000284e+00,4.980284999999999940e+01
7.325000000000000178e+00,4.979903000000000191e+01
7.330000000000000071e+00,4.979758000000000351e+01
7.334999999999999964e+00,4.979570999999999970e+01
7.339999999999999858e+00,4.979364000000000345e+01
7.344999999999999751e+00,4.979363000000000028e+01
7.349999999999999645e+00,4.979301999999999850e+01
7.355000000000000426e+00,4.979254999999999853e+01
7.360000000000000320e+00,4.978224999999999767e+01
7.365000000000000213e+00,4.978119000000000227e+01
7.370000000000000107e+00,4.978002000000000038e+01
7.375000000000000000e+00,4.977212000000000103e+01
7.379999999999999893e+00,4.976129000000000246e+01
7.384999999999999787e+00,4.974860000000000326e+01
7.389999999999999680e+00,4.974795999999999907e+01
7.394999999999999574e+00,4.974763000000000090e+01
7.400000000000000355e+00,4.974663000000000324e+01
7.405000000000000249e+00,4.974210999999999672e+01
7.410000000000000142e+00,4.974108999999999980e+01
7.415000000000000036e+00,4.974092999999999876e+01
7.419999999999999929e+00,4.974054999999999893e+01
7.424999999999999822e+00,4.973859999999999815e+01
7.429999999999999716e+00,4.973758999999999730e+01
7.434999999999999609e+00,4.973716999999999899e+01
7.440000000000000391e+00,4.973597999999999786e+01
7.445000000000000284e+00,4.973501999999999867e+01
7.450000000000000178e+00,4.973427999999999827e+01
7.455000000000000071e+00,4.973425999999999902e+01
7.459999999999999964e+00,4.973058000000000334e+01
7.464999999999999858e+00,4.972937999999999903e+01
7.469999999999999751e+00,4.972910999999999859e+01
7.474999999999999645e+00,4.972780000000000200e+01
7.480000000000000426e+00,4.972722999999999871e+01
7.485000000000000320e+00,4.972570000000000334e+01
7.490000000000000213e+00,4.972375000000000256e+01
7.495000000000000107e+00,4.972346000000000288e+01
7.500000000000000000e+00,4.972245999999999810e+01
7.504999999999999893e+00,4.972207999999999828e+01
7.509999999999999787e+00,4.972019000000000233e+01
7.514999999999999680e+00,4.971992000000000189e+01
7.519999999999999574e+00,4.971907000000000210e+01
7.525000000000000355e+00,4.971864999999999668e+01
7.530000000000000249e+00,4.971838000000000335e+01
7.535000000000000142e+00,4.971757000000000204e+01
7.540000000000000036e+00,4.971603000000000350e+01
7.544999999999999929e+00,4.971200000000000330e+01
7.549999999999999822e+00,4.971115999999999957e+01
7.554999999999999716e+00,4.970712000000000330e+01
7.559999999999999609e+00,4.969787000000000177e+01
7.565000000000000391e+00,4.969754999999999967e+01
7.570000000000000284e+00,4.969545999999999708e+01
7.575000000000000178e+00,4.969478000000000151e+01
7.580000000000000071e+00,4.969346999999999781e+01
7.584999999999999964e+00,4.969218000000000046e+01
7.589999999999999858e+00,4.969218000000000046e+01
7.594999999999999751e+00,4.969084000000000145e+01
7.599999999999999645e+00,4.969019000000000119e+01
7.605000000000000426e+00,4.969017000000000195e+01
7.610000000000000320e+00,4.968937999999999988e+01
7.615000000000000213e+00,4.968773000000000195e+01
7.620000000000000107e+00,4.968630999999999887e+01
7.625000000000000000e+00,4.968422000000000338e+01
7.629999999999999893e+00,4.968202000000000140e+01
7.634999999999999787e+00,4.968101999999999663e+01
7.639999999999999680e+00,4.968101000000000056e+01
7.644999999999999574e+00,4.967864999999999753e+01
7.650000000000000355e+00,4.967750000000000199e+01
7.655000000000000249e+00,4.967605999999999966e+01
7.660000000000000142e+00,4.967470999999999748e+01
7.665000000000000036e+00,4.967342000000000013e+01
7.669999999999999929e+00,4.967150000000000176e+01
7.674999999999999822e+00,4.967150000000000176e+01
7.679999999999999716e+00,4.967069000000000045e+01
7.684999999999999609e+00,4.966895999999999844e+01
7.690000000000000391e+00,4.966199000000000296e+01
7.695000000000000284e+00,4.966147000000000133e+01
7.700000000000000178e+00,4.966015000000000157e+01
7.705000000000000071e+00,4.965858000000000061e+01
7.709999999999999964e+00,4.965843999999999880e+01
7.714999999999999858e+00,4.965789999999999793e+01
7.719999999999999751e+00,4.965476999999999919e+01
7.724999999999999645e+00,4.965350999999999715e+01
7.730000000000000426e+00,4.965308000000000277e+01
7.735000000000000320e+00,4.965138999999999925e+01
7.740000000000000213e+00,4.965138999999999925e+01
7.745000000000000107e+00,4.964003000000000299e+01
7.750000000000000000e+00,4.963221999999999667e+01
7.754999999999999893e+00,4.963186999999999927e+01
7.759999999999999787e+00,4.963040999999999769e+01
7.764999999999999680e+00,4.962738999999999834e+01
7.769999999999999574e+00,4.962163000000000324e+01
7.775000000000000355e+00,4.961860999999999677e+01
7.780000000000000249e+00,4.961775999999999698e+01
7.785000000000000142e+00,4.961437000000000097e+01
7.790000000000000036e+00,4.961372999999999678e+01
7.794999999999999929e+00,4.960996000000000095e+01
7.799999999999999822e+00,4.960922999999999661e+01
7.804999999999999716e+00,4.960887000000000313e+01
7.809999999999999609e+00,4.960855999999999710e+01
7.815000000000000391e+00,4.960656999999999783e+01
7.820000000000000284e+00,4.960634000000000299e+01
7.825000000000000178e+00,4.960439999999999827e+01
7.830000000000000071e+00,4.960287000000000290e+01
7.834999999999999964e+00,4.960246000000000066e+01
7.839999999999999858e+00,4.960195999999999827e+01
7.844999999999999751e+00,4.960155000000000314e+01
7.849999999999999645e+00,4.960025999999999868e+01
7.855000000000000426e+00,4.959958000000000311e+01
7.860000000000000320e+00,4.959875000000000256e+01
7.865000000000000213e+00,4.959834000000000032e+01
7.870000000000000107e+00,4.959714999999999918e+01
7.875000000000000000e+00,4.959548000000000201e+01
7.879999999999999893e+00,4.959427000000000163e+01
7.884999999999999787e+00,4.959364999999999668e+01
7.889999999999999680e+00,4.959288999999999703e+01
7.894999999999999574e+00,4.959158999999999651e+01
7.900000000000000355e+00,4.958997000000000099e+01
7.905000000000000249e+00,4.958896000000000015e+01
7.910000000000000142e+00,4.958896000000000015e+01
7.915000000000000036e+00,4.958715000000000117e+01
7.919999999999999929e+00,4.958644000000000318e+01
7.924999999999999822e+00,4.958626000000000289e+01
7.929999999999999716e+00,4.958545000000000158e+01
7.934999999999999609e+00,4.958285999999999660e+01
7.940000000000000391e+00,4.958283999999999736e+01
7.945000000000000284e+00,4.958268999999999949e+01
7.950000000000000178e+00,4.958218000000000103e+01
7.955000000000000071e+00,4.958216000000000179e+01
7.959999999999999964e+00,4.958176999999999879e+01
7.964999999999999858e+00,4.958151000000000153e+01
7.969999999999999751e+00,4.957939999999999969e+01
7.974999999999999645e+00,4.957800999999999902e+01
7.980000000000000426e+00,4.957730000000000103e+01
7.985000000000000320e+00,4.957462999999999909e+01
7.990000000000000213e+00,4.957433000000000334e+01
7.995000000000000107e+00,4.957260999999999740e+01
8.000000000000000000e+00,4.957231000000000165e+01


==> data/cg/large-cs/lp-curve/mssp-cs-5.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.421768999999999750e+01
2.999999999999999889e-02,5.420862999999999943e+01
3.500000000000000333e-02,5.420862999999999943e+01
4.000000000000000083e-02,5.418213000000000079e+01
4.499999999999999833e-02,5.412957999999999714e+01
5.000000000000000278e-02,5.377425999999999817e+01
5.500000000000000028e-02,5.334599999999999653e+01
5.999999999999999778e-02,5.334599999999999653e+01
6.500000000000000222e-02,5.332636999999999716e+01
7.000000000000000666e-02,5.332636999999999716e+01
7.499999999999999722e-02,5.330837999999999965e+01
8.000000000000000167e-02,5.314795999999999765e+01
8.500000000000000611e-02,5.310188999999999737e+01
8.999999999999999667e-02,5.302181000000000211e+01
9.500000000000000111e-02,5.286610000000000298e+01
1.000000000000000056e-01,5.284920000000000329e+01
1.049999999999999961e-01,5.284920000000000329e+01
1.100000000000000006e-01,5.284519999999999840e+01
1.150000000000000050e-01,5.270982000000000056e+01
1.199999999999999956e-01,5.266857999999999862e+01
1.250000000000000000e-01,5.265129999999999910e+01
1.300000000000000044e-01,5.252588999999999686e+01
1.350000000000000089e-01,5.242907000000000295e+01
1.400000000000000133e-01,5.238757999999999981e+01
1.449999999999999900e-01,5.235036000000000200e+01
1.499999999999999944e-01,5.224201999999999657e+01
1.549999999999999989e-01,5.222498000000000218e+01
1.600000000000000033e-01,5.221762999999999977e+01
1.650000000000000078e-01,5.219236000000000075e+01
1.700000000000000122e-01,5.210625999999999891e+01
1.749999999999999889e-01,5.202924000000000149e+01
1.799999999999999933e-01,5.196269999999999811e+01
1.849999999999999978e-01,5.190626000000000317e+01
1.900000000000000022e-01,5.188763999999999754e+01
1.950000000000000067e-01,5.188591999999999871e+01
2.000000000000000111e-01,5.187239000000000289e+01
2.049999999999999878e-01,5.179984000000000322e+01
2.099999999999999922e-01,5.173237999999999914e+01
2.149999999999999967e-01,5.161890999999999963e+01
2.200000000000000011e-01,5.158841000000000321e+01
2.250000000000000056e-01,5.156665999999999883e+01
2.300000000000000100e-01,5.156665999999999883e+01
2.349999999999999867e-01,5.155357000000000056e+01
2.399999999999999911e-01,5.155357000000000056e+01
2.449999999999999956e-01,5.148736999999999853e+01
2.500000000000000000e-01,5.138289000000000328e+01
2.550000000000000044e-01,5.132491999999999877e+01
2.600000000000000089e-01,5.130062999999999818e+01
2.650000000000000133e-01,5.129894000000000176e+01
2.700000000000000178e-01,5.128329000000000093e+01
2.750000000000000222e-01,5.127400999999999698e+01
2.800000000000000266e-01,5.113830000000000098e+01
2.849999999999999756e-01,5.073490000000000322e+01
2.899999999999999800e-01,5.068764000000000181e+01
2.949999999999999845e-01,5.065581999999999852e+01
2.999999999999999889e-01,5.064961999999999875e+01
3.049999999999999933e-01,5.064817000000000036e+01
3.099999999999999978e-01,5.064137000000000199e+01
3.150000000000000022e-01,5.060712000000000188e+01
3.200000000000000067e-01,5.055796999999999741e+01
3.250000000000000111e-01,5.048076999999999970e+01
3.300000000000000155e-01,5.043628999999999962e+01
3.350000000000000200e-01,5.040438000000000329e+01
3.400000000000000244e-01,5.039907999999999788e+01
3.449999999999999734e-01,5.039320000000000022e+01
3.499999999999999778e-01,5.027660000000000196e+01
3.549999999999999822e-01,5.014063999999999766e+01
3.599999999999999867e-01,4.993131999999999948e+01
3.649999999999999911e-01,4.982018000000000058e+01
3.699999999999999956e-01,4.973660999999999888e+01
3.750000000000000000e-01,4.972120999999999924e+01
3.800000000000000044e-01,4.972030000000000172e+01
3.850000000000000089e-01,4.967587999999999937e+01
3.900000000000000133e-01,4.965820000000000078e+01
3.950000000000000178e-01,4.965471999999999753e+01
4.000000000000000222e-01,4.961392000000000024e+01
4.050000000000000266e-01,4.956850000000000023e+01
4.099999999999999756e-01,4.954966000000000292e+01
4.149999999999999800e-01,4.953065000000000140e+01
4.199999999999999845e-01,4.950171000000000276e+01
4.249999999999999889e-01,4.948183999999999827e+01
4.299999999999999933e-01,4.948085999999999984e+01
4.349999999999999978e-01,4.947066000000000230e+01
4.400000000000000022e-01,4.943860000000000099e+01
4.450000000000000067e-01,4.940892000000000195e+01
4.500000000000000111e-01,4.938772999999999769e+01
4.550000000000000155e-01,4.934731000000000023e+01
4.600000000000000200e-01,4.932853999999999672e+01
4.650000000000000244e-01,4.932177999999999685e+01
4.699999999999999734e-01,4.931166000000000338e+01
4.749999999999999778e-01,4.929699000000000098e+01
4.799999999999999822e-01,4.927711000000000041e+01
4.849999999999999867e-01,4.923763999999999896e+01
4.899999999999999911e-01,4.907838000000000278e+01
4.949999999999999956e-01,4.893475000000000108e+01
5.000000000000000000e-01,4.892439000000000249e+01
5.050000000000000044e-01,4.892275999999999669e+01
5.100000000000000089e-01,4.892201000000000022e+01
5.150000000000000133e-01,4.891114999999999924e+01
5.200000000000000178e-01,4.887328000000000117e+01
5.250000000000000222e-01,4.883418000000000347e+01
5.300000000000000266e-01,4.880989000000000289e+01
5.350000000000000311e-01,4.879677000000000220e+01
5.400000000000000355e-01,4.879003000000000156e+01
5.450000000000000400e-01,4.878840000000000288e+01
5.500000000000000444e-01,4.878293000000000035e+01
5.550000000000000488e-01,4.876407999999999987e+01
5.600000000000000533e-01,4.873313000000000272e+01
5.649999999999999467e-01,4.869838000000000022e+01
5.699999999999999512e-01,4.868383999999999645e+01
5.749999999999999556e-01,4.867548000000000030e+01
5.799999999999999600e-01,4.867170999999999736e+01
5.849999999999999645e-01,4.866299000000000063e+01
5.899999999999999689e-01,4.865335999999999927e+01
5.949999999999999734e-01,4.862774000000000285e+01
5.999999999999999778e-01,4.855738999999999805e+01
6.049999999999999822e-01,4.850957999999999970e+01
6.099999999999999867e-01,4.836901999999999902e+01
6.149999999999999911e-01,4.832643999999999807e+01
6.199999999999999956e-01,4.827944999999999709e+01
6.250000000000000000e-01,4.827053000000000083e+01
6.300000000000000044e-01,4.825782999999999845e+01
6.350000000000000089e-01,4.824369000000000085e+01
6.400000000000000133e-01,4.821372000000000213e+01
6.450000000000000178e-01,4.820434999999999803e+01
6.500000000000000222e-01,4.819500000000000028e+01
6.550000000000000266e-01,4.818028999999999940e+01
6.600000000000000311e-01,4.816396999999999906e+01
6.650000000000000355e-01,4.815814000000000306e+01
6.700000000000000400e-01,4.814876000000000289e+01
6.750000000000000444e-01,4.814294000000000295e+01
6.800000000000000488e-01,4.811153000000000191e+01
6.850000000000000533e-01,4.810983000000000231e+01
6.899999999999999467e-01,4.809944000000000131e+01
6.949999999999999512e-01,4.807710000000000150e+01
6.999999999999999556e-01,4.800274999999999892e+01
7.049999999999999600e-01,4.787306999999999846e+01
7.099999999999999645e-01,4.786838000000000193e+01
7.149999999999999689e-01,4.785260999999999854e+01
7.199999999999999734e-01,4.782822000000000173e+01
7.249999999999999778e-01,4.782287999999999784e+01
7.299999999999999822e-01,4.780216999999999672e+01
7.349999999999999867e-01,4.779560000000000031e+01
7.399999999999999911e-01,4.778663999999999845e+01
7.449999999999999956e-01,4.778341000000000349e+01
7.500000000000000000e-01,4.777767000000000053e+01
7.550000000000000044e-01,4.776794000000000295e+01
7.600000000000000089e-01,4.774598000000000297e+01
7.650000000000000133e-01,4.773219999999999885e+01
7.700000000000000178e-01,4.772399999999999665e+01
7.750000000000000222e-01,4.770810000000000173e+01
7.800000000000000266e-01,4.770571000000000339e+01
7.850000000000000311e-01,4.769771000000000072e+01
7.900000000000000355e-01,4.769203000000000259e+01
7.950000000000000400e-01,4.768240000000000123e+01
8.000000000000000444e-01,4.765872999999999848e+01
8.050000000000000488e-01,4.765462999999999738e+01
8.100000000000000533e-01,4.763971999999999696e+01
8.149999999999999467e-01,4.763794999999999646e+01
8.199999999999999512e-01,4.763360999999999734e+01
8.249999999999999556e-01,4.763215999999999894e+01
8.299999999999999600e-01,4.762554000000000087e+01
8.349999999999999645e-01,4.760943999999999932e+01
8.399999999999999689e-01,4.759579999999999700e+01
8.449999999999999734e-01,4.758518999999999721e+01
8.499999999999999778e-01,4.754267000000000110e+01
8.549999999999999822e-01,4.753735999999999962e+01
8.599999999999999867e-01,4.747722000000000264e+01
8.649999999999999911e-01,4.739204999999999757e+01
8.699999999999999956e-01,4.732339000000000340e+01
8.750000000000000000e-01,4.731557999999999709e+01
8.800000000000000044e-01,4.730290000000000106e+01
8.850000000000000089e-01,4.729641999999999769e+01
8.900000000000000133e-01,4.728788000000000125e+01
8.950000000000000178e-01,4.728714999999999691e+01
9.000000000000000222e-01,4.728092999999999790e+01
9.050000000000000266e-01,4.727102000000000004e+01
9.100000000000000311e-01,4.720058000000000220e+01
9.150000000000000355e-01,4.712389999999999901e+01
9.200000000000000400e-01,4.707784999999999798e+01
9.250000000000000444e-01,4.707330000000000325e+01
9.300000000000000488e-01,4.706947000000000259e+01
9.350000000000000533e-01,4.706459999999999866e+01
9.399999999999999467e-01,4.705395999999999646e+01
9.449999999999999512e-01,4.705172999999999917e+01
9.499999999999999556e-01,4.704084000000000287e+01
9.549999999999999600e-01,4.703408999999999907e+01
9.599999999999999645e-01,4.702664999999999651e+01
9.649999999999999689e-01,4.702042000000000144e+01
9.699999999999999734e-01,4.701313999999999993e+01
9.749999999999999778e-01,4.699976999999999805e+01
9.799999999999999822e-01,4.699651999999999674e+01
9.849999999999999867e-01,4.699266999999999683e+01
9.899999999999999911e-01,4.698478999999999672e+01
9.949999999999999956e-01,4.698055999999999699e+01
1.000000000000000000e+00,4.697509000000000157e+01
1.004999999999999893e+00,4.650066999999999950e+01
1.010000000000000009e+00,4.601962999999999937e+01
1.014999999999999902e+00,4.601724000000000103e+01
1.020000000000000018e+00,4.601315999999999917e+01
1.024999999999999911e+00,4.600650000000000261e+01
1.030000000000000027e+00,4.600036999999999665e+01
1.034999999999999920e+00,4.599446999999999974e+01
1.040000000000000036e+00,4.598084000000000060e+01
1.044999999999999929e+00,4.597223999999999933e+01
1.050000000000000044e+00,4.597155999999999665e+01
1.054999999999999938e+00,4.596741999999999706e+01
1.060000000000000053e+00,4.596287000000000234e+01
1.064999999999999947e+00,4.596200000000000330e+01
1.070000000000000062e+00,4.595732999999999890e+01
1.074999999999999956e+00,4.594821000000000311e+01
1.080000000000000071e+00,4.547773000000000110e+01
1.084999999999999964e+00,4.547086000000000183e+01
1.090000000000000080e+00,4.546665999999999741e+01
1.094999999999999973e+00,4.545976999999999890e+01
1.100000000000000089e+00,4.543515000000000015e+01
1.104999999999999982e+00,4.540648000000000195e+01
1.110000000000000098e+00,4.540126000000000062e+01
1.114999999999999991e+00,4.536965000000000003e+01
1.120000000000000107e+00,4.529081999999999653e+01
1.125000000000000000e+00,4.521193000000000239e+01
1.129999999999999893e+00,4.511498999999999882e+01
1.135000000000000009e+00,4.466136999999999802e+01
1.139999999999999902e+00,4.464488999999999663e+01
1.145000000000000018e+00,4.419174000000000291e+01
1.149999999999999911e+00,4.371629999999999683e+01
1.155000000000000027e+00,4.371189999999999998e+01
1.159999999999999920e+00,4.370542999999999978e+01
1.165000000000000036e+00,4.369915999999999912e+01
1.169999999999999929e+00,4.369407000000000352e+01
1.175000000000000044e+00,4.369238000000000000e+01
1.179999999999999938e+00,4.368977999999999895e+01
1.185000000000000053e+00,4.368231000000000108e+01
1.189999999999999947e+00,4.323196000000000083e+01
1.195000000000000062e+00,4.322653999999999996e+01
1.199999999999999956e+00,4.322245999999999810e+01
1.205000000000000071e+00,4.321862000000000137e+01
1.209999999999999964e+00,4.321743000000000023e+01
1.215000000000000080e+00,4.273268999999999807e+01
1.219999999999999973e+00,4.272923000000000116e+01
1.225000000000000089e+00,4.272279999999999944e+01
1.229999999999999982e+00,4.271553000000000111e+01
1.235000000000000098e+00,4.271020999999999646e+01
1.239999999999999991e+00,4.270980999999999739e+01
1.245000000000000107e+00,4.270600999999999914e+01
1.250000000000000000e+00,4.270396999999999821e+01
1.254999999999999893e+00,4.269899000000000200e+01
1.260000000000000009e+00,4.269720000000000226e+01
1.264999999999999902e+00,4.269369999999999976e+01
1.270000000000000018e+00,4.269001000000000090e+01
1.274999999999999911e+00,4.268388999999999811e+01
1.280000000000000027e+00,4.268211999999999762e+01
1.284999999999999920e+00,4.267708999999999975e+01
1.290000000000000036e+00,4.267318000000000211e+01
1.294999999999999929e+00,4.266687999999999903e+01
1.300000000000000044e+00,4.266494999999999749e+01
1.304999999999999938e+00,4.266109999999999758e+01
1.310000000000000053e+00,4.265968000000000160e+01
1.314999999999999947e+00,4.265576999999999686e+01
1.320000000000000062e+00,4.265426000000000073e+01
1.324999999999999956e+00,4.264894999999999925e+01
1.330000000000000071e+00,4.264728000000000208e+01
1.334999999999999964e+00,4.262872000000000128e+01
1.340000000000000080e+00,4.256553999999999860e+01
1.344999999999999973e+00,4.254932000000000158e+01
1.350000000000000089e+00,4.251749999999999829e+01
1.354999999999999982e+00,4.250903000000000276e+01
1.360000000000000098e+00,4.246576999999999913e+01
1.364999999999999991e+00,4.246153000000000333e+01
1.370000000000000107e+00,4.243941999999999837e+01
1.375000000000000000e+00,4.237487999999999744e+01
1.379999999999999893e+00,4.233323000000000036e+01
1.385000000000000009e+00,4.233084000000000202e+01
1.389999999999999902e+00,4.232945999999999742e+01
1.395000000000000018e+00,4.232253999999999650e+01
1.399999999999999911e+00,4.232005000000000194e+01
1.405000000000000027e+00,4.231416999999999717e+01
1.409999999999999920e+00,4.231083999999999889e+01
1.415000000000000036e+00,4.230778999999999712e+01
1.419999999999999929e+00,4.230411999999999750e+01
1.425000000000000044e+00,4.230205000000000126e+01
1.429999999999999938e+00,4.229789000000000243e+01
1.435000000000000053e+00,4.229330000000000211e+01
1.439999999999999947e+00,4.229187999999999903e+01
1.445000000000000062e+00,4.228804000000000229e+01
1.449999999999999956e+00,4.228614999999999924e+01
1.455000000000000071e+00,4.228392999999999802e+01
1.459999999999999964e+00,4.228372000000000241e+01
1.465000000000000080e+00,4.227864000000000289e+01
1.469999999999999973e+00,4.227438999999999680e+01
1.475000000000000089e+00,4.227033999999999736e+01
1.479999999999999982e+00,4.226353999999999900e+01
1.485000000000000098e+00,4.226050000000000040e+01
1.489999999999999991e+00,4.225972000000000151e+01
1.495000000000000107e+00,4.225804000000000116e+01
1.500000000000000000e+00,4.225600000000000023e+01
1.504999999999999893e+00,4.225397999999999854e+01
1.510000000000000009e+00,4.224985999999999819e+01
1.514999999999999902e+00,4.224613000000000085e+01
1.520000000000000018e+00,4.224363000000000312e+01
1.524999999999999911e+00,4.224130000000000251e+01
1.530000000000000027e+00,4.223955000000000126e+01
1.534999999999999920e+00,4.222565999999999775e+01
1.540000000000000036e+00,4.222316000000000003e+01
1.544999999999999929e+00,4.221732999999999691e+01
1.550000000000000044e+00,4.219962999999999909e+01
1.554999999999999938e+00,4.216810999999999865e+01
1.560000000000000053e+00,4.210193000000000296e+01
1.564999999999999947e+00,4.209949000000000296e+01
1.570000000000000062e+00,4.209808999999999912e+01
1.574999999999999956e+00,4.209613999999999834e+01
1.580000000000000071e+00,4.209317000000000064e+01
1.584999999999999964e+00,4.209163999999999817e+01
1.590000000000000080e+00,4.208612000000000108e+01
1.594999999999999973e+00,4.208191000000000059e+01
1.600000000000000089e+00,4.208176999999999879e+01
1.604999999999999982e+00,4.207563999999999993e+01
1.610000000000000098e+00,4.205695000000000050e+01
1.614999999999999991e+00,4.203611999999999682e+01
1.620000000000000107e+00,4.203500999999999976e+01
1.625000000000000000e+00,4.199904000000000082e+01
1.629999999999999893e+00,4.194391000000000247e+01
1.635000000000000009e+00,4.191505999999999688e+01
1.639999999999999902e+00,4.191382000000000119e+01
1.645000000000000018e+00,4.191237000000000279e+01
1.649999999999999911e+00,4.190935999999999950e+01
1.655000000000000027e+00,4.190583000000000169e+01
1.659999999999999920e+00,4.190321000000000140e+01
1.665000000000000036e+00,4.189873999999999654e+01
1.669999999999999929e+00,4.189580000000000126e+01
1.675000000000000044e+00,4.189354000000000156e+01
1.679999999999999938e+00,4.189095999999999975e+01
1.685000000000000053e+00,4.187418000000000262e+01
1.689999999999999947e+00,4.187125999999999948e+01
1.695000000000000062e+00,4.186955999999999989e+01
1.699999999999999956e+00,4.186827999999999861e+01
1.705000000000000071e+00,4.186560999999999666e+01
1.709999999999999964e+00,4.186417999999999751e+01
1.715000000000000080e+00,4.186055999999999955e+01
1.719999999999999973e+00,4.185902999999999707e+01
1.725000000000000089e+00,4.185515000000000185e+01
1.729999999999999982e+00,4.184953999999999752e+01
1.735000000000000098e+00,4.184787000000000035e+01
1.739999999999999991e+00,4.184646999999999650e+01
1.745000000000000107e+00,4.184371999999999758e+01
1.750000000000000000e+00,4.184244999999999948e+01
1.754999999999999893e+00,4.183944999999999936e+01
1.760000000000000009e+00,4.183715999999999724e+01
1.764999999999999902e+00,4.182300999999999647e+01
1.770000000000000018e+00,4.177485000000000070e+01
1.774999999999999911e+00,4.175164000000000186e+01
1.780000000000000027e+00,4.173657999999999646e+01
1.784999999999999920e+00,4.173382000000000147e+01
1.790000000000000036e+00,4.173114999999999952e+01
1.794999999999999929e+00,4.172637000000000285e+01
1.800000000000000044e+00,4.172390000000000043e+01
1.804999999999999938e+00,4.172198000000000206e+01
1.810000000000000053e+00,4.171941999999999950e+01
1.814999999999999947e+00,4.168083000000000027e+01
1.820000000000000062e+00,4.167987000000000108e+01
1.824999999999999956e+00,4.167777999999999849e+01
1.830000000000000071e+00,4.167736000000000018e+01
1.834999999999999964e+00,4.167347999999999786e+01
1.840000000000000080e+00,4.167038999999999760e+01
1.844999999999999973e+00,4.166736999999999824e+01
1.850000000000000089e+00,4.166512999999999778e+01
1.854999999999999982e+00,4.166187000000000040e+01
1.860000000000000098e+00,4.164479000000000042e+01
1.864999999999999991e+00,4.162856000000000023e+01
1.870000000000000107e+00,4.162429999999999808e+01
1.875000000000000000e+00,4.160289999999999822e+01
1.879999999999999893e+00,4.154055999999999926e+01
1.885000000000000009e+00,4.152288999999999675e+01
1.889999999999999902e+00,4.152141000000000304e+01
1.895000000000000018e+00,4.152017000000000024e+01
1.899999999999999911e+00,4.151937999999999818e+01
1.905000000000000027e+00,4.151550000000000296e+01
1.909999999999999920e+00,4.151295999999999964e+01
1.915000000000000036e+00,4.150896999999999792e+01
1.919999999999999929e+00,4.150502999999999787e+01
1.925000000000000044e+00,4.150477999999999668e+01
1.929999999999999938e+00,4.150280999999999665e+01
1.935000000000000053e+00,4.150135000000000218e+01
1.939999999999999947e+00,4.150025999999999726e+01
1.945000000000000062e+00,4.149779999999999802e+01
1.949999999999999956e+00,4.149531000000000347e+01
1.955000000000000071e+00,4.149298999999999893e+01
1.959999999999999964e+00,4.149195999999999884e+01
1.965000000000000080e+00,4.149049000000000120e+01
1.969999999999999973e+00,4.148727000000000231e+01
1.975000000000000089e+00,4.148463000000000278e+01
1.979999999999999982e+00,4.148232999999999748e+01
1.985000000000000098e+00,4.143346999999999980e+01
1.989999999999999991e+00,4.140896999999999650e+01
1.995000000000000107e+00,4.139558999999999855e+01
2.000000000000000000e+00,4.137290000000000134e+01
2.004999999999999893e+00,4.137048000000000059e+01
2.009999999999999787e+00,4.136905000000000143e+01
2.015000000000000124e+00,4.136728999999999701e+01
2.020000000000000018e+00,4.136603999999999814e+01
2.024999999999999911e+00,4.136281000000000319e+01
2.029999999999999805e+00,4.136258000000000123e+01
2.035000000000000142e+00,4.135846999999999696e+01
2.040000000000000036e+00,4.135721000000000203e+01
2.044999999999999929e+00,4.135325999999999880e+01
2.049999999999999822e+00,4.135159000000000162e+01
2.055000000000000160e+00,4.134940999999999889e+01
2.060000000000000053e+00,4.134716999999999842e+01
2.064999999999999947e+00,4.134452999999999889e+01
2.069999999999999840e+00,4.134367999999999910e+01
2.075000000000000178e+00,4.134165000000000134e+01
2.080000000000000071e+00,4.134033000000000158e+01
2.084999999999999964e+00,4.133885000000000076e+01
2.089999999999999858e+00,4.133863000000000198e+01
2.095000000000000195e+00,4.133368000000000109e+01
2.100000000000000089e+00,4.133238000000000056e+01
2.104999999999999982e+00,4.132878000000000185e+01
2.109999999999999876e+00,4.132621000000000322e+01
2.115000000000000213e+00,4.131042999999999665e+01
2.120000000000000107e+00,4.130944000000000216e+01
2.125000000000000000e+00,4.129169000000000267e+01
2.129999999999999893e+00,4.121950999999999965e+01
2.134999999999999787e+00,4.120306999999999675e+01
2.140000000000000124e+00,4.120224000000000331e+01
2.145000000000000018e+00,4.120148999999999972e+01
2.149999999999999911e+00,4.119930999999999699e+01
2.154999999999999805e+00,4.119671999999999912e+01
2.160000000000000142e+00,4.119449000000000183e+01
2.165000000000000036e+00,4.119257000000000346e+01
2.169999999999999929e+00,4.118851000000000084e+01
2.174999999999999822e+00,4.118540000000000134e+01
2.180000000000000160e+00,4.118491999999999820e+01
2.185000000000000053e+00,4.118384999999999962e+01
2.189999999999999947e+00,4.118216000000000321e+01
2.194999999999999840e+00,4.117983000000000260e+01
2.200000000000000178e+00,4.116848000000000241e+01
2.205000000000000071e+00,4.112821999999999889e+01
2.209999999999999964e+00,4.110683999999999827e+01
2.214999999999999858e+00,4.109416000000000224e+01
2.220000000000000195e+00,4.109309999999999974e+01
2.225000000000000089e+00,4.109167999999999665e+01
2.229999999999999982e+00,4.106694999999999851e+01
2.234999999999999876e+00,4.106356000000000250e+01
2.240000000000000213e+00,4.106150000000000233e+01
2.245000000000000107e+00,4.105933999999999884e+01
2.250000000000000000e+00,4.105814000000000163e+01
2.254999999999999893e+00,4.105693000000000126e+01
2.259999999999999787e+00,4.105485000000000184e+01
2.265000000000000124e+00,4.105420999999999765e+01
2.270000000000000018e+00,4.105263000000000062e+01
2.274999999999999911e+00,4.105100999999999800e+01
2.279999999999999805e+00,4.104943999999999704e+01
2.285000000000000142e+00,4.104729999999999990e+01
2.290000000000000036e+00,4.102270000000000039e+01
2.294999999999999929e+00,4.101935000000000286e+01
2.299999999999999822e+00,4.101670000000000016e+01
2.305000000000000160e+00,4.101592000000000127e+01
2.310000000000000053e+00,4.101442000000000121e+01
2.314999999999999947e+00,4.101368000000000080e+01
2.319999999999999840e+00,4.100999000000000194e+01
2.325000000000000178e+00,4.100784000000000162e+01
2.330000000000000071e+00,4.100699999999999790e+01
2.334999999999999964e+00,4.100621999999999900e+01
2.339999999999999858e+00,4.100462999999999880e+01
2.345000000000000195e+00,4.100426999999999822e+01
2.350000000000000089e+00,4.099980000000000047e+01
2.354999999999999982e+00,4.099882999999999811e+01
2.359999999999999876e+00,4.099293000000000120e+01
2.365000000000000213e+00,4.099025999999999925e+01
2.370000000000000107e+00,4.096338999999999686e+01
2.375000000000000000e+00,4.096199000000000012e+01
2.379999999999999893e+00,4.091158000000000072e+01
2.384999999999999787e+00,4.088497000000000270e+01
2.390000000000000124e+00,4.088347999999999871e+01
2.395000000000000018e+00,4.087411999999999779e+01
2.399999999999999911e+00,4.087142999999999660e+01
2.404999999999999805e+00,4.087062000000000239e+01
2.410000000000000142e+00,4.086945999999999657e+01
2.415000000000000036e+00,4.085842999999999847e+01
2.419999999999999929e+00,4.082222999999999757e+01
2.424999999999999822e+00,4.080234999999999701e+01
2.430000000000000160e+00,4.078909999999999769e+01
2.435000000000000053e+00,4.078799999999999670e+01
2.439999999999999947e+00,4.078542000000000201e+01
2.444999999999999840e+00,4.078426000000000329e+01
2.450000000000000178e+00,4.078396999999999650e+01
2.455000000000000071e+00,4.078193999999999875e+01
2.459999999999999964e+00,4.078078000000000003e+01
2.464999999999999858e+00,4.078049000000000035e+01
2.470000000000000195e+00,4.077777999999999992e+01
2.475000000000000089e+00,4.077633000000000152e+01
2.479999999999999982e+00,4.077461999999999875e+01
2.484999999999999876e+00,4.077199000000000240e+01
2.490000000000000213e+00,4.076953000000000316e+01
2.495000000000000107e+00,4.076827000000000112e+01
2.500000000000000000e+00,4.076646000000000214e+01
2.504999999999999893e+00,4.076527999999999707e+01
2.509999999999999787e+00,4.076337000000000188e+01
2.515000000000000124e+00,4.076281000000000176e+01
2.520000000000000018e+00,4.076032000000000011e+01
2.524999999999999911e+00,4.075932000000000244e+01
2.529999999999999805e+00,4.075889999999999702e+01
2.535000000000000142e+00,4.075793000000000177e+01
2.540000000000000036e+00,4.075634000000000157e+01
2.544999999999999929e+00,4.075397000000000247e+01
2.549999999999999822e+00,4.075081000000000131e+01
2.555000000000000160e+00,4.074768999999999863e+01
2.560000000000000053e+00,4.074522000000000332e+01
2.564999999999999947e+00,4.074504999999999910e+01
2.569999999999999840e+00,4.074410000000000309e+01
2.575000000000000178e+00,4.074322000000000088e+01
2.580000000000000071e+00,4.074110999999999905e+01
2.584999999999999964e+00,4.073928000000000083e+01
2.589999999999999858e+00,4.073792000000000257e+01
2.595000000000000195e+00,4.073736000000000246e+01
2.600000000000000089e+00,4.073440999999999690e+01
2.604999999999999982e+00,4.073389000000000237e+01
2.609999999999999876e+00,4.073326999999999742e+01
2.615000000000000213e+00,4.073082000000000136e+01
2.620000000000000107e+00,4.071527999999999992e+01
2.625000000000000000e+00,4.070156999999999670e+01
2.629999999999999893e+00,4.066526000000000352e+01
2.634999999999999787e+00,4.059076000000000306e+01
2.640000000000000124e+00,4.057312000000000296e+01
2.645000000000000018e+00,4.055465000000000231e+01
2.649999999999999911e+00,4.055456999999999823e+01
2.654999999999999805e+00,4.055185000000000173e+01
2.660000000000000142e+00,4.055120999999999754e+01
2.665000000000000036e+00,4.054977000000000231e+01
2.669999999999999929e+00,4.054872999999999905e+01
2.674999999999999822e+00,4.054778999999999911e+01
2.680000000000000160e+00,4.054368000000000194e+01
2.685000000000000053e+00,4.054055999999999926e+01
2.689999999999999947e+00,4.053999999999999915e+01
2.694999999999999840e+00,4.053858000000000317e+01
2.700000000000000178e+00,4.053777999999999793e+01
2.705000000000000071e+00,4.053663999999999845e+01
2.709999999999999964e+00,4.053623000000000332e+01
2.714999999999999858e+00,4.053506000000000142e+01
2.720000000000000195e+00,4.053307000000000215e+01
2.725000000000000089e+00,4.053085999999999700e+01
2.729999999999999982e+00,4.052987000000000251e+01
2.734999999999999876e+00,4.052884000000000242e+01
2.740000000000000213e+00,4.052803999999999718e+01
2.745000000000000107e+00,4.052492999999999768e+01
2.750000000000000000e+00,4.052286000000000143e+01
2.754999999999999893e+00,4.052183000000000135e+01
2.759999999999999787e+00,4.052049000000000234e+01
2.765000000000000124e+00,4.051843000000000217e+01
2.770000000000000018e+00,4.051706000000000074e+01
2.774999999999999911e+00,4.051688000000000045e+01
2.779999999999999805e+00,4.051505999999999830e+01
2.785000000000000142e+00,4.051427000000000334e+01
2.790000000000000036e+00,4.051299999999999812e+01
2.794999999999999929e+00,4.051140000000000185e+01
2.799999999999999822e+00,4.051055000000000206e+01
2.805000000000000160e+00,4.050762999999999892e+01
2.810000000000000053e+00,4.050471000000000288e+01
2.814999999999999947e+00,4.050339000000000311e+01
2.819999999999999840e+00,4.050189000000000306e+01
2.825000000000000178e+00,4.050162000000000262e+01
2.830000000000000071e+00,4.050012999999999863e+01
2.834999999999999964e+00,4.049974000000000274e+01
2.839999999999999858e+00,4.049855999999999767e+01
2.845000000000000195e+00,4.049557000000000073e+01
2.850000000000000089e+00,4.048695000000000022e+01
2.854999999999999982e+00,4.046374000000000137e+01
2.859999999999999876e+00,4.043970999999999805e+01
2.865000000000000213e+00,4.043139999999999645e+01
2.870000000000000107e+00,4.042893000000000114e+01
2.875000000000000000e+00,4.040458000000000283e+01
2.879999999999999893e+00,4.038929000000000258e+01
2.884999999999999787e+00,4.033270999999999873e+01
2.890000000000000124e+00,4.033203999999999922e+01
2.895000000000000018e+00,4.033149999999999835e+01
2.899999999999999911e+00,4.033113999999999777e+01
2.904999999999999805e+00,4.032961000000000240e+01
2.910000000000000142e+00,4.032853000000000065e+01
2.915000000000000036e+00,4.032760999999999996e+01
2.919999999999999929e+00,4.032556999999999903e+01
2.924999999999999822e+00,4.032334999999999781e+01
2.930000000000000160e+00,4.032236000000000331e+01
2.935000000000000053e+00,4.032162000000000290e+01
2.939999999999999947e+00,4.031922999999999746e+01
2.944999999999999840e+00,4.031710999999999956e+01
2.950000000000000178e+00,4.031613000000000113e+01
2.955000000000000071e+00,4.031548000000000087e+01
2.959999999999999964e+00,4.031437999999999988e+01
2.964999999999999858e+00,4.031240999999999985e+01
2.970000000000000195e+00,4.031152999999999764e+01
2.975000000000000089e+00,4.031128999999999962e+01
2.979999999999999982e+00,4.030984000000000123e+01
2.984999999999999876e+00,4.030810000000000315e+01
2.990000000000000213e+00,4.030756999999999834e+01
2.995000000000000107e+00,4.030615999999999843e+01
3.000000000000000000e+00,4.030490000000000350e+01
3.004999999999999893e+00,4.029894000000000176e+01
3.009999999999999787e+00,4.029679000000000144e+01
3.015000000000000124e+00,4.029630000000000223e+01
3.020000000000000018e+00,4.029583000000000226e+01
3.024999999999999911e+00,4.029482000000000141e+01
3.029999999999999805e+00,4.029390999999999678e+01
3.035000000000000142e+00,4.029312000000000182e+01
3.040000000000000036e+00,4.029229999999999734e+01
3.044999999999999929e+00,4.029014000000000095e+01
3.049999999999999822e+00,4.028822999999999865e+01
3.055000000000000160e+00,4.028748000000000218e+01
3.060000000000000053e+00,4.028672000000000253e+01
3.064999999999999947e+00,4.028578000000000259e+01
3.069999999999999840e+00,4.025401000000000096e+01
3.075000000000000178e+00,4.024127000000000010e+01
3.080000000000000071e+00,4.024020999999999759e+01
3.084999999999999964e+00,4.022471999999999781e+01
3.089999999999999858e+00,4.022281999999999869e+01
3.095000000000000195e+00,4.022216999999999842e+01
3.100000000000000089e+00,4.022178000000000253e+01
3.104999999999999982e+00,4.022129999999999939e+01
3.109999999999999876e+00,4.021920999999999680e+01
3.115000000000000213e+00,4.021804000000000201e+01
3.120000000000000107e+00,4.020824000000000353e+01
3.125000000000000000e+00,4.019691999999999865e+01
3.129999999999999893e+00,4.018527000000000271e+01
3.134999999999999787e+00,4.016221000000000174e+01
3.140000000000000124e+00,4.013179999999999836e+01
3.145000000000000018e+00,4.013069999999999737e+01
3.149999999999999911e+00,4.012955999999999790e+01
3.154999999999999805e+00,4.012895000000000323e+01
3.160000000000000142e+00,4.012854999999999706e+01
3.165000000000000036e+00,4.012727999999999895e+01
3.169999999999999929e+00,4.012545000000000073e+01
3.174999999999999822e+00,4.012503999999999849e+01
3.180000000000000160e+00,4.012290000000000134e+01
3.185000000000000053e+00,4.012232999999999805e+01
3.189999999999999947e+00,4.012165999999999855e+01
3.194999999999999840e+00,4.011997999999999820e+01
3.200000000000000178e+00,4.011755999999999744e+01
3.205000000000000071e+00,4.011616999999999678e+01
3.209999999999999964e+00,4.011384999999999934e+01
3.214999999999999858e+00,4.011299999999999955e+01
3.220000000000000195e+00,4.011225000000000307e+01
3.225000000000000089e+00,4.011207999999999885e+01
3.229999999999999982e+00,4.011128999999999678e+01
3.234999999999999876e+00,4.011045000000000016e+01
3.240000000000000213e+00,4.011001000000000261e+01
3.245000000000000107e+00,4.010813999999999879e+01
3.250000000000000000e+00,4.010625000000000284e+01
3.254999999999999893e+00,4.010497000000000156e+01
3.259999999999999787e+00,4.010434000000000054e+01
3.265000000000000124e+00,4.010150999999999755e+01
3.270000000000000018e+00,4.010018000000000171e+01
3.274999999999999911e+00,4.009908999999999679e+01
3.279999999999999805e+00,4.009863000000000000e+01
3.285000000000000142e+00,4.008997000000000099e+01
3.290000000000000036e+00,4.007724999999999937e+01
3.294999999999999929e+00,4.006992000000000331e+01
3.299999999999999822e+00,4.004690999999999690e+01
3.305000000000000160e+00,4.004556000000000182e+01
3.310000000000000053e+00,4.004467999999999961e+01
3.314999999999999947e+00,4.004328999999999894e+01
3.319999999999999840e+00,4.004276000000000124e+01
3.325000000000000178e+00,4.004171000000000191e+01
3.330000000000000071e+00,4.003927999999999798e+01
3.334999999999999964e+00,4.003645000000000209e+01
3.339999999999999858e+00,4.003542999999999807e+01
3.345000000000000195e+00,4.003502000000000294e+01
3.350000000000000089e+00,4.003461999999999676e+01
3.354999999999999982e+00,4.003345999999999805e+01
3.359999999999999876e+00,4.003291000000000111e+01
3.365000000000000213e+00,4.003190000000000026e+01
3.370000000000000107e+00,4.002252000000000010e+01
3.375000000000000000e+00,4.002114999999999867e+01
3.379999999999999893e+00,4.000276000000000209e+01
3.384999999999999787e+00,3.996354999999999791e+01
3.390000000000000124e+00,3.995304000000000144e+01
3.395000000000000018e+00,3.995101999999999975e+01
3.399999999999999911e+00,3.994899000000000200e+01
3.404999999999999805e+00,3.994794999999999874e+01
3.410000000000000142e+00,3.994604000000000354e+01
3.415000000000000036e+00,3.994449000000000183e+01
3.419999999999999929e+00,3.994407000000000352e+01
3.424999999999999822e+00,3.994393000000000171e+01
3.430000000000000160e+00,3.994355000000000189e+01
3.435000000000000053e+00,3.994236000000000075e+01
3.439999999999999947e+00,3.994160999999999717e+01
3.444999999999999840e+00,3.994053000000000253e+01
3.450000000000000178e+00,3.993910000000000338e+01
3.455000000000000071e+00,3.993744999999999834e+01
3.459999999999999964e+00,3.993598000000000070e+01
3.464999999999999858e+00,3.993437000000000126e+01
3.470000000000000195e+00,3.993355999999999995e+01
3.475000000000000089e+00,3.993207999999999913e+01
3.479999999999999982e+00,3.993160999999999916e+01
3.484999999999999876e+00,3.993095000000000283e+01
3.490000000000000213e+00,3.992998999999999654e+01
3.495000000000000107e+00,3.992808999999999742e+01
3.500000000000000000e+00,3.992772000000000077e+01
3.504999999999999893e+00,3.991434000000000282e+01
3.509999999999999787e+00,3.990758000000000294e+01
3.515000000000000124e+00,3.989439000000000135e+01
3.520000000000000018e+00,3.987566999999999950e+01
3.524999999999999911e+00,3.987490999999999985e+01
3.529999999999999805e+00,3.987306000000000239e+01
3.535000000000000142e+00,3.987039000000000044e+01
3.540000000000000036e+00,3.986910000000000309e+01
3.544999999999999929e+00,3.986858999999999753e+01
3.549999999999999822e+00,3.986807999999999907e+01
3.555000000000000160e+00,3.986731999999999942e+01
3.560000000000000053e+00,3.986603000000000208e+01
3.564999999999999947e+00,3.986590999999999951e+01
3.569999999999999840e+00,3.986482999999999777e+01
3.575000000000000178e+00,3.986377999999999844e+01
3.580000000000000071e+00,3.986225999999999914e+01
3.584999999999999964e+00,3.986153999999999797e+01
3.589999999999999858e+00,3.986070000000000135e+01
3.595000000000000195e+00,3.985947000000000173e+01
3.600000000000000089e+00,3.985710000000000264e+01
3.604999999999999982e+00,3.985651000000000010e+01
3.609999999999999876e+00,3.985566000000000031e+01
3.615000000000000213e+00,3.985486999999999824e+01
3.620000000000000107e+00,3.985343999999999909e+01
3.625000000000000000e+00,3.984394999999999953e+01
3.629999999999999893e+00,3.981600999999999857e+01
3.634999999999999787e+00,3.978893000000000058e+01
3.640000000000000124e+00,3.977973000000000070e+01
3.645000000000000018e+00,3.977826999999999913e+01
3.649999999999999911e+00,3.977776000000000067e+01
3.654999999999999805e+00,3.977721999999999980e+01
3.660000000000000142e+00,3.977454999999999785e+01
3.665000000000000036e+00,3.977335999999999672e+01
3.669999999999999929e+00,3.977201999999999771e+01
3.674999999999999822e+00,3.977127999999999730e+01
3.680000000000000160e+00,3.977060000000000173e+01
3.685000000000000053e+00,3.976982999999999890e+01
3.689999999999999947e+00,3.976971999999999952e+01
3.694999999999999840e+00,3.976901999999999759e+01
3.700000000000000178e+00,3.976704000000000150e+01
3.705000000000000071e+00,3.976644999999999897e+01
3.709999999999999964e+00,3.976543999999999812e+01
3.714999999999999858e+00,3.976451999999999742e+01
3.720000000000000195e+00,3.975764999999999816e+01
3.725000000000000089e+00,3.975021999999999878e+01
3.729999999999999982e+00,3.974401000000000295e+01
3.734999999999999876e+00,3.971473000000000297e+01
3.740000000000000213e+00,3.971206999999999709e+01
3.745000000000000107e+00,3.971175999999999817e+01
3.750000000000000000e+00,3.971124999999999972e+01
3.754999999999999893e+00,3.971077999999999975e+01
3.759999999999999787e+00,3.970991999999999678e+01
3.765000000000000124e+00,3.970980999999999739e+01
3.770000000000000018e+00,3.970922999999999803e+01
3.774999999999999911e+00,3.970839999999999748e+01
3.779999999999999805e+00,3.970729999999999649e+01
3.785000000000000142e+00,3.970521999999999707e+01
3.790000000000000036e+00,3.970427999999999713e+01
3.794999999999999929e+00,3.970291000000000281e+01
3.799999999999999822e+00,3.970172999999999774e+01
3.805000000000000160e+00,3.970092999999999961e+01
3.810000000000000053e+00,3.969971000000000316e+01
3.814999999999999947e+00,3.969906000000000290e+01
3.819999999999999840e+00,3.969841999999999871e+01
3.825000000000000178e+00,3.969639000000000095e+01
3.830000000000000071e+00,3.969615000000000293e+01
3.834999999999999964e+00,3.969545000000000101e+01
3.839999999999999858e+00,3.969445999999999941e+01
3.845000000000000195e+00,3.969407000000000352e+01
3.850000000000000089e+00,3.969268999999999892e+01
3.854999999999999982e+00,3.969158000000000186e+01
3.859999999999999876e+00,3.969078999999999979e+01
3.865000000000000213e+00,3.968843999999999994e+01
3.870000000000000107e+00,3.968697999999999837e+01
3.875000000000000000e+00,3.967132000000000147e+01
3.879999999999999893e+00,3.964536999999999978e+01
3.884999999999999787e+00,3.962834000000000145e+01
3.890000000000000124e+00,3.962798999999999694e+01
3.895000000000000018e+00,3.962082000000000193e+01
3.899999999999999911e+00,3.962060999999999922e+01
3.904999999999999805e+00,3.961972999999999701e+01
3.910000000000000142e+00,3.961795999999999651e+01
3.915000000000000036e+00,3.961764000000000152e+01
3.919999999999999929e+00,3.961663000000000068e+01
3.924999999999999822e+00,3.961540999999999713e+01
3.930000000000000160e+00,3.961446000000000112e+01
3.935000000000000053e+00,3.961242000000000019e+01
3.939999999999999947e+00,3.960660000000000025e+01
3.944999999999999840e+00,3.960056999999999761e+01
3.950000000000000178e+00,3.958247999999999678e+01
3.955000000000000071e+00,3.956745999999999697e+01
3.959999999999999964e+00,3.956714999999999804e+01
3.964999999999999858e+00,3.956586999999999676e+01
3.970000000000000195e+00,3.956586999999999676e+01
3.975000000000000089e+00,3.956517000000000195e+01
3.979999999999999982e+00,3.956470000000000198e+01
3.984999999999999876e+00,3.956309999999999860e+01
3.990000000000000213e+00,3.956199000000000154e+01
3.995000000000000107e+00,3.956074999999999875e+01
4.000000000000000000e+00,3.955944000000000216e+01
4.004999999999999893e+00,3.955785999999999802e+01
4.009999999999999787e+00,3.955751999999999668e+01
4.014999999999999680e+00,3.955702999999999747e+01
4.019999999999999574e+00,3.955606000000000222e+01
4.025000000000000355e+00,3.955546999999999969e+01
4.030000000000000249e+00,3.955498999999999654e+01
4.035000000000000142e+00,3.955342000000000269e+01
4.040000000000000036e+00,3.955326000000000164e+01
4.044999999999999929e+00,3.955288999999999788e+01
4.049999999999999822e+00,3.955161999999999978e+01
4.054999999999999716e+00,3.955060999999999893e+01
4.059999999999999609e+00,3.954941000000000173e+01
4.065000000000000391e+00,3.954749999999999943e+01
4.070000000000000284e+00,3.954655000000000342e+01
4.075000000000000178e+00,3.954525999999999897e+01
4.080000000000000071e+00,3.954471999999999809e+01
4.084999999999999964e+00,3.954448000000000008e+01
4.089999999999999858e+00,3.954372000000000043e+01
4.094999999999999751e+00,3.954328999999999894e+01
4.099999999999999645e+00,3.954267999999999716e+01
4.105000000000000426e+00,3.954231000000000051e+01
4.110000000000000320e+00,3.954209999999999781e+01
4.115000000000000213e+00,3.954113999999999862e+01
4.120000000000000107e+00,3.953938999999999737e+01
4.125000000000000000e+00,3.951870000000000260e+01
4.129999999999999893e+00,3.951017000000000223e+01
4.134999999999999787e+00,3.949439999999999884e+01
4.139999999999999680e+00,3.948590999999999696e+01
4.144999999999999574e+00,3.947798999999999836e+01
4.150000000000000355e+00,3.947724999999999795e+01
4.155000000000000249e+00,3.947682999999999964e+01
4.160000000000000142e+00,3.947097000000000122e+01
4.165000000000000036e+00,3.945664000000000016e+01
4.169999999999999929e+00,3.943807000000000329e+01
4.174999999999999822e+00,3.943724000000000274e+01
4.179999999999999716e+00,3.943681000000000125e+01
4.184999999999999609e+00,3.943610000000000326e+01
4.190000000000000391e+00,3.943486000000000047e+01
4.195000000000000284e+00,3.943448000000000064e+01
4.200000000000000178e+00,3.943218000000000245e+01
4.205000000000000071e+00,3.943133999999999872e+01
4.209999999999999964e+00,3.943028000000000333e+01
4.214999999999999858e+00,3.942947000000000202e+01
4.219999999999999751e+00,3.942918999999999841e+01
4.224999999999999645e+00,3.942880000000000251e+01
4.230000000000000426e+00,3.942822000000000315e+01
4.235000000000000320e+00,3.942754000000000048e+01
4.240000000000000213e+00,3.942681000000000324e+01
4.245000000000000107e+00,3.942611000000000132e+01
4.250000000000000000e+00,3.942530000000000001e+01
4.254999999999999893e+00,3.942416000000000054e+01
4.259999999999999787e+00,3.942342000000000013e+01
4.264999999999999680e+00,3.942229999999999990e+01
4.269999999999999574e+00,3.942101999999999862e+01
4.275000000000000355e+00,3.941955999999999705e+01
4.280000000000000249e+00,3.941922999999999888e+01
4.285000000000000142e+00,3.941828000000000287e+01
4.290000000000000036e+00,3.941711999999999705e+01
4.294999999999999929e+00,3.941666000000000025e+01
4.299999999999999822e+00,3.941655999999999693e+01
4.304999999999999716e+00,3.941600999999999999e+01
4.309999999999999609e+00,3.941595000000000226e+01
4.315000000000000391e+00,3.941501999999999839e+01
4.320000000000000284e+00,3.941463000000000250e+01
4.325000000000000178e+00,3.941331000000000273e+01
4.330000000000000071e+00,3.941131000000000029e+01
4.334999999999999964e+00,3.941009999999999991e+01
4.339999999999999858e+00,3.940943000000000040e+01
4.344999999999999751e+00,3.940843000000000274e+01
4.349999999999999645e+00,3.940820000000000078e+01
4.355000000000000426e+00,3.940773999999999688e+01
4.360000000000000320e+00,3.940717000000000070e+01
4.365000000000000213e+00,3.940673000000000314e+01
4.370000000000000107e+00,3.939253000000000071e+01
4.375000000000000000e+00,3.938568000000000069e+01
4.379999999999999893e+00,3.935979999999999990e+01
4.384999999999999787e+00,3.933630999999999744e+01
4.389999999999999680e+00,3.933093000000000217e+01
4.394999999999999574e+00,3.932668999999999926e+01
4.400000000000000355e+00,3.931877999999999673e+01
4.405000000000000249e+00,3.931710999999999956e+01
4.410000000000000142e+00,3.931521999999999650e+01
4.415000000000000036e+00,3.931452000000000169e+01
4.419999999999999929e+00,3.931383999999999901e+01
4.424999999999999822e+00,3.931383999999999901e+01
4.429999999999999716e+00,3.931342000000000070e+01
4.434999999999999609e+00,3.931331000000000131e+01
4.440000000000000391e+00,3.931251999999999924e+01
4.445000000000000284e+00,3.931184999999999974e+01
4.450000000000000178e+00,3.931134999999999735e+01
4.455000000000000071e+00,3.931063999999999936e+01
4.459999999999999964e+00,3.930942000000000291e+01
4.464999999999999858e+00,3.930915000000000248e+01
4.469999999999999751e+00,3.930772999999999939e+01
4.474999999999999645e+00,3.930644999999999811e+01
4.480000000000000426e+00,3.930539000000000271e+01
4.485000000000000320e+00,3.930449000000000126e+01
4.490000000000000213e+00,3.930422999999999689e+01
4.495000000000000107e+00,3.930331999999999937e+01
4.500000000000000000e+00,3.930243999999999716e+01
4.504999999999999893e+00,3.930187000000000097e+01
4.509999999999999787e+00,3.930187000000000097e+01
4.514999999999999680e+00,3.930140000000000100e+01
4.519999999999999574e+00,3.930073000000000150e+01
4.525000000000000355e+00,3.930017999999999745e+01
4.530000000000000249e+00,3.929937000000000324e+01
4.535000000000000142e+00,3.929843000000000330e+01
4.540000000000000036e+00,3.929672000000000054e+01
4.544999999999999929e+00,3.929558999999999713e+01
4.549999999999999822e+00,3.929513000000000034e+01
4.554999999999999716e+00,3.929467000000000354e+01
4.559999999999999609e+00,3.929377000000000209e+01
4.565000000000000391e+00,3.929339999999999833e+01
4.570000000000000284e+00,3.929285000000000139e+01
4.575000000000000178e+00,3.929245999999999839e+01
4.580000000000000071e+00,3.929147999999999996e+01
4.584999999999999964e+00,3.929095000000000226e+01
4.589999999999999858e+00,3.928625999999999863e+01
4.594999999999999751e+00,3.928204000000000207e+01
4.599999999999999645e+00,3.926986999999999739e+01
4.605000000000000426e+00,3.926079000000000008e+01
4.610000000000000320e+00,3.925643999999999778e+01
4.615000000000000213e+00,3.925531000000000148e+01
4.620000000000000107e+00,3.924889000000000294e+01
4.625000000000000000e+00,3.923111000000000104e+01
4.629999999999999893e+00,3.921954999999999814e+01
4.634999999999999787e+00,3.921320000000000050e+01
4.639999999999999680e+00,3.921280000000000143e+01
4.644999999999999574e+00,3.921233999999999753e+01
4.650000000000000355e+00,3.921215999999999724e+01
4.655000000000000249e+00,3.920559999999999690e+01
4.660000000000000142e+00,3.920497000000000298e+01
4.665000000000000036e+00,3.920405000000000229e+01
4.669999999999999929e+00,3.920347999999999900e+01
4.674999999999999822e+00,3.920177999999999940e+01
4.679999999999999716e+00,3.920062000000000069e+01
4.684999999999999609e+00,3.920002000000000209e+01
4.690000000000000391e+00,3.919957000000000136e+01
4.695000000000000284e+00,3.919908999999999821e+01
4.700000000000000178e+00,3.919841000000000264e+01
4.705000000000000071e+00,3.919756000000000284e+01
4.709999999999999964e+00,3.919677000000000078e+01
4.714999999999999858e+00,3.919610000000000127e+01
4.719999999999999751e+00,3.919574999999999676e+01
4.724999999999999645e+00,3.919570999999999827e+01
4.730000000000000426e+00,3.919528999999999996e+01
4.735000000000000320e+00,3.919429000000000229e+01
4.740000000000000213e+00,3.919360999999999962e+01
4.745000000000000107e+00,3.919227000000000061e+01
4.750000000000000000e+00,3.919031999999999982e+01
4.754999999999999893e+00,3.918995000000000317e+01
4.759999999999999787e+00,3.918916999999999717e+01
4.764999999999999680e+00,3.918898000000000081e+01
4.769999999999999574e+00,3.918878999999999735e+01
4.775000000000000355e+00,3.918833999999999662e+01
4.780000000000000249e+00,3.918782000000000210e+01
4.785000000000000142e+00,3.918683999999999656e+01
4.790000000000000036e+00,3.918619999999999948e+01
4.794999999999999929e+00,3.918543999999999983e+01
4.799999999999999822e+00,3.918484999999999729e+01
4.804999999999999716e+00,3.918444999999999823e+01
4.809999999999999609e+00,3.918018000000000001e+01
4.815000000000000391e+00,3.916828999999999894e+01
4.820000000000000284e+00,3.915708999999999662e+01
4.825000000000000178e+00,3.915619000000000227e+01
4.830000000000000071e+00,3.915267999999999660e+01
4.834999999999999964e+00,3.915207999999999799e+01
4.839999999999999858e+00,3.915187000000000239e+01
4.844999999999999751e+00,3.915147999999999939e+01
4.849999999999999645e+00,3.915131000000000228e+01
4.855000000000000426e+00,3.915106999999999715e+01
4.860000000000000320e+00,3.915068000000000126e+01
4.865000000000000213e+00,3.914518999999999949e+01
4.870000000000000107e+00,3.913062999999999647e+01
4.875000000000000000e+00,3.912395999999999674e+01
4.879999999999999893e+00,3.911757000000000062e+01
4.884999999999999787e+00,3.911144000000000176e+01
4.889999999999999680e+00,3.911090999999999696e+01
4.894999999999999574e+00,3.911057000000000272e+01
4.900000000000000355e+00,3.911025999999999669e+01
4.905000000000000249e+00,3.910454000000000008e+01
4.910000000000000142e+00,3.910430000000000206e+01
4.915000000000000036e+00,3.910345999999999833e+01
4.919999999999999929e+00,3.910307000000000244e+01
4.924999999999999822e+00,3.910271000000000186e+01
4.929999999999999716e+00,3.910202000000000311e+01
4.934999999999999609e+00,3.910191999999999979e+01
4.940000000000000391e+00,3.910164000000000328e+01
4.945000000000000284e+00,3.910045000000000215e+01
4.950000000000000178e+00,3.909967999999999932e+01
4.955000000000000071e+00,3.909796000000000049e+01
4.959999999999999964e+00,3.909732999999999947e+01
4.964999999999999858e+00,3.909535000000000338e+01
4.969999999999999751e+00,3.909476999999999691e+01
4.974999999999999645e+00,3.909447000000000116e+01
4.980000000000000426e+00,3.909436000000000178e+01
4.985000000000000320e+00,3.909387999999999863e+01
4.990000000000000213e+00,3.909320999999999913e+01
4.995000000000000107e+00,3.909279999999999688e+01
5.000000000000000000e+00,3.909228000000000236e+01
5.004999999999999893e+00,3.909172999999999831e+01
5.009999999999999787e+00,3.909147000000000105e+01
5.014999999999999680e+00,3.909046000000000021e+01
5.019999999999999574e+00,3.908939000000000163e+01
5.025000000000000355e+00,3.908838000000000079e+01
5.030000000000000249e+00,3.907773000000000252e+01
5.035000000000000142e+00,3.906795000000000329e+01
5.040000000000000036e+00,3.906754999999999711e+01
5.044999999999999929e+00,3.906304000000000087e+01
5.049999999999999822e+00,3.906029000000000195e+01
5.054999999999999716e+00,3.906007000000000318e+01
5.059999999999999609e+00,3.905949999999999989e+01
5.065000000000000391e+00,3.905910999999999689e+01
5.070000000000000284e+00,3.905872000000000099e+01
5.075000000000000178e+00,3.905801999999999907e+01
5.080000000000000071e+00,3.905734000000000350e+01
5.084999999999999964e+00,3.905615999999999843e+01
5.089999999999999858e+00,3.905543000000000120e+01
5.094999999999999751e+00,3.905422000000000082e+01
5.099999999999999645e+00,3.905357999999999663e+01
5.105000000000000426e+00,3.905317999999999756e+01
5.110000000000000320e+00,3.904847999999999786e+01
5.115000000000000213e+00,3.903443000000000040e+01
5.120000000000000107e+00,3.903358000000000061e+01
5.125000000000000000e+00,3.902398000000000167e+01
5.129999999999999893e+00,3.902318999999999960e+01
5.134999999999999787e+00,3.901805999999999841e+01
5.139999999999999680e+00,3.901762999999999693e+01
5.144999999999999574e+00,3.901715000000000089e+01
5.150000000000000355e+00,3.901641999999999655e+01
5.155000000000000249e+00,3.901579000000000264e+01
5.160000000000000142e+00,3.900997999999999877e+01
5.165000000000000036e+00,3.900901999999999958e+01
5.169999999999999929e+00,3.900820999999999827e+01
5.174999999999999822e+00,3.900717999999999819e+01
5.179999999999999716e+00,3.900690000000000168e+01
5.184999999999999609e+00,3.900650000000000261e+01
5.190000000000000391e+00,3.900619999999999976e+01
5.195000000000000284e+00,3.900600000000000023e+01
5.200000000000000178e+00,3.900544000000000011e+01
5.205000000000000071e+00,3.900491999999999848e+01
5.209999999999999964e+00,3.900457000000000107e+01
5.214999999999999858e+00,3.900363999999999720e+01
5.219999999999999751e+00,3.900292999999999921e+01
5.224999999999999645e+00,3.900224000000000046e+01
5.230000000000000426e+00,3.900126000000000204e+01
5.235000000000000320e+00,3.900068000000000268e+01
5.240000000000000213e+00,3.899992000000000303e+01
5.245000000000000107e+00,3.899311000000000149e+01
5.250000000000000000e+00,3.898418999999999812e+01
5.254999999999999893e+00,3.898069999999999879e+01
5.259999999999999787e+00,3.897995999999999839e+01
5.264999999999999680e+00,3.897711999999999932e+01
5.269999999999999574e+00,3.897361000000000075e+01
5.275000000000000355e+00,3.897319999999999851e+01
5.280000000000000249e+00,3.897294999999999732e+01
5.285000000000000142e+00,3.897259999999999991e+01
5.290000000000000036e+00,3.897158000000000300e+01
5.294999999999999929e+00,3.897062999999999988e+01
5.299999999999999822e+00,3.896907999999999817e+01
5.304999999999999716e+00,3.896880999999999773e+01
5.309999999999999609e+00,3.896755999999999887e+01
5.315000000000000391e+00,3.896743000000000023e+01
5.320000000000000284e+00,3.896715999999999980e+01
5.325000000000000178e+00,3.896676999999999680e+01
5.330000000000000071e+00,3.896625999999999834e+01
5.334999999999999964e+00,3.896555000000000035e+01
5.339999999999999858e+00,3.896524000000000143e+01
5.344999999999999751e+00,3.896466000000000207e+01
5.349999999999999645e+00,3.896439000000000163e+01
5.355000000000000426e+00,3.896014999999999873e+01
5.360000000000000320e+00,3.895110999999999990e+01
5.365000000000000213e+00,3.894668000000000063e+01
5.370000000000000107e+00,3.894194000000000244e+01
5.375000000000000000e+00,3.893701000000000079e+01
5.379999999999999893e+00,3.893610999999999933e+01
5.384999999999999787e+00,3.893536999999999892e+01
5.389999999999999680e+00,3.893088999999999800e+01
5.394999999999999574e+00,3.893039000000000271e+01
5.400000000000000355e+00,3.893012000000000228e+01
5.405000000000000249e+00,3.892981000000000336e+01
5.410000000000000142e+00,3.892947000000000202e+01
5.415000000000000036e+00,3.892493999999999943e+01
5.419999999999999929e+00,3.892448000000000263e+01
5.424999999999999822e+00,3.892379999999999995e+01
5.429999999999999716e+00,3.892269999999999897e+01
5.434999999999999609e+00,3.892211000000000354e+01
5.440000000000000391e+00,3.892123000000000133e+01
5.445000000000000284e+00,3.892070999999999970e+01
5.450000000000000178e+00,3.892009000000000185e+01
5.455000000000000071e+00,3.891937000000000069e+01
5.459999999999999964e+00,3.891622999999999877e+01
5.464999999999999858e+00,3.891080999999999790e+01
5.469999999999999751e+00,3.890194000000000329e+01
5.474999999999999645e+00,3.890167000000000286e+01
5.480000000000000426e+00,3.889858000000000260e+01
5.485000000000000320e+00,3.889531000000000205e+01
5.490000000000000213e+00,3.889475000000000193e+01
5.495000000000000107e+00,3.889457999999999771e+01
5.500000000000000000e+00,3.889327999999999719e+01
5.504999999999999893e+00,3.889260000000000161e+01
5.509999999999999787e+00,3.889164999999999850e+01
5.514999999999999680e+00,3.889130000000000109e+01
5.519999999999999574e+00,3.889018999999999693e+01
5.525000000000000355e+00,3.888962999999999681e+01
5.530000000000000249e+00,3.888911999999999836e+01
5.535000000000000142e+00,3.888902000000000214e+01
5.540000000000000036e+00,3.888862000000000307e+01
5.544999999999999929e+00,3.888765999999999678e+01
5.549999999999999822e+00,3.888730999999999938e+01
5.554999999999999716e+00,3.888676000000000244e+01
5.559999999999999609e+00,3.888640000000000185e+01
5.565000000000000391e+00,3.888568999999999676e+01
5.570000000000000284e+00,3.888504999999999967e+01
5.575000000000000178e+00,3.888470000000000226e+01
5.580000000000000071e+00,3.888387999999999778e+01
5.584999999999999964e+00,3.888322999999999752e+01
5.589999999999999858e+00,3.888244000000000256e+01
5.594999999999999751e+00,3.888174000000000063e+01
5.599999999999999645e+00,3.888130999999999915e+01
5.605000000000000426e+00,3.886977000000000260e+01
5.610000000000000320e+00,3.886563000000000301e+01
5.615000000000000213e+00,3.886115999999999815e+01
5.620000000000000107e+00,3.886079000000000150e+01
5.625000000000000000e+00,3.885750999999999777e+01
5.629999999999999893e+00,3.885341999999999985e+01
5.634999999999999787e+00,3.885260999999999854e+01
5.639999999999999680e+00,3.885170999999999708e+01
5.644999999999999574e+00,3.885108000000000317e+01
5.650000000000000355e+00,3.885072999999999865e+01
5.655000000000000249e+00,3.885029000000000110e+01
5.660000000000000142e+00,3.884937999999999647e+01
5.665000000000000036e+00,3.884546999999999883e+01
5.669999999999999929e+00,3.884494999999999720e+01
5.674999999999999822e+00,3.884432999999999936e+01
5.679999999999999716e+00,3.884129000000000076e+01
5.684999999999999609e+00,3.883371999999999957e+01
5.690000000000000391e+00,3.882880999999999716e+01
5.695000000000000284e+00,3.882650999999999897e+01
5.700000000000000178e+00,3.882361000000000217e+01
5.705000000000000071e+00,3.882305999999999813e+01
5.709999999999999964e+00,3.882215000000000060e+01
5.714999999999999858e+00,3.882124999999999915e+01
5.719999999999999751e+00,3.882061000000000206e+01
5.724999999999999645e+00,3.881994999999999862e+01
5.730000000000000426e+00,3.881924999999999670e+01
5.735000000000000320e+00,3.881864000000000203e+01
5.740000000000000213e+00,3.881844000000000250e+01
5.745000000000000107e+00,3.881808999999999799e+01
5.750000000000000000e+00,3.881794000000000011e+01
5.754999999999999893e+00,3.881712000000000273e+01
5.759999999999999787e+00,3.881600999999999857e+01
5.764999999999999680e+00,3.881564999999999799e+01
5.769999999999999574e+00,3.881559000000000026e+01
5.775000000000000355e+00,3.881488000000000227e+01
5.780000000000000249e+00,3.881409000000000020e+01
5.785000000000000142e+00,3.881378000000000128e+01
5.790000000000000036e+00,3.881324000000000041e+01
5.794999999999999929e+00,3.881230999999999653e+01
5.799999999999999822e+00,3.881134999999999735e+01
5.804999999999999716e+00,3.881060999999999694e+01
5.809999999999999609e+00,3.881027999999999878e+01
5.815000000000000391e+00,3.880987999999999971e+01
5.820000000000000284e+00,3.880971999999999866e+01
5.825000000000000178e+00,3.880955000000000155e+01
5.830000000000000071e+00,3.880902999999999992e+01
5.834999999999999964e+00,3.880846999999999980e+01
5.839999999999999858e+00,3.880825999999999709e+01
5.844999999999999751e+00,3.880704000000000065e+01
5.849999999999999645e+00,3.880297999999999803e+01
5.855000000000000426e+00,3.879894000000000176e+01
5.860000000000000320e+00,3.879173000000000116e+01
5.865000000000000213e+00,3.878840000000000288e+01
5.870000000000000107e+00,3.878352999999999895e+01
5.875000000000000000e+00,3.878285000000000338e+01
5.879999999999999893e+00,3.877978000000000236e+01
5.884999999999999787e+00,3.877931000000000239e+01
5.889999999999999680e+00,3.877875999999999834e+01
5.894999999999999574e+00,3.877626000000000062e+01
5.900000000000000355e+00,3.877407999999999788e+01
5.905000000000000249e+00,3.876915000000000333e+01
5.910000000000000142e+00,3.876234000000000179e+01
5.915000000000000036e+00,3.875923000000000229e+01
5.919999999999999929e+00,3.875549000000000177e+01
5.924999999999999822e+00,3.875498999999999938e+01
5.929999999999999716e+00,3.875453000000000259e+01
5.934999999999999609e+00,3.875392999999999688e+01
5.940000000000000391e+00,3.875334999999999752e+01
5.945000000000000284e+00,3.875251999999999697e+01
5.950000000000000178e+00,3.875225999999999971e+01
5.955000000000000071e+00,3.875186999999999671e+01
5.959999999999999964e+00,3.875148000000000081e+01
5.964999999999999858e+00,3.875128000000000128e+01
5.969999999999999751e+00,3.875079000000000207e+01
5.974999999999999645e+00,3.875032999999999817e+01
5.980000000000000426e+00,3.874983000000000288e+01
5.985000000000000320e+00,3.874907999999999930e+01
5.990000000000000213e+00,3.874822000000000344e+01
5.995000000000000107e+00,3.874804999999999922e+01
6.000000000000000000e+00,3.874783000000000044e+01
6.004999999999999893e+00,3.874718000000000018e+01
6.009999999999999787e+00,3.874627999999999872e+01
6.014999999999999680e+00,3.874540999999999968e+01
6.019999999999999574e+00,3.874512000000000000e+01
6.025000000000000355e+00,3.874470999999999776e+01
6.030000000000000249e+00,3.874407999999999674e+01
6.035000000000000142e+00,3.874405000000000143e+01
6.040000000000000036e+00,3.874387000000000114e+01
6.044999999999999929e+00,3.874360000000000070e+01
6.049999999999999822e+00,3.874286000000000030e+01
6.054999999999999716e+00,3.874240999999999957e+01
6.059999999999999609e+00,3.874155999999999977e+01
6.065000000000000391e+00,3.874128000000000327e+01
6.070000000000000284e+00,3.874047999999999803e+01
6.075000000000000178e+00,3.874016000000000304e+01
6.080000000000000071e+00,3.873928999999999689e+01
6.084999999999999964e+00,3.873855999999999966e+01
6.089999999999999858e+00,3.873810999999999893e+01
6.094999999999999751e+00,3.873449999999999704e+01
6.099999999999999645e+00,3.873425999999999902e+01
6.105000000000000426e+00,3.873087999999999909e+01
6.110000000000000320e+00,3.872673999999999950e+01
6.115000000000000213e+00,3.871752000000000038e+01
6.120000000000000107e+00,3.871504000000000190e+01
6.125000000000000000e+00,3.871081000000000216e+01
6.129999999999999893e+00,3.870550999999999675e+01
6.134999999999999787e+00,3.869641000000000020e+01
6.139999999999999680e+00,3.869615999999999900e+01
6.144999999999999574e+00,3.869519999999999982e+01
6.150000000000000355e+00,3.869454000000000349e+01
6.155000000000000249e+00,3.869346000000000174e+01
6.160000000000000142e+00,3.869331999999999994e+01
6.165000000000000036e+00,3.869315000000000282e+01
6.169999999999999929e+00,3.869010000000000105e+01
6.174999999999999822e+00,3.868983000000000061e+01
6.179999999999999716e+00,3.868948000000000320e+01
6.184999999999999609e+00,3.868876999999999811e+01
6.190000000000000391e+00,3.868811000000000178e+01
6.195000000000000284e+00,3.868744000000000227e+01
6.200000000000000178e+00,3.868695999999999913e+01
6.205000000000000071e+00,3.868652999999999764e+01
6.209999999999999964e+00,3.868616000000000099e+01
6.214999999999999858e+00,3.868587999999999738e+01
6.219999999999999751e+00,3.868542999999999665e+01
6.224999999999999645e+00,3.868415999999999855e+01
6.230000000000000426e+00,3.868368000000000251e+01
6.235000000000000320e+00,3.868323000000000178e+01
6.240000000000000213e+00,3.868319000000000329e+01
6.245000000000000107e+00,3.868262000000000000e+01
6.250000000000000000e+00,3.868256000000000228e+01
6.254999999999999893e+00,3.868234000000000350e+01
6.259999999999999787e+00,3.868191000000000201e+01
6.264999999999999680e+00,3.868081000000000103e+01
6.269999999999999574e+00,3.868021999999999849e+01
6.275000000000000355e+00,3.867969000000000079e+01
6.280000000000000249e+00,3.867947000000000202e+01
6.285000000000000142e+00,3.867905999999999977e+01
6.290000000000000036e+00,3.867869999999999919e+01
6.294999999999999929e+00,3.867786999999999864e+01
6.299999999999999822e+00,3.867710000000000292e+01
6.304999999999999716e+00,3.867669000000000068e+01
6.309999999999999609e+00,3.867602000000000118e+01
6.315000000000000391e+00,3.867576999999999998e+01
6.320000000000000284e+00,3.867533999999999850e+01
6.325000000000000178e+00,3.867510999999999655e+01
6.330000000000000071e+00,3.867459000000000202e+01
6.334999999999999964e+00,3.867428999999999917e+01
6.339999999999999858e+00,3.867125000000000057e+01
6.344999999999999751e+00,3.866335999999999729e+01
6.349999999999999645e+00,3.866120000000000090e+01
6.355000000000000426e+00,3.865189000000000163e+01
6.360000000000000320e+00,3.864282000000000039e+01
6.365000000000000213e+00,3.864206999999999681e+01
6.370000000000000107e+00,3.863895000000000124e+01
6.375000000000000000e+00,3.863884999999999792e+01
6.379999999999999893e+00,3.863544000000000267e+01
6.384999999999999787e+00,3.863506000000000284e+01
6.389999999999999680e+00,3.863472999999999757e+01
6.394999999999999574e+00,3.863443999999999789e+01
6.400000000000000355e+00,3.863407999999999731e+01
6.405000000000000249e+00,3.863333999999999691e+01
6.410000000000000142e+00,3.863311000000000206e+01
6.415000000000000036e+00,3.863251999999999953e+01
6.419999999999999929e+00,3.863206999999999880e+01
6.424999999999999822e+00,3.862886000000000308e+01
6.429999999999999716e+00,3.862850000000000250e+01
6.434999999999999609e+00,3.862801999999999936e+01
6.440000000000000391e+00,3.862753000000000014e+01
6.445000000000000284e+00,3.862693999999999761e+01
6.450000000000000178e+00,3.862640999999999991e+01
6.455000000000000071e+00,3.862613000000000341e+01
6.459999999999999964e+00,3.862570999999999799e+01
6.464999999999999858e+00,3.862509000000000015e+01
6.469999999999999751e+00,3.862474999999999881e+01
6.474999999999999645e+00,3.862434999999999974e+01
6.480000000000000426e+00,3.862391000000000219e+01
6.485000000000000320e+00,3.862317000000000178e+01
6.490000000000000213e+00,3.862297999999999831e+01
6.495000000000000107e+00,3.862254999999999683e+01
6.500000000000000000e+00,3.862194999999999823e+01
6.504999999999999893e+00,3.862125000000000341e+01
6.509999999999999787e+00,3.862093999999999738e+01
6.514999999999999680e+00,3.862064000000000163e+01
6.519999999999999574e+00,3.862026000000000181e+01
6.525000000000000355e+00,3.861975999999999942e+01
6.530000000000000249e+00,3.861963000000000079e+01
6.535000000000000142e+00,3.861905000000000143e+01
6.540000000000000036e+00,3.861807000000000301e+01
6.544999999999999929e+00,3.861766000000000076e+01
6.549999999999999822e+00,3.861713000000000306e+01
6.554999999999999716e+00,3.861657000000000295e+01
6.559999999999999609e+00,3.861625000000000085e+01
6.565000000000000391e+00,3.861119000000000057e+01
6.570000000000000284e+00,3.860878000000000299e+01
6.575000000000000178e+00,3.860472000000000037e+01
6.580000000000000071e+00,3.860242000000000218e+01
6.584999999999999964e+00,3.860031000000000034e+01
6.589999999999999858e+00,3.859720000000000084e+01
6.594999999999999751e+00,3.859702000000000055e+01
6.599999999999999645e+00,3.859210999999999814e+01
6.605000000000000426e+00,3.858966000000000207e+01
6.610000000000000320e+00,3.858693000000000239e+01
6.615000000000000213e+00,3.858366999999999791e+01
6.620000000000000107e+00,3.858321999999999719e+01
6.625000000000000000e+00,3.858026000000000266e+01
6.629999999999999893e+00,3.857981000000000193e+01
6.634999999999999787e+00,3.857956000000000074e+01
6.639999999999999680e+00,3.857943000000000211e+01
6.644999999999999574e+00,3.857911000000000001e+01
6.650000000000000355e+00,3.857865000000000322e+01
6.655000000000000249e+00,3.857748999999999739e+01
6.660000000000000142e+00,3.857732000000000028e+01
6.665000000000000036e+00,3.857697999999999894e+01
6.669999999999999929e+00,3.857672000000000168e+01
6.674999999999999822e+00,3.857625000000000171e+01
6.679999999999999716e+00,3.857562000000000069e+01
6.684999999999999609e+00,3.857289000000000101e+01
6.690000000000000391e+00,3.857220000000000226e+01
6.695000000000000284e+00,3.857121999999999673e+01
6.700000000000000178e+00,3.857095999999999947e+01
6.705000000000000071e+00,3.857077000000000311e+01
6.709999999999999964e+00,3.857061000000000206e+01
6.714999999999999858e+00,3.856985000000000241e+01
6.719999999999999751e+00,3.856949999999999790e+01
6.724999999999999645e+00,3.856891000000000247e+01
6.730000000000000426e+00,3.856860999999999962e+01
6.735000000000000320e+00,3.856828000000000145e+01
6.740000000000000213e+00,3.856790000000000163e+01
6.745000000000000107e+00,3.856768000000000285e+01
6.750000000000000000e+00,3.856721999999999895e+01
6.754999999999999893e+00,3.856645999999999930e+01
6.759999999999999787e+00,3.856598000000000326e+01
6.764999999999999680e+00,3.856535999999999831e+01
6.769999999999999574e+00,3.856517000000000195e+01
6.775000000000000355e+00,3.856486999999999910e+01
6.780000000000000249e+00,3.856457999999999942e+01
6.785000000000000142e+00,3.856251000000000317e+01
6.790000000000000036e+00,3.855590999999999724e+01
6.794999999999999929e+00,3.855371999999999844e+01
6.799999999999999822e+00,3.855165999999999826e+01
6.804999999999999716e+00,3.854977999999999838e+01
6.809999999999999609e+00,3.854939999999999856e+01
6.815000000000000391e+00,3.854923999999999751e+01
6.820000000000000284e+00,3.854881999999999920e+01
6.825000000000000178e+00,3.854854999999999876e+01
6.830000000000000071e+00,3.854793000000000092e+01
6.834999999999999964e+00,3.854693000000000325e+01
6.839999999999999858e+00,3.854437999999999676e+01
6.844999999999999751e+00,3.854153999999999769e+01
6.849999999999999645e+00,3.854111999999999938e+01
6.855000000000000426e+00,3.853448000000000206e+01
6.860000000000000320e+00,3.853204999999999814e+01
6.865000000000000213e+00,3.853164999999999907e+01
6.870000000000000107e+00,3.852871999999999986e+01
6.875000000000000000e+00,3.852837999999999852e+01
6.879999999999999893e+00,3.852801000000000187e+01
6.884999999999999787e+00,3.852763999999999811e+01
6.889999999999999680e+00,3.852687000000000239e+01
6.894999999999999574e+00,3.852669999999999817e+01
6.900000000000000355e+00,3.852633000000000152e+01
6.905000000000000249e+00,3.852557999999999794e+01
6.910000000000000142e+00,3.852521000000000129e+01
6.915000000000000036e+00,3.852499999999999858e+01
6.919999999999999929e+00,3.852441000000000315e+01
6.924999999999999822e+00,3.852389000000000152e+01
6.929999999999999716e+00,3.852320999999999884e+01
6.934999999999999609e+00,3.852253000000000327e+01
6.940000000000000391e+00,3.852009999999999934e+01
6.945000000000000284e+00,3.851986999999999739e+01
6.950000000000000178e+00,3.851979000000000042e+01
6.955000000000000071e+00,3.851921999999999713e+01
6.959999999999999964e+00,3.851870999999999867e+01
6.964999999999999858e+00,3.851838000000000051e+01
6.969999999999999751e+00,3.851754999999999995e+01
6.974999999999999645e+00,3.851664000000000243e+01
6.980000000000000426e+00,3.851659000000000077e+01
6.985000000000000320e+00,3.851644000000000290e+01
6.990000000000000213e+00,3.851633999999999958e+01
6.995000000000000107e+00,3.851559999999999917e+01
7.000000000000000000e+00,3.851245999999999725e+01
7.004999999999999893e+00,3.850891000000000020e+01
7.009999999999999787e+00,3.850685000000000002e+01
7.014999999999999680e+00,3.850341000000000236e+01
7.019999999999999574e+00,3.850330000000000297e+01
7.025000000000000355e+00,3.850171000000000276e+01
7.030000000000000249e+00,3.850140999999999991e+01
7.035000000000000142e+00,3.850110999999999706e+01
7.040000000000000036e+00,3.850063000000000102e+01
7.044999999999999929e+00,3.849963000000000335e+01
7.049999999999999822e+00,3.849945999999999913e+01
7.054999999999999716e+00,3.849898999999999916e+01
7.059999999999999609e+00,3.849866999999999706e+01
7.065000000000000391e+00,3.849848000000000070e+01
7.070000000000000284e+00,3.849826999999999799e+01
7.075000000000000178e+00,3.849775000000000347e+01
7.080000000000000071e+00,3.849730999999999881e+01
7.084999999999999964e+00,3.849645000000000294e+01
7.089999999999999858e+00,3.849396999999999736e+01
7.094999999999999751e+00,3.849163999999999675e+01
7.099999999999999645e+00,3.848479999999999990e+01
7.105000000000000426e+00,3.848261000000000109e+01
7.110000000000000320e+00,3.848234999999999673e+01
7.115000000000000213e+00,3.848172999999999888e+01
7.120000000000000107e+00,3.848151000000000010e+01
7.125000000000000000e+00,3.848105999999999938e+01
7.129999999999999893e+00,3.847861999999999938e+01
7.134999999999999787e+00,3.847840000000000060e+01
7.139999999999999680e+00,3.847778000000000276e+01
7.144999999999999574e+00,3.847720000000000340e+01
7.150000000000000355e+00,3.847650000000000148e+01
7.155000000000000249e+00,3.847614999999999696e+01
7.160000000000000142e+00,3.847590000000000288e+01
7.165000000000000036e+00,3.847545000000000215e+01
7.169999999999999929e+00,3.847525000000000261e+01
7.174999999999999822e+00,3.847485000000000355e+01
7.179999999999999716e+00,3.847460000000000235e+01
7.184999999999999609e+00,3.847361999999999682e+01
7.190000000000000391e+00,3.847120000000000317e+01
7.195000000000000284e+00,3.847111999999999910e+01
7.200000000000000178e+00,3.847084999999999866e+01
7.205000000000000071e+00,3.847057999999999822e+01
7.209999999999999964e+00,3.847014999999999674e+01
7.214999999999999858e+00,3.846862000000000137e+01
7.219999999999999751e+00,3.846392000000000166e+01
7.224999999999999645e+00,3.846311000000000035e+01
7.230000000000000426e+00,3.845982999999999663e+01
7.235000000000000320e+00,3.845660000000000167e+01
7.240000000000000213e+00,3.845655000000000001e+01
7.245000000000000107e+00,3.845613000000000170e+01
7.250000000000000000e+00,3.845589999999999975e+01
7.254999999999999893e+00,3.845519999999999783e+01
7.259999999999999787e+00,3.845486999999999966e+01
7.264999999999999680e+00,3.845447999999999666e+01
7.269999999999999574e+00,3.845412999999999926e+01
7.275000000000000355e+00,3.845385000000000275e+01
7.280000000000000249e+00,3.845335000000000036e+01
7.285000000000000142e+00,3.845326000000000022e+01
7.290000000000000036e+00,3.845271000000000328e+01
7.294999999999999929e+00,3.845210000000000150e+01
7.299999999999999822e+00,3.845181999999999789e+01
7.304999999999999716e+00,3.845136000000000109e+01
7.309999999999999609e+00,3.845105999999999824e+01
7.315000000000000391e+00,3.845036999999999949e+01
7.320000000000000284e+00,3.845013000000000147e+01
7.325000000000000178e+00,3.844959999999999667e+01
7.330000000000000071e+00,3.844933999999999941e+01
7.334999999999999964e+00,3.844669999999999987e+01
7.339999999999999858e+00,3.844509000000000043e+01
7.344999999999999751e+00,3.844149999999999778e+01
7.349999999999999645e+00,3.843930000000000291e+01
7.355000000000000426e+00,3.843654000000000082e+01
7.360000000000000320e+00,3.843599999999999994e+01
7.365000000000000213e+00,3.843558999999999770e+01
7.370000000000000107e+00,3.843533999999999651e+01
7.375000000000000000e+00,3.843502999999999759e+01
7.379999999999999893e+00,3.843469999999999942e+01
7.384999999999999787e+00,3.843274999999999864e+01
7.389999999999999680e+00,3.843229999999999791e+01
7.394999999999999574e+00,3.843124999999999858e+01
7.400000000000000355e+00,3.843079999999999785e+01
7.405000000000000249e+00,3.843061000000000149e+01
7.410000000000000142e+00,3.843032999999999788e+01
7.415000000000000036e+00,3.843012999999999835e+01
7.419999999999999929e+00,3.842980000000000018e+01
7.424999999999999822e+00,3.842960999999999672e+01
7.429999999999999716e+00,3.842786000000000257e+01
7.434999999999999609e+00,3.842387999999999693e+01
7.440000000000000391e+00,3.842168000000000205e+01
7.445000000000000284e+00,3.841962999999999795e+01
7.450000000000000178e+00,3.841512999999999778e+01
7.455000000000000071e+00,3.841501999999999839e+01
7.459999999999999964e+00,3.841467000000000098e+01
7.464999999999999858e+00,3.841425999999999874e+01
7.469999999999999751e+00,3.841353999999999758e+01
7.474999999999999645e+00,3.841320999999999941e+01
7.480000000000000426e+00,3.841315000000000168e+01
7.485000000000000320e+00,3.841281000000000034e+01
7.490000000000000213e+00,3.841226000000000340e+01
7.495000000000000107e+00,3.841183000000000192e+01
7.500000000000000000e+00,3.841147999999999740e+01
7.504999999999999893e+00,3.841111000000000075e+01
7.509999999999999787e+00,3.841087999999999880e+01
7.514999999999999680e+00,3.841040000000000276e+01
7.519999999999999574e+00,3.841015000000000157e+01
7.525000000000000355e+00,3.840984999999999872e+01
7.530000000000000249e+00,3.840917000000000314e+01
7.535000000000000142e+00,3.840859999999999985e+01
7.540000000000000036e+00,3.840793000000000035e+01
7.544999999999999929e+00,3.840767999999999915e+01
7.549999999999999822e+00,3.840738999999999947e+01
7.554999999999999716e+00,3.840735000000000099e+01
7.559999999999999609e+00,3.840717999999999677e+01
7.565000000000000391e+00,3.840657999999999817e+01
7.570000000000000284e+00,3.840614000000000061e+01
7.575000000000000178e+00,3.840550999999999959e+01
7.580000000000000071e+00,3.840523000000000309e+01
7.584999999999999964e+00,3.840314000000000050e+01
7.589999999999999858e+00,3.839766999999999797e+01
7.594999999999999751e+00,3.839558999999999855e+01
7.599999999999999645e+00,3.839358000000000004e+01
7.605000000000000426e+00,3.839314000000000249e+01
7.610000000000000320e+00,3.839236999999999966e+01
7.615000000000000213e+00,3.839182999999999879e+01
7.620000000000000107e+00,3.839139000000000124e+01
7.625000000000000000e+00,3.839124000000000336e+01
7.629999999999999893e+00,3.839090999999999809e+01
7.634999999999999787e+00,3.839045999999999736e+01
7.639999999999999680e+00,3.839039999999999964e+01
7.644999999999999574e+00,3.838752000000000209e+01
7.650000000000000355e+00,3.838709000000000060e+01
7.655000000000000249e+00,3.838559999999999661e+01
7.660000000000000142e+00,3.837978999999999985e+01
7.665000000000000036e+00,3.837839000000000311e+01
7.669999999999999929e+00,3.837709000000000259e+01
7.674999999999999822e+00,3.837669000000000352e+01
7.679999999999999716e+00,3.837630999999999659e+01
7.684999999999999609e+00,3.837563000000000102e+01
7.690000000000000391e+00,3.837393000000000143e+01
7.695000000000000284e+00,3.837373999999999796e+01
7.700000000000000178e+00,3.837349999999999994e+01
7.705000000000000071e+00,3.837257000000000318e+01
7.709999999999999964e+00,3.837248000000000303e+01
7.714999999999999858e+00,3.837241000000000213e+01
7.719999999999999751e+00,3.837158999999999764e+01
7.724999999999999645e+00,3.837133999999999645e+01
7.730000000000000426e+00,3.837098000000000297e+01
7.735000000000000320e+00,3.837084999999999724e+01
7.740000000000000213e+00,3.837044999999999817e+01
7.745000000000000107e+00,3.836952000000000140e+01
7.750000000000000000e+00,3.836905999999999750e+01
7.754999999999999893e+00,3.836849000000000132e+01
7.759999999999999787e+00,3.836818999999999846e+01
7.764999999999999680e+00,3.836787000000000347e+01
7.769999999999999574e+00,3.836766000000000076e+01
7.775000000000000355e+00,3.836739000000000033e+01
7.780000000000000249e+00,3.836713000000000306e+01
7.785000000000000142e+00,3.836697000000000202e+01
7.790000000000000036e+00,3.836619000000000312e+01
7.794999999999999929e+00,3.836583000000000254e+01
7.799999999999999822e+00,3.836542000000000030e+01
7.804999999999999716e+00,3.836527999999999849e+01
7.809999999999999609e+00,3.836491999999999791e+01
7.815000000000000391e+00,3.836446000000000112e+01
7.820000000000000284e+00,3.836433999999999855e+01
7.825000000000000178e+00,3.836397000000000190e+01
7.830000000000000071e+00,3.836164000000000129e+01
7.834999999999999964e+00,3.835797000000000168e+01
7.839999999999999858e+00,3.835452000000000083e+01
7.844999999999999751e+00,3.835229999999999961e+01
7.849999999999999645e+00,3.835197999999999752e+01
7.855000000000000426e+00,3.835163000000000011e+01
7.860000000000000320e+00,3.835137000000000285e+01
7.865000000000000213e+00,3.835108000000000317e+01
7.870000000000000107e+00,3.834758000000000067e+01
7.875000000000000000e+00,3.834351999999999805e+01
7.879999999999999893e+00,3.834322000000000230e+01
7.884999999999999787e+00,3.834038000000000324e+01
7.889999999999999680e+00,3.833852000000000260e+01
7.894999999999999574e+00,3.833791000000000082e+01
7.900000000000000355e+00,3.833753000000000100e+01
7.905000000000000249e+00,3.833744999999999692e+01
7.910000000000000142e+00,3.833731000000000222e+01
7.915000000000000036e+00,3.833693000000000239e+01
7.919999999999999929e+00,3.833648999999999774e+01
7.924999999999999822e+00,3.833612999999999715e+01
7.929999999999999716e+00,3.833577999999999975e+01
7.934999999999999609e+00,3.833543000000000234e+01
7.940000000000000391e+00,3.833525000000000205e+01
7.945000000000000284e+00,3.833306000000000324e+01
7.950000000000000178e+00,3.833274999999999721e+01
7.955000000000000071e+00,3.833230999999999966e+01
7.959999999999999964e+00,3.833192999999999984e+01
7.964999999999999858e+00,3.833124999999999716e+01
7.969999999999999751e+00,3.833057000000000158e+01
7.974999999999999645e+00,3.833024999999999949e+01
7.980000000000000426e+00,3.832997000000000298e+01
7.985000000000000320e+00,3.832965999999999696e+01
7.990000000000000213e+00,3.832954000000000150e+01
7.995000000000000107e+00,3.832920000000000016e+01
8.000000000000000000e+00,3.832883000000000351e+01


==> data/cg/large-cs/lp-curve/svm-cs-0.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.428034000000000248e+01
2.999999999999999889e-02,5.420333999999999719e+01
3.500000000000000333e-02,5.413098999999999705e+01
4.000000000000000083e-02,5.413098999999999705e+01
4.499999999999999833e-02,5.411467999999999989e+01
5.000000000000000278e-02,5.403920000000000101e+01
5.500000000000000028e-02,5.400786999999999694e+01
5.999999999999999778e-02,5.365097000000000094e+01
6.500000000000000222e-02,5.327396999999999849e+01
7.000000000000000666e-02,5.298066000000000031e+01
7.499999999999999722e-02,5.296706999999999965e+01
8.000000000000000167e-02,5.285224000000000188e+01
8.500000000000000611e-02,5.260085999999999729e+01
8.999999999999999667e-02,5.230548999999999893e+01
9.500000000000000111e-02,5.205192999999999870e+01
1.000000000000000056e-01,5.193791000000000224e+01
1.049999999999999961e-01,5.171853999999999729e+01
1.100000000000000006e-01,5.139934999999999832e+01
1.150000000000000050e-01,5.139012999999999920e+01
1.199999999999999956e-01,5.132424999999999926e+01
1.250000000000000000e-01,5.131503000000000014e+01
1.300000000000000044e-01,5.127958000000000283e+01
1.350000000000000089e-01,5.126234999999999786e+01
1.400000000000000133e-01,5.117990999999999957e+01
1.449999999999999900e-01,5.103786000000000200e+01
1.499999999999999944e-01,5.096038999999999675e+01
1.549999999999999989e-01,5.071589999999999776e+01
1.600000000000000033e-01,5.047932999999999737e+01
1.650000000000000078e-01,5.037292999999999665e+01
1.700000000000000122e-01,5.033156000000000319e+01
1.749999999999999889e-01,5.031235000000000213e+01
1.799999999999999933e-01,5.028837000000000046e+01
1.849999999999999978e-01,5.016525000000000034e+01
1.900000000000000022e-01,5.016525000000000034e+01
1.950000000000000067e-01,5.016084000000000032e+01
2.000000000000000111e-01,5.000249000000000166e+01
2.049999999999999878e-01,4.994234999999999758e+01
2.099999999999999922e-01,4.986876999999999782e+01
2.149999999999999967e-01,4.986876999999999782e+01
2.200000000000000011e-01,4.982077000000000311e+01
2.250000000000000056e-01,4.973364999999999725e+01
2.300000000000000100e-01,4.963848999999999734e+01
2.349999999999999867e-01,4.957374000000000080e+01
2.399999999999999911e-01,4.957374000000000080e+01
2.449999999999999956e-01,4.957374000000000080e+01
2.500000000000000000e-01,4.956691000000000003e+01
2.550000000000000044e-01,4.956691000000000003e+01
2.600000000000000089e-01,4.950522000000000133e+01
2.650000000000000133e-01,4.945879000000000048e+01
2.700000000000000178e-01,4.937346999999999753e+01
2.750000000000000222e-01,4.935553999999999775e+01
2.800000000000000266e-01,4.933980999999999995e+01
2.849999999999999756e-01,4.925563999999999965e+01
2.899999999999999800e-01,4.923830000000000240e+01
2.949999999999999845e-01,4.919583000000000084e+01
2.999999999999999889e-01,4.916783999999999821e+01
3.049999999999999933e-01,4.913837000000000188e+01
3.099999999999999978e-01,4.910670999999999964e+01
3.150000000000000022e-01,4.905125999999999920e+01
3.200000000000000067e-01,4.902806000000000353e+01
3.250000000000000111e-01,4.900303000000000253e+01
3.300000000000000155e-01,4.898955000000000126e+01
3.350000000000000200e-01,4.897934999999999661e+01
3.400000000000000244e-01,4.893730000000000047e+01
3.449999999999999734e-01,4.891145999999999816e+01
3.499999999999999778e-01,4.891145999999999816e+01
3.549999999999999822e-01,4.890771999999999764e+01
3.599999999999999867e-01,4.888575999999999766e+01
3.649999999999999911e-01,4.888575999999999766e+01
3.699999999999999956e-01,4.887890999999999764e+01
3.750000000000000000e-01,4.883854999999999791e+01
3.800000000000000044e-01,4.879491999999999763e+01
3.850000000000000089e-01,4.877412999999999954e+01
3.900000000000000133e-01,4.872305000000000064e+01
3.950000000000000178e-01,4.867396999999999707e+01
4.000000000000000222e-01,4.864703000000000088e+01
4.050000000000000266e-01,4.861111999999999966e+01
4.099999999999999756e-01,4.847487000000000279e+01
4.149999999999999800e-01,4.833337999999999823e+01
4.199999999999999845e-01,4.808404999999999774e+01
4.249999999999999889e-01,4.795924999999999727e+01
4.299999999999999933e-01,4.782809000000000310e+01
4.349999999999999978e-01,4.758243999999999829e+01
4.400000000000000022e-01,4.755910000000000082e+01
4.450000000000000067e-01,4.753696999999999662e+01
4.500000000000000111e-01,4.752734999999999843e+01
4.550000000000000155e-01,4.749461999999999762e+01
4.600000000000000200e-01,4.748324999999999818e+01
4.650000000000000244e-01,4.746847000000000349e+01
4.699999999999999734e-01,4.746847000000000349e+01
4.749999999999999778e-01,4.745400999999999669e+01
4.799999999999999822e-01,4.730498999999999654e+01
4.849999999999999867e-01,4.730290999999999713e+01
4.899999999999999911e-01,4.728985999999999734e+01
4.949999999999999956e-01,4.700130000000000052e+01
5.000000000000000000e-01,4.684873999999999938e+01
5.050000000000000044e-01,4.643184000000000111e+01
5.100000000000000089e-01,4.640491000000000099e+01
5.150000000000000133e-01,4.624656000000000233e+01
5.200000000000000178e-01,4.622431999999999874e+01
5.250000000000000222e-01,4.620461999999999847e+01
5.300000000000000266e-01,4.619118000000000279e+01
5.350000000000000311e-01,4.618941999999999837e+01
5.400000000000000355e-01,4.618867999999999796e+01
5.450000000000000400e-01,4.617414999999999736e+01
5.500000000000000444e-01,4.617233000000000231e+01
5.550000000000000488e-01,4.617056999999999789e+01
5.600000000000000533e-01,4.614907999999999788e+01
5.649999999999999467e-01,4.613792000000000115e+01
5.699999999999999512e-01,4.610866000000000042e+01
5.749999999999999556e-01,4.610716000000000037e+01
5.799999999999999600e-01,4.608115999999999701e+01
5.849999999999999645e-01,4.607522999999999769e+01
5.899999999999999689e-01,4.607437000000000182e+01
5.949999999999999734e-01,4.605836000000000041e+01
5.999999999999999778e-01,4.605769999999999698e+01
6.049999999999999822e-01,4.605624000000000251e+01
6.099999999999999867e-01,4.605389999999999873e+01
6.149999999999999911e-01,4.603446999999999889e+01
6.199999999999999956e-01,4.602302999999999855e+01
6.250000000000000000e-01,4.602217000000000269e+01
6.300000000000000044e-01,4.600280999999999665e+01
6.350000000000000089e-01,4.596110999999999791e+01
6.400000000000000133e-01,4.595186999999999955e+01
6.450000000000000178e-01,4.593066999999999922e+01
6.500000000000000222e-01,4.593066999999999922e+01
6.550000000000000266e-01,4.591360999999999848e+01
6.600000000000000311e-01,4.591219999999999857e+01
6.650000000000000355e-01,4.588960999999999757e+01
6.700000000000000400e-01,4.587342000000000297e+01
6.750000000000000444e-01,4.587275000000000347e+01
6.800000000000000488e-01,4.587212999999999852e+01
6.850000000000000533e-01,4.587149000000000143e+01
6.899999999999999467e-01,4.580259000000000214e+01
6.949999999999999512e-01,4.580201999999999884e+01
6.999999999999999556e-01,4.559190000000000254e+01
7.049999999999999600e-01,4.559145999999999788e+01
7.099999999999999645e-01,4.558294999999999675e+01
7.149999999999999689e-01,4.543726999999999805e+01
7.199999999999999734e-01,4.535631000000000057e+01
7.249999999999999778e-01,4.528681000000000267e+01
7.299999999999999822e-01,4.527600999999999942e+01
7.349999999999999867e-01,4.526319999999999766e+01
7.399999999999999911e-01,4.525153999999999854e+01
7.449999999999999956e-01,4.524445999999999657e+01
7.500000000000000000e-01,4.522117999999999682e+01
7.550000000000000044e-01,4.520573999999999870e+01
7.600000000000000089e-01,4.518088999999999800e+01
7.650000000000000133e-01,4.517971000000000004e+01
7.700000000000000178e-01,4.517931999999999704e+01
7.750000000000000222e-01,4.517891999999999797e+01
7.800000000000000266e-01,4.517891999999999797e+01
7.850000000000000311e-01,4.517488999999999777e+01
7.900000000000000355e-01,4.517387000000000086e+01
7.950000000000000400e-01,4.516866000000000270e+01
8.000000000000000444e-01,4.507679000000000258e+01
8.050000000000000488e-01,4.507365000000000066e+01
8.100000000000000533e-01,4.507086999999999932e+01
8.149999999999999467e-01,4.499219000000000079e+01
8.199999999999999512e-01,4.498268999999999807e+01
8.249999999999999556e-01,4.490084999999999837e+01
8.299999999999999600e-01,4.490028999999999826e+01
8.349999999999999645e-01,4.473167000000000115e+01
8.399999999999999689e-01,4.472234999999999872e+01
8.449999999999999734e-01,4.455458999999999747e+01
8.499999999999999778e-01,4.455404999999999660e+01
8.549999999999999822e-01,4.447113000000000227e+01
8.599999999999999867e-01,4.446831999999999852e+01
8.649999999999999911e-01,4.445436000000000121e+01
8.699999999999999956e-01,4.445389999999999731e+01
8.750000000000000000e-01,4.445129000000000019e+01
8.800000000000000044e-01,4.444861999999999824e+01
8.850000000000000089e-01,4.442271999999999821e+01
8.900000000000000133e-01,4.440397999999999712e+01
8.950000000000000178e-01,4.440111000000000274e+01
9.000000000000000222e-01,4.439826000000000050e+01
9.050000000000000266e-01,4.439795000000000158e+01
9.100000000000000311e-01,4.439030999999999949e+01
9.150000000000000355e-01,4.439030999999999949e+01
9.200000000000000400e-01,4.438911999999999836e+01
9.250000000000000444e-01,4.438828999999999780e+01
9.300000000000000488e-01,4.438268999999999664e+01
9.350000000000000533e-01,4.437521999999999878e+01
9.399999999999999467e-01,4.436919000000000324e+01
9.449999999999999512e-01,4.436334000000000088e+01
9.499999999999999556e-01,4.436251000000000033e+01
9.549999999999999600e-01,4.435609999999999786e+01
9.599999999999999645e-01,4.435576999999999970e+01
9.649999999999999689e-01,4.435184000000000282e+01
9.699999999999999734e-01,4.435148999999999830e+01
9.749999999999999778e-01,4.434579999999999700e+01
9.799999999999999822e-01,4.434539000000000186e+01
9.849999999999999867e-01,4.429466000000000037e+01
9.899999999999999911e-01,4.429355000000000331e+01
9.949999999999999956e-01,4.423852999999999724e+01
1.000000000000000000e+00,4.423104000000000013e+01
1.004999999999999893e+00,4.418346999999999980e+01
1.010000000000000009e+00,4.417987000000000108e+01
1.014999999999999902e+00,4.404131999999999891e+01
1.020000000000000018e+00,4.397666999999999859e+01
1.024999999999999911e+00,4.391208999999999918e+01
1.030000000000000027e+00,4.390556999999999732e+01
1.034999999999999920e+00,4.390478999999999843e+01
1.040000000000000036e+00,4.389800000000000324e+01
1.044999999999999929e+00,4.389462000000000330e+01
1.050000000000000044e+00,4.389094999999999658e+01
1.054999999999999938e+00,4.388989999999999725e+01
1.060000000000000053e+00,4.388533000000000328e+01
1.064999999999999947e+00,4.388497000000000270e+01
1.070000000000000062e+00,4.388497000000000270e+01
1.074999999999999956e+00,4.388497000000000270e+01
1.080000000000000071e+00,4.388425999999999760e+01
1.084999999999999964e+00,4.388136000000000081e+01
1.090000000000000080e+00,4.388007999999999953e+01
1.094999999999999973e+00,4.387921000000000049e+01
1.100000000000000089e+00,4.387633999999999901e+01
1.104999999999999982e+00,4.387633999999999901e+01
1.110000000000000098e+00,4.387442999999999671e+01
1.114999999999999991e+00,4.386941999999999808e+01
1.120000000000000107e+00,4.386941999999999808e+01
1.125000000000000000e+00,4.386486000000000018e+01
1.129999999999999893e+00,4.385314000000000334e+01
1.135000000000000009e+00,4.384877999999999787e+01
1.139999999999999902e+00,4.379196999999999917e+01
1.145000000000000018e+00,4.378284000000000020e+01
1.149999999999999911e+00,4.377803999999999718e+01
1.155000000000000027e+00,4.377776000000000067e+01
1.159999999999999920e+00,4.377293999999999841e+01
1.165000000000000036e+00,4.376427000000000334e+01
1.169999999999999929e+00,4.369910999999999746e+01
1.175000000000000044e+00,4.364399000000000228e+01
1.179999999999999938e+00,4.364079999999999870e+01
1.185000000000000053e+00,4.364079999999999870e+01
1.189999999999999947e+00,4.358677999999999741e+01
1.195000000000000062e+00,4.358626000000000289e+01
1.199999999999999956e+00,4.352693000000000012e+01
1.205000000000000071e+00,4.341393999999999664e+01
1.209999999999999964e+00,4.336240999999999701e+01
1.215000000000000080e+00,4.336240999999999701e+01
1.219999999999999973e+00,4.335732999999999748e+01
1.225000000000000089e+00,4.335468000000000188e+01
1.229999999999999982e+00,4.335079000000000349e+01
1.235000000000000098e+00,4.334609999999999985e+01
1.239999999999999991e+00,4.334300999999999959e+01
1.245000000000000107e+00,4.334300999999999959e+01
1.250000000000000000e+00,4.334004999999999797e+01
1.254999999999999893e+00,4.333713999999999800e+01
1.260000000000000009e+00,4.333682000000000301e+01
1.264999999999999902e+00,4.333294999999999675e+01
1.270000000000000018e+00,4.333268999999999949e+01
1.274999999999999911e+00,4.333216000000000179e+01
1.280000000000000027e+00,4.333187000000000211e+01
1.284999999999999920e+00,4.333187000000000211e+01
1.290000000000000036e+00,4.332090999999999781e+01
1.294999999999999929e+00,4.332028999999999996e+01
1.300000000000000044e+00,4.327806000000000353e+01
1.304999999999999938e+00,4.326538000000000039e+01
1.310000000000000053e+00,4.322849000000000075e+01
1.314999999999999947e+00,4.322446999999999662e+01
1.320000000000000062e+00,4.322332000000000107e+01
1.324999999999999956e+00,4.322332000000000107e+01
1.330000000000000071e+00,4.318473999999999791e+01
1.334999999999999964e+00,4.308435999999999666e+01
1.340000000000000080e+00,4.308359999999999701e+01
1.344999999999999973e+00,4.305165000000000219e+01
1.350000000000000089e+00,4.304957000000000278e+01
1.354999999999999982e+00,4.301583999999999719e+01
1.360000000000000098e+00,4.301583999999999719e+01
1.364999999999999991e+00,4.301346000000000203e+01
1.370000000000000107e+00,4.301346000000000203e+01
1.375000000000000000e+00,4.301301000000000130e+01
1.379999999999999893e+00,4.301138000000000261e+01
1.385000000000000009e+00,4.301095000000000113e+01
1.389999999999999902e+00,4.300820000000000221e+01
1.395000000000000018e+00,4.300365000000000038e+01
1.399999999999999911e+00,4.300218000000000274e+01
1.405000000000000027e+00,4.300048999999999921e+01
1.409999999999999920e+00,4.299526000000000181e+01
1.415000000000000036e+00,4.299345000000000283e+01
1.419999999999999929e+00,4.299134999999999707e+01
1.425000000000000044e+00,4.298789000000000016e+01
1.429999999999999938e+00,4.298789000000000016e+01
1.435000000000000053e+00,4.298490000000000322e+01
1.439999999999999947e+00,4.297437000000000040e+01
1.445000000000000062e+00,4.297205999999999904e+01
1.449999999999999956e+00,4.297001999999999811e+01
1.455000000000000071e+00,4.296520000000000294e+01
1.459999999999999964e+00,4.296197999999999695e+01
1.465000000000000080e+00,4.295931000000000211e+01
1.469999999999999973e+00,4.295931000000000211e+01
1.475000000000000089e+00,4.295913000000000181e+01
1.479999999999999982e+00,4.295714000000000254e+01
1.485000000000000098e+00,4.295235999999999876e+01
1.489999999999999991e+00,4.295114000000000232e+01
1.495000000000000107e+00,4.294991999999999877e+01
1.500000000000000000e+00,4.290520000000000067e+01
1.504999999999999893e+00,4.290520000000000067e+01
1.510000000000000009e+00,4.290411999999999892e+01
1.514999999999999902e+00,4.290352000000000032e+01
1.520000000000000018e+00,4.290216999999999814e+01
1.524999999999999911e+00,4.290057000000000187e+01
1.530000000000000027e+00,4.290057000000000187e+01
1.534999999999999920e+00,4.286068999999999818e+01
1.540000000000000036e+00,4.286068999999999818e+01
1.544999999999999929e+00,4.285900999999999783e+01
1.550000000000000044e+00,4.285658999999999708e+01
1.554999999999999938e+00,4.281427000000000049e+01
1.560000000000000053e+00,4.281231999999999971e+01
1.564999999999999947e+00,4.280796999999999741e+01
1.570000000000000062e+00,4.276973000000000269e+01
1.574999999999999956e+00,4.273116999999999877e+01
1.580000000000000071e+00,4.264661999999999864e+01
1.584999999999999964e+00,4.264287999999999812e+01
1.590000000000000080e+00,4.260016999999999854e+01
1.594999999999999973e+00,4.259685999999999950e+01
1.600000000000000089e+00,4.259550000000000125e+01
1.604999999999999982e+00,4.259150000000000347e+01
1.610000000000000098e+00,4.258914000000000044e+01
1.614999999999999991e+00,4.258883000000000152e+01
1.620000000000000107e+00,4.258574999999999733e+01
1.625000000000000000e+00,4.258530999999999977e+01
1.629999999999999893e+00,4.258498999999999768e+01
1.635000000000000009e+00,4.256230999999999653e+01
1.639999999999999902e+00,4.256096000000000146e+01
1.645000000000000018e+00,4.253786999999999807e+01
1.649999999999999911e+00,4.253753999999999991e+01
1.655000000000000027e+00,4.253562999999999761e+01
1.659999999999999920e+00,4.253361999999999910e+01
1.665000000000000036e+00,4.251136000000000337e+01
1.669999999999999929e+00,4.246462999999999965e+01
1.675000000000000044e+00,4.243992999999999682e+01
1.679999999999999938e+00,4.241400999999999755e+01
1.685000000000000053e+00,4.241127999999999787e+01
1.689999999999999947e+00,4.241107000000000227e+01
1.695000000000000062e+00,4.238770999999999844e+01
1.699999999999999956e+00,4.238736000000000104e+01
1.705000000000000071e+00,4.238427000000000078e+01
1.709999999999999964e+00,4.238401999999999958e+01
1.715000000000000080e+00,4.238226000000000226e+01
1.719999999999999973e+00,4.237852000000000174e+01
1.725000000000000089e+00,4.237512000000000256e+01
1.729999999999999982e+00,4.237042999999999893e+01
1.735000000000000098e+00,4.236798999999999893e+01
1.739999999999999991e+00,4.236782000000000181e+01
1.745000000000000107e+00,4.236522999999999683e+01
1.750000000000000000e+00,4.236522999999999683e+01
1.754999999999999893e+00,4.236316999999999666e+01
1.760000000000000009e+00,4.235965999999999809e+01
1.764999999999999902e+00,4.235965999999999809e+01
1.770000000000000018e+00,4.235669999999999646e+01
1.774999999999999911e+00,4.235472000000000037e+01
1.780000000000000027e+00,4.235282999999999731e+01
1.784999999999999920e+00,4.235043000000000291e+01
1.790000000000000036e+00,4.234857000000000227e+01
1.794999999999999929e+00,4.234841000000000122e+01
1.800000000000000044e+00,4.234550999999999732e+01
1.804999999999999938e+00,4.234550999999999732e+01
1.810000000000000053e+00,4.234420000000000073e+01
1.814999999999999947e+00,4.234407000000000210e+01
1.820000000000000062e+00,4.234387000000000256e+01
1.824999999999999956e+00,4.234277999999999764e+01
1.830000000000000071e+00,4.234277999999999764e+01
1.834999999999999964e+00,4.234136000000000166e+01
1.840000000000000080e+00,4.234076999999999913e+01
1.844999999999999973e+00,4.233924999999999983e+01
1.850000000000000089e+00,4.233603000000000094e+01
1.854999999999999982e+00,4.233586999999999989e+01
1.860000000000000098e+00,4.233586999999999989e+01
1.864999999999999991e+00,4.233426999999999651e+01
1.870000000000000107e+00,4.233254999999999768e+01
1.875000000000000000e+00,4.233113999999999777e+01
1.879999999999999893e+00,4.230221000000000231e+01
1.885000000000000009e+00,4.229502999999999702e+01
1.889999999999999902e+00,4.229402999999999935e+01
1.895000000000000018e+00,4.229236000000000217e+01
1.899999999999999911e+00,4.229059000000000168e+01
1.905000000000000027e+00,4.228945000000000221e+01
1.909999999999999920e+00,4.228267000000000309e+01
1.915000000000000036e+00,4.228188999999999709e+01
1.919999999999999929e+00,4.228179999999999694e+01
1.925000000000000044e+00,4.228110999999999819e+01
1.929999999999999938e+00,4.228018999999999750e+01
1.935000000000000053e+00,4.225240000000000151e+01
1.939999999999999947e+00,4.222659000000000162e+01
1.945000000000000062e+00,4.222626999999999953e+01
1.949999999999999956e+00,4.222614000000000090e+01
1.955000000000000071e+00,4.222599000000000302e+01
1.959999999999999964e+00,4.222420000000000329e+01
1.965000000000000080e+00,4.217101000000000255e+01
1.969999999999999973e+00,4.211742999999999881e+01
1.975000000000000089e+00,4.211484000000000094e+01
1.979999999999999982e+00,4.209940999999999889e+01
1.985000000000000098e+00,4.208283999999999736e+01
1.989999999999999991e+00,4.208086999999999733e+01
1.995000000000000107e+00,4.205293999999999954e+01
2.000000000000000000e+00,4.204914999999999736e+01
2.004999999999999893e+00,4.204816000000000287e+01
2.009999999999999787e+00,4.203141000000000105e+01
2.015000000000000124e+00,4.199951999999999686e+01
2.020000000000000018e+00,4.196513999999999811e+01
2.024999999999999911e+00,4.196385000000000076e+01
2.029999999999999805e+00,4.196247000000000327e+01
2.035000000000000142e+00,4.196193000000000239e+01
2.040000000000000036e+00,4.194223000000000212e+01
2.044999999999999929e+00,4.194111999999999796e+01
2.049999999999999822e+00,4.193957000000000335e+01
2.055000000000000160e+00,4.193943000000000154e+01
2.060000000000000053e+00,4.193925000000000125e+01
2.064999999999999947e+00,4.193798000000000314e+01
2.069999999999999840e+00,4.193648000000000309e+01
2.075000000000000178e+00,4.193603999999999843e+01
2.080000000000000071e+00,4.193439000000000050e+01
2.084999999999999964e+00,4.193346999999999980e+01
2.089999999999999858e+00,4.193346999999999980e+01
2.095000000000000195e+00,4.193193999999999733e+01
2.100000000000000089e+00,4.193001000000000289e+01
2.104999999999999982e+00,4.192884999999999707e+01
2.109999999999999876e+00,4.192652999999999963e+01
2.115000000000000213e+00,4.192616000000000298e+01
2.120000000000000107e+00,4.192604000000000042e+01
2.125000000000000000e+00,4.192483000000000004e+01
2.129999999999999893e+00,4.192291999999999774e+01
2.134999999999999787e+00,4.192179000000000144e+01
2.140000000000000124e+00,4.192168999999999812e+01
2.145000000000000018e+00,4.192139000000000237e+01
2.149999999999999911e+00,4.191904999999999859e+01
2.154999999999999805e+00,4.191628000000000043e+01
2.160000000000000142e+00,4.191628000000000043e+01
2.165000000000000036e+00,4.191628000000000043e+01
2.169999999999999929e+00,4.191384999999999650e+01
2.174999999999999822e+00,4.191384999999999650e+01
2.180000000000000160e+00,4.191337999999999653e+01
2.185000000000000053e+00,4.166935000000000144e+01
2.189999999999999947e+00,4.166919999999999646e+01
2.194999999999999840e+00,4.166779999999999973e+01
2.200000000000000178e+00,4.166552000000000078e+01
2.205000000000000071e+00,4.166469000000000023e+01
2.209999999999999964e+00,4.166396999999999906e+01
2.214999999999999858e+00,4.166264999999999930e+01
2.220000000000000195e+00,4.166040000000000276e+01
2.225000000000000089e+00,4.165892999999999802e+01
2.229999999999999982e+00,4.144550000000000267e+01
2.234999999999999876e+00,4.144288999999999845e+01
2.240000000000000213e+00,4.121314999999999884e+01
2.245000000000000107e+00,4.121166000000000196e+01
2.250000000000000000e+00,4.120938000000000301e+01
2.254999999999999893e+00,4.120929000000000286e+01
2.259999999999999787e+00,4.120799000000000234e+01
2.265000000000000124e+00,4.120676000000000272e+01
2.270000000000000018e+00,4.100722999999999985e+01
2.274999999999999911e+00,4.100598999999999705e+01
2.279999999999999805e+00,4.100504999999999711e+01
2.285000000000000142e+00,4.100383000000000067e+01
2.290000000000000036e+00,4.098387000000000313e+01
2.294999999999999929e+00,4.098366000000000042e+01
2.299999999999999822e+00,4.098147999999999769e+01
2.305000000000000160e+00,4.098147999999999769e+01
2.310000000000000053e+00,4.097975999999999885e+01
2.314999999999999947e+00,4.097885999999999740e+01
2.319999999999999840e+00,4.073676999999999992e+01
2.325000000000000178e+00,4.073570000000000135e+01
2.330000000000000071e+00,4.073570000000000135e+01
2.334999999999999964e+00,4.069662999999999897e+01
2.339999999999999858e+00,4.038676000000000244e+01
2.345000000000000195e+00,4.017060000000000031e+01
2.350000000000000089e+00,4.016881999999999664e+01
2.354999999999999982e+00,4.016781999999999897e+01
2.359999999999999876e+00,4.016666000000000025e+01
2.365000000000000213e+00,4.010276999999999958e+01
2.370000000000000107e+00,4.006054000000000315e+01
2.375000000000000000e+00,4.002806000000000353e+01
2.379999999999999893e+00,4.002738000000000085e+01
2.384999999999999787e+00,4.002727999999999753e+01
2.390000000000000124e+00,4.002669999999999817e+01
2.395000000000000018e+00,4.001227000000000089e+01
2.399999999999999911e+00,4.001091999999999871e+01
2.404999999999999805e+00,3.999152999999999736e+01
2.410000000000000142e+00,3.999052999999999969e+01
2.415000000000000036e+00,3.999036999999999864e+01
2.419999999999999929e+00,3.998928000000000083e+01
2.424999999999999822e+00,3.998850999999999800e+01
2.430000000000000160e+00,3.998696999999999946e+01
2.435000000000000053e+00,3.998620999999999981e+01
2.439999999999999947e+00,3.998620999999999981e+01
2.444999999999999840e+00,3.998610000000000042e+01
2.450000000000000178e+00,3.998563999999999652e+01
2.455000000000000071e+00,3.998481999999999914e+01
2.459999999999999964e+00,3.998451000000000022e+01
2.464999999999999858e+00,3.998250999999999777e+01
2.470000000000000195e+00,3.998156999999999783e+01
2.475000000000000089e+00,3.998149999999999693e+01
2.479999999999999982e+00,3.997981000000000051e+01
2.484999999999999876e+00,3.977777999999999992e+01
2.490000000000000213e+00,3.977678999999999832e+01
2.495000000000000107e+00,3.977544000000000324e+01
2.500000000000000000e+00,3.977351999999999776e+01
2.504999999999999893e+00,3.977270999999999646e+01
2.509999999999999787e+00,3.977270999999999646e+01
2.515000000000000124e+00,3.977168999999999954e+01
2.520000000000000018e+00,3.977159999999999940e+01
2.524999999999999911e+00,3.977000999999999920e+01
2.529999999999999805e+00,3.976993000000000222e+01
2.535000000000000142e+00,3.976718999999999937e+01
2.540000000000000036e+00,3.976641999999999655e+01
2.544999999999999929e+00,3.976473000000000013e+01
2.549999999999999822e+00,3.976397999999999655e+01
2.555000000000000160e+00,3.976290999999999798e+01
2.560000000000000053e+00,3.976214000000000226e+01
2.564999999999999947e+00,3.976109999999999900e+01
2.569999999999999840e+00,3.976106000000000051e+01
2.575000000000000178e+00,3.976066999999999751e+01
2.580000000000000071e+00,3.976012999999999664e+01
2.584999999999999964e+00,3.976012999999999664e+01
2.589999999999999858e+00,3.975918000000000063e+01
2.595000000000000195e+00,3.975918000000000063e+01
2.600000000000000089e+00,3.975813000000000130e+01
2.604999999999999982e+00,3.975795999999999708e+01
2.609999999999999876e+00,3.975674000000000063e+01
2.615000000000000213e+00,3.975659999999999883e+01
2.620000000000000107e+00,3.975589999999999691e+01
2.625000000000000000e+00,3.975589999999999691e+01
2.629999999999999893e+00,3.975466999999999729e+01
2.634999999999999787e+00,3.975386000000000308e+01
2.640000000000000124e+00,3.975204000000000093e+01
2.645000000000000018e+00,3.975166000000000111e+01
2.649999999999999911e+00,3.975135999999999825e+01
2.654999999999999805e+00,3.975135999999999825e+01
2.660000000000000142e+00,3.975135999999999825e+01
2.665000000000000036e+00,3.975081999999999738e+01
2.669999999999999929e+00,3.974022999999999683e+01
2.674999999999999822e+00,3.973931999999999931e+01
2.680000000000000160e+00,3.973841000000000179e+01
2.685000000000000053e+00,3.973733000000000004e+01
2.689999999999999947e+00,3.973651999999999873e+01
2.694999999999999840e+00,3.973458999999999719e+01
2.700000000000000178e+00,3.971838999999999942e+01
2.705000000000000071e+00,3.971771999999999991e+01
2.709999999999999964e+00,3.971703999999999724e+01
2.714999999999999858e+00,3.971611999999999654e+01
2.720000000000000195e+00,3.971508000000000038e+01
2.725000000000000089e+00,3.971414999999999651e+01
2.729999999999999982e+00,3.970627999999999957e+01
2.734999999999999876e+00,3.969801999999999964e+01
2.740000000000000213e+00,3.967871000000000237e+01
2.745000000000000107e+00,3.966928999999999661e+01
2.750000000000000000e+00,3.965997000000000128e+01
2.754999999999999893e+00,3.965033999999999992e+01
2.759999999999999787e+00,3.965021999999999736e+01
2.765000000000000124e+00,3.961910000000000309e+01
2.770000000000000018e+00,3.960488999999999749e+01
2.774999999999999911e+00,3.960414000000000101e+01
2.779999999999999805e+00,3.960367999999999711e+01
2.785000000000000142e+00,3.960358000000000089e+01
2.790000000000000036e+00,3.960347999999999757e+01
2.794999999999999929e+00,3.957285999999999859e+01
2.799999999999999822e+00,3.957130999999999688e+01
2.805000000000000160e+00,3.955651999999999902e+01
2.810000000000000053e+00,3.955519999999999925e+01
2.814999999999999947e+00,3.955512000000000228e+01
2.819999999999999840e+00,3.955431000000000097e+01
2.825000000000000178e+00,3.955369000000000312e+01
2.830000000000000071e+00,3.955277000000000243e+01
2.834999999999999964e+00,3.953815000000000168e+01
2.839999999999999858e+00,3.953522999999999854e+01
2.845000000000000195e+00,3.953522999999999854e+01
2.850000000000000089e+00,3.953370000000000317e+01
2.854999999999999982e+00,3.953300000000000125e+01
2.859999999999999876e+00,3.953300000000000125e+01
2.865000000000000213e+00,3.953184000000000253e+01
2.870000000000000107e+00,3.953005000000000280e+01
2.875000000000000000e+00,3.952969999999999828e+01
2.879999999999999893e+00,3.952830000000000155e+01
2.884999999999999787e+00,3.952819999999999823e+01
2.890000000000000124e+00,3.952808999999999884e+01
2.895000000000000018e+00,3.952808999999999884e+01
2.899999999999999911e+00,3.952808999999999884e+01
2.904999999999999805e+00,3.952785999999999689e+01
2.910000000000000142e+00,3.952776999999999674e+01
2.915000000000000036e+00,3.952571999999999974e+01
2.919999999999999929e+00,3.952564000000000277e+01
2.924999999999999822e+00,3.952503000000000100e+01
2.930000000000000160e+00,3.952503000000000100e+01
2.935000000000000053e+00,3.952387999999999835e+01
2.939999999999999947e+00,3.952369999999999806e+01
2.944999999999999840e+00,3.952365999999999957e+01
2.950000000000000178e+00,3.952297000000000082e+01
2.955000000000000071e+00,3.952172999999999803e+01
2.959999999999999964e+00,3.951946999999999832e+01
2.964999999999999858e+00,3.951946999999999832e+01
2.970000000000000195e+00,3.951939999999999742e+01
2.975000000000000089e+00,3.951814000000000249e+01
2.979999999999999982e+00,3.951621000000000095e+01
2.984999999999999876e+00,3.951597000000000293e+01
2.990000000000000213e+00,3.943377000000000265e+01
2.995000000000000107e+00,3.943314999999999770e+01
3.000000000000000000e+00,3.943310000000000315e+01
3.004999999999999893e+00,3.943113000000000312e+01
3.009999999999999787e+00,3.943113000000000312e+01
3.015000000000000124e+00,3.943023999999999774e+01
3.020000000000000018e+00,3.943016999999999683e+01
3.024999999999999911e+00,3.942945000000000277e+01
3.029999999999999805e+00,3.942931999999999704e+01
3.035000000000000142e+00,3.942795000000000272e+01
3.040000000000000036e+00,3.942202000000000339e+01
3.044999999999999929e+00,3.942202000000000339e+01
3.049999999999999822e+00,3.942202000000000339e+01
3.055000000000000160e+00,3.942143999999999693e+01
3.060000000000000053e+00,3.942063999999999879e+01
3.064999999999999947e+00,3.941881999999999664e+01
3.069999999999999840e+00,3.941866000000000270e+01
3.075000000000000178e+00,3.941839000000000226e+01
3.080000000000000071e+00,3.941828999999999894e+01
3.084999999999999964e+00,3.941828999999999894e+01
3.089999999999999858e+00,3.941821999999999804e+01
3.095000000000000195e+00,3.941814999999999714e+01
3.100000000000000089e+00,3.941740000000000066e+01
3.104999999999999982e+00,3.941606000000000165e+01
3.109999999999999876e+00,3.940991999999999962e+01
3.115000000000000213e+00,3.940760000000000218e+01
3.120000000000000107e+00,3.939547000000000310e+01
3.125000000000000000e+00,3.939547000000000310e+01
3.129999999999999893e+00,3.938913000000000153e+01
3.134999999999999787e+00,3.938855999999999824e+01
3.140000000000000124e+00,3.937039000000000044e+01
3.145000000000000018e+00,3.935963000000000278e+01
3.149999999999999911e+00,3.935954999999999870e+01
3.154999999999999805e+00,3.935898999999999859e+01
3.160000000000000142e+00,3.935898999999999859e+01
3.165000000000000036e+00,3.935864999999999725e+01
3.169999999999999929e+00,3.935717999999999961e+01
3.174999999999999822e+00,3.935607000000000255e+01
3.180000000000000160e+00,3.935593999999999681e+01
3.185000000000000053e+00,3.935582999999999743e+01
3.189999999999999947e+00,3.933480000000000132e+01
3.194999999999999840e+00,3.933348000000000155e+01
3.200000000000000178e+00,3.932314000000000220e+01
3.205000000000000071e+00,3.932296000000000191e+01
3.209999999999999964e+00,3.932222999999999757e+01
3.214999999999999858e+00,3.932202999999999804e+01
3.220000000000000195e+00,3.932126000000000232e+01
3.225000000000000089e+00,3.931011999999999773e+01
3.229999999999999982e+00,3.929773999999999745e+01
3.234999999999999876e+00,3.929663000000000039e+01
3.240000000000000213e+00,3.929583999999999833e+01
3.245000000000000107e+00,3.928477999999999781e+01
3.250000000000000000e+00,3.928439000000000192e+01
3.254999999999999893e+00,3.928298999999999808e+01
3.259999999999999787e+00,3.928229000000000326e+01
3.265000000000000124e+00,3.928146999999999878e+01
3.270000000000000018e+00,3.927064000000000021e+01
3.274999999999999911e+00,3.927042999999999751e+01
3.279999999999999805e+00,3.927035000000000053e+01
3.285000000000000142e+00,3.926979000000000042e+01
3.290000000000000036e+00,3.926979000000000042e+01
3.294999999999999929e+00,3.926899999999999835e+01
3.299999999999999822e+00,3.926841000000000292e+01
3.305000000000000160e+00,3.926818000000000097e+01
3.310000000000000053e+00,3.926807999999999765e+01
3.314999999999999947e+00,3.926787999999999812e+01
3.319999999999999840e+00,3.926774999999999949e+01
3.325000000000000178e+00,3.926655000000000229e+01
3.330000000000000071e+00,3.926655000000000229e+01
3.334999999999999964e+00,3.926641000000000048e+01
3.339999999999999858e+00,3.926543000000000205e+01
3.345000000000000195e+00,3.926510999999999996e+01
3.350000000000000089e+00,3.926397000000000048e+01
3.354999999999999982e+00,3.926397000000000048e+01
3.359999999999999876e+00,3.926270999999999844e+01
3.365000000000000213e+00,3.926270999999999844e+01
3.370000000000000107e+00,3.926218999999999681e+01
3.375000000000000000e+00,3.926174000000000319e+01
3.379999999999999893e+00,3.926075999999999766e+01
3.384999999999999787e+00,3.926064000000000220e+01
3.390000000000000124e+00,3.926048999999999722e+01
3.395000000000000018e+00,3.926039999999999708e+01
3.399999999999999911e+00,3.926035000000000252e+01
3.404999999999999805e+00,3.925929000000000002e+01
3.410000000000000142e+00,3.925780999999999921e+01
3.415000000000000036e+00,3.925733000000000317e+01
3.419999999999999929e+00,3.925726999999999833e+01
3.424999999999999822e+00,3.925652000000000186e+01
3.430000000000000160e+00,3.925175999999999732e+01
3.435000000000000053e+00,3.911055000000000348e+01
3.439999999999999947e+00,3.911055000000000348e+01
3.444999999999999840e+00,3.911055000000000348e+01
3.450000000000000178e+00,3.910994000000000170e+01
3.455000000000000071e+00,3.910983000000000231e+01
3.459999999999999964e+00,3.910902000000000100e+01
3.464999999999999858e+00,3.910902000000000100e+01
3.470000000000000195e+00,3.910786999999999836e+01
3.475000000000000089e+00,3.910779000000000138e+01
3.479999999999999982e+00,3.910759999999999792e+01
3.484999999999999876e+00,3.910759999999999792e+01
3.490000000000000213e+00,3.910750000000000171e+01
3.495000000000000107e+00,3.910679999999999978e+01
3.500000000000000000e+00,3.910296000000000305e+01
3.504999999999999893e+00,3.910220999999999947e+01
3.509999999999999787e+00,3.909371999999999758e+01
3.515000000000000124e+00,3.908919000000000210e+01
3.520000000000000018e+00,3.908912000000000120e+01
3.524999999999999911e+00,3.908820999999999657e+01
3.529999999999999805e+00,3.907938000000000045e+01
3.535000000000000142e+00,3.907938000000000045e+01
3.540000000000000036e+00,3.907880000000000109e+01
3.544999999999999929e+00,3.907336999999999705e+01
3.549999999999999822e+00,3.907336999999999705e+01
3.555000000000000160e+00,3.907251000000000118e+01
3.560000000000000053e+00,3.907148999999999717e+01
3.564999999999999947e+00,3.907141000000000020e+01
3.569999999999999840e+00,3.907050999999999874e+01
3.575000000000000178e+00,3.907050999999999874e+01
3.580000000000000071e+00,3.906998999999999711e+01
3.584999999999999964e+00,3.906450000000000244e+01
3.589999999999999858e+00,3.906443999999999761e+01
3.595000000000000195e+00,3.906428999999999974e+01
3.600000000000000089e+00,3.906428999999999974e+01
3.604999999999999982e+00,3.906405999999999779e+01
3.609999999999999876e+00,3.906340000000000146e+01
3.615000000000000213e+00,3.906311999999999784e+01
3.620000000000000107e+00,3.906302999999999770e+01
3.625000000000000000e+00,3.906302999999999770e+01
3.629999999999999893e+00,3.892186999999999841e+01
3.634999999999999787e+00,3.891579000000000121e+01
3.640000000000000124e+00,3.891523999999999717e+01
3.645000000000000018e+00,3.890970000000000084e+01
3.649999999999999911e+00,3.890429000000000315e+01
3.654999999999999805e+00,3.890355999999999881e+01
3.660000000000000142e+00,3.890296000000000021e+01
3.665000000000000036e+00,3.890290000000000248e+01
3.669999999999999929e+00,3.890281999999999840e+01
3.674999999999999822e+00,3.889692999999999756e+01
3.680000000000000160e+00,3.889112999999999687e+01
3.685000000000000053e+00,3.888528999999999769e+01
3.689999999999999947e+00,3.888528999999999769e+01
3.694999999999999840e+00,3.888508000000000209e+01
3.700000000000000178e+00,3.888436000000000092e+01
3.705000000000000071e+00,3.888374000000000308e+01
3.709999999999999964e+00,3.885580000000000211e+01
3.714999999999999858e+00,3.885477999999999810e+01
3.720000000000000195e+00,3.885417000000000343e+01
3.725000000000000089e+00,3.885361000000000331e+01
3.729999999999999982e+00,3.885361000000000331e+01
3.734999999999999876e+00,3.885309999999999775e+01
3.740000000000000213e+00,3.885289000000000215e+01
3.745000000000000107e+00,3.885289000000000215e+01
3.750000000000000000e+00,3.885275000000000034e+01
3.754999999999999893e+00,3.885222000000000264e+01
3.759999999999999787e+00,3.885175999999999874e+01
3.765000000000000124e+00,3.868789999999999907e+01
3.770000000000000018e+00,3.854775000000000063e+01
3.774999999999999911e+00,3.854744000000000170e+01
3.779999999999999805e+00,3.854744000000000170e+01
3.785000000000000142e+00,3.854744000000000170e+01
3.790000000000000036e+00,3.854726000000000141e+01
3.794999999999999929e+00,3.854719000000000051e+01
3.799999999999999822e+00,3.854713000000000278e+01
3.805000000000000160e+00,3.854713000000000278e+01
3.810000000000000053e+00,3.854610999999999876e+01
3.814999999999999947e+00,3.854545000000000243e+01
3.819999999999999840e+00,3.838293000000000177e+01
3.825000000000000178e+00,3.838286999999999694e+01
3.830000000000000071e+00,3.837825999999999738e+01
3.834999999999999964e+00,3.837818000000000040e+01
3.839999999999999858e+00,3.837814999999999799e+01
3.845000000000000195e+00,3.837805999999999784e+01
3.850000000000000089e+00,3.837798000000000087e+01
3.854999999999999982e+00,3.820447999999999666e+01
3.859999999999999876e+00,3.820441000000000287e+01
3.865000000000000213e+00,3.820298999999999978e+01
3.870000000000000107e+00,3.820168999999999926e+01
3.875000000000000000e+00,3.820168999999999926e+01
3.879999999999999893e+00,3.820074000000000325e+01
3.884999999999999787e+00,3.820074000000000325e+01
3.890000000000000124e+00,3.819968999999999681e+01
3.895000000000000018e+00,3.819904999999999973e+01
3.899999999999999911e+00,3.819528999999999996e+01
3.904999999999999805e+00,3.819478999999999758e+01
3.910000000000000142e+00,3.819057000000000102e+01
3.915000000000000036e+00,3.818314999999999770e+01
3.919999999999999929e+00,3.817990999999999957e+01
3.924999999999999822e+00,3.817978000000000094e+01
3.930000000000000160e+00,3.817598000000000269e+01
3.935000000000000053e+00,3.817542999999999864e+01
3.939999999999999947e+00,3.817501000000000033e+01
3.944999999999999840e+00,3.817134999999999678e+01
3.950000000000000178e+00,3.817134999999999678e+01
3.955000000000000071e+00,3.817130999999999830e+01
3.959999999999999964e+00,3.817125000000000057e+01
3.964999999999999858e+00,3.817081000000000301e+01
3.970000000000000195e+00,3.817072999999999894e+01
3.975000000000000089e+00,3.817058999999999713e+01
3.979999999999999982e+00,3.817049000000000092e+01
3.984999999999999876e+00,3.816960999999999871e+01
3.990000000000000213e+00,3.816960999999999871e+01
3.995000000000000107e+00,3.816955999999999705e+01
4.000000000000000000e+00,3.816919999999999646e+01
4.004999999999999893e+00,3.816837999999999909e+01
4.009999999999999787e+00,3.816823000000000121e+01
4.014999999999999680e+00,3.816803999999999775e+01
4.019999999999999574e+00,3.816770999999999958e+01
4.025000000000000355e+00,3.816727000000000203e+01
4.030000000000000249e+00,3.816691000000000145e+01
4.035000000000000142e+00,3.816682000000000130e+01
4.040000000000000036e+00,3.816638999999999982e+01
4.044999999999999929e+00,3.816633999999999816e+01
4.049999999999999822e+00,3.816206999999999994e+01
4.054999999999999716e+00,3.816145999999999816e+01
4.059999999999999609e+00,3.816107000000000227e+01
4.065000000000000391e+00,3.816107000000000227e+01
4.070000000000000284e+00,3.816017999999999688e+01
4.075000000000000178e+00,3.799367999999999768e+01
4.080000000000000071e+00,3.799367999999999768e+01
4.084999999999999964e+00,3.799349000000000132e+01
4.089999999999999858e+00,3.798496999999999701e+01
4.094999999999999751e+00,3.798449000000000098e+01
4.099999999999999645e+00,3.798443000000000325e+01
4.105000000000000426e+00,3.798396000000000328e+01
4.110000000000000320e+00,3.797935999999999979e+01
4.115000000000000213e+00,3.797529000000000110e+01
4.120000000000000107e+00,3.797482000000000113e+01
4.125000000000000000e+00,3.797429999999999950e+01
4.129999999999999893e+00,3.797411999999999921e+01
4.134999999999999787e+00,3.797404000000000224e+01
4.139999999999999680e+00,3.797003999999999735e+01
4.144999999999999574e+00,3.797003999999999735e+01
4.150000000000000355e+00,3.796987000000000023e+01
4.155000000000000249e+00,3.796564000000000050e+01
4.160000000000000142e+00,3.796115000000000350e+01
4.165000000000000036e+00,3.796052999999999855e+01
4.169999999999999929e+00,3.796003000000000327e+01
4.174999999999999822e+00,3.795980000000000132e+01
4.179999999999999716e+00,3.795940999999999832e+01
4.184999999999999609e+00,3.795940999999999832e+01
4.190000000000000391e+00,3.795837999999999823e+01
4.195000000000000284e+00,3.795806999999999931e+01
4.200000000000000178e+00,3.795797999999999917e+01
4.205000000000000071e+00,3.795768000000000342e+01
4.209999999999999964e+00,3.795732999999999890e+01
4.214999999999999858e+00,3.795425999999999789e+01
4.219999999999999751e+00,3.795425999999999789e+01
4.224999999999999645e+00,3.795425999999999789e+01
4.230000000000000426e+00,3.795409999999999684e+01
4.235000000000000320e+00,3.795378999999999792e+01
4.240000000000000213e+00,3.795365000000000322e+01
4.245000000000000107e+00,3.795322999999999780e+01
4.250000000000000000e+00,3.795302999999999827e+01
4.254999999999999893e+00,3.795228000000000179e+01
4.259999999999999787e+00,3.795188000000000272e+01
4.264999999999999680e+00,3.795170000000000243e+01
4.269999999999999574e+00,3.795132000000000261e+01
4.275000000000000355e+00,3.795123000000000246e+01
4.280000000000000249e+00,3.795047999999999888e+01
4.285000000000000142e+00,3.795029999999999859e+01
4.290000000000000036e+00,3.794989999999999952e+01
4.294999999999999929e+00,3.794946000000000197e+01
4.299999999999999822e+00,3.794657000000000124e+01
4.304999999999999716e+00,3.794610999999999734e+01
4.309999999999999609e+00,3.794279000000000224e+01
4.315000000000000391e+00,3.794266999999999967e+01
4.320000000000000284e+00,3.794225999999999743e+01
4.325000000000000178e+00,3.794203000000000259e+01
4.330000000000000071e+00,3.793921000000000276e+01
4.334999999999999964e+00,3.793627999999999645e+01
4.339999999999999858e+00,3.793281000000000347e+01
4.344999999999999751e+00,3.793249000000000137e+01
4.349999999999999645e+00,3.792875000000000085e+01
4.355000000000000426e+00,3.792869999999999919e+01
4.360000000000000320e+00,3.792743000000000109e+01
4.365000000000000213e+00,3.792714000000000141e+01
4.370000000000000107e+00,3.792381999999999920e+01
4.375000000000000000e+00,3.792336000000000240e+01
4.379999999999999893e+00,3.792336000000000240e+01
4.384999999999999787e+00,3.792336000000000240e+01
4.389999999999999680e+00,3.792320999999999742e+01
4.394999999999999574e+00,3.792313999999999652e+01
4.400000000000000355e+00,3.792309999999999803e+01
4.405000000000000249e+00,3.792255999999999716e+01
4.410000000000000142e+00,3.792248000000000019e+01
4.415000000000000036e+00,3.792226000000000141e+01
4.419999999999999929e+00,3.792181999999999675e+01
4.424999999999999822e+00,3.792172999999999661e+01
4.429999999999999716e+00,3.792157999999999873e+01
4.434999999999999609e+00,3.792078000000000060e+01
4.440000000000000391e+00,3.792072999999999894e+01
4.445000000000000284e+00,3.791964000000000112e+01
4.450000000000000178e+00,3.791946999999999690e+01
4.455000000000000071e+00,3.791893000000000313e+01
4.459999999999999964e+00,3.791854000000000013e+01
4.464999999999999858e+00,3.791846999999999923e+01
4.469999999999999751e+00,3.791834999999999667e+01
4.474999999999999645e+00,3.791828999999999894e+01
4.480000000000000426e+00,3.791823000000000121e+01
4.485000000000000320e+00,3.791817999999999955e+01
4.490000000000000213e+00,3.791812000000000182e+01
4.495000000000000107e+00,3.791734999999999900e+01
4.500000000000000000e+00,3.791734999999999900e+01
4.504999999999999893e+00,3.791734999999999900e+01
4.509999999999999787e+00,3.791718000000000188e+01
4.514999999999999680e+00,3.791684999999999661e+01
4.519999999999999574e+00,3.791156999999999755e+01
4.525000000000000355e+00,3.791156999999999755e+01
4.530000000000000249e+00,3.791107999999999834e+01
4.535000000000000142e+00,3.790659000000000134e+01
4.540000000000000036e+00,3.790626000000000317e+01
4.544999999999999929e+00,3.790147000000000332e+01
4.549999999999999822e+00,3.790122000000000213e+01
4.554999999999999716e+00,3.789757999999999782e+01
4.559999999999999609e+00,3.789757999999999782e+01
4.565000000000000391e+00,3.789744000000000312e+01
4.570000000000000284e+00,3.789737000000000222e+01
4.575000000000000178e+00,3.789732999999999663e+01
4.580000000000000071e+00,3.789283999999999963e+01
4.584999999999999964e+00,3.789283999999999963e+01
4.589999999999999858e+00,3.788880999999999943e+01
4.594999999999999751e+00,3.788875000000000171e+01
4.599999999999999645e+00,3.788584999999999781e+01
4.605000000000000426e+00,3.788571000000000311e+01
4.610000000000000320e+00,3.788564000000000220e+01
4.615000000000000213e+00,3.788564000000000220e+01
4.620000000000000107e+00,3.788105000000000189e+01
4.625000000000000000e+00,3.788105000000000189e+01
4.629999999999999893e+00,3.787704000000000093e+01
4.634999999999999787e+00,3.787252000000000152e+01
4.639999999999999680e+00,3.787243999999999744e+01
4.644999999999999574e+00,3.787199999999999989e+01
4.650000000000000355e+00,3.787158999999999764e+01
4.655000000000000249e+00,3.787118999999999858e+01
4.660000000000000142e+00,3.787111000000000161e+01
4.665000000000000036e+00,3.787111000000000161e+01
4.669999999999999929e+00,3.787102000000000146e+01
4.674999999999999822e+00,3.787098000000000297e+01
4.679999999999999716e+00,3.787080999999999875e+01
4.684999999999999609e+00,3.787046999999999741e+01
4.690000000000000391e+00,3.787004000000000303e+01
4.695000000000000284e+00,3.786963000000000079e+01
4.700000000000000178e+00,3.786959000000000231e+01
4.705000000000000071e+00,3.786865999999999843e+01
4.709999999999999964e+00,3.786800999999999817e+01
4.714999999999999858e+00,3.786793999999999727e+01
4.719999999999999751e+00,3.786787999999999954e+01
4.724999999999999645e+00,3.786780000000000257e+01
4.730000000000000426e+00,3.786180999999999841e+01
4.735000000000000320e+00,3.786144999999999783e+01
4.740000000000000213e+00,3.786102000000000345e+01
4.745000000000000107e+00,3.786082999999999998e+01
4.750000000000000000e+00,3.785793999999999926e+01
4.754999999999999893e+00,3.785782999999999987e+01
4.759999999999999787e+00,3.785186000000000206e+01
4.764999999999999680e+00,3.784893999999999892e+01
4.769999999999999574e+00,3.784882999999999953e+01
4.775000000000000355e+00,3.784873999999999938e+01
4.780000000000000249e+00,3.784873999999999938e+01
4.785000000000000142e+00,3.784579000000000093e+01
4.790000000000000036e+00,3.784559999999999746e+01
4.794999999999999929e+00,3.784512000000000143e+01
4.799999999999999822e+00,3.784512000000000143e+01
4.804999999999999716e+00,3.784501999999999811e+01
4.809999999999999609e+00,3.784490999999999872e+01
4.815000000000000391e+00,3.784463999999999828e+01
4.820000000000000284e+00,3.784445000000000192e+01
4.825000000000000178e+00,3.784443000000000268e+01
4.830000000000000071e+00,3.784394999999999953e+01
4.834999999999999964e+00,3.784385999999999939e+01
4.839999999999999858e+00,3.784347000000000349e+01
4.844999999999999751e+00,3.784342999999999790e+01
4.849999999999999645e+00,3.784333000000000169e+01
4.855000000000000426e+00,3.784293999999999869e+01
4.860000000000000320e+00,3.784257000000000204e+01
4.865000000000000213e+00,3.784226000000000312e+01
4.870000000000000107e+00,3.784196000000000026e+01
4.875000000000000000e+00,3.784176000000000073e+01
4.879999999999999893e+00,3.784176000000000073e+01
4.884999999999999787e+00,3.784149000000000029e+01
4.889999999999999680e+00,3.784098999999999791e+01
4.894999999999999574e+00,3.784058999999999884e+01
4.900000000000000355e+00,3.784046000000000021e+01
4.905000000000000249e+00,3.784040999999999855e+01
4.910000000000000142e+00,3.784031000000000233e+01
4.915000000000000036e+00,3.784026999999999674e+01
4.919999999999999929e+00,3.783988000000000085e+01
4.924999999999999822e+00,3.783948999999999785e+01
4.929999999999999716e+00,3.783932000000000073e+01
4.934999999999999609e+00,3.783897999999999939e+01
4.940000000000000391e+00,3.783897999999999939e+01
4.945000000000000284e+00,3.783812999999999960e+01
4.950000000000000178e+00,3.783807000000000187e+01
4.955000000000000071e+00,3.783773999999999660e+01
4.959999999999999964e+00,3.783773999999999660e+01
4.964999999999999858e+00,3.783764999999999645e+01
4.969999999999999751e+00,3.783746000000000009e+01
4.974999999999999645e+00,3.783688999999999680e+01
4.980000000000000426e+00,3.783688999999999680e+01
4.985000000000000320e+00,3.783641999999999683e+01
4.990000000000000213e+00,3.783617000000000274e+01
4.995000000000000107e+00,3.783615000000000350e+01
5.000000000000000000e+00,3.783615000000000350e+01
5.004999999999999893e+00,3.783268999999999949e+01
5.009999999999999787e+00,3.782932000000000272e+01
5.014999999999999680e+00,3.782923999999999864e+01
5.019999999999999574e+00,3.782907999999999760e+01
5.025000000000000355e+00,3.782551999999999737e+01
5.030000000000000249e+00,3.782233000000000089e+01
5.035000000000000142e+00,3.782224999999999682e+01
5.040000000000000036e+00,3.782224999999999682e+01
5.044999999999999929e+00,3.782213999999999743e+01
5.049999999999999822e+00,3.782126000000000232e+01
5.054999999999999716e+00,3.782056999999999647e+01
5.059999999999999609e+00,3.781714999999999804e+01
5.065000000000000391e+00,3.781701999999999941e+01
5.070000000000000284e+00,3.781296999999999997e+01
5.075000000000000178e+00,3.781262999999999863e+01
5.080000000000000071e+00,3.781242999999999910e+01
5.084999999999999964e+00,3.781242999999999910e+01
5.089999999999999858e+00,3.781224999999999881e+01
5.094999999999999751e+00,3.780850999999999829e+01
5.099999999999999645e+00,3.780443000000000353e+01
5.105000000000000426e+00,3.780438999999999794e+01
5.110000000000000320e+00,3.780049999999999955e+01
5.115000000000000213e+00,3.780028000000000077e+01
5.120000000000000107e+00,3.780028000000000077e+01
5.125000000000000000e+00,3.780013999999999896e+01
5.129999999999999893e+00,3.780008999999999730e+01
5.134999999999999787e+00,3.779952000000000112e+01
5.139999999999999680e+00,3.779939000000000249e+01
5.144999999999999574e+00,3.779659999999999798e+01
5.150000000000000355e+00,3.779623999999999739e+01
5.155000000000000249e+00,3.779596000000000089e+01
5.160000000000000142e+00,3.779596000000000089e+01
5.165000000000000036e+00,3.779350000000000165e+01
5.169999999999999929e+00,3.779330999999999818e+01
5.174999999999999822e+00,3.779252999999999929e+01
5.179999999999999716e+00,3.778958000000000084e+01
5.184999999999999609e+00,3.778696000000000055e+01
5.190000000000000391e+00,3.778374000000000166e+01
5.195000000000000284e+00,3.778374000000000166e+01
5.200000000000000178e+00,3.778110999999999819e+01
5.205000000000000071e+00,3.776239000000000345e+01
5.209999999999999964e+00,3.775965999999999667e+01
5.214999999999999858e+00,3.775948999999999955e+01
5.219999999999999751e+00,3.775927000000000078e+01
5.224999999999999645e+00,3.775927000000000078e+01
5.230000000000000426e+00,3.775921999999999912e+01
5.235000000000000320e+00,3.775878999999999763e+01
5.240000000000000213e+00,3.775856000000000279e+01
5.245000000000000107e+00,3.775849000000000188e+01
5.250000000000000000e+00,3.775804999999999723e+01
5.254999999999999893e+00,3.775798999999999950e+01
5.259999999999999787e+00,3.775786000000000087e+01
5.264999999999999680e+00,3.772156999999999982e+01
5.269999999999999574e+00,3.772082999999999942e+01
5.275000000000000355e+00,3.772082999999999942e+01
5.280000000000000249e+00,3.772082999999999942e+01
5.285000000000000142e+00,3.772048999999999808e+01
5.290000000000000036e+00,3.772026000000000323e+01
5.294999999999999929e+00,3.772012000000000143e+01
5.299999999999999822e+00,3.771976000000000084e+01
5.304999999999999716e+00,3.771941999999999950e+01
5.309999999999999609e+00,3.771912999999999982e+01
5.315000000000000391e+00,3.771912999999999982e+01
5.320000000000000284e+00,3.771880999999999773e+01
5.325000000000000178e+00,3.771880999999999773e+01
5.330000000000000071e+00,3.771864000000000061e+01
5.334999999999999964e+00,3.771853999999999729e+01
5.339999999999999858e+00,3.771829999999999927e+01
5.344999999999999751e+00,3.771829999999999927e+01
5.349999999999999645e+00,3.771829999999999927e+01
5.355000000000000426e+00,3.771793999999999869e+01
5.360000000000000320e+00,3.771770000000000067e+01
5.365000000000000213e+00,3.771746000000000265e+01
5.370000000000000107e+00,3.771692999999999785e+01
5.375000000000000000e+00,3.771685000000000088e+01
5.379999999999999893e+00,3.771670999999999907e+01
5.384999999999999787e+00,3.771647999999999712e+01
5.389999999999999680e+00,3.771647999999999712e+01
5.394999999999999574e+00,3.771643999999999863e+01
5.400000000000000355e+00,3.771643999999999863e+01
5.405000000000000249e+00,3.771643999999999863e+01
5.410000000000000142e+00,3.771627999999999759e+01
5.415000000000000036e+00,3.771620999999999668e+01
5.419999999999999929e+00,3.771571000000000140e+01
5.424999999999999822e+00,3.771571000000000140e+01
5.429999999999999716e+00,3.770273000000000252e+01
5.434999999999999609e+00,3.770044999999999646e+01
5.440000000000000391e+00,3.770044999999999646e+01
5.445000000000000284e+00,3.770040000000000191e+01
5.450000000000000178e+00,3.770016999999999996e+01
5.455000000000000071e+00,3.770000000000000284e+01
5.459999999999999964e+00,3.767376999999999754e+01
5.464999999999999858e+00,3.760262000000000171e+01
5.469999999999999751e+00,3.760262000000000171e+01
5.474999999999999645e+00,3.760262000000000171e+01
5.480000000000000426e+00,3.760262000000000171e+01
5.485000000000000320e+00,3.760262000000000171e+01
5.490000000000000213e+00,3.760181999999999647e+01
5.495000000000000107e+00,3.760157999999999845e+01
5.500000000000000000e+00,3.759488999999999947e+01
5.504999999999999893e+00,3.759483999999999781e+01
5.509999999999999787e+00,3.759454999999999814e+01
5.514999999999999680e+00,3.759454999999999814e+01
5.519999999999999574e+00,3.759447999999999723e+01
5.525000000000000355e+00,3.759447999999999723e+01
5.530000000000000249e+00,3.759434000000000253e+01
5.535000000000000142e+00,3.759060999999999808e+01
5.540000000000000036e+00,3.759020999999999901e+01
5.544999999999999929e+00,3.759020999999999901e+01
5.549999999999999822e+00,3.758986000000000161e+01
5.554999999999999716e+00,3.758986000000000161e+01
5.559999999999999609e+00,3.758982000000000312e+01
5.565000000000000391e+00,3.758955999999999875e+01
5.570000000000000284e+00,3.758932000000000073e+01
5.575000000000000178e+00,3.758583999999999747e+01
5.580000000000000071e+00,3.758265000000000100e+01
5.584999999999999964e+00,3.758265000000000100e+01
5.589999999999999858e+00,3.758241000000000298e+01
5.594999999999999751e+00,3.757985999999999649e+01
5.599999999999999645e+00,3.757377000000000322e+01
5.605000000000000426e+00,3.757359999999999900e+01
5.610000000000000320e+00,3.757043999999999784e+01
5.615000000000000213e+00,3.756483000000000061e+01
5.620000000000000107e+00,3.756479000000000212e+01
5.625000000000000000e+00,3.756461000000000183e+01
5.629999999999999893e+00,3.756186000000000291e+01
5.634999999999999787e+00,3.753493999999999886e+01
5.639999999999999680e+00,3.753224999999999767e+01
5.644999999999999574e+00,3.753202000000000282e+01
5.650000000000000355e+00,3.752911000000000286e+01
5.655000000000000249e+00,3.752671000000000134e+01
5.660000000000000142e+00,3.752649000000000257e+01
5.665000000000000036e+00,3.752642000000000166e+01
5.669999999999999929e+00,3.752642000000000166e+01
5.674999999999999822e+00,3.752620000000000289e+01
5.679999999999999716e+00,3.752609999999999957e+01
5.684999999999999609e+00,3.752597999999999701e+01
5.690000000000000391e+00,3.752590000000000003e+01
5.695000000000000284e+00,3.752590000000000003e+01
5.700000000000000178e+00,3.752571999999999974e+01
5.705000000000000071e+00,3.752546999999999855e+01
5.709999999999999964e+00,3.752546999999999855e+01
5.714999999999999858e+00,3.752539999999999765e+01
5.719999999999999751e+00,3.752505000000000024e+01
5.724999999999999645e+00,3.752505000000000024e+01
5.730000000000000426e+00,3.752505000000000024e+01
5.735000000000000320e+00,3.752472999999999814e+01
5.740000000000000213e+00,3.752443999999999846e+01
5.745000000000000107e+00,3.752427999999999741e+01
5.750000000000000000e+00,3.752360000000000184e+01
5.754999999999999893e+00,3.752353999999999701e+01
5.759999999999999787e+00,3.752344000000000079e+01
5.764999999999999680e+00,3.752322000000000202e+01
5.769999999999999574e+00,3.752322000000000202e+01
5.775000000000000355e+00,3.752279999999999660e+01
5.780000000000000249e+00,3.752223999999999648e+01
5.785000000000000142e+00,3.752223999999999648e+01
5.790000000000000036e+00,3.752223000000000042e+01
5.794999999999999929e+00,3.752194000000000074e+01
5.799999999999999822e+00,3.752167000000000030e+01
5.804999999999999716e+00,3.752150999999999925e+01
5.809999999999999609e+00,3.752150999999999925e+01
5.815000000000000391e+00,3.752103999999999928e+01
5.820000000000000284e+00,3.752067999999999870e+01
5.825000000000000178e+00,3.752051999999999765e+01
5.830000000000000071e+00,3.752051999999999765e+01
5.834999999999999964e+00,3.751991000000000298e+01
5.839999999999999858e+00,3.751991000000000298e+01
5.844999999999999751e+00,3.751982999999999890e+01
5.849999999999999645e+00,3.751928000000000196e+01
5.855000000000000426e+00,3.751915999999999940e+01
5.860000000000000320e+00,3.751895999999999987e+01
5.865000000000000213e+00,3.751895999999999987e+01
5.870000000000000107e+00,3.751877999999999957e+01
5.875000000000000000e+00,3.751870999999999867e+01
5.879999999999999893e+00,3.751650999999999669e+01
5.884999999999999787e+00,3.751650999999999669e+01
5.889999999999999680e+00,3.751633999999999958e+01
5.894999999999999574e+00,3.751628000000000185e+01
5.900000000000000355e+00,3.751617999999999853e+01
5.905000000000000249e+00,3.751617999999999853e+01
5.910000000000000142e+00,3.751617999999999853e+01
5.915000000000000036e+00,3.751615000000000322e+01
5.919999999999999929e+00,3.751590999999999809e+01
5.924999999999999822e+00,3.751577000000000339e+01
5.929999999999999716e+00,3.751577000000000339e+01
5.934999999999999609e+00,3.751565999999999690e+01
5.940000000000000391e+00,3.751541999999999888e+01
5.945000000000000284e+00,3.751525999999999783e+01
5.950000000000000178e+00,3.751505999999999830e+01
5.955000000000000071e+00,3.751500000000000057e+01
5.959999999999999964e+00,3.751458999999999833e+01
5.964999999999999858e+00,3.751453000000000060e+01
5.969999999999999751e+00,3.751453000000000060e+01
5.974999999999999645e+00,3.751413000000000153e+01
5.980000000000000426e+00,3.751386999999999716e+01
5.985000000000000320e+00,3.751379000000000019e+01
5.990000000000000213e+00,3.751357999999999748e+01
5.995000000000000107e+00,3.751333999999999946e+01
6.000000000000000000e+00,3.751022999999999996e+01
6.004999999999999893e+00,3.751019999999999754e+01
6.009999999999999787e+00,3.750753999999999877e+01
6.014999999999999680e+00,3.750733000000000317e+01
6.019999999999999574e+00,3.750699000000000183e+01
6.025000000000000355e+00,3.750699000000000183e+01
6.030000000000000249e+00,3.750688999999999851e+01
6.035000000000000142e+00,3.750688999999999851e+01
6.040000000000000036e+00,3.750403000000000020e+01
6.044999999999999929e+00,3.750377999999999901e+01
6.049999999999999822e+00,3.750377999999999901e+01
6.054999999999999716e+00,3.750361000000000189e+01
6.059999999999999609e+00,3.750325999999999738e+01
6.065000000000000391e+00,3.750093999999999994e+01
6.070000000000000284e+00,3.750057000000000329e+01
6.075000000000000178e+00,3.749848000000000070e+01
6.080000000000000071e+00,3.749615000000000009e+01
6.084999999999999964e+00,3.749615000000000009e+01
6.089999999999999858e+00,3.749329999999999785e+01
6.094999999999999751e+00,3.748358000000000345e+01
6.099999999999999645e+00,3.748358000000000345e+01
6.105000000000000426e+00,3.748091000000000150e+01
6.110000000000000320e+00,3.747820000000000107e+01
6.115000000000000213e+00,3.747599999999999909e+01
6.120000000000000107e+00,3.747299000000000291e+01
6.125000000000000000e+00,3.747288999999999959e+01
6.129999999999999893e+00,3.747288999999999959e+01
6.134999999999999787e+00,3.747276000000000096e+01
6.139999999999999680e+00,3.747263000000000233e+01
6.144999999999999574e+00,3.747263000000000233e+01
6.150000000000000355e+00,3.747232000000000340e+01
6.155000000000000249e+00,3.747193000000000040e+01
6.160000000000000142e+00,3.747158000000000300e+01
6.165000000000000036e+00,3.747158000000000300e+01
6.169999999999999929e+00,3.747151999999999816e+01
6.174999999999999822e+00,3.747113000000000227e+01
6.179999999999999716e+00,3.747099000000000046e+01
6.184999999999999609e+00,3.747057000000000215e+01
6.190000000000000391e+00,3.747023999999999688e+01
6.195000000000000284e+00,3.747023999999999688e+01
6.200000000000000178e+00,3.747008999999999901e+01
6.205000000000000071e+00,3.746988999999999947e+01
6.209999999999999964e+00,3.746988999999999947e+01
6.214999999999999858e+00,3.746952999999999889e+01
6.219999999999999751e+00,3.746943000000000268e+01
6.224999999999999645e+00,3.746905999999999892e+01
6.230000000000000426e+00,3.746905999999999892e+01
6.235000000000000320e+00,3.746905999999999892e+01
6.240000000000000213e+00,3.746900999999999726e+01
6.245000000000000107e+00,3.745062000000000069e+01
6.250000000000000000e+00,3.745022000000000162e+01
6.254999999999999893e+00,3.745013000000000147e+01
6.259999999999999787e+00,3.744944999999999879e+01
6.264999999999999680e+00,3.744935000000000258e+01
6.269999999999999574e+00,3.744904999999999973e+01
6.275000000000000355e+00,3.744904999999999973e+01
6.280000000000000249e+00,3.744895999999999958e+01
6.285000000000000142e+00,3.744888999999999868e+01
6.290000000000000036e+00,3.744888999999999868e+01
6.294999999999999929e+00,3.744854999999999734e+01
6.299999999999999822e+00,3.744848000000000354e+01
6.304999999999999716e+00,3.744848000000000354e+01
6.309999999999999609e+00,3.744836999999999705e+01
6.315000000000000391e+00,3.744832999999999856e+01
6.320000000000000284e+00,3.744830999999999932e+01
6.325000000000000178e+00,3.744830999999999932e+01
6.330000000000000071e+00,3.744787000000000177e+01
6.334999999999999964e+00,3.744774999999999920e+01
6.339999999999999858e+00,3.744771000000000072e+01
6.344999999999999751e+00,3.744568999999999903e+01
6.349999999999999645e+00,3.744543999999999784e+01
6.355000000000000426e+00,3.744536999999999694e+01
6.360000000000000320e+00,3.744530999999999921e+01
6.365000000000000213e+00,3.744527000000000072e+01
6.370000000000000107e+00,3.744487999999999772e+01
6.375000000000000000e+00,3.744481999999999999e+01
6.379999999999999893e+00,3.744429000000000229e+01
6.384999999999999787e+00,3.744393999999999778e+01
6.389999999999999680e+00,3.744371999999999900e+01
6.394999999999999574e+00,3.744351999999999947e+01
6.400000000000000355e+00,3.744351999999999947e+01
6.405000000000000249e+00,3.744317999999999813e+01
6.410000000000000142e+00,3.744308000000000192e+01
6.415000000000000036e+00,3.744232999999999834e+01
6.419999999999999929e+00,3.744230000000000302e+01
6.424999999999999822e+00,3.744230000000000302e+01
6.429999999999999716e+00,3.744221999999999895e+01
6.434999999999999609e+00,3.744221999999999895e+01
6.440000000000000391e+00,3.744180999999999671e+01
6.445000000000000284e+00,3.744145999999999930e+01
6.450000000000000178e+00,3.744138000000000233e+01
6.455000000000000071e+00,3.744138000000000233e+01
6.459999999999999964e+00,3.744133000000000067e+01
6.464999999999999858e+00,3.744133000000000067e+01
6.469999999999999751e+00,3.744127999999999901e+01
6.474999999999999645e+00,3.744120000000000203e+01
6.480000000000000426e+00,3.744077999999999662e+01
6.485000000000000320e+00,3.744059000000000026e+01
6.490000000000000213e+00,3.744039999999999679e+01
6.495000000000000107e+00,3.744039999999999679e+01
6.500000000000000000e+00,3.744033999999999907e+01
6.504999999999999893e+00,3.744033999999999907e+01
6.509999999999999787e+00,3.743775000000000119e+01
6.514999999999999680e+00,3.743766000000000105e+01
6.519999999999999574e+00,3.743753000000000242e+01
6.525000000000000355e+00,3.743294000000000210e+01
6.530000000000000249e+00,3.743057000000000301e+01
6.535000000000000142e+00,3.743057000000000301e+01
6.540000000000000036e+00,3.743012999999999835e+01
6.544999999999999929e+00,3.743007999999999669e+01
6.549999999999999822e+00,3.742784000000000333e+01
6.554999999999999716e+00,3.742363000000000284e+01
6.559999999999999609e+00,3.742079999999999984e+01
6.565000000000000391e+00,3.741877000000000209e+01
6.570000000000000284e+00,3.741872000000000043e+01
6.575000000000000178e+00,3.741872000000000043e+01
6.580000000000000071e+00,3.741859000000000179e+01
6.584999999999999964e+00,3.741593999999999909e+01
6.589999999999999858e+00,3.741586000000000212e+01
6.594999999999999751e+00,3.741561999999999699e+01
6.599999999999999645e+00,3.741320000000000334e+01
6.605000000000000426e+00,3.741315000000000168e+01
6.610000000000000320e+00,3.741053000000000139e+01
6.615000000000000213e+00,3.741033000000000186e+01
6.620000000000000107e+00,3.740693999999999875e+01
6.625000000000000000e+00,3.740693999999999875e+01
6.629999999999999893e+00,3.740406000000000120e+01
6.634999999999999787e+00,3.740158000000000271e+01
6.639999999999999680e+00,3.740147999999999939e+01
6.644999999999999574e+00,3.740140000000000242e+01
6.650000000000000355e+00,3.740140000000000242e+01
6.655000000000000249e+00,3.739871999999999730e+01
6.660000000000000142e+00,3.739831000000000216e+01
6.665000000000000036e+00,3.739809000000000339e+01
6.669999999999999929e+00,3.739804999999999779e+01
6.674999999999999822e+00,3.739802999999999855e+01
6.679999999999999716e+00,3.739789999999999992e+01
6.684999999999999609e+00,3.739789999999999992e+01
6.690000000000000391e+00,3.739789999999999992e+01
6.695000000000000284e+00,3.739771999999999963e+01
6.700000000000000178e+00,3.739771999999999963e+01
6.705000000000000071e+00,3.739739000000000146e+01
6.709999999999999964e+00,3.739715000000000344e+01
6.714999999999999858e+00,3.739697999999999922e+01
6.719999999999999751e+00,3.739697999999999922e+01
6.724999999999999645e+00,3.739697999999999922e+01
6.730000000000000426e+00,3.739686999999999983e+01
6.735000000000000320e+00,3.739683000000000135e+01
6.740000000000000213e+00,3.739683000000000135e+01
6.745000000000000107e+00,3.739681000000000211e+01
6.750000000000000000e+00,3.739654999999999774e+01
6.754999999999999893e+00,3.739650999999999925e+01
6.759999999999999787e+00,3.739643999999999835e+01
6.764999999999999680e+00,3.739634999999999820e+01
6.769999999999999574e+00,3.739629999999999654e+01
6.775000000000000355e+00,3.739629000000000048e+01
6.780000000000000249e+00,3.739616000000000184e+01
6.785000000000000142e+00,3.739609000000000094e+01
6.790000000000000036e+00,3.739582999999999657e+01
6.794999999999999929e+00,3.739578000000000202e+01
6.799999999999999822e+00,3.739556000000000324e+01
6.804999999999999716e+00,3.739374000000000109e+01
6.809999999999999609e+00,3.739374000000000109e+01
6.815000000000000391e+00,3.739361000000000246e+01
6.820000000000000284e+00,3.739334000000000202e+01
6.825000000000000178e+00,3.739329000000000036e+01
6.830000000000000071e+00,3.739298999999999751e+01
6.834999999999999964e+00,3.739262999999999693e+01
6.839999999999999858e+00,3.739256000000000313e+01
6.844999999999999751e+00,3.739227000000000345e+01
6.849999999999999645e+00,3.739227000000000345e+01
6.855000000000000426e+00,3.739218000000000330e+01
6.860000000000000320e+00,3.739204000000000150e+01
6.865000000000000213e+00,3.739200000000000301e+01
6.870000000000000107e+00,3.739168999999999699e+01
6.875000000000000000e+00,3.739155999999999835e+01
6.879999999999999893e+00,3.739130000000000109e+01
6.884999999999999787e+00,3.739101999999999748e+01
6.889999999999999680e+00,3.739095999999999975e+01
6.894999999999999574e+00,3.739088999999999885e+01
6.900000000000000355e+00,3.739086000000000354e+01
6.905000000000000249e+00,3.739086000000000354e+01
6.910000000000000142e+00,3.739079000000000264e+01
6.915000000000000036e+00,3.739061000000000234e+01
6.919999999999999929e+00,3.739061000000000234e+01
6.924999999999999822e+00,3.739061000000000234e+01
6.929999999999999716e+00,3.739056000000000068e+01
6.934999999999999609e+00,3.739005999999999830e+01
6.940000000000000391e+00,3.738998000000000133e+01
6.945000000000000284e+00,3.738987000000000194e+01
6.950000000000000178e+00,3.738976000000000255e+01
6.955000000000000071e+00,3.738965000000000316e+01
6.959999999999999964e+00,3.738965000000000316e+01
6.964999999999999858e+00,3.738949000000000211e+01
6.969999999999999751e+00,3.738936999999999955e+01
6.974999999999999645e+00,3.738935000000000031e+01
6.980000000000000426e+00,3.738926000000000016e+01
6.985000000000000320e+00,3.738915000000000077e+01
6.990000000000000213e+00,3.738875000000000171e+01
6.995000000000000107e+00,3.738862999999999914e+01
7.000000000000000000e+00,3.738859999999999673e+01
7.004999999999999893e+00,3.738629000000000246e+01
7.009999999999999787e+00,3.738432999999999851e+01
7.014999999999999680e+00,3.738219999999999743e+01
7.019999999999999574e+00,3.738033000000000072e+01
7.025000000000000355e+00,3.737725999999999971e+01
7.030000000000000249e+00,3.737687999999999988e+01
7.035000000000000142e+00,3.737673999999999808e+01
7.040000000000000036e+00,3.737669999999999959e+01
7.044999999999999929e+00,3.737668000000000035e+01
7.049999999999999822e+00,3.737290999999999741e+01
7.054999999999999716e+00,3.737274000000000029e+01
7.059999999999999609e+00,3.736865000000000236e+01
7.065000000000000391e+00,3.736865000000000236e+01
7.070000000000000284e+00,3.736863000000000312e+01
7.075000000000000178e+00,3.736825000000000330e+01
7.080000000000000071e+00,3.736825000000000330e+01
7.084999999999999964e+00,3.736578000000000088e+01
7.089999999999999858e+00,3.736572999999999922e+01
7.094999999999999751e+00,3.736563999999999908e+01
7.099999999999999645e+00,3.736522000000000077e+01
7.105000000000000426e+00,3.736522000000000077e+01
7.110000000000000320e+00,3.736509999999999820e+01
7.115000000000000213e+00,3.736487999999999943e+01
7.120000000000000107e+00,3.736466999999999672e+01
7.125000000000000000e+00,3.736439000000000021e+01
7.129999999999999893e+00,3.736435999999999780e+01
7.134999999999999787e+00,3.736433999999999855e+01
7.139999999999999680e+00,3.736180000000000234e+01
7.144999999999999574e+00,3.736169000000000295e+01
7.150000000000000355e+00,3.736142999999999859e+01
7.155000000000000249e+00,3.735638000000000147e+01
7.160000000000000142e+00,3.735638000000000147e+01
7.165000000000000036e+00,3.735585999999999984e+01
7.169999999999999929e+00,3.735327999999999804e+01
7.174999999999999822e+00,3.735323999999999955e+01
7.179999999999999716e+00,3.735307999999999851e+01
7.184999999999999609e+00,3.735092999999999819e+01
7.190000000000000391e+00,3.735092999999999819e+01
7.195000000000000284e+00,3.735079999999999956e+01
7.200000000000000178e+00,3.735038999999999731e+01
7.205000000000000071e+00,3.735023000000000337e+01
7.209999999999999964e+00,3.735014999999999930e+01
7.214999999999999858e+00,3.735014999999999930e+01
7.219999999999999751e+00,3.735005999999999915e+01
7.224999999999999645e+00,3.734993000000000052e+01
7.230000000000000426e+00,3.734993000000000052e+01
7.235000000000000320e+00,3.734989000000000203e+01
7.240000000000000213e+00,3.734966000000000008e+01
7.245000000000000107e+00,3.734966000000000008e+01
7.250000000000000000e+00,3.734951000000000221e+01
7.254999999999999893e+00,3.734940999999999889e+01
7.259999999999999787e+00,3.734935000000000116e+01
7.264999999999999680e+00,3.734935000000000116e+01
7.269999999999999574e+00,3.734935000000000116e+01
7.275000000000000355e+00,3.734750999999999976e+01
7.280000000000000249e+00,3.734687999999999874e+01
7.285000000000000142e+00,3.734687000000000268e+01
7.290000000000000036e+00,3.734687000000000268e+01
7.294999999999999929e+00,3.734658000000000300e+01
7.299999999999999822e+00,3.734658000000000300e+01
7.304999999999999716e+00,3.734619000000000000e+01
7.309999999999999609e+00,3.734593000000000274e+01
7.315000000000000391e+00,3.734593000000000274e+01
7.320000000000000284e+00,3.734588999999999714e+01
7.325000000000000178e+00,3.734586000000000183e+01
7.330000000000000071e+00,3.734577999999999776e+01
7.334999999999999964e+00,3.734572000000000003e+01
7.339999999999999858e+00,3.734552000000000049e+01
7.344999999999999751e+00,3.734532999999999703e+01
7.349999999999999645e+00,3.734532999999999703e+01
7.355000000000000426e+00,3.734505999999999659e+01
7.360000000000000320e+00,3.734499999999999886e+01
7.365000000000000213e+00,3.734087999999999852e+01
7.370000000000000107e+00,3.734069999999999823e+01
7.375000000000000000e+00,3.734069999999999823e+01
7.379999999999999893e+00,3.734031000000000233e+01
7.384999999999999787e+00,3.734031000000000233e+01
7.389999999999999680e+00,3.734031000000000233e+01
7.394999999999999574e+00,3.734024999999999750e+01
7.400000000000000355e+00,3.733997000000000099e+01
7.405000000000000249e+00,3.733977000000000146e+01
7.410000000000000142e+00,3.733973000000000297e+01
7.415000000000000036e+00,3.733973000000000297e+01
7.419999999999999929e+00,3.733962999999999965e+01
7.424999999999999822e+00,3.733950000000000102e+01
7.429999999999999716e+00,3.733944999999999936e+01
7.434999999999999609e+00,3.733941999999999695e+01
7.440000000000000391e+00,3.733930999999999756e+01
7.445000000000000284e+00,3.733926000000000300e+01
7.450000000000000178e+00,3.733919999999999817e+01
7.455000000000000071e+00,3.733919999999999817e+01
7.459999999999999964e+00,3.733901999999999788e+01
7.464999999999999858e+00,3.733872999999999820e+01
7.469999999999999751e+00,3.733870999999999896e+01
7.474999999999999645e+00,3.733870999999999896e+01
7.480000000000000426e+00,3.733856999999999715e+01
7.485000000000000320e+00,3.733841999999999928e+01
7.490000000000000213e+00,3.733841999999999928e+01
7.495000000000000107e+00,3.733830999999999989e+01
7.500000000000000000e+00,3.733827999999999747e+01
7.504999999999999893e+00,3.733794999999999931e+01
7.509999999999999787e+00,3.733585999999999672e+01
7.514999999999999680e+00,3.733218999999999710e+01
7.519999999999999574e+00,3.733033999999999963e+01
7.525000000000000355e+00,3.733004999999999995e+01
7.530000000000000249e+00,3.733004999999999995e+01
7.535000000000000142e+00,3.732974999999999710e+01
7.540000000000000036e+00,3.732762999999999920e+01
7.544999999999999929e+00,3.732598999999999734e+01
7.549999999999999822e+00,3.732395000000000351e+01
7.554999999999999716e+00,3.732385000000000019e+01
7.559999999999999609e+00,3.732385000000000019e+01
7.565000000000000391e+00,3.732372000000000156e+01
7.570000000000000284e+00,3.732092999999999705e+01
7.575000000000000178e+00,3.732061999999999813e+01
7.580000000000000071e+00,3.732052999999999798e+01
7.584999999999999964e+00,3.732050000000000267e+01
7.589999999999999858e+00,3.732041000000000253e+01
7.594999999999999751e+00,3.732041000000000253e+01
7.599999999999999645e+00,3.731625999999999976e+01
7.605000000000000426e+00,3.731598999999999933e+01
7.610000000000000320e+00,3.731586999999999676e+01
7.615000000000000213e+00,3.731580000000000297e+01
7.620000000000000107e+00,3.731580000000000297e+01
7.625000000000000000e+00,3.731580000000000297e+01
7.629999999999999893e+00,3.731340000000000146e+01
7.634999999999999787e+00,3.731336999999999904e+01
7.639999999999999680e+00,3.731121000000000265e+01
7.644999999999999574e+00,3.731105999999999767e+01
7.650000000000000355e+00,3.731063000000000329e+01
7.655000000000000249e+00,3.731063000000000329e+01
7.660000000000000142e+00,3.731063000000000329e+01
7.665000000000000036e+00,3.731054000000000315e+01
7.669999999999999929e+00,3.731009999999999849e+01
7.674999999999999822e+00,3.731009999999999849e+01
7.679999999999999716e+00,3.731000999999999834e+01
7.684999999999999609e+00,3.730989000000000289e+01
7.690000000000000391e+00,3.730986000000000047e+01
7.695000000000000284e+00,3.730564999999999998e+01
7.700000000000000178e+00,3.730521999999999849e+01
7.705000000000000071e+00,3.730516000000000076e+01
7.709999999999999964e+00,3.730512000000000228e+01
7.714999999999999858e+00,3.730503000000000213e+01
7.719999999999999751e+00,3.730024999999999835e+01
7.724999999999999645e+00,3.730022000000000304e+01
7.730000000000000426e+00,3.730015000000000214e+01
7.735000000000000320e+00,3.730011999999999972e+01
7.740000000000000213e+00,3.728970000000000340e+01
7.745000000000000107e+00,3.728753999999999991e+01
7.750000000000000000e+00,3.728730999999999796e+01
7.754999999999999893e+00,3.728710000000000235e+01
7.759999999999999787e+00,3.728701000000000221e+01
7.764999999999999680e+00,3.728690000000000282e+01
7.769999999999999574e+00,3.728687000000000040e+01
7.775000000000000355e+00,3.728531000000000262e+01
7.780000000000000249e+00,3.727976000000000312e+01
7.785000000000000142e+00,3.726722999999999786e+01
7.790000000000000036e+00,3.726718000000000330e+01
7.794999999999999929e+00,3.726679000000000030e+01
7.799999999999999822e+00,3.726648999999999745e+01
7.804999999999999716e+00,3.726648999999999745e+01
7.809999999999999609e+00,3.726635000000000275e+01
7.815000000000000391e+00,3.726604999999999990e+01
7.820000000000000284e+00,3.726601000000000141e+01
7.825000000000000178e+00,3.726601000000000141e+01
7.830000000000000071e+00,3.726599999999999824e+01
7.834999999999999964e+00,3.726592999999999734e+01
7.839999999999999858e+00,3.726590000000000202e+01
7.844999999999999751e+00,3.726581999999999795e+01
7.849999999999999645e+00,3.726563999999999766e+01
7.855000000000000426e+00,3.726536999999999722e+01
7.860000000000000320e+00,3.726521999999999935e+01
7.865000000000000213e+00,3.726518000000000086e+01
7.870000000000000107e+00,3.726509999999999678e+01
7.875000000000000000e+00,3.726509999999999678e+01
7.879999999999999893e+00,3.726498999999999739e+01
7.884999999999999787e+00,3.726491999999999649e+01
7.889999999999999680e+00,3.726489000000000118e+01
7.894999999999999574e+00,3.726483999999999952e+01
7.900000000000000355e+00,3.726478999999999786e+01
7.905000000000000249e+00,3.726471999999999696e+01
7.910000000000000142e+00,3.726471999999999696e+01
7.915000000000000036e+00,3.726465000000000316e+01
7.919999999999999929e+00,3.726465000000000316e+01
7.924999999999999822e+00,3.726451999999999742e+01
7.929999999999999716e+00,3.726447000000000287e+01
7.934999999999999609e+00,3.726442999999999728e+01
7.940000000000000391e+00,3.726433000000000106e+01
7.945000000000000284e+00,3.726433000000000106e+01
7.950000000000000178e+00,3.726409000000000304e+01
7.955000000000000071e+00,3.726409000000000304e+01
7.959999999999999964e+00,3.726404000000000138e+01
7.964999999999999858e+00,3.726398999999999972e+01
7.969999999999999751e+00,3.726364999999999839e+01
7.974999999999999645e+00,3.726362999999999914e+01
7.980000000000000426e+00,3.726362999999999914e+01
7.985000000000000320e+00,3.726337999999999795e+01
7.990000000000000213e+00,3.726330999999999705e+01
7.995000000000000107e+00,3.726303999999999661e+01
8.000000000000000000e+00,3.726294999999999646e+01


==> data/cg/large-cs/lp-curve/svm-cs-1.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.428034000000000248e+01
2.999999999999999889e-02,5.428034000000000248e+01
3.500000000000000333e-02,5.428034000000000248e+01
4.000000000000000083e-02,5.428034000000000248e+01
4.499999999999999833e-02,5.428034000000000248e+01
5.000000000000000278e-02,5.428034000000000248e+01
5.500000000000000028e-02,5.416772999999999882e+01
5.999999999999999778e-02,5.414927999999999741e+01
6.500000000000000222e-02,5.410663999999999874e+01
7.000000000000000666e-02,5.410663999999999874e+01
7.499999999999999722e-02,5.410663999999999874e+01
8.000000000000000167e-02,5.410663999999999874e+01
8.500000000000000611e-02,5.410663999999999874e+01
8.999999999999999667e-02,5.410663999999999874e+01
9.500000000000000111e-02,5.410663999999999874e+01
1.000000000000000056e-01,5.410663999999999874e+01
1.049999999999999961e-01,5.410663999999999874e+01
1.100000000000000006e-01,5.366749999999999687e+01
1.150000000000000050e-01,5.351436000000000348e+01
1.199999999999999956e-01,5.313450000000000273e+01
1.250000000000000000e-01,5.281763000000000119e+01
1.300000000000000044e-01,5.223816999999999666e+01
1.350000000000000089e-01,5.222034000000000020e+01
1.400000000000000133e-01,5.222034000000000020e+01
1.449999999999999900e-01,5.177409999999999712e+01
1.499999999999999944e-01,5.159647999999999968e+01
1.549999999999999989e-01,5.159647999999999968e+01
1.600000000000000033e-01,5.159647999999999968e+01
1.650000000000000078e-01,5.159647999999999968e+01
1.700000000000000122e-01,5.159647999999999968e+01
1.749999999999999889e-01,5.159647999999999968e+01
1.799999999999999933e-01,5.159647999999999968e+01
1.849999999999999978e-01,5.159647999999999968e+01
1.900000000000000022e-01,5.159647999999999968e+01
1.950000000000000067e-01,5.159647999999999968e+01
2.000000000000000111e-01,5.159647999999999968e+01
2.049999999999999878e-01,5.153361999999999910e+01
2.099999999999999922e-01,5.153361999999999910e+01
2.149999999999999967e-01,5.151684999999999803e+01
2.200000000000000011e-01,5.151684999999999803e+01
2.250000000000000056e-01,5.151684999999999803e+01
2.300000000000000100e-01,5.151684999999999803e+01
2.349999999999999867e-01,5.150157000000000096e+01
2.399999999999999911e-01,5.150157000000000096e+01
2.449999999999999956e-01,5.150157000000000096e+01
2.500000000000000000e-01,5.144606000000000279e+01
2.550000000000000044e-01,5.142752000000000123e+01
2.600000000000000089e-01,5.139865999999999957e+01
2.650000000000000133e-01,5.139865999999999957e+01
2.700000000000000178e-01,5.139865999999999957e+01
2.750000000000000222e-01,5.139865999999999957e+01
2.800000000000000266e-01,5.124651000000000067e+01
2.849999999999999756e-01,5.117130000000000223e+01
2.899999999999999800e-01,5.113510000000000133e+01
2.949999999999999845e-01,5.102817999999999898e+01
2.999999999999999889e-01,5.101411000000000229e+01
3.049999999999999933e-01,5.098783999999999850e+01
3.099999999999999978e-01,5.089430999999999727e+01
3.150000000000000022e-01,5.072458000000000311e+01
3.200000000000000067e-01,5.056947999999999865e+01
3.250000000000000111e-01,5.041022999999999854e+01
3.300000000000000155e-01,5.034237999999999857e+01
3.350000000000000200e-01,5.034237999999999857e+01
3.400000000000000244e-01,5.034237999999999857e+01
3.449999999999999734e-01,5.034237999999999857e+01
3.499999999999999778e-01,5.032833000000000112e+01
3.549999999999999822e-01,5.032833000000000112e+01
3.599999999999999867e-01,5.032833000000000112e+01
3.649999999999999911e-01,5.015364000000000289e+01
3.699999999999999956e-01,4.998821999999999832e+01
3.750000000000000000e-01,4.998821999999999832e+01
3.800000000000000044e-01,4.998821999999999832e+01
3.850000000000000089e-01,4.998821999999999832e+01
3.900000000000000133e-01,4.998821999999999832e+01
3.950000000000000178e-01,4.996166999999999803e+01
4.000000000000000222e-01,4.996166999999999803e+01
4.050000000000000266e-01,4.996166999999999803e+01
4.099999999999999756e-01,4.996166999999999803e+01
4.149999999999999800e-01,4.994283999999999679e+01
4.199999999999999845e-01,4.993298999999999666e+01
4.249999999999999889e-01,4.992271999999999821e+01
4.299999999999999933e-01,4.992271999999999821e+01
4.349999999999999978e-01,4.992271999999999821e+01
4.400000000000000022e-01,4.992271999999999821e+01
4.450000000000000067e-01,4.992271999999999821e+01
4.500000000000000111e-01,4.991232000000000113e+01
4.550000000000000155e-01,4.991232000000000113e+01
4.600000000000000200e-01,4.991232000000000113e+01
4.650000000000000244e-01,4.991232000000000113e+01
4.699999999999999734e-01,4.991232000000000113e+01
4.749999999999999778e-01,4.991232000000000113e+01
4.799999999999999822e-01,4.991232000000000113e+01
4.849999999999999867e-01,4.991232000000000113e+01
4.899999999999999911e-01,4.990238999999999692e+01
4.949999999999999956e-01,4.990238999999999692e+01
5.000000000000000000e-01,4.990238999999999692e+01
5.050000000000000044e-01,4.990238999999999692e+01
5.100000000000000089e-01,4.990238999999999692e+01
5.150000000000000133e-01,4.990238999999999692e+01
5.200000000000000178e-01,4.990238999999999692e+01
5.250000000000000222e-01,4.983288999999999902e+01
5.300000000000000266e-01,4.981775999999999982e+01
5.350000000000000311e-01,4.977340999999999838e+01
5.400000000000000355e-01,4.975665000000000049e+01
5.450000000000000400e-01,4.972026000000000323e+01
5.500000000000000444e-01,4.968623000000000189e+01
5.550000000000000488e-01,4.965673999999999921e+01
5.600000000000000533e-01,4.965673999999999921e+01
5.649999999999999467e-01,4.965673999999999921e+01
5.699999999999999512e-01,4.934975000000000023e+01
5.749999999999999556e-01,4.934975000000000023e+01
5.799999999999999600e-01,4.919115000000000038e+01
5.849999999999999645e-01,4.919115000000000038e+01
5.899999999999999689e-01,4.919115000000000038e+01
5.949999999999999734e-01,4.919115000000000038e+01
5.999999999999999778e-01,4.914867999999999881e+01
6.049999999999999822e-01,4.899793999999999983e+01
6.099999999999999867e-01,4.892379999999999995e+01
6.149999999999999911e-01,4.880906000000000233e+01
6.199999999999999956e-01,4.873057000000000016e+01
6.250000000000000000e-01,4.873057000000000016e+01
6.300000000000000044e-01,4.870656999999999925e+01
6.350000000000000089e-01,4.870656999999999925e+01
6.400000000000000133e-01,4.869046999999999770e+01
6.450000000000000178e-01,4.866844999999999999e+01
6.500000000000000222e-01,4.864836999999999989e+01
6.550000000000000266e-01,4.864836999999999989e+01
6.600000000000000311e-01,4.864836999999999989e+01
6.650000000000000355e-01,4.864278999999999797e+01
6.700000000000000400e-01,4.863732000000000255e+01
6.750000000000000444e-01,4.863732000000000255e+01
6.800000000000000488e-01,4.846889000000000181e+01
6.850000000000000533e-01,4.846889000000000181e+01
6.899999999999999467e-01,4.846889000000000181e+01
6.949999999999999512e-01,4.841378999999999877e+01
6.999999999999999556e-01,4.825945000000000107e+01
7.049999999999999600e-01,4.805199999999999960e+01
7.099999999999999645e-01,4.786234000000000322e+01
7.149999999999999689e-01,4.781963999999999970e+01
7.199999999999999734e-01,4.766024999999999778e+01
7.249999999999999778e-01,4.751360999999999990e+01
7.299999999999999822e-01,4.736462999999999823e+01
7.349999999999999867e-01,4.736462999999999823e+01
7.399999999999999911e-01,4.736462999999999823e+01
7.449999999999999956e-01,4.736462999999999823e+01
7.500000000000000000e-01,4.722288000000000352e+01
7.550000000000000044e-01,4.722288000000000352e+01
7.600000000000000089e-01,4.705987999999999971e+01
7.650000000000000133e-01,4.705987999999999971e+01
7.700000000000000178e-01,4.705584999999999951e+01
7.750000000000000222e-01,4.705062000000000211e+01
7.800000000000000266e-01,4.689717999999999876e+01
7.850000000000000311e-01,4.689717999999999876e+01
7.900000000000000355e-01,4.689267000000000252e+01
7.950000000000000400e-01,4.673396999999999935e+01
8.000000000000000444e-01,4.673396999999999935e+01
8.050000000000000488e-01,4.673396999999999935e+01
8.100000000000000533e-01,4.673396999999999935e+01
8.149999999999999467e-01,4.673396999999999935e+01
8.199999999999999512e-01,4.657742999999999967e+01
8.249999999999999556e-01,4.657263999999999982e+01
8.299999999999999600e-01,4.657263999999999982e+01
8.349999999999999645e-01,4.657263999999999982e+01
8.399999999999999689e-01,4.657263999999999982e+01
8.449999999999999734e-01,4.656873000000000218e+01
8.499999999999999778e-01,4.656873000000000218e+01
8.549999999999999822e-01,4.656873000000000218e+01
8.599999999999999867e-01,4.656369999999999720e+01
8.649999999999999911e-01,4.656369999999999720e+01
8.699999999999999956e-01,4.656369999999999720e+01
8.750000000000000000e-01,4.656033999999999651e+01
8.800000000000000044e-01,4.654397000000000162e+01
8.850000000000000089e-01,4.654397000000000162e+01
8.900000000000000133e-01,4.654117999999999711e+01
8.950000000000000178e-01,4.650211000000000183e+01
9.000000000000000222e-01,4.650211000000000183e+01
9.050000000000000266e-01,4.648420999999999736e+01
9.100000000000000311e-01,4.648420999999999736e+01
9.150000000000000355e-01,4.648078000000000287e+01
9.200000000000000400e-01,4.647755000000000081e+01
9.250000000000000444e-01,4.647328999999999866e+01
9.300000000000000488e-01,4.647328999999999866e+01
9.350000000000000533e-01,4.646079000000000292e+01
9.399999999999999467e-01,4.644753000000000043e+01
9.449999999999999512e-01,4.643469999999999942e+01
9.499999999999999556e-01,4.643469999999999942e+01
9.549999999999999600e-01,4.643469999999999942e+01
9.599999999999999645e-01,4.643469999999999942e+01
9.649999999999999689e-01,4.643166000000000082e+01
9.699999999999999734e-01,4.642009000000000185e+01
9.749999999999999778e-01,4.641566999999999865e+01
9.799999999999999822e-01,4.641566999999999865e+01
9.849999999999999867e-01,4.641566999999999865e+01
9.899999999999999911e-01,4.641328000000000031e+01
9.949999999999999956e-01,4.641328000000000031e+01
1.000000000000000000e+00,4.641328000000000031e+01
1.004999999999999893e+00,4.641328000000000031e+01
1.010000000000000009e+00,4.640856000000000137e+01
1.014999999999999902e+00,4.632392999999999716e+01
1.020000000000000018e+00,4.632392999999999716e+01
1.024999999999999911e+00,4.630787999999999727e+01
1.030000000000000027e+00,4.628790999999999656e+01
1.034999999999999920e+00,4.626776000000000266e+01
1.040000000000000036e+00,4.624844000000000221e+01
1.044999999999999929e+00,4.624578999999999951e+01
1.050000000000000044e+00,4.624578999999999951e+01
1.054999999999999938e+00,4.621717999999999904e+01
1.060000000000000053e+00,4.621717999999999904e+01
1.064999999999999947e+00,4.621717999999999904e+01
1.070000000000000062e+00,4.621717999999999904e+01
1.074999999999999956e+00,4.621717999999999904e+01
1.080000000000000071e+00,4.621381000000000228e+01
1.084999999999999964e+00,4.621381000000000228e+01
1.090000000000000080e+00,4.621381000000000228e+01
1.094999999999999973e+00,4.619803000000000281e+01
1.100000000000000089e+00,4.619803000000000281e+01
1.104999999999999982e+00,4.618495999999999668e+01
1.110000000000000098e+00,4.616758999999999702e+01
1.114999999999999991e+00,4.616758999999999702e+01
1.120000000000000107e+00,4.616758999999999702e+01
1.125000000000000000e+00,4.616758999999999702e+01
1.129999999999999893e+00,4.615250000000000341e+01
1.135000000000000009e+00,4.615250000000000341e+01
1.139999999999999902e+00,4.615041999999999689e+01
1.145000000000000018e+00,4.615041999999999689e+01
1.149999999999999911e+00,4.614724999999999966e+01
1.155000000000000027e+00,4.612183999999999884e+01
1.159999999999999920e+00,4.612053999999999832e+01
1.165000000000000036e+00,4.611829999999999785e+01
1.169999999999999929e+00,4.611482999999999777e+01
1.175000000000000044e+00,4.609015999999999735e+01
1.179999999999999938e+00,4.603786999999999807e+01
1.185000000000000053e+00,4.603786999999999807e+01
1.189999999999999947e+00,4.603786999999999807e+01
1.195000000000000062e+00,4.603786999999999807e+01
1.199999999999999956e+00,4.603786999999999807e+01
1.205000000000000071e+00,4.603786999999999807e+01
1.209999999999999964e+00,4.603786999999999807e+01
1.215000000000000080e+00,4.603786999999999807e+01
1.219999999999999973e+00,4.603786999999999807e+01
1.225000000000000089e+00,4.603526999999999703e+01
1.229999999999999982e+00,4.603320999999999685e+01
1.235000000000000098e+00,4.603320999999999685e+01
1.239999999999999991e+00,4.603121999999999758e+01
1.245000000000000107e+00,4.602973000000000070e+01
1.250000000000000000e+00,4.602693000000000012e+01
1.254999999999999893e+00,4.602693000000000012e+01
1.260000000000000009e+00,4.602693000000000012e+01
1.264999999999999902e+00,4.602510999999999797e+01
1.270000000000000018e+00,4.602510999999999797e+01
1.274999999999999911e+00,4.602510999999999797e+01
1.280000000000000027e+00,4.602510999999999797e+01
1.284999999999999920e+00,4.602510999999999797e+01
1.290000000000000036e+00,4.602510999999999797e+01
1.294999999999999929e+00,4.601811000000000007e+01
1.300000000000000044e+00,4.601811000000000007e+01
1.304999999999999938e+00,4.601811000000000007e+01
1.310000000000000053e+00,4.601811000000000007e+01
1.314999999999999947e+00,4.601811000000000007e+01
1.320000000000000062e+00,4.601811000000000007e+01
1.324999999999999956e+00,4.601811000000000007e+01
1.330000000000000071e+00,4.601811000000000007e+01
1.334999999999999964e+00,4.594053999999999860e+01
1.340000000000000080e+00,4.592801000000000045e+01
1.344999999999999973e+00,4.592801000000000045e+01
1.350000000000000089e+00,4.591170000000000329e+01
1.354999999999999982e+00,4.589753999999999934e+01
1.360000000000000098e+00,4.589753999999999934e+01
1.364999999999999991e+00,4.589753999999999934e+01
1.370000000000000107e+00,4.589753999999999934e+01
1.375000000000000000e+00,4.587104999999999677e+01
1.379999999999999893e+00,4.570190999999999804e+01
1.385000000000000009e+00,4.570190999999999804e+01
1.389999999999999902e+00,4.570038999999999874e+01
1.395000000000000018e+00,4.568872000000000355e+01
1.399999999999999911e+00,4.568872000000000355e+01
1.405000000000000027e+00,4.560576999999999970e+01
1.409999999999999920e+00,4.560576999999999970e+01
1.415000000000000036e+00,4.559452000000000282e+01
1.419999999999999929e+00,4.559109999999999729e+01
1.425000000000000044e+00,4.558961000000000041e+01
1.429999999999999938e+00,4.558961000000000041e+01
1.435000000000000053e+00,4.558961000000000041e+01
1.439999999999999947e+00,4.558961000000000041e+01
1.445000000000000062e+00,4.558724999999999739e+01
1.449999999999999956e+00,4.557594999999999885e+01
1.455000000000000071e+00,4.557594999999999885e+01
1.459999999999999964e+00,4.557594999999999885e+01
1.465000000000000080e+00,4.557439999999999714e+01
1.469999999999999973e+00,4.557439999999999714e+01
1.475000000000000089e+00,4.557439999999999714e+01
1.479999999999999982e+00,4.557325999999999766e+01
1.485000000000000098e+00,4.557325999999999766e+01
1.489999999999999991e+00,4.557325999999999766e+01
1.495000000000000107e+00,4.557168000000000063e+01
1.500000000000000000e+00,4.557168000000000063e+01
1.504999999999999893e+00,4.557039000000000328e+01
1.510000000000000009e+00,4.555310000000000059e+01
1.514999999999999902e+00,4.555310000000000059e+01
1.520000000000000018e+00,4.555160000000000053e+01
1.524999999999999911e+00,4.555160000000000053e+01
1.530000000000000027e+00,4.555160000000000053e+01
1.534999999999999920e+00,4.553255000000000052e+01
1.540000000000000036e+00,4.553121999999999758e+01
1.544999999999999929e+00,4.551216999999999757e+01
1.550000000000000044e+00,4.551216999999999757e+01
1.554999999999999938e+00,4.551216999999999757e+01
1.560000000000000053e+00,4.551064999999999827e+01
1.564999999999999947e+00,4.548275999999999897e+01
1.570000000000000062e+00,4.546927000000000163e+01
1.574999999999999956e+00,4.544039999999999679e+01
1.580000000000000071e+00,4.544039999999999679e+01
1.584999999999999964e+00,4.543927999999999656e+01
1.590000000000000080e+00,4.543748999999999683e+01
1.594999999999999973e+00,4.543748999999999683e+01
1.600000000000000089e+00,4.533771999999999736e+01
1.604999999999999982e+00,4.533771999999999736e+01
1.610000000000000098e+00,4.533574000000000126e+01
1.614999999999999991e+00,4.533574000000000126e+01
1.620000000000000107e+00,4.533574000000000126e+01
1.625000000000000000e+00,4.533574000000000126e+01
1.629999999999999893e+00,4.533574000000000126e+01
1.635000000000000009e+00,4.532560000000000144e+01
1.639999999999999902e+00,4.532374999999999687e+01
1.645000000000000018e+00,4.532211000000000212e+01
1.649999999999999911e+00,4.532211000000000212e+01
1.655000000000000027e+00,4.532211000000000212e+01
1.659999999999999920e+00,4.532108000000000203e+01
1.665000000000000036e+00,4.530170999999999992e+01
1.669999999999999929e+00,4.520190999999999804e+01
1.675000000000000044e+00,4.510204000000000235e+01
1.679999999999999938e+00,4.510204000000000235e+01
1.685000000000000053e+00,4.510204000000000235e+01
1.689999999999999947e+00,4.510204000000000235e+01
1.695000000000000062e+00,4.502306000000000097e+01
1.699999999999999956e+00,4.502060000000000173e+01
1.705000000000000071e+00,4.500914999999999822e+01
1.709999999999999964e+00,4.500914999999999822e+01
1.715000000000000080e+00,4.499226999999999776e+01
1.719999999999999973e+00,4.499226999999999776e+01
1.725000000000000089e+00,4.482665000000000077e+01
1.729999999999999982e+00,4.473165999999999798e+01
1.735000000000000098e+00,4.473165999999999798e+01
1.739999999999999991e+00,4.473165999999999798e+01
1.745000000000000107e+00,4.473165999999999798e+01
1.750000000000000000e+00,4.465106999999999715e+01
1.754999999999999893e+00,4.465106999999999715e+01
1.760000000000000009e+00,4.464956000000000103e+01
1.764999999999999902e+00,4.464956000000000103e+01
1.770000000000000018e+00,4.464752000000000010e+01
1.774999999999999911e+00,4.464603999999999928e+01
1.780000000000000027e+00,4.462586999999999904e+01
1.784999999999999920e+00,4.460936000000000234e+01
1.790000000000000036e+00,4.460936000000000234e+01
1.794999999999999929e+00,4.460822999999999894e+01
1.800000000000000044e+00,4.449381999999999948e+01
1.804999999999999938e+00,4.449381999999999948e+01
1.810000000000000053e+00,4.449381999999999948e+01
1.814999999999999947e+00,4.449381999999999948e+01
1.820000000000000062e+00,4.449277000000000015e+01
1.824999999999999956e+00,4.449277000000000015e+01
1.830000000000000071e+00,4.449277000000000015e+01
1.834999999999999964e+00,4.449277000000000015e+01
1.840000000000000080e+00,4.439236999999999966e+01
1.844999999999999973e+00,4.420107000000000141e+01
1.850000000000000089e+00,4.420107000000000141e+01
1.854999999999999982e+00,4.420107000000000141e+01
1.860000000000000098e+00,4.420107000000000141e+01
1.864999999999999991e+00,4.420107000000000141e+01
1.870000000000000107e+00,4.420107000000000141e+01
1.875000000000000000e+00,4.420107000000000141e+01
1.879999999999999893e+00,4.419368000000000052e+01
1.885000000000000009e+00,4.419368000000000052e+01
1.889999999999999902e+00,4.418511000000000166e+01
1.895000000000000018e+00,4.418511000000000166e+01
1.899999999999999911e+00,4.417683000000000249e+01
1.905000000000000027e+00,4.417542999999999864e+01
1.909999999999999920e+00,4.416450999999999993e+01
1.915000000000000036e+00,4.415491000000000099e+01
1.919999999999999929e+00,4.415491000000000099e+01
1.925000000000000044e+00,4.415384999999999849e+01
1.929999999999999938e+00,4.413293999999999784e+01
1.935000000000000053e+00,4.413210000000000122e+01
1.939999999999999947e+00,4.413116999999999734e+01
1.945000000000000062e+00,4.413116999999999734e+01
1.949999999999999956e+00,4.413116999999999734e+01
1.955000000000000071e+00,4.413116999999999734e+01
1.959999999999999964e+00,4.413116999999999734e+01
1.965000000000000080e+00,4.413116999999999734e+01
1.969999999999999973e+00,4.413116999999999734e+01
1.975000000000000089e+00,4.413116999999999734e+01
1.979999999999999982e+00,4.373920999999999992e+01
1.985000000000000098e+00,4.373920999999999992e+01
1.989999999999999991e+00,4.373834999999999695e+01
1.995000000000000107e+00,4.372948999999999842e+01
2.000000000000000000e+00,4.372948999999999842e+01
2.004999999999999893e+00,4.372948999999999842e+01
2.009999999999999787e+00,4.372948999999999842e+01
2.015000000000000124e+00,4.372948999999999842e+01
2.020000000000000018e+00,4.338018999999999892e+01
2.024999999999999911e+00,4.338018999999999892e+01
2.029999999999999805e+00,4.338018999999999892e+01
2.035000000000000142e+00,4.337917000000000201e+01
2.040000000000000036e+00,4.337917000000000201e+01
2.044999999999999929e+00,4.337917000000000201e+01
2.049999999999999822e+00,4.337653999999999854e+01
2.055000000000000160e+00,4.337507999999999697e+01
2.060000000000000053e+00,4.337507999999999697e+01
2.064999999999999947e+00,4.337507999999999697e+01
2.069999999999999840e+00,4.337507999999999697e+01
2.075000000000000178e+00,4.337507999999999697e+01
2.080000000000000071e+00,4.337418000000000262e+01
2.084999999999999964e+00,4.337418000000000262e+01
2.089999999999999858e+00,4.337418000000000262e+01
2.095000000000000195e+00,4.337418000000000262e+01
2.100000000000000089e+00,4.299271999999999849e+01
2.104999999999999982e+00,4.299271999999999849e+01
2.109999999999999876e+00,4.299271999999999849e+01
2.115000000000000213e+00,4.299271999999999849e+01
2.120000000000000107e+00,4.299271999999999849e+01
2.125000000000000000e+00,4.299271999999999849e+01
2.129999999999999893e+00,4.299271999999999849e+01
2.134999999999999787e+00,4.299190000000000111e+01
2.140000000000000124e+00,4.299190000000000111e+01
2.145000000000000018e+00,4.299190000000000111e+01
2.149999999999999911e+00,4.299190000000000111e+01
2.154999999999999805e+00,4.299190000000000111e+01
2.160000000000000142e+00,4.299190000000000111e+01
2.165000000000000036e+00,4.299190000000000111e+01
2.169999999999999929e+00,4.299029999999999774e+01
2.174999999999999822e+00,4.298120999999999725e+01
2.180000000000000160e+00,4.258375999999999806e+01
2.185000000000000053e+00,4.256074000000000268e+01
2.189999999999999947e+00,4.255980999999999881e+01
2.194999999999999840e+00,4.254919999999999902e+01
2.200000000000000178e+00,4.254919999999999902e+01
2.205000000000000071e+00,4.254064000000000334e+01
2.209999999999999964e+00,4.252772999999999826e+01
2.214999999999999858e+00,4.252772999999999826e+01
2.220000000000000195e+00,4.252689999999999770e+01
2.225000000000000089e+00,4.251843999999999824e+01
2.229999999999999982e+00,4.251843999999999824e+01
2.234999999999999876e+00,4.251843999999999824e+01
2.240000000000000213e+00,4.216116000000000241e+01
2.245000000000000107e+00,4.215122000000000213e+01
2.250000000000000000e+00,4.215122000000000213e+01
2.254999999999999893e+00,4.215014000000000038e+01
2.259999999999999787e+00,4.215014000000000038e+01
2.265000000000000124e+00,4.215014000000000038e+01
2.270000000000000018e+00,4.215014000000000038e+01
2.274999999999999911e+00,4.215014000000000038e+01
2.279999999999999805e+00,4.214938000000000073e+01
2.285000000000000142e+00,4.179173000000000116e+01
2.290000000000000036e+00,4.179173000000000116e+01
2.294999999999999929e+00,4.177568000000000126e+01
2.299999999999999822e+00,4.177568000000000126e+01
2.305000000000000160e+00,4.177494000000000085e+01
2.310000000000000053e+00,4.177494000000000085e+01
2.314999999999999947e+00,4.177403000000000333e+01
2.319999999999999840e+00,4.177403000000000333e+01
2.325000000000000178e+00,4.177403000000000333e+01
2.330000000000000071e+00,4.176538999999999646e+01
2.334999999999999964e+00,4.176538999999999646e+01
2.339999999999999858e+00,4.176538999999999646e+01
2.345000000000000195e+00,4.176460999999999757e+01
2.350000000000000089e+00,4.176460999999999757e+01
2.354999999999999982e+00,4.176460999999999757e+01
2.359999999999999876e+00,4.176380000000000337e+01
2.365000000000000213e+00,4.176301000000000130e+01
2.370000000000000107e+00,4.176301000000000130e+01
2.375000000000000000e+00,4.176301000000000130e+01
2.379999999999999893e+00,4.176301000000000130e+01
2.384999999999999787e+00,4.176301000000000130e+01
2.390000000000000124e+00,4.176301000000000130e+01
2.395000000000000018e+00,4.176301000000000130e+01
2.399999999999999911e+00,4.138145000000000095e+01
2.404999999999999805e+00,4.138040000000000163e+01
2.410000000000000142e+00,4.137422000000000111e+01
2.415000000000000036e+00,4.137422000000000111e+01
2.419999999999999929e+00,4.137349999999999994e+01
2.424999999999999822e+00,4.100806999999999647e+01
2.430000000000000160e+00,4.094968999999999681e+01
2.435000000000000053e+00,4.094968999999999681e+01
2.439999999999999947e+00,4.094968999999999681e+01
2.444999999999999840e+00,4.094968999999999681e+01
2.450000000000000178e+00,4.094968999999999681e+01
2.455000000000000071e+00,4.094968999999999681e+01
2.459999999999999964e+00,4.094968999999999681e+01
2.464999999999999858e+00,4.094897000000000276e+01
2.470000000000000195e+00,4.094897000000000276e+01
2.475000000000000089e+00,4.093113999999999919e+01
2.479999999999999982e+00,4.093113999999999919e+01
2.484999999999999876e+00,4.087928000000000139e+01
2.490000000000000213e+00,4.087866000000000355e+01
2.495000000000000107e+00,4.087866000000000355e+01
2.500000000000000000e+00,4.086795000000000044e+01
2.504999999999999893e+00,4.086795000000000044e+01
2.509999999999999787e+00,4.085732000000000141e+01
2.515000000000000124e+00,4.085732000000000141e+01
2.520000000000000018e+00,4.085665000000000191e+01
2.524999999999999911e+00,4.085005000000000308e+01
2.529999999999999805e+00,4.085005000000000308e+01
2.535000000000000142e+00,4.085005000000000308e+01
2.540000000000000036e+00,4.085005000000000308e+01
2.544999999999999929e+00,4.085005000000000308e+01
2.549999999999999822e+00,4.085005000000000308e+01
2.555000000000000160e+00,4.084837999999999880e+01
2.560000000000000053e+00,4.083597999999999928e+01
2.564999999999999947e+00,4.083597999999999928e+01
2.569999999999999840e+00,4.082497000000000043e+01
2.575000000000000178e+00,4.082497000000000043e+01
2.580000000000000071e+00,4.077505000000000024e+01
2.584999999999999964e+00,4.072547000000000139e+01
2.589999999999999858e+00,4.072547000000000139e+01
2.595000000000000195e+00,4.071947000000000116e+01
2.600000000000000089e+00,4.071947000000000116e+01
2.604999999999999982e+00,4.071862999999999744e+01
2.609999999999999876e+00,4.071766999999999825e+01
2.615000000000000213e+00,4.071665000000000134e+01
2.620000000000000107e+00,4.071603000000000350e+01
2.625000000000000000e+00,4.070971999999999724e+01
2.629999999999999893e+00,4.070971999999999724e+01
2.634999999999999787e+00,4.070971999999999724e+01
2.640000000000000124e+00,4.070908000000000015e+01
2.645000000000000018e+00,4.070908000000000015e+01
2.649999999999999911e+00,4.070908000000000015e+01
2.654999999999999805e+00,4.070908000000000015e+01
2.660000000000000142e+00,4.070846000000000231e+01
2.665000000000000036e+00,4.070846000000000231e+01
2.669999999999999929e+00,4.070846000000000231e+01
2.674999999999999822e+00,4.070846000000000231e+01
2.680000000000000160e+00,4.070783000000000129e+01
2.685000000000000053e+00,4.070783000000000129e+01
2.689999999999999947e+00,4.070730999999999966e+01
2.694999999999999840e+00,4.070649999999999835e+01
2.700000000000000178e+00,4.070649999999999835e+01
2.705000000000000071e+00,4.070649999999999835e+01
2.709999999999999964e+00,4.070550999999999675e+01
2.714999999999999858e+00,4.070550999999999675e+01
2.720000000000000195e+00,4.070550999999999675e+01
2.725000000000000089e+00,4.070474999999999710e+01
2.729999999999999982e+00,4.070474999999999710e+01
2.734999999999999876e+00,4.070474999999999710e+01
2.740000000000000213e+00,4.070392999999999972e+01
2.745000000000000107e+00,4.070392999999999972e+01
2.750000000000000000e+00,4.070392999999999972e+01
2.754999999999999893e+00,4.070392999999999972e+01
2.759999999999999787e+00,4.070295000000000130e+01
2.765000000000000124e+00,4.070295000000000130e+01
2.770000000000000018e+00,4.070295000000000130e+01
2.774999999999999911e+00,4.070295000000000130e+01
2.779999999999999805e+00,4.070295000000000130e+01
2.785000000000000142e+00,4.070295000000000130e+01
2.790000000000000036e+00,4.070295000000000130e+01
2.794999999999999929e+00,4.070295000000000130e+01
2.799999999999999822e+00,4.070295000000000130e+01
2.805000000000000160e+00,4.070295000000000130e+01
2.810000000000000053e+00,4.070295000000000130e+01
2.814999999999999947e+00,4.070239000000000118e+01
2.819999999999999840e+00,4.070107000000000141e+01
2.825000000000000178e+00,4.069554000000000116e+01
2.830000000000000071e+00,4.069554000000000116e+01
2.834999999999999964e+00,4.069489000000000090e+01
2.839999999999999858e+00,4.069489000000000090e+01
2.845000000000000195e+00,4.069489000000000090e+01
2.850000000000000089e+00,4.069489000000000090e+01
2.854999999999999982e+00,4.069489000000000090e+01
2.859999999999999876e+00,4.069489000000000090e+01
2.865000000000000213e+00,4.069489000000000090e+01
2.870000000000000107e+00,4.069422999999999746e+01
2.875000000000000000e+00,4.069362000000000279e+01
2.879999999999999893e+00,4.069362000000000279e+01
2.884999999999999787e+00,4.069362000000000279e+01
2.890000000000000124e+00,4.068777000000000044e+01
2.895000000000000018e+00,4.068777000000000044e+01
2.899999999999999911e+00,4.068701000000000079e+01
2.904999999999999805e+00,4.068701000000000079e+01
2.910000000000000142e+00,4.068701000000000079e+01
2.915000000000000036e+00,4.068701000000000079e+01
2.919999999999999929e+00,4.068160999999999916e+01
2.924999999999999822e+00,4.068160999999999916e+01
2.930000000000000160e+00,4.068160999999999916e+01
2.935000000000000053e+00,4.067595000000000027e+01
2.939999999999999947e+00,4.066329999999999956e+01
2.944999999999999840e+00,4.066264999999999930e+01
2.950000000000000178e+00,4.065133000000000152e+01
2.955000000000000071e+00,4.064088000000000278e+01
2.959999999999999964e+00,4.063474000000000075e+01
2.964999999999999858e+00,4.050679999999999836e+01
2.970000000000000195e+00,4.050614999999999810e+01
2.975000000000000089e+00,4.050562000000000040e+01
2.979999999999999982e+00,4.050562000000000040e+01
2.984999999999999876e+00,4.050562000000000040e+01
2.990000000000000213e+00,4.050562000000000040e+01
2.995000000000000107e+00,4.049940999999999747e+01
3.000000000000000000e+00,4.049886000000000053e+01
3.004999999999999893e+00,4.049264999999999759e+01
3.009999999999999787e+00,4.049264999999999759e+01
3.015000000000000124e+00,4.043672000000000111e+01
3.020000000000000018e+00,4.043576999999999799e+01
3.024999999999999911e+00,4.043511000000000166e+01
3.029999999999999805e+00,4.043014999999999759e+01
3.035000000000000142e+00,4.043014999999999759e+01
3.040000000000000036e+00,4.043014999999999759e+01
3.044999999999999929e+00,4.043014999999999759e+01
3.049999999999999822e+00,4.043014999999999759e+01
3.055000000000000160e+00,4.036990999999999730e+01
3.060000000000000053e+00,4.036923999999999779e+01
3.064999999999999947e+00,4.036923999999999779e+01
3.069999999999999840e+00,4.036923999999999779e+01
3.075000000000000178e+00,4.036860000000000070e+01
3.080000000000000071e+00,4.036860000000000070e+01
3.084999999999999964e+00,4.036860000000000070e+01
3.089999999999999858e+00,4.036860000000000070e+01
3.095000000000000195e+00,4.036860000000000070e+01
3.100000000000000089e+00,4.036789000000000271e+01
3.104999999999999982e+00,4.031394999999999840e+01
3.109999999999999876e+00,4.031340999999999752e+01
3.115000000000000213e+00,4.031340999999999752e+01
3.120000000000000107e+00,4.031340999999999752e+01
3.125000000000000000e+00,4.031340999999999752e+01
3.129999999999999893e+00,4.031340999999999752e+01
3.134999999999999787e+00,4.031143999999999750e+01
3.140000000000000124e+00,4.031143999999999750e+01
3.145000000000000018e+00,4.031143999999999750e+01
3.149999999999999911e+00,4.031143999999999750e+01
3.154999999999999805e+00,4.030651999999999902e+01
3.160000000000000142e+00,4.030651999999999902e+01
3.165000000000000036e+00,4.025815000000000055e+01
3.169999999999999929e+00,4.025815000000000055e+01
3.174999999999999822e+00,4.025815000000000055e+01
3.180000000000000160e+00,4.025815000000000055e+01
3.185000000000000053e+00,4.025815000000000055e+01
3.189999999999999947e+00,4.025815000000000055e+01
3.194999999999999840e+00,4.025815000000000055e+01
3.200000000000000178e+00,4.025815000000000055e+01
3.205000000000000071e+00,4.025688000000000244e+01
3.209999999999999964e+00,4.025574000000000296e+01
3.214999999999999858e+00,4.025574000000000296e+01
3.220000000000000195e+00,4.025574000000000296e+01
3.225000000000000089e+00,4.025471000000000288e+01
3.229999999999999982e+00,4.020188999999999879e+01
3.234999999999999876e+00,4.020188999999999879e+01
3.240000000000000213e+00,4.020139999999999958e+01
3.245000000000000107e+00,4.015205999999999875e+01
3.250000000000000000e+00,4.015205999999999875e+01
3.254999999999999893e+00,4.015153000000000105e+01
3.259999999999999787e+00,4.015153000000000105e+01
3.265000000000000124e+00,4.015153000000000105e+01
3.270000000000000018e+00,4.015093999999999852e+01
3.274999999999999911e+00,4.015014000000000038e+01
3.279999999999999805e+00,4.009026000000000067e+01
3.285000000000000142e+00,4.009026000000000067e+01
3.290000000000000036e+00,4.008933999999999997e+01
3.294999999999999929e+00,4.008933999999999997e+01
3.299999999999999822e+00,4.008933999999999997e+01
3.305000000000000160e+00,4.002877999999999759e+01
3.310000000000000053e+00,4.002877999999999759e+01
3.314999999999999947e+00,4.002271999999999963e+01
3.319999999999999840e+00,4.002271999999999963e+01
3.325000000000000178e+00,4.001727000000000345e+01
3.330000000000000071e+00,4.001727000000000345e+01
3.334999999999999964e+00,3.996110999999999791e+01
3.339999999999999858e+00,3.995725999999999800e+01
3.345000000000000195e+00,3.995725999999999800e+01
3.350000000000000089e+00,3.995694000000000301e+01
3.354999999999999982e+00,3.995306000000000068e+01
3.359999999999999876e+00,3.995306000000000068e+01
3.365000000000000213e+00,3.995306000000000068e+01
3.370000000000000107e+00,3.995306000000000068e+01
3.375000000000000000e+00,3.995259999999999678e+01
3.379999999999999893e+00,3.995259999999999678e+01
3.384999999999999787e+00,3.995259999999999678e+01
3.390000000000000124e+00,3.995259999999999678e+01
3.395000000000000018e+00,3.995197000000000287e+01
3.399999999999999911e+00,3.995150999999999897e+01
3.404999999999999805e+00,3.994568999999999903e+01
3.410000000000000142e+00,3.994568999999999903e+01
3.415000000000000036e+00,3.994568999999999903e+01
3.419999999999999929e+00,3.994510999999999967e+01
3.424999999999999822e+00,3.988660000000000139e+01
3.430000000000000160e+00,3.988606999999999658e+01
3.435000000000000053e+00,3.988192000000000093e+01
3.439999999999999947e+00,3.988192000000000093e+01
3.444999999999999840e+00,3.988192000000000093e+01
3.450000000000000178e+00,3.988192000000000093e+01
3.455000000000000071e+00,3.988192000000000093e+01
3.459999999999999964e+00,3.988147000000000020e+01
3.464999999999999858e+00,3.988147000000000020e+01
3.470000000000000195e+00,3.988107999999999720e+01
3.475000000000000089e+00,3.987765000000000271e+01
3.479999999999999982e+00,3.987765000000000271e+01
3.484999999999999876e+00,3.987064999999999770e+01
3.490000000000000213e+00,3.987064999999999770e+01
3.495000000000000107e+00,3.987064999999999770e+01
3.500000000000000000e+00,3.986518000000000228e+01
3.504999999999999893e+00,3.986484000000000094e+01
3.509999999999999787e+00,3.986484000000000094e+01
3.515000000000000124e+00,3.986484000000000094e+01
3.520000000000000018e+00,3.986484000000000094e+01
3.524999999999999911e+00,3.986431999999999931e+01
3.529999999999999805e+00,3.986386999999999858e+01
3.535000000000000142e+00,3.986386999999999858e+01
3.540000000000000036e+00,3.986332999999999771e+01
3.544999999999999929e+00,3.986276999999999759e+01
3.549999999999999822e+00,3.986276999999999759e+01
3.555000000000000160e+00,3.986276999999999759e+01
3.560000000000000053e+00,3.986276999999999759e+01
3.564999999999999947e+00,3.986231999999999687e+01
3.569999999999999840e+00,3.986231999999999687e+01
3.575000000000000178e+00,3.986231999999999687e+01
3.580000000000000071e+00,3.986231999999999687e+01
3.584999999999999964e+00,3.986202999999999719e+01
3.589999999999999858e+00,3.985811999999999955e+01
3.595000000000000195e+00,3.985811999999999955e+01
3.600000000000000089e+00,3.985811999999999955e+01
3.604999999999999982e+00,3.985811999999999955e+01
3.609999999999999876e+00,3.985811999999999955e+01
3.615000000000000213e+00,3.985811999999999955e+01
3.620000000000000107e+00,3.985811999999999955e+01
3.625000000000000000e+00,3.985356000000000165e+01
3.629999999999999893e+00,3.985356000000000165e+01
3.634999999999999787e+00,3.984900999999999982e+01
3.640000000000000124e+00,3.984866999999999848e+01
3.645000000000000018e+00,3.984866999999999848e+01
3.649999999999999911e+00,3.984866999999999848e+01
3.654999999999999805e+00,3.984866999999999848e+01
3.660000000000000142e+00,3.984441999999999950e+01
3.665000000000000036e+00,3.984398999999999802e+01
3.669999999999999929e+00,3.984398999999999802e+01
3.674999999999999822e+00,3.984398999999999802e+01
3.680000000000000160e+00,3.984360999999999819e+01
3.685000000000000053e+00,3.984360999999999819e+01
3.689999999999999947e+00,3.984306999999999732e+01
3.694999999999999840e+00,3.984306999999999732e+01
3.700000000000000178e+00,3.984257999999999811e+01
3.705000000000000071e+00,3.984212999999999738e+01
3.709999999999999964e+00,3.984167000000000058e+01
3.714999999999999858e+00,3.984132999999999925e+01
3.720000000000000195e+00,3.984132999999999925e+01
3.725000000000000089e+00,3.984132999999999925e+01
3.729999999999999982e+00,3.983767999999999887e+01
3.734999999999999876e+00,3.983767999999999887e+01
3.740000000000000213e+00,3.983767999999999887e+01
3.745000000000000107e+00,3.983395000000000152e+01
3.750000000000000000e+00,3.983030000000000115e+01
3.754999999999999893e+00,3.982688000000000272e+01
3.759999999999999787e+00,3.982688000000000272e+01
3.765000000000000124e+00,3.982688000000000272e+01
3.770000000000000018e+00,3.982688000000000272e+01
3.774999999999999911e+00,3.982652999999999821e+01
3.779999999999999805e+00,3.982652999999999821e+01
3.785000000000000142e+00,3.982652999999999821e+01
3.790000000000000036e+00,3.982206999999999653e+01
3.794999999999999929e+00,3.982206999999999653e+01
3.799999999999999822e+00,3.981844000000000250e+01
3.805000000000000160e+00,3.981806000000000267e+01
3.810000000000000053e+00,3.981756000000000029e+01
3.814999999999999947e+00,3.981756000000000029e+01
3.819999999999999840e+00,3.981756000000000029e+01
3.825000000000000178e+00,3.981756000000000029e+01
3.830000000000000071e+00,3.981725999999999743e+01
3.834999999999999964e+00,3.981725999999999743e+01
3.839999999999999858e+00,3.981698999999999700e+01
3.845000000000000195e+00,3.981698999999999700e+01
3.850000000000000089e+00,3.981656000000000262e+01
3.854999999999999982e+00,3.981226000000000198e+01
3.859999999999999876e+00,3.981226000000000198e+01
3.865000000000000213e+00,3.981132000000000204e+01
3.870000000000000107e+00,3.981132000000000204e+01
3.875000000000000000e+00,3.980752999999999986e+01
3.879999999999999893e+00,3.980752999999999986e+01
3.884999999999999787e+00,3.980752999999999986e+01
3.890000000000000124e+00,3.980752999999999986e+01
3.895000000000000018e+00,3.980752999999999986e+01
3.899999999999999911e+00,3.980752999999999986e+01
3.904999999999999805e+00,3.980313999999999908e+01
3.910000000000000142e+00,3.980313999999999908e+01
3.915000000000000036e+00,3.980313999999999908e+01
3.919999999999999929e+00,3.980313999999999908e+01
3.924999999999999822e+00,3.980313999999999908e+01
3.930000000000000160e+00,3.980266000000000304e+01
3.935000000000000053e+00,3.980266000000000304e+01
3.939999999999999947e+00,3.980266000000000304e+01
3.944999999999999840e+00,3.980228000000000321e+01
3.950000000000000178e+00,3.980189000000000021e+01
3.955000000000000071e+00,3.980189000000000021e+01
3.959999999999999964e+00,3.980189000000000021e+01
3.964999999999999858e+00,3.980189000000000021e+01
3.970000000000000195e+00,3.980189000000000021e+01
3.975000000000000089e+00,3.980158999999999736e+01
3.979999999999999982e+00,3.980158999999999736e+01
3.984999999999999876e+00,3.980158999999999736e+01
3.990000000000000213e+00,3.980158999999999736e+01
3.995000000000000107e+00,3.980158999999999736e+01
4.000000000000000000e+00,3.980107000000000284e+01
4.004999999999999893e+00,3.980107000000000284e+01
4.009999999999999787e+00,3.980107000000000284e+01
4.014999999999999680e+00,3.980057999999999652e+01
4.019999999999999574e+00,3.976814000000000249e+01
4.025000000000000355e+00,3.976288999999999874e+01
4.030000000000000249e+00,3.976288999999999874e+01
4.035000000000000142e+00,3.976259000000000299e+01
4.040000000000000036e+00,3.976259000000000299e+01
4.044999999999999929e+00,3.976259000000000299e+01
4.049999999999999822e+00,3.975919999999999987e+01
4.054999999999999716e+00,3.975887999999999778e+01
4.059999999999999609e+00,3.975887999999999778e+01
4.065000000000000391e+00,3.975887999999999778e+01
4.070000000000000284e+00,3.972724999999999795e+01
4.075000000000000178e+00,3.972690999999999661e+01
4.080000000000000071e+00,3.972690999999999661e+01
4.084999999999999964e+00,3.972690999999999661e+01
4.089999999999999858e+00,3.972690999999999661e+01
4.094999999999999751e+00,3.972690999999999661e+01
4.099999999999999645e+00,3.972690999999999661e+01
4.105000000000000426e+00,3.972657999999999845e+01
4.110000000000000320e+00,3.972657999999999845e+01
4.115000000000000213e+00,3.972657999999999845e+01
4.120000000000000107e+00,3.972657999999999845e+01
4.125000000000000000e+00,3.972657999999999845e+01
4.129999999999999893e+00,3.972657999999999845e+01
4.134999999999999787e+00,3.972657999999999845e+01
4.139999999999999680e+00,3.969691000000000258e+01
4.144999999999999574e+00,3.966563000000000017e+01
4.150000000000000355e+00,3.966311000000000320e+01
4.155000000000000249e+00,3.966311000000000320e+01
4.160000000000000142e+00,3.966311000000000320e+01
4.165000000000000036e+00,3.966199999999999903e+01
4.169999999999999929e+00,3.966199999999999903e+01
4.174999999999999822e+00,3.966199999999999903e+01
4.179999999999999716e+00,3.966199999999999903e+01
4.184999999999999609e+00,3.966169000000000011e+01
4.190000000000000391e+00,3.965832999999999942e+01
4.195000000000000284e+00,3.965832999999999942e+01
4.200000000000000178e+00,3.965832999999999942e+01
4.205000000000000071e+00,3.965603999999999729e+01
4.209999999999999964e+00,3.965576999999999686e+01
4.214999999999999858e+00,3.965576999999999686e+01
4.219999999999999751e+00,3.965576999999999686e+01
4.224999999999999645e+00,3.965576999999999686e+01
4.230000000000000426e+00,3.965576999999999686e+01
4.235000000000000320e+00,3.965552000000000277e+01
4.240000000000000213e+00,3.965155000000000030e+01
4.245000000000000107e+00,3.965155000000000030e+01
4.250000000000000000e+00,3.965155000000000030e+01
4.254999999999999893e+00,3.964856000000000336e+01
4.259999999999999787e+00,3.964856000000000336e+01
4.264999999999999680e+00,3.964856000000000336e+01
4.269999999999999574e+00,3.964856000000000336e+01
4.275000000000000355e+00,3.964856000000000336e+01
4.280000000000000249e+00,3.964856000000000336e+01
4.285000000000000142e+00,3.964856000000000336e+01
4.290000000000000036e+00,3.964822000000000202e+01
4.294999999999999929e+00,3.964822000000000202e+01
4.299999999999999822e+00,3.964786000000000143e+01
4.304999999999999716e+00,3.964755999999999858e+01
4.309999999999999609e+00,3.964694000000000074e+01
4.315000000000000391e+00,3.964323000000000263e+01
4.320000000000000284e+00,3.963931999999999789e+01
4.325000000000000178e+00,3.963542999999999950e+01
4.330000000000000071e+00,3.963542999999999950e+01
4.334999999999999964e+00,3.963304999999999723e+01
4.339999999999999858e+00,3.963275999999999755e+01
4.344999999999999751e+00,3.963275999999999755e+01
4.349999999999999645e+00,3.963275999999999755e+01
4.355000000000000426e+00,3.962919000000000125e+01
4.360000000000000320e+00,3.962619999999999720e+01
4.365000000000000213e+00,3.962592999999999677e+01
4.370000000000000107e+00,3.962592999999999677e+01
4.375000000000000000e+00,3.962592999999999677e+01
4.379999999999999893e+00,3.962592999999999677e+01
4.384999999999999787e+00,3.962592999999999677e+01
4.389999999999999680e+00,3.962592999999999677e+01
4.394999999999999574e+00,3.962592999999999677e+01
4.400000000000000355e+00,3.962109000000000236e+01
4.405000000000000249e+00,3.962109000000000236e+01
4.410000000000000142e+00,3.954088999999999743e+01
4.415000000000000036e+00,3.954088999999999743e+01
4.419999999999999929e+00,3.954088999999999743e+01
4.424999999999999822e+00,3.954061000000000092e+01
4.429999999999999716e+00,3.954017999999999944e+01
4.434999999999999609e+00,3.953963000000000250e+01
4.440000000000000391e+00,3.953934000000000282e+01
4.445000000000000284e+00,3.953934000000000282e+01
4.450000000000000178e+00,3.953934000000000282e+01
4.455000000000000071e+00,3.953934000000000282e+01
4.459999999999999964e+00,3.953934000000000282e+01
4.464999999999999858e+00,3.953627000000000180e+01
4.469999999999999751e+00,3.953551000000000215e+01
4.474999999999999645e+00,3.953477000000000174e+01
4.480000000000000426e+00,3.953390999999999877e+01
4.485000000000000320e+00,3.953390999999999877e+01
4.490000000000000213e+00,3.953390999999999877e+01
4.495000000000000107e+00,3.953390999999999877e+01
4.500000000000000000e+00,3.953363999999999834e+01
4.504999999999999893e+00,3.953363999999999834e+01
4.509999999999999787e+00,3.953363999999999834e+01
4.514999999999999680e+00,3.953363999999999834e+01
4.519999999999999574e+00,3.953363999999999834e+01
4.525000000000000355e+00,3.953363999999999834e+01
4.530000000000000249e+00,3.953363999999999834e+01
4.535000000000000142e+00,3.953363999999999834e+01
4.540000000000000036e+00,3.953363999999999834e+01
4.544999999999999929e+00,3.953363999999999834e+01
4.549999999999999822e+00,3.953363999999999834e+01
4.554999999999999716e+00,3.953314000000000306e+01
4.559999999999999609e+00,3.953314000000000306e+01
4.565000000000000391e+00,3.952794000000000096e+01
4.570000000000000284e+00,3.952794000000000096e+01
4.575000000000000178e+00,3.952756999999999721e+01
4.580000000000000071e+00,3.952756999999999721e+01
4.584999999999999964e+00,3.952756999999999721e+01
4.589999999999999858e+00,3.952720999999999663e+01
4.594999999999999751e+00,3.944279999999999831e+01
4.599999999999999645e+00,3.944279999999999831e+01
4.605000000000000426e+00,3.944243000000000166e+01
4.610000000000000320e+00,3.944243000000000166e+01
4.615000000000000213e+00,3.940932000000000102e+01
4.620000000000000107e+00,3.940932000000000102e+01
4.625000000000000000e+00,3.940932000000000102e+01
4.629999999999999893e+00,3.940896000000000043e+01
4.634999999999999787e+00,3.940518000000000143e+01
4.639999999999999680e+00,3.940518000000000143e+01
4.644999999999999574e+00,3.936934999999999718e+01
4.650000000000000355e+00,3.936934999999999718e+01
4.655000000000000249e+00,3.936934999999999718e+01
4.660000000000000142e+00,3.929292999999999836e+01
4.665000000000000036e+00,3.929292999999999836e+01
4.669999999999999929e+00,3.929050000000000153e+01
4.674999999999999822e+00,3.929030000000000200e+01
4.679999999999999716e+00,3.929030000000000200e+01
4.684999999999999609e+00,3.929005999999999688e+01
4.690000000000000391e+00,3.928987999999999658e+01
4.695000000000000284e+00,3.928987999999999658e+01
4.700000000000000178e+00,3.928987999999999658e+01
4.705000000000000071e+00,3.928987999999999658e+01
4.709999999999999964e+00,3.921598000000000184e+01
4.714999999999999858e+00,3.921598000000000184e+01
4.719999999999999751e+00,3.921551999999999794e+01
4.724999999999999645e+00,3.921551999999999794e+01
4.730000000000000426e+00,3.921318999999999733e+01
4.735000000000000320e+00,3.921282999999999674e+01
4.740000000000000213e+00,3.921282999999999674e+01
4.745000000000000107e+00,3.917795000000000272e+01
4.750000000000000000e+00,3.909897999999999740e+01
4.754999999999999893e+00,3.909897999999999740e+01
4.759999999999999787e+00,3.909897999999999740e+01
4.764999999999999680e+00,3.909696999999999889e+01
4.769999999999999574e+00,3.909673000000000087e+01
4.775000000000000355e+00,3.909673000000000087e+01
4.780000000000000249e+00,3.909635999999999711e+01
4.785000000000000142e+00,3.909635999999999711e+01
4.790000000000000036e+00,3.905906999999999840e+01
4.794999999999999929e+00,3.905877999999999872e+01
4.799999999999999822e+00,3.905877999999999872e+01
4.804999999999999716e+00,3.905877999999999872e+01
4.809999999999999609e+00,3.905877999999999872e+01
4.815000000000000391e+00,3.905863999999999692e+01
4.820000000000000284e+00,3.905839999999999890e+01
4.825000000000000178e+00,3.905839999999999890e+01
4.830000000000000071e+00,3.905839999999999890e+01
4.834999999999999964e+00,3.905839999999999890e+01
4.839999999999999858e+00,3.905570999999999771e+01
4.844999999999999751e+00,3.905297999999999803e+01
4.849999999999999645e+00,3.905297999999999803e+01
4.855000000000000426e+00,3.905297999999999803e+01
4.860000000000000320e+00,3.905297999999999803e+01
4.865000000000000213e+00,3.905223999999999762e+01
4.870000000000000107e+00,3.905223999999999762e+01
4.875000000000000000e+00,3.905223999999999762e+01
4.879999999999999893e+00,3.904984999999999928e+01
4.884999999999999787e+00,3.904984999999999928e+01
4.889999999999999680e+00,3.904984999999999928e+01
4.894999999999999574e+00,3.904984999999999928e+01
4.900000000000000355e+00,3.904984999999999928e+01
4.905000000000000249e+00,3.904932999999999765e+01
4.910000000000000142e+00,3.904932999999999765e+01
4.915000000000000036e+00,3.904645000000000010e+01
4.919999999999999929e+00,3.904645000000000010e+01
4.924999999999999822e+00,3.904645000000000010e+01
4.929999999999999716e+00,3.898375000000000057e+01
4.934999999999999609e+00,3.898375000000000057e+01
4.940000000000000391e+00,3.898322000000000287e+01
4.945000000000000284e+00,3.898295000000000243e+01
4.950000000000000178e+00,3.898295000000000243e+01
4.955000000000000071e+00,3.898087999999999909e+01
4.959999999999999964e+00,3.898087999999999909e+01
4.964999999999999858e+00,3.898087999999999909e+01
4.969999999999999751e+00,3.898087999999999909e+01
4.974999999999999645e+00,3.898087999999999909e+01
4.980000000000000426e+00,3.898087999999999909e+01
4.985000000000000320e+00,3.898087999999999909e+01
4.990000000000000213e+00,3.898087999999999909e+01
4.995000000000000107e+00,3.898087999999999909e+01
5.000000000000000000e+00,3.897789999999999822e+01
5.004999999999999893e+00,3.897789999999999822e+01
5.009999999999999787e+00,3.897493000000000052e+01
5.014999999999999680e+00,3.897493000000000052e+01
5.019999999999999574e+00,3.897493000000000052e+01
5.025000000000000355e+00,3.897493000000000052e+01
5.030000000000000249e+00,3.897493000000000052e+01
5.035000000000000142e+00,3.894084999999999752e+01
5.040000000000000036e+00,3.894084999999999752e+01
5.044999999999999929e+00,3.894057999999999709e+01
5.049999999999999822e+00,3.894057999999999709e+01
5.054999999999999716e+00,3.894057999999999709e+01
5.059999999999999609e+00,3.886372000000000071e+01
5.065000000000000391e+00,3.883028999999999797e+01
5.070000000000000284e+00,3.882970999999999862e+01
5.075000000000000178e+00,3.880123999999999995e+01
5.080000000000000071e+00,3.880123999999999995e+01
5.084999999999999964e+00,3.880123999999999995e+01
5.089999999999999858e+00,3.880123999999999995e+01
5.094999999999999751e+00,3.877224999999999966e+01
5.099999999999999645e+00,3.877006000000000085e+01
5.105000000000000426e+00,3.876827000000000112e+01
5.110000000000000320e+00,3.876796999999999827e+01
5.115000000000000213e+00,3.876796999999999827e+01
5.120000000000000107e+00,3.876796999999999827e+01
5.125000000000000000e+00,3.876796999999999827e+01
5.129999999999999893e+00,3.876796999999999827e+01
5.134999999999999787e+00,3.876796999999999827e+01
5.139999999999999680e+00,3.876771999999999707e+01
5.144999999999999574e+00,3.872912000000000177e+01
5.150000000000000355e+00,3.872912000000000177e+01
5.155000000000000249e+00,3.869519999999999982e+01
5.160000000000000142e+00,3.869483999999999924e+01
5.165000000000000036e+00,3.869469000000000136e+01
5.169999999999999929e+00,3.869469000000000136e+01
5.174999999999999822e+00,3.869469000000000136e+01
5.179999999999999716e+00,3.869469000000000136e+01
5.184999999999999609e+00,3.869444000000000017e+01
5.190000000000000391e+00,3.869420000000000215e+01
5.195000000000000284e+00,3.869395000000000095e+01
5.200000000000000178e+00,3.869174999999999898e+01
5.205000000000000071e+00,3.869174999999999898e+01
5.209999999999999964e+00,3.869174999999999898e+01
5.214999999999999858e+00,3.866212000000000160e+01
5.219999999999999751e+00,3.866127000000000180e+01
5.224999999999999645e+00,3.866127000000000180e+01
5.230000000000000426e+00,3.866127000000000180e+01
5.235000000000000320e+00,3.866127000000000180e+01
5.240000000000000213e+00,3.866127000000000180e+01
5.245000000000000107e+00,3.866127000000000180e+01
5.250000000000000000e+00,3.866022000000000247e+01
5.254999999999999893e+00,3.866022000000000247e+01
5.259999999999999787e+00,3.865921000000000163e+01
5.264999999999999680e+00,3.865921000000000163e+01
5.269999999999999574e+00,3.865758000000000294e+01
5.275000000000000355e+00,3.865574999999999761e+01
5.280000000000000249e+00,3.865359000000000123e+01
5.285000000000000142e+00,3.865359000000000123e+01
5.290000000000000036e+00,3.865359000000000123e+01
5.294999999999999929e+00,3.855888000000000204e+01
5.299999999999999822e+00,3.855888000000000204e+01
5.304999999999999716e+00,3.855888000000000204e+01
5.309999999999999609e+00,3.855888000000000204e+01
5.315000000000000391e+00,3.855834999999999724e+01
5.320000000000000284e+00,3.855814999999999770e+01
5.325000000000000178e+00,3.855796000000000134e+01
5.330000000000000071e+00,3.855796000000000134e+01
5.334999999999999964e+00,3.855574000000000012e+01
5.339999999999999858e+00,3.855574000000000012e+01
5.344999999999999751e+00,3.855574000000000012e+01
5.349999999999999645e+00,3.855340000000000344e+01
5.355000000000000426e+00,3.855340000000000344e+01
5.360000000000000320e+00,3.855340000000000344e+01
5.365000000000000213e+00,3.855340000000000344e+01
5.370000000000000107e+00,3.855340000000000344e+01
5.375000000000000000e+00,3.855340000000000344e+01
5.379999999999999893e+00,3.855340000000000344e+01
5.384999999999999787e+00,3.855340000000000344e+01
5.389999999999999680e+00,3.855340000000000344e+01
5.394999999999999574e+00,3.855340000000000344e+01
5.400000000000000355e+00,3.855322999999999922e+01
5.405000000000000249e+00,3.855322999999999922e+01
5.410000000000000142e+00,3.855286999999999864e+01
5.415000000000000036e+00,3.855183000000000249e+01
5.419999999999999929e+00,3.855183000000000249e+01
5.424999999999999822e+00,3.855183000000000249e+01
5.429999999999999716e+00,3.855165999999999826e+01
5.434999999999999609e+00,3.855165999999999826e+01
5.440000000000000391e+00,3.854843000000000330e+01
5.445000000000000284e+00,3.854843000000000330e+01
5.450000000000000178e+00,3.854843000000000330e+01
5.455000000000000071e+00,3.854823999999999984e+01
5.459999999999999964e+00,3.854775999999999669e+01
5.464999999999999858e+00,3.854775999999999669e+01
5.469999999999999751e+00,3.854775999999999669e+01
5.474999999999999645e+00,3.854775999999999669e+01
5.480000000000000426e+00,3.854775999999999669e+01
5.485000000000000320e+00,3.854775999999999669e+01
5.490000000000000213e+00,3.854775999999999669e+01
5.495000000000000107e+00,3.854775999999999669e+01
5.500000000000000000e+00,3.854775999999999669e+01
5.504999999999999893e+00,3.854775999999999669e+01
5.509999999999999787e+00,3.854775999999999669e+01
5.514999999999999680e+00,3.854775999999999669e+01
5.519999999999999574e+00,3.854758000000000351e+01
5.525000000000000355e+00,3.854758000000000351e+01
5.530000000000000249e+00,3.854758000000000351e+01
5.535000000000000142e+00,3.854758000000000351e+01
5.540000000000000036e+00,3.854758000000000351e+01
5.544999999999999929e+00,3.854733000000000231e+01
5.549999999999999822e+00,3.854733000000000231e+01
5.554999999999999716e+00,3.854558999999999713e+01
5.559999999999999609e+00,3.854516999999999882e+01
5.565000000000000391e+00,3.854498000000000246e+01
5.570000000000000284e+00,3.854498000000000246e+01
5.575000000000000178e+00,3.854498000000000246e+01
5.580000000000000071e+00,3.854475999999999658e+01
5.584999999999999964e+00,3.854236000000000217e+01
5.589999999999999858e+00,3.854236000000000217e+01
5.594999999999999751e+00,3.854236000000000217e+01
5.599999999999999645e+00,3.854207000000000249e+01
5.605000000000000426e+00,3.853913000000000011e+01
5.610000000000000320e+00,3.853913000000000011e+01
5.615000000000000213e+00,3.853913000000000011e+01
5.620000000000000107e+00,3.853913000000000011e+01
5.625000000000000000e+00,3.853913000000000011e+01
5.629999999999999893e+00,3.853913000000000011e+01
5.634999999999999787e+00,3.853913000000000011e+01
5.639999999999999680e+00,3.853753999999999991e+01
5.644999999999999574e+00,3.853596999999999895e+01
5.650000000000000355e+00,3.853596999999999895e+01
5.655000000000000249e+00,3.853596999999999895e+01
5.660000000000000142e+00,3.853596999999999895e+01
5.665000000000000036e+00,3.853415999999999997e+01
5.669999999999999929e+00,3.853415999999999997e+01
5.674999999999999822e+00,3.853415999999999997e+01
5.679999999999999716e+00,3.853415999999999997e+01
5.684999999999999609e+00,3.853152000000000044e+01
5.690000000000000391e+00,3.852881000000000000e+01
5.695000000000000284e+00,3.852537999999999840e+01
5.700000000000000178e+00,3.852537999999999840e+01
5.705000000000000071e+00,3.852537999999999840e+01
5.709999999999999964e+00,3.852523999999999660e+01
5.714999999999999858e+00,3.852494999999999692e+01
5.719999999999999751e+00,3.852300000000000324e+01
5.724999999999999645e+00,3.852300000000000324e+01
5.730000000000000426e+00,3.852300000000000324e+01
5.735000000000000320e+00,3.852087999999999823e+01
5.740000000000000213e+00,3.852069000000000187e+01
5.745000000000000107e+00,3.852069000000000187e+01
5.750000000000000000e+00,3.852069000000000187e+01
5.754999999999999893e+00,3.852042000000000144e+01
5.759999999999999787e+00,3.852033000000000129e+01
5.764999999999999680e+00,3.852033000000000129e+01
5.769999999999999574e+00,3.852033000000000129e+01
5.775000000000000355e+00,3.852033000000000129e+01
5.780000000000000249e+00,3.852033000000000129e+01
5.785000000000000142e+00,3.852033000000000129e+01
5.790000000000000036e+00,3.852033000000000129e+01
5.794999999999999929e+00,3.852033000000000129e+01
5.799999999999999822e+00,3.852033000000000129e+01
5.804999999999999716e+00,3.852033000000000129e+01
5.809999999999999609e+00,3.852033000000000129e+01
5.815000000000000391e+00,3.852020999999999873e+01
5.820000000000000284e+00,3.851984999999999815e+01
5.825000000000000178e+00,3.851984999999999815e+01
5.830000000000000071e+00,3.851984999999999815e+01
5.834999999999999964e+00,3.851823000000000263e+01
5.839999999999999858e+00,3.851823000000000263e+01
5.844999999999999751e+00,3.851823000000000263e+01
5.849999999999999645e+00,3.851823000000000263e+01
5.855000000000000426e+00,3.851823000000000263e+01
5.860000000000000320e+00,3.851823000000000263e+01
5.865000000000000213e+00,3.851592000000000127e+01
5.870000000000000107e+00,3.851592000000000127e+01
5.875000000000000000e+00,3.851567000000000007e+01
5.879999999999999893e+00,3.851550000000000296e+01
5.884999999999999787e+00,3.851550000000000296e+01
5.889999999999999680e+00,3.851550000000000296e+01
5.894999999999999574e+00,3.851550000000000296e+01
5.900000000000000355e+00,3.851379000000000019e+01
5.905000000000000249e+00,3.849578000000000344e+01
5.910000000000000142e+00,3.849578000000000344e+01
5.915000000000000036e+00,3.849578000000000344e+01
5.919999999999999929e+00,3.849578000000000344e+01
5.924999999999999822e+00,3.849578000000000344e+01
5.929999999999999716e+00,3.849578000000000344e+01
5.934999999999999609e+00,3.849578000000000344e+01
5.940000000000000391e+00,3.849560999999999922e+01
5.945000000000000284e+00,3.849560999999999922e+01
5.950000000000000178e+00,3.849560999999999922e+01
5.955000000000000071e+00,3.849530000000000030e+01
5.959999999999999964e+00,3.849226999999999776e+01
5.964999999999999858e+00,3.849226999999999776e+01
5.969999999999999751e+00,3.849002000000000123e+01
5.974999999999999645e+00,3.848745999999999867e+01
5.980000000000000426e+00,3.848745999999999867e+01
5.985000000000000320e+00,3.848745999999999867e+01
5.990000000000000213e+00,3.848745999999999867e+01
5.995000000000000107e+00,3.846614999999999895e+01
6.000000000000000000e+00,3.846589999999999776e+01
6.004999999999999893e+00,3.846589999999999776e+01
6.009999999999999787e+00,3.844780000000000086e+01
6.014999999999999680e+00,3.844749000000000194e+01
6.019999999999999574e+00,3.844727000000000317e+01
6.025000000000000355e+00,3.844727000000000317e+01
6.030000000000000249e+00,3.844727000000000317e+01
6.035000000000000142e+00,3.844727000000000317e+01
6.040000000000000036e+00,3.844727000000000317e+01
6.044999999999999929e+00,3.844727000000000317e+01
6.049999999999999822e+00,3.844706000000000046e+01
6.054999999999999716e+00,3.844706000000000046e+01
6.059999999999999609e+00,3.844706000000000046e+01
6.065000000000000391e+00,3.844689000000000334e+01
6.070000000000000284e+00,3.844689000000000334e+01
6.075000000000000178e+00,3.844689000000000334e+01
6.080000000000000071e+00,3.844689000000000334e+01
6.084999999999999964e+00,3.842864000000000146e+01
6.089999999999999858e+00,3.842844999999999800e+01
6.094999999999999751e+00,3.842844999999999800e+01
6.099999999999999645e+00,3.842844999999999800e+01
6.105000000000000426e+00,3.842844999999999800e+01
6.110000000000000320e+00,3.842844999999999800e+01
6.115000000000000213e+00,3.842844999999999800e+01
6.120000000000000107e+00,3.842844999999999800e+01
6.125000000000000000e+00,3.842828000000000088e+01
6.129999999999999893e+00,3.842828000000000088e+01
6.134999999999999787e+00,3.842828000000000088e+01
6.139999999999999680e+00,3.842828000000000088e+01
6.144999999999999574e+00,3.842828000000000088e+01
6.150000000000000355e+00,3.842828000000000088e+01
6.155000000000000249e+00,3.842828000000000088e+01
6.160000000000000142e+00,3.842670999999999992e+01
6.165000000000000036e+00,3.842670999999999992e+01
6.169999999999999929e+00,3.842645000000000266e+01
6.174999999999999822e+00,3.842627000000000237e+01
6.179999999999999716e+00,3.842627000000000237e+01
6.184999999999999609e+00,3.842627000000000237e+01
6.190000000000000391e+00,3.842173999999999978e+01
6.195000000000000284e+00,3.842173999999999978e+01
6.200000000000000178e+00,3.842173999999999978e+01
6.205000000000000071e+00,3.842173999999999978e+01
6.209999999999999964e+00,3.842152999999999707e+01
6.214999999999999858e+00,3.842125000000000057e+01
6.219999999999999751e+00,3.842125000000000057e+01
6.224999999999999645e+00,3.842125000000000057e+01
6.230000000000000426e+00,3.842125000000000057e+01
6.235000000000000320e+00,3.842125000000000057e+01
6.240000000000000213e+00,3.842098000000000013e+01
6.245000000000000107e+00,3.842076000000000136e+01
6.250000000000000000e+00,3.842076000000000136e+01
6.254999999999999893e+00,3.842076000000000136e+01
6.259999999999999787e+00,3.842076000000000136e+01
6.264999999999999680e+00,3.842076000000000136e+01
6.269999999999999574e+00,3.842076000000000136e+01
6.275000000000000355e+00,3.842076000000000136e+01
6.280000000000000249e+00,3.841875000000000284e+01
6.285000000000000142e+00,3.841875000000000284e+01
6.290000000000000036e+00,3.841875000000000284e+01
6.294999999999999929e+00,3.841875000000000284e+01
6.299999999999999822e+00,3.841875000000000284e+01
6.304999999999999716e+00,3.841875000000000284e+01
6.309999999999999609e+00,3.841875000000000284e+01
6.315000000000000391e+00,3.841841000000000150e+01
6.320000000000000284e+00,3.841841000000000150e+01
6.325000000000000178e+00,3.841841000000000150e+01
6.330000000000000071e+00,3.841819999999999879e+01
6.334999999999999964e+00,3.841819999999999879e+01
6.339999999999999858e+00,3.841805999999999699e+01
6.344999999999999751e+00,3.841790000000000305e+01
6.349999999999999645e+00,3.841790000000000305e+01
6.355000000000000426e+00,3.841770000000000351e+01
6.360000000000000320e+00,3.841770000000000351e+01
6.365000000000000213e+00,3.841747000000000156e+01
6.370000000000000107e+00,3.841727999999999810e+01
6.375000000000000000e+00,3.841727999999999810e+01
6.379999999999999893e+00,3.841555999999999926e+01
6.384999999999999787e+00,3.841389000000000209e+01
6.389999999999999680e+00,3.841389000000000209e+01
6.394999999999999574e+00,3.841389000000000209e+01
6.400000000000000355e+00,3.841100000000000136e+01
6.405000000000000249e+00,3.841100000000000136e+01
6.410000000000000142e+00,3.840921999999999770e+01
6.415000000000000036e+00,3.840921999999999770e+01
6.419999999999999929e+00,3.840746000000000038e+01
6.424999999999999822e+00,3.840746000000000038e+01
6.429999999999999716e+00,3.840746000000000038e+01
6.434999999999999609e+00,3.840746000000000038e+01
6.440000000000000391e+00,3.840733999999999781e+01
6.445000000000000284e+00,3.840733999999999781e+01
6.450000000000000178e+00,3.840733999999999781e+01
6.455000000000000071e+00,3.840711000000000297e+01
6.459999999999999964e+00,3.840711000000000297e+01
6.464999999999999858e+00,3.840711000000000297e+01
6.469999999999999751e+00,3.840699999999999648e+01
6.474999999999999645e+00,3.840684000000000253e+01
6.480000000000000426e+00,3.840684000000000253e+01
6.485000000000000320e+00,3.840666000000000224e+01
6.490000000000000213e+00,3.840644999999999953e+01
6.495000000000000107e+00,3.840644999999999953e+01
6.500000000000000000e+00,3.840630999999999773e+01
6.504999999999999893e+00,3.840558999999999656e+01
6.509999999999999787e+00,3.840478999999999843e+01
6.514999999999999680e+00,3.840478999999999843e+01
6.519999999999999574e+00,3.840335999999999927e+01
6.525000000000000355e+00,3.840335999999999927e+01
6.530000000000000249e+00,3.840335999999999927e+01
6.535000000000000142e+00,3.840335999999999927e+01
6.540000000000000036e+00,3.840335999999999927e+01
6.544999999999999929e+00,3.840335999999999927e+01
6.549999999999999822e+00,3.840335999999999927e+01
6.554999999999999716e+00,3.840335999999999927e+01
6.559999999999999609e+00,3.840335999999999927e+01
6.565000000000000391e+00,3.840335999999999927e+01
6.570000000000000284e+00,3.840317000000000291e+01
6.575000000000000178e+00,3.840317000000000291e+01
6.580000000000000071e+00,3.840317000000000291e+01
6.584999999999999964e+00,3.838013999999999726e+01
6.589999999999999858e+00,3.838013999999999726e+01
6.594999999999999751e+00,3.837986999999999682e+01
6.599999999999999645e+00,3.837586999999999904e+01
6.605000000000000426e+00,3.837557999999999936e+01
6.610000000000000320e+00,3.837557999999999936e+01
6.615000000000000213e+00,3.837557999999999936e+01
6.620000000000000107e+00,3.837557999999999936e+01
6.625000000000000000e+00,3.837557999999999936e+01
6.629999999999999893e+00,3.837557999999999936e+01
6.634999999999999787e+00,3.837557999999999936e+01
6.639999999999999680e+00,3.837510000000000332e+01
6.644999999999999574e+00,3.837510000000000332e+01
6.650000000000000355e+00,3.837496000000000151e+01
6.655000000000000249e+00,3.837496000000000151e+01
6.660000000000000142e+00,3.837496000000000151e+01
6.665000000000000036e+00,3.837496000000000151e+01
6.669999999999999929e+00,3.837496000000000151e+01
6.674999999999999822e+00,3.835074000000000183e+01
6.679999999999999716e+00,3.835074000000000183e+01
6.684999999999999609e+00,3.835074000000000183e+01
6.690000000000000391e+00,3.835074000000000183e+01
6.695000000000000284e+00,3.835054999999999836e+01
6.700000000000000178e+00,3.835054999999999836e+01
6.705000000000000071e+00,3.835054999999999836e+01
6.709999999999999964e+00,3.835054999999999836e+01
6.714999999999999858e+00,3.835054999999999836e+01
6.719999999999999751e+00,3.835040999999999656e+01
6.724999999999999645e+00,3.835040999999999656e+01
6.730000000000000426e+00,3.834913999999999845e+01
6.735000000000000320e+00,3.834897999999999740e+01
6.740000000000000213e+00,3.834781000000000262e+01
6.745000000000000107e+00,3.834781000000000262e+01
6.750000000000000000e+00,3.834781000000000262e+01
6.754999999999999893e+00,3.834653999999999741e+01
6.759999999999999787e+00,3.834653999999999741e+01
6.764999999999999680e+00,3.834653999999999741e+01
6.769999999999999574e+00,3.834653999999999741e+01
6.775000000000000355e+00,3.834653999999999741e+01
6.780000000000000249e+00,3.834653999999999741e+01
6.785000000000000142e+00,3.834440000000000026e+01
6.790000000000000036e+00,3.834440000000000026e+01
6.794999999999999929e+00,3.832182000000000244e+01
6.799999999999999822e+00,3.832182000000000244e+01
6.804999999999999716e+00,3.832166999999999746e+01
6.809999999999999609e+00,3.832166999999999746e+01
6.815000000000000391e+00,3.831945000000000334e+01
6.820000000000000284e+00,3.831929000000000229e+01
6.825000000000000178e+00,3.831929000000000229e+01
6.830000000000000071e+00,3.831929000000000229e+01
6.834999999999999964e+00,3.831929000000000229e+01
6.839999999999999858e+00,3.831929000000000229e+01
6.844999999999999751e+00,3.829386000000000223e+01
6.849999999999999645e+00,3.829375000000000284e+01
6.855000000000000426e+00,3.829375000000000284e+01
6.860000000000000320e+00,3.829151000000000238e+01
6.865000000000000213e+00,3.829151000000000238e+01
6.870000000000000107e+00,3.829133000000000209e+01
6.875000000000000000e+00,3.829115999999999786e+01
6.879999999999999893e+00,3.829115999999999786e+01
6.884999999999999787e+00,3.829115999999999786e+01
6.889999999999999680e+00,3.829026000000000352e+01
6.894999999999999574e+00,3.828952000000000311e+01
6.900000000000000355e+00,3.828952000000000311e+01
6.905000000000000249e+00,3.828952000000000311e+01
6.910000000000000142e+00,3.828952000000000311e+01
6.915000000000000036e+00,3.828952000000000311e+01
6.919999999999999929e+00,3.828929000000000116e+01
6.924999999999999822e+00,3.828929000000000116e+01
6.929999999999999716e+00,3.828929000000000116e+01
6.934999999999999609e+00,3.828714000000000084e+01
6.940000000000000391e+00,3.828714000000000084e+01
6.945000000000000284e+00,3.828694999999999737e+01
6.950000000000000178e+00,3.828674999999999784e+01
6.955000000000000071e+00,3.828674999999999784e+01
6.959999999999999964e+00,3.828654999999999831e+01
6.964999999999999858e+00,3.828538999999999959e+01
6.969999999999999751e+00,3.828520000000000323e+01
6.974999999999999645e+00,3.828497999999999735e+01
6.980000000000000426e+00,3.828497999999999735e+01
6.985000000000000320e+00,3.828497999999999735e+01
6.990000000000000213e+00,3.828497999999999735e+01
6.995000000000000107e+00,3.828497999999999735e+01
7.000000000000000000e+00,3.828497999999999735e+01
7.004999999999999893e+00,3.828484000000000265e+01
7.009999999999999787e+00,3.828468999999999767e+01
7.014999999999999680e+00,3.828468999999999767e+01
7.019999999999999574e+00,3.828468999999999767e+01
7.025000000000000355e+00,3.828468999999999767e+01
7.030000000000000249e+00,3.828468999999999767e+01
7.035000000000000142e+00,3.828235000000000099e+01
7.040000000000000036e+00,3.828235000000000099e+01
7.044999999999999929e+00,3.828235000000000099e+01
7.049999999999999822e+00,3.828021999999999991e+01
7.054999999999999716e+00,3.828021999999999991e+01
7.059999999999999609e+00,3.828021999999999991e+01
7.065000000000000391e+00,3.827875000000000227e+01
7.070000000000000284e+00,3.827859000000000123e+01
7.075000000000000178e+00,3.827859000000000123e+01
7.080000000000000071e+00,3.827859000000000123e+01
7.084999999999999964e+00,3.827859000000000123e+01
7.089999999999999858e+00,3.827705000000000268e+01
7.094999999999999751e+00,3.827705000000000268e+01
7.099999999999999645e+00,3.827669999999999817e+01
7.105000000000000426e+00,3.827669999999999817e+01
7.110000000000000320e+00,3.827653000000000105e+01
7.115000000000000213e+00,3.827653000000000105e+01
7.120000000000000107e+00,3.827512999999999721e+01
7.125000000000000000e+00,3.827512999999999721e+01
7.129999999999999893e+00,3.827512999999999721e+01
7.134999999999999787e+00,3.827382999999999669e+01
7.139999999999999680e+00,3.827201000000000164e+01
7.144999999999999574e+00,3.827143999999999835e+01
7.150000000000000355e+00,3.827129000000000048e+01
7.155000000000000249e+00,3.827129000000000048e+01
7.160000000000000142e+00,3.826816000000000173e+01
7.165000000000000036e+00,3.826816000000000173e+01
7.169999999999999929e+00,3.826816000000000173e+01
7.174999999999999822e+00,3.826581000000000188e+01
7.179999999999999716e+00,3.826581000000000188e+01
7.184999999999999609e+00,3.826581000000000188e+01
7.190000000000000391e+00,3.826556000000000068e+01
7.195000000000000284e+00,3.826539999999999964e+01
7.200000000000000178e+00,3.826539999999999964e+01
7.205000000000000071e+00,3.826539999999999964e+01
7.209999999999999964e+00,3.826539999999999964e+01
7.214999999999999858e+00,3.826330999999999705e+01
7.219999999999999751e+00,3.826330999999999705e+01
7.224999999999999645e+00,3.826323000000000008e+01
7.230000000000000426e+00,3.826323000000000008e+01
7.235000000000000320e+00,3.826323000000000008e+01
7.240000000000000213e+00,3.826323000000000008e+01
7.245000000000000107e+00,3.826323000000000008e+01
7.250000000000000000e+00,3.826308999999999827e+01
7.254999999999999893e+00,3.826308999999999827e+01
7.259999999999999787e+00,3.826295999999999964e+01
7.264999999999999680e+00,3.823897000000000190e+01
7.269999999999999574e+00,3.823729000000000156e+01
7.275000000000000355e+00,3.823729000000000156e+01
7.280000000000000249e+00,3.823629999999999995e+01
7.285000000000000142e+00,3.823525000000000063e+01
7.290000000000000036e+00,3.823510999999999882e+01
7.294999999999999929e+00,3.823510999999999882e+01
7.299999999999999822e+00,3.823510999999999882e+01
7.304999999999999716e+00,3.823510999999999882e+01
7.309999999999999609e+00,3.823510999999999882e+01
7.315000000000000391e+00,3.823510999999999882e+01
7.320000000000000284e+00,3.823487000000000080e+01
7.325000000000000178e+00,3.821356999999999715e+01
7.330000000000000071e+00,3.821356999999999715e+01
7.334999999999999964e+00,3.821336000000000155e+01
7.339999999999999858e+00,3.821336000000000155e+01
7.344999999999999751e+00,3.821312999999999960e+01
7.349999999999999645e+00,3.821307000000000187e+01
7.355000000000000426e+00,3.821307000000000187e+01
7.360000000000000320e+00,3.821157000000000181e+01
7.365000000000000213e+00,3.821157000000000181e+01
7.370000000000000107e+00,3.821157000000000181e+01
7.375000000000000000e+00,3.821157000000000181e+01
7.379999999999999893e+00,3.821157000000000181e+01
7.384999999999999787e+00,3.820962999999999710e+01
7.389999999999999680e+00,3.820962999999999710e+01
7.394999999999999574e+00,3.820949999999999847e+01
7.400000000000000355e+00,3.820949999999999847e+01
7.405000000000000249e+00,3.820949999999999847e+01
7.410000000000000142e+00,3.820949999999999847e+01
7.415000000000000036e+00,3.820949999999999847e+01
7.419999999999999929e+00,3.820938000000000301e+01
7.424999999999999822e+00,3.820938000000000301e+01
7.429999999999999716e+00,3.820734999999999815e+01
7.434999999999999609e+00,3.819019999999999726e+01
7.440000000000000391e+00,3.818930999999999898e+01
7.445000000000000284e+00,3.818930999999999898e+01
7.450000000000000178e+00,3.818930999999999898e+01
7.455000000000000071e+00,3.818918000000000035e+01
7.459999999999999964e+00,3.817058999999999713e+01
7.464999999999999858e+00,3.817058999999999713e+01
7.469999999999999751e+00,3.817058999999999713e+01
7.474999999999999645e+00,3.817049999999999699e+01
7.480000000000000426e+00,3.817049999999999699e+01
7.485000000000000320e+00,3.817049999999999699e+01
7.490000000000000213e+00,3.817036999999999836e+01
7.495000000000000107e+00,3.817036999999999836e+01
7.500000000000000000e+00,3.817036999999999836e+01
7.504999999999999893e+00,3.817036999999999836e+01
7.509999999999999787e+00,3.817036999999999836e+01
7.514999999999999680e+00,3.817036999999999836e+01
7.519999999999999574e+00,3.817036999999999836e+01
7.525000000000000355e+00,3.817014999999999958e+01
7.530000000000000249e+00,3.817014999999999958e+01
7.535000000000000142e+00,3.816673999999999722e+01
7.540000000000000036e+00,3.816673999999999722e+01
7.544999999999999929e+00,3.816673999999999722e+01
7.549999999999999822e+00,3.816673999999999722e+01
7.554999999999999716e+00,3.814764000000000266e+01
7.559999999999999609e+00,3.814600999999999686e+01
7.565000000000000391e+00,3.814583999999999975e+01
7.570000000000000284e+00,3.814583999999999975e+01
7.575000000000000178e+00,3.814569000000000187e+01
7.580000000000000071e+00,3.814544999999999675e+01
7.584999999999999964e+00,3.814527999999999963e+01
7.589999999999999858e+00,3.814527999999999963e+01
7.594999999999999751e+00,3.814527999999999963e+01
7.599999999999999645e+00,3.814527999999999963e+01
7.605000000000000426e+00,3.814518000000000342e+01
7.610000000000000320e+00,3.814518000000000342e+01
7.615000000000000213e+00,3.814518000000000342e+01
7.620000000000000107e+00,3.814518000000000342e+01
7.625000000000000000e+00,3.814518000000000342e+01
7.629999999999999893e+00,3.814518000000000342e+01
7.634999999999999787e+00,3.812232000000000198e+01
7.639999999999999680e+00,3.812232000000000198e+01
7.644999999999999574e+00,3.812216000000000093e+01
7.650000000000000355e+00,3.812216000000000093e+01
7.655000000000000249e+00,3.812196999999999747e+01
7.660000000000000142e+00,3.812196999999999747e+01
7.665000000000000036e+00,3.812196999999999747e+01
7.669999999999999929e+00,3.812196999999999747e+01
7.674999999999999822e+00,3.812196999999999747e+01
7.679999999999999716e+00,3.812196999999999747e+01
7.684999999999999609e+00,3.812196999999999747e+01
7.690000000000000391e+00,3.812185000000000201e+01
7.695000000000000284e+00,3.812185000000000201e+01
7.700000000000000178e+00,3.812169999999999703e+01
7.705000000000000071e+00,3.812169999999999703e+01
7.709999999999999964e+00,3.812169999999999703e+01
7.714999999999999858e+00,3.812169999999999703e+01
7.719999999999999751e+00,3.812156999999999840e+01
7.724999999999999645e+00,3.812156999999999840e+01
7.730000000000000426e+00,3.809776999999999703e+01
7.735000000000000320e+00,3.807974999999999710e+01
7.740000000000000213e+00,3.807952999999999832e+01
7.745000000000000107e+00,3.807938999999999652e+01
7.750000000000000000e+00,3.807938999999999652e+01
7.754999999999999893e+00,3.807938999999999652e+01
7.759999999999999787e+00,3.807836999999999961e+01
7.764999999999999680e+00,3.807836999999999961e+01
7.769999999999999574e+00,3.807708000000000226e+01
7.775000000000000355e+00,3.807708000000000226e+01
7.780000000000000249e+00,3.807708000000000226e+01
7.785000000000000142e+00,3.807708000000000226e+01
7.790000000000000036e+00,3.807558000000000220e+01
7.794999999999999929e+00,3.807547000000000281e+01
7.799999999999999822e+00,3.807547000000000281e+01
7.804999999999999716e+00,3.807547000000000281e+01
7.809999999999999609e+00,3.807424999999999926e+01
7.815000000000000391e+00,3.807303999999999888e+01
7.820000000000000284e+00,3.807292000000000343e+01
7.825000000000000178e+00,3.807292000000000343e+01
7.830000000000000071e+00,3.807292000000000343e+01
7.834999999999999964e+00,3.807207999999999970e+01
7.839999999999999858e+00,3.807207999999999970e+01
7.844999999999999751e+00,3.807207999999999970e+01
7.849999999999999645e+00,3.807207999999999970e+01
7.855000000000000426e+00,3.807177999999999685e+01
7.860000000000000320e+00,3.807177999999999685e+01
7.865000000000000213e+00,3.807177999999999685e+01
7.870000000000000107e+00,3.807177999999999685e+01
7.875000000000000000e+00,3.807177999999999685e+01
7.879999999999999893e+00,3.807177999999999685e+01
7.884999999999999787e+00,3.807177999999999685e+01
7.889999999999999680e+00,3.807177999999999685e+01
7.894999999999999574e+00,3.807162000000000290e+01
7.900000000000000355e+00,3.807162000000000290e+01
7.905000000000000249e+00,3.807148999999999717e+01
7.910000000000000142e+00,3.807148999999999717e+01
7.915000000000000036e+00,3.807148999999999717e+01
7.919999999999999929e+00,3.807128000000000156e+01
7.924999999999999822e+00,3.806877999999999673e+01
7.929999999999999716e+00,3.806877999999999673e+01
7.934999999999999609e+00,3.806857999999999720e+01
7.940000000000000391e+00,3.806819999999999737e+01
7.945000000000000284e+00,3.806819999999999737e+01
7.950000000000000178e+00,3.806819999999999737e+01
7.955000000000000071e+00,3.806819999999999737e+01
7.959999999999999964e+00,3.806819999999999737e+01
7.964999999999999858e+00,3.806718999999999653e+01
7.969999999999999751e+00,3.806718999999999653e+01
7.974999999999999645e+00,3.806718999999999653e+01
7.980000000000000426e+00,3.806705999999999790e+01
7.985000000000000320e+00,3.806705999999999790e+01
7.990000000000000213e+00,3.806705999999999790e+01
7.995000000000000107e+00,3.806705999999999790e+01
8.000000000000000000e+00,3.806694999999999851e+01


==> data/cg/large-cs/lp-curve/svm-cs-2.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.425798999999999950e+01
2.999999999999999889e-02,5.418683999999999656e+01
3.500000000000000333e-02,5.418683999999999656e+01
4.000000000000000083e-02,5.413694999999999879e+01
4.499999999999999833e-02,5.410820999999999970e+01
5.000000000000000278e-02,5.398514000000000124e+01
5.500000000000000028e-02,5.314323999999999870e+01
5.999999999999999778e-02,5.297485000000000355e+01
6.500000000000000222e-02,5.214883999999999986e+01
7.000000000000000666e-02,5.214318999999999704e+01
7.499999999999999722e-02,5.209543000000000035e+01
8.000000000000000167e-02,5.209543000000000035e+01
8.500000000000000611e-02,5.209543000000000035e+01
8.999999999999999667e-02,5.181580999999999904e+01
9.500000000000000111e-02,5.155472999999999928e+01
1.000000000000000056e-01,5.155472999999999928e+01
1.049999999999999961e-01,5.140982999999999947e+01
1.100000000000000006e-01,5.096531999999999840e+01
1.150000000000000050e-01,5.096531999999999840e+01
1.199999999999999956e-01,5.096531999999999840e+01
1.250000000000000000e-01,5.094547000000000025e+01
1.300000000000000044e-01,5.089253000000000071e+01
1.350000000000000089e-01,5.066767000000000110e+01
1.400000000000000133e-01,5.066767000000000110e+01
1.449999999999999900e-01,5.065084000000000231e+01
1.499999999999999944e-01,5.050668000000000291e+01
1.549999999999999989e-01,5.026812000000000324e+01
1.600000000000000033e-01,5.022290999999999883e+01
1.650000000000000078e-01,5.020125999999999777e+01
1.700000000000000122e-01,5.018842999999999677e+01
1.749999999999999889e-01,5.013132999999999839e+01
1.799999999999999933e-01,5.003721000000000174e+01
1.849999999999999978e-01,5.002147000000000077e+01
1.900000000000000022e-01,5.000412000000000035e+01
1.950000000000000067e-01,5.000412000000000035e+01
2.000000000000000111e-01,5.000412000000000035e+01
2.049999999999999878e-01,4.991619000000000028e+01
2.099999999999999922e-01,4.977293000000000234e+01
2.149999999999999967e-01,4.977293000000000234e+01
2.200000000000000011e-01,4.975961999999999819e+01
2.250000000000000056e-01,4.965923999999999694e+01
2.300000000000000100e-01,4.963403000000000276e+01
2.349999999999999867e-01,4.958527999999999736e+01
2.399999999999999911e-01,4.957721999999999696e+01
2.449999999999999956e-01,4.957419999999999760e+01
2.500000000000000000e-01,4.956772999999999740e+01
2.550000000000000044e-01,4.953681000000000267e+01
2.600000000000000089e-01,4.945532000000000039e+01
2.650000000000000133e-01,4.939439999999999742e+01
2.700000000000000178e-01,4.934671999999999770e+01
2.750000000000000222e-01,4.929469000000000278e+01
2.800000000000000266e-01,4.928842000000000212e+01
2.849999999999999756e-01,4.928569999999999851e+01
2.899999999999999800e-01,4.928569999999999851e+01
2.949999999999999845e-01,4.927920000000000300e+01
2.999999999999999889e-01,4.927252000000000010e+01
3.049999999999999933e-01,4.926214999999999833e+01
3.099999999999999978e-01,4.925923999999999836e+01
3.150000000000000022e-01,4.924287000000000347e+01
3.200000000000000067e-01,4.899920000000000186e+01
3.250000000000000111e-01,4.813593000000000188e+01
3.300000000000000155e-01,4.800417000000000201e+01
3.350000000000000200e-01,4.799996000000000151e+01
3.400000000000000244e-01,4.799909000000000248e+01
3.449999999999999734e-01,4.799662000000000006e+01
3.499999999999999778e-01,4.798615000000000208e+01
3.549999999999999822e-01,4.797639999999999816e+01
3.599999999999999867e-01,4.797211000000000070e+01
3.649999999999999911e-01,4.797137000000000029e+01
3.699999999999999956e-01,4.795506000000000313e+01
3.750000000000000000e-01,4.787268999999999863e+01
3.800000000000000044e-01,4.781604999999999706e+01
3.850000000000000089e-01,4.780228999999999928e+01
3.900000000000000133e-01,4.766546999999999912e+01
3.950000000000000178e-01,4.766252999999999673e+01
4.000000000000000222e-01,4.685717000000000354e+01
4.050000000000000266e-01,4.672442000000000206e+01
4.099999999999999756e-01,4.671587999999999852e+01
4.149999999999999800e-01,4.667869000000000312e+01
4.199999999999999845e-01,4.666922999999999888e+01
4.249999999999999889e-01,4.666140999999999650e+01
4.299999999999999933e-01,4.661129999999999995e+01
4.349999999999999978e-01,4.659100000000000108e+01
4.400000000000000022e-01,4.654525999999999897e+01
4.450000000000000067e-01,4.653567999999999927e+01
4.500000000000000111e-01,4.653314000000000306e+01
4.550000000000000155e-01,4.653090000000000259e+01
4.600000000000000200e-01,4.653090000000000259e+01
4.650000000000000244e-01,4.652152000000000243e+01
4.699999999999999734e-01,4.651890000000000214e+01
4.749999999999999778e-01,4.651673999999999864e+01
4.799999999999999822e-01,4.650567999999999813e+01
4.849999999999999867e-01,4.647809999999999775e+01
4.899999999999999911e-01,4.646723000000000070e+01
4.949999999999999956e-01,4.646043000000000234e+01
5.000000000000000000e-01,4.642916000000000309e+01
5.050000000000000044e-01,4.641492999999999824e+01
5.100000000000000089e-01,4.638555999999999813e+01
5.150000000000000133e-01,4.637364000000000175e+01
5.200000000000000178e-01,4.637031000000000347e+01
5.250000000000000222e-01,4.636511999999999745e+01
5.300000000000000266e-01,4.636287000000000091e+01
5.350000000000000311e-01,4.635866999999999649e+01
5.400000000000000355e-01,4.634149000000000029e+01
5.450000000000000400e-01,4.633317999999999870e+01
5.500000000000000444e-01,4.633012000000000086e+01
5.550000000000000488e-01,4.632142999999999944e+01
5.600000000000000533e-01,4.631508000000000180e+01
5.649999999999999467e-01,4.629140999999999906e+01
5.699999999999999512e-01,4.628578999999999866e+01
5.749999999999999556e-01,4.615353000000000350e+01
5.799999999999999600e-01,4.601467000000000240e+01
5.849999999999999645e-01,4.574432000000000187e+01
5.899999999999999689e-01,4.574291999999999803e+01
5.949999999999999734e-01,4.572711999999999932e+01
5.999999999999999778e-01,4.571394999999999698e+01
6.049999999999999822e-01,4.569588999999999857e+01
6.099999999999999867e-01,4.568468000000000018e+01
6.149999999999999911e-01,4.567401000000000266e+01
6.199999999999999956e-01,4.566897999999999769e+01
6.250000000000000000e-01,4.565619000000000227e+01
6.300000000000000044e-01,4.564249999999999829e+01
6.350000000000000089e-01,4.564074999999999704e+01
6.400000000000000133e-01,4.563752000000000209e+01
6.450000000000000178e-01,4.563635000000000019e+01
6.500000000000000222e-01,4.563512999999999664e+01
6.550000000000000266e-01,4.562104999999999677e+01
6.600000000000000311e-01,4.561341999999999786e+01
6.650000000000000355e-01,4.561162999999999812e+01
6.700000000000000400e-01,4.560864999999999725e+01
6.750000000000000444e-01,4.560766000000000275e+01
6.800000000000000488e-01,4.552839999999999776e+01
6.850000000000000533e-01,4.552326999999999657e+01
6.899999999999999467e-01,4.510822999999999894e+01
6.949999999999999512e-01,4.501371999999999929e+01
6.999999999999999556e-01,4.493323999999999785e+01
7.049999999999999600e-01,4.491604000000000241e+01
7.099999999999999645e-01,4.490661999999999665e+01
7.149999999999999689e-01,4.488741999999999877e+01
7.199999999999999734e-01,4.488044000000000011e+01
7.249999999999999778e-01,4.487948000000000093e+01
7.299999999999999822e-01,4.487792999999999921e+01
7.349999999999999867e-01,4.487678999999999974e+01
7.399999999999999911e-01,4.487498999999999683e+01
7.449999999999999956e-01,4.487407000000000323e+01
7.500000000000000000e-01,4.487080000000000268e+01
7.550000000000000044e-01,4.486133999999999844e+01
7.600000000000000089e-01,4.485253000000000156e+01
7.650000000000000133e-01,4.485094000000000136e+01
7.700000000000000178e-01,4.485016999999999854e+01
7.750000000000000222e-01,4.484051999999999794e+01
7.800000000000000266e-01,4.483180000000000121e+01
7.850000000000000311e-01,4.483091999999999899e+01
7.900000000000000355e-01,4.483015000000000327e+01
7.950000000000000400e-01,4.482876000000000261e+01
8.000000000000000444e-01,4.482741999999999649e+01
8.050000000000000488e-01,4.482283000000000328e+01
8.100000000000000533e-01,4.480259999999999820e+01
8.149999999999999467e-01,4.479879999999999995e+01
8.199999999999999512e-01,4.479151000000000238e+01
8.249999999999999556e-01,4.478059999999999974e+01
8.299999999999999600e-01,4.477226999999999890e+01
8.349999999999999645e-01,4.472552999999999912e+01
8.399999999999999689e-01,4.462592999999999677e+01
8.449999999999999734e-01,4.457618000000000080e+01
8.499999999999999778e-01,4.444129000000000218e+01
8.549999999999999822e-01,4.439761000000000024e+01
8.599999999999999867e-01,4.439761000000000024e+01
8.649999999999999911e-01,4.439535000000000053e+01
8.699999999999999956e-01,4.439461000000000013e+01
8.750000000000000000e-01,4.439282999999999646e+01
8.800000000000000044e-01,4.439215999999999696e+01
8.850000000000000089e-01,4.438832000000000022e+01
8.900000000000000133e-01,4.438564000000000220e+01
8.950000000000000178e-01,4.437828999999999979e+01
9.000000000000000222e-01,4.436782999999999788e+01
9.050000000000000266e-01,4.435848000000000013e+01
9.100000000000000311e-01,4.435287000000000290e+01
9.150000000000000355e-01,4.434176999999999680e+01
9.200000000000000400e-01,4.432938000000000045e+01
9.250000000000000444e-01,4.432594999999999885e+01
9.300000000000000488e-01,4.432491000000000270e+01
9.350000000000000533e-01,4.432491000000000270e+01
9.399999999999999467e-01,4.432269000000000148e+01
9.449999999999999512e-01,4.432269000000000148e+01
9.499999999999999556e-01,4.432157999999999731e+01
9.549999999999999600e-01,4.432045999999999708e+01
9.599999999999999645e-01,4.431784999999999997e+01
9.649999999999999689e-01,4.430431000000000097e+01
9.699999999999999734e-01,4.429158000000000328e+01
9.749999999999999778e-01,4.428947000000000145e+01
9.799999999999999822e-01,4.423120000000000118e+01
9.849999999999999867e-01,4.407403999999999655e+01
9.899999999999999911e-01,4.401951999999999998e+01
9.949999999999999956e-01,4.385242000000000218e+01
1.000000000000000000e+00,4.385179000000000116e+01
1.004999999999999893e+00,4.385038000000000125e+01
1.010000000000000009e+00,4.385038000000000125e+01
1.014999999999999902e+00,4.384980000000000189e+01
1.020000000000000018e+00,4.384281000000000006e+01
1.024999999999999911e+00,4.383061000000000007e+01
1.030000000000000027e+00,4.382332000000000249e+01
1.034999999999999920e+00,4.380861000000000161e+01
1.040000000000000036e+00,4.380064000000000135e+01
1.044999999999999929e+00,4.379522999999999655e+01
1.050000000000000044e+00,4.379391999999999996e+01
1.054999999999999938e+00,4.379391999999999996e+01
1.060000000000000053e+00,4.379350000000000165e+01
1.064999999999999947e+00,4.379299000000000319e+01
1.070000000000000062e+00,4.379169999999999874e+01
1.074999999999999956e+00,4.379169999999999874e+01
1.080000000000000071e+00,4.379169999999999874e+01
1.084999999999999964e+00,4.379055000000000319e+01
1.090000000000000080e+00,4.379055000000000319e+01
1.094999999999999973e+00,4.343547000000000224e+01
1.100000000000000089e+00,4.343263999999999925e+01
1.104999999999999982e+00,4.342300999999999789e+01
1.110000000000000098e+00,4.338839000000000112e+01
1.114999999999999991e+00,4.332104000000000354e+01
1.120000000000000107e+00,4.325538999999999845e+01
1.125000000000000000e+00,4.319082999999999828e+01
1.129999999999999893e+00,4.315758999999999901e+01
1.135000000000000009e+00,4.314553999999999689e+01
1.139999999999999902e+00,4.313958999999999833e+01
1.145000000000000018e+00,4.313638000000000261e+01
1.149999999999999911e+00,4.313255999999999801e+01
1.155000000000000027e+00,4.313212999999999653e+01
1.159999999999999920e+00,4.313212999999999653e+01
1.165000000000000036e+00,4.313143000000000171e+01
1.169999999999999929e+00,4.312850000000000250e+01
1.175000000000000044e+00,4.312071999999999861e+01
1.179999999999999938e+00,4.311798999999999893e+01
1.185000000000000053e+00,4.311645000000000039e+01
1.189999999999999947e+00,4.311052000000000106e+01
1.195000000000000062e+00,4.310743999999999687e+01
1.199999999999999956e+00,4.310546000000000078e+01
1.205000000000000071e+00,4.310486999999999824e+01
1.209999999999999964e+00,4.310452000000000083e+01
1.215000000000000080e+00,4.310410000000000252e+01
1.219999999999999973e+00,4.310336999999999819e+01
1.225000000000000089e+00,4.310336999999999819e+01
1.229999999999999982e+00,4.310271000000000186e+01
1.235000000000000098e+00,4.310155999999999921e+01
1.239999999999999991e+00,4.309962000000000160e+01
1.245000000000000107e+00,4.309344000000000108e+01
1.250000000000000000e+00,4.307921999999999940e+01
1.254999999999999893e+00,4.307236999999999938e+01
1.260000000000000009e+00,4.306987999999999772e+01
1.264999999999999902e+00,4.306430999999999898e+01
1.270000000000000018e+00,4.306123999999999796e+01
1.274999999999999911e+00,4.305841000000000207e+01
1.280000000000000027e+00,4.305583000000000027e+01
1.284999999999999920e+00,4.298165000000000191e+01
1.290000000000000036e+00,4.294097000000000008e+01
1.294999999999999929e+00,4.282912999999999926e+01
1.300000000000000044e+00,4.275554999999999950e+01
1.304999999999999938e+00,4.275491999999999848e+01
1.310000000000000053e+00,4.275319999999999965e+01
1.314999999999999947e+00,4.275319999999999965e+01
1.320000000000000062e+00,4.274765000000000015e+01
1.324999999999999956e+00,4.274351999999999663e+01
1.330000000000000071e+00,4.274351999999999663e+01
1.334999999999999964e+00,4.274316999999999922e+01
1.340000000000000080e+00,4.274127000000000010e+01
1.344999999999999973e+00,4.273841000000000179e+01
1.350000000000000089e+00,4.273543000000000092e+01
1.354999999999999982e+00,4.273373000000000133e+01
1.360000000000000098e+00,4.273311000000000348e+01
1.364999999999999991e+00,4.272581000000000273e+01
1.370000000000000107e+00,4.272032000000000096e+01
1.375000000000000000e+00,4.271755999999999887e+01
1.379999999999999893e+00,4.271195000000000164e+01
1.385000000000000009e+00,4.271063000000000187e+01
1.389999999999999902e+00,4.268419000000000096e+01
1.395000000000000018e+00,4.263485000000000014e+01
1.399999999999999911e+00,4.257050000000000267e+01
1.405000000000000027e+00,4.254930000000000234e+01
1.409999999999999920e+00,4.215183999999999997e+01
1.415000000000000036e+00,4.215183999999999997e+01
1.419999999999999929e+00,4.215010999999999797e+01
1.425000000000000044e+00,4.214862999999999715e+01
1.429999999999999938e+00,4.214571000000000112e+01
1.435000000000000053e+00,4.214451999999999998e+01
1.439999999999999947e+00,4.214294999999999902e+01
1.445000000000000062e+00,4.184008000000000038e+01
1.449999999999999956e+00,4.184008000000000038e+01
1.455000000000000071e+00,4.183970000000000056e+01
1.459999999999999964e+00,4.183847999999999701e+01
1.465000000000000080e+00,4.183700999999999937e+01
1.469999999999999973e+00,4.183480000000000132e+01
1.475000000000000089e+00,4.183108000000000004e+01
1.479999999999999982e+00,4.182932999999999879e+01
1.485000000000000098e+00,4.182905999999999835e+01
1.489999999999999991e+00,4.181967000000000212e+01
1.495000000000000107e+00,4.146379000000000303e+01
1.500000000000000000e+00,4.145801999999999765e+01
1.504999999999999893e+00,4.145432000000000272e+01
1.510000000000000009e+00,4.145065999999999917e+01
1.514999999999999902e+00,4.144619000000000142e+01
1.520000000000000018e+00,4.144585000000000008e+01
1.524999999999999911e+00,4.144402999999999793e+01
1.530000000000000027e+00,4.144239000000000317e+01
1.534999999999999920e+00,4.144120999999999810e+01
1.540000000000000036e+00,4.143997000000000241e+01
1.544999999999999929e+00,4.143914000000000186e+01
1.550000000000000044e+00,4.143475000000000108e+01
1.554999999999999938e+00,4.143346999999999980e+01
1.560000000000000053e+00,4.143238999999999805e+01
1.564999999999999947e+00,4.143191999999999808e+01
1.570000000000000062e+00,4.143099000000000132e+01
1.574999999999999956e+00,4.143052000000000135e+01
1.580000000000000071e+00,4.143005999999999744e+01
1.584999999999999964e+00,4.142945999999999884e+01
1.590000000000000080e+00,4.142891000000000190e+01
1.594999999999999973e+00,4.142690000000000339e+01
1.600000000000000089e+00,4.137295000000000300e+01
1.604999999999999982e+00,4.134655999999999665e+01
1.610000000000000098e+00,4.127080999999999733e+01
1.614999999999999991e+00,4.121643000000000256e+01
1.620000000000000107e+00,4.120920999999999879e+01
1.625000000000000000e+00,4.120725000000000193e+01
1.629999999999999893e+00,4.119671000000000305e+01
1.635000000000000009e+00,4.119565000000000055e+01
1.639999999999999902e+00,4.083451999999999771e+01
1.645000000000000018e+00,4.083433999999999742e+01
1.649999999999999911e+00,4.083409000000000333e+01
1.655000000000000027e+00,4.083386000000000138e+01
1.659999999999999920e+00,4.083344999999999914e+01
1.665000000000000036e+00,4.050157999999999703e+01
1.669999999999999929e+00,4.050142000000000309e+01
1.675000000000000044e+00,4.015218000000000131e+01
1.679999999999999938e+00,4.015218000000000131e+01
1.685000000000000053e+00,4.013477999999999923e+01
1.689999999999999947e+00,4.008917000000000286e+01
1.695000000000000062e+00,4.005855999999999995e+01
1.699999999999999956e+00,4.005756000000000228e+01
1.705000000000000071e+00,4.005478999999999701e+01
1.709999999999999964e+00,4.005369000000000312e+01
1.715000000000000080e+00,4.005051999999999879e+01
1.719999999999999973e+00,4.005006000000000199e+01
1.725000000000000089e+00,4.004921000000000220e+01
1.729999999999999982e+00,4.004852000000000345e+01
1.735000000000000098e+00,4.004852000000000345e+01
1.739999999999999991e+00,4.004832999999999998e+01
1.745000000000000107e+00,4.004570999999999970e+01
1.750000000000000000e+00,3.973834000000000088e+01
1.754999999999999893e+00,3.973810999999999893e+01
1.760000000000000009e+00,3.973311999999999955e+01
1.764999999999999902e+00,3.972963000000000022e+01
1.770000000000000018e+00,3.972691999999999979e+01
1.774999999999999911e+00,3.972417999999999694e+01
1.780000000000000027e+00,3.972202000000000055e+01
1.784999999999999920e+00,3.971931000000000012e+01
1.790000000000000036e+00,3.971896999999999878e+01
1.794999999999999929e+00,3.971473000000000297e+01
1.800000000000000044e+00,3.971262000000000114e+01
1.804999999999999938e+00,3.971139000000000152e+01
1.810000000000000053e+00,3.971139000000000152e+01
1.814999999999999947e+00,3.971065999999999718e+01
1.820000000000000062e+00,3.971045999999999765e+01
1.824999999999999956e+00,3.971045999999999765e+01
1.830000000000000071e+00,3.971012999999999948e+01
1.834999999999999964e+00,3.970924999999999727e+01
1.840000000000000080e+00,3.970906999999999698e+01
1.844999999999999973e+00,3.970906999999999698e+01
1.850000000000000089e+00,3.970830999999999733e+01
1.854999999999999982e+00,3.970830999999999733e+01
1.860000000000000098e+00,3.970723000000000269e+01
1.864999999999999991e+00,3.970526999999999873e+01
1.870000000000000107e+00,3.970268000000000086e+01
1.875000000000000000e+00,3.970047000000000281e+01
1.879999999999999893e+00,3.969344999999999857e+01
1.885000000000000009e+00,3.968636000000000053e+01
1.889999999999999902e+00,3.959761999999999915e+01
1.895000000000000018e+00,3.959271999999999991e+01
1.899999999999999911e+00,3.959024999999999750e+01
1.905000000000000027e+00,3.958747999999999934e+01
1.909999999999999920e+00,3.958704999999999785e+01
1.915000000000000036e+00,3.958704999999999785e+01
1.919999999999999929e+00,3.955207999999999657e+01
1.925000000000000044e+00,3.955172000000000310e+01
1.929999999999999938e+00,3.949580999999999875e+01
1.935000000000000053e+00,3.945973000000000042e+01
1.939999999999999947e+00,3.944288000000000238e+01
1.945000000000000062e+00,3.944245000000000090e+01
1.949999999999999956e+00,3.944219999999999970e+01
1.955000000000000071e+00,3.944073000000000206e+01
1.959999999999999964e+00,3.943746999999999758e+01
1.965000000000000080e+00,3.943701999999999686e+01
1.969999999999999973e+00,3.942123000000000133e+01
1.975000000000000089e+00,3.941993000000000080e+01
1.979999999999999982e+00,3.940869000000000000e+01
1.985000000000000098e+00,3.936569999999999681e+01
1.989999999999999991e+00,3.935508999999999702e+01
1.995000000000000107e+00,3.934544999999999959e+01
2.000000000000000000e+00,3.934535999999999945e+01
2.004999999999999893e+00,3.934535999999999945e+01
2.009999999999999787e+00,3.934503999999999735e+01
2.015000000000000124e+00,3.934013000000000204e+01
2.020000000000000018e+00,3.933691999999999922e+01
2.024999999999999911e+00,3.933435000000000059e+01
2.029999999999999805e+00,3.932916000000000167e+01
2.035000000000000142e+00,3.932905000000000229e+01
2.040000000000000036e+00,3.932341000000000264e+01
2.044999999999999929e+00,3.932231000000000165e+01
2.049999999999999822e+00,3.932133000000000322e+01
2.055000000000000160e+00,3.931830000000000069e+01
2.060000000000000053e+00,3.931674999999999898e+01
2.064999999999999947e+00,3.931295000000000073e+01
2.069999999999999840e+00,3.931295000000000073e+01
2.075000000000000178e+00,3.931213999999999942e+01
2.080000000000000071e+00,3.931123000000000189e+01
2.084999999999999964e+00,3.931090999999999980e+01
2.089999999999999858e+00,3.931049999999999756e+01
2.095000000000000195e+00,3.931009999999999849e+01
2.100000000000000089e+00,3.930993999999999744e+01
2.104999999999999982e+00,3.930966999999999700e+01
2.109999999999999876e+00,3.930906000000000233e+01
2.115000000000000213e+00,3.930906000000000233e+01
2.120000000000000107e+00,3.930863999999999692e+01
2.125000000000000000e+00,3.930863999999999692e+01
2.129999999999999893e+00,3.930738000000000198e+01
2.134999999999999787e+00,3.930646000000000129e+01
2.140000000000000124e+00,3.930646000000000129e+01
2.145000000000000018e+00,3.930270999999999759e+01
2.149999999999999911e+00,3.930254999999999654e+01
2.154999999999999805e+00,3.929545000000000243e+01
2.160000000000000142e+00,3.928625000000000256e+01
2.165000000000000036e+00,3.928528000000000020e+01
2.169999999999999929e+00,3.928184000000000253e+01
2.174999999999999822e+00,3.922722999999999871e+01
2.180000000000000160e+00,3.922153000000000134e+01
2.185000000000000053e+00,3.922140999999999877e+01
2.189999999999999947e+00,3.922111000000000303e+01
2.194999999999999840e+00,3.922053999999999974e+01
2.200000000000000178e+00,3.922044000000000352e+01
2.205000000000000071e+00,3.921999000000000279e+01
2.209999999999999964e+00,3.921990000000000265e+01
2.214999999999999858e+00,3.921990000000000265e+01
2.220000000000000195e+00,3.921920999999999680e+01
2.225000000000000089e+00,3.921838999999999942e+01
2.229999999999999982e+00,3.921788000000000096e+01
2.234999999999999876e+00,3.921766999999999825e+01
2.240000000000000213e+00,3.921459000000000117e+01
2.245000000000000107e+00,3.921282000000000068e+01
2.250000000000000000e+00,3.921092000000000155e+01
2.254999999999999893e+00,3.921092000000000155e+01
2.259999999999999787e+00,3.920998000000000161e+01
2.265000000000000124e+00,3.920788000000000295e+01
2.270000000000000018e+00,3.916684000000000054e+01
2.274999999999999911e+00,3.914000000000000057e+01
2.279999999999999805e+00,3.910383999999999816e+01
2.285000000000000142e+00,3.908252999999999844e+01
2.290000000000000036e+00,3.905234999999999701e+01
2.294999999999999929e+00,3.904204000000000008e+01
2.299999999999999822e+00,3.902940000000000254e+01
2.305000000000000160e+00,3.902449000000000012e+01
2.310000000000000053e+00,3.902378999999999820e+01
2.314999999999999947e+00,3.902082000000000050e+01
2.319999999999999840e+00,3.902011000000000251e+01
2.325000000000000178e+00,3.901510999999999996e+01
2.330000000000000071e+00,3.901413999999999760e+01
2.334999999999999964e+00,3.901279000000000252e+01
2.339999999999999858e+00,3.901221000000000316e+01
2.345000000000000195e+00,3.901032000000000011e+01
2.350000000000000089e+00,3.900929000000000002e+01
2.354999999999999982e+00,3.900900000000000034e+01
2.359999999999999876e+00,3.900813000000000130e+01
2.365000000000000213e+00,3.900685000000000002e+01
2.370000000000000107e+00,3.900596000000000174e+01
2.375000000000000000e+00,3.900531999999999755e+01
2.379999999999999893e+00,3.900516999999999967e+01
2.384999999999999787e+00,3.900480999999999909e+01
2.390000000000000124e+00,3.900439999999999685e+01
2.395000000000000018e+00,3.900439999999999685e+01
2.399999999999999911e+00,3.893471999999999866e+01
2.404999999999999805e+00,3.893401000000000067e+01
2.410000000000000142e+00,3.893388000000000204e+01
2.415000000000000036e+00,3.893377000000000265e+01
2.419999999999999929e+00,3.893312000000000239e+01
2.424999999999999822e+00,3.893148999999999660e+01
2.430000000000000160e+00,3.893059000000000225e+01
2.435000000000000053e+00,3.892951000000000050e+01
2.439999999999999947e+00,3.892716999999999672e+01
2.444999999999999840e+00,3.891962000000000188e+01
2.450000000000000178e+00,3.891635000000000133e+01
2.455000000000000071e+00,3.891317999999999699e+01
2.459999999999999964e+00,3.891176000000000101e+01
2.464999999999999858e+00,3.891076000000000334e+01
2.470000000000000195e+00,3.890581000000000245e+01
2.475000000000000089e+00,3.890458999999999889e+01
2.479999999999999982e+00,3.890458999999999889e+01
2.484999999999999876e+00,3.890364000000000289e+01
2.490000000000000213e+00,3.890346999999999866e+01
2.495000000000000107e+00,3.890330999999999761e+01
2.500000000000000000e+00,3.890230999999999995e+01
2.504999999999999893e+00,3.890230999999999995e+01
2.509999999999999787e+00,3.890230999999999995e+01
2.515000000000000124e+00,3.890164999999999651e+01
2.520000000000000018e+00,3.890021000000000129e+01
2.524999999999999911e+00,3.880877000000000265e+01
2.529999999999999805e+00,3.880767000000000166e+01
2.535000000000000142e+00,3.880664000000000158e+01
2.540000000000000036e+00,3.880590000000000117e+01
2.544999999999999929e+00,3.880590000000000117e+01
2.549999999999999822e+00,3.880528000000000333e+01
2.555000000000000160e+00,3.880442000000000036e+01
2.560000000000000053e+00,3.880380000000000251e+01
2.564999999999999947e+00,3.880295000000000272e+01
2.569999999999999840e+00,3.880194999999999794e+01
2.575000000000000178e+00,3.880104999999999649e+01
2.580000000000000071e+00,3.880040000000000333e+01
2.584999999999999964e+00,3.879073000000000349e+01
2.589999999999999858e+00,3.878600000000000136e+01
2.595000000000000195e+00,3.877494000000000085e+01
2.600000000000000089e+00,3.877279999999999660e+01
2.604999999999999982e+00,3.874933000000000050e+01
2.609999999999999876e+00,3.874891000000000219e+01
2.615000000000000213e+00,3.873172000000000281e+01
2.620000000000000107e+00,3.870152000000000214e+01
2.625000000000000000e+00,3.870152000000000214e+01
2.629999999999999893e+00,3.868318000000000012e+01
2.634999999999999787e+00,3.860038999999999731e+01
2.640000000000000124e+00,3.859006999999999721e+01
2.645000000000000018e+00,3.858948999999999785e+01
2.649999999999999911e+00,3.858924999999999983e+01
2.654999999999999805e+00,3.858924999999999983e+01
2.660000000000000142e+00,3.858841999999999928e+01
2.665000000000000036e+00,3.858841999999999928e+01
2.669999999999999929e+00,3.858729000000000298e+01
2.674999999999999822e+00,3.858648000000000167e+01
2.680000000000000160e+00,3.858576000000000050e+01
2.685000000000000053e+00,3.858552999999999855e+01
2.689999999999999947e+00,3.858518000000000114e+01
2.694999999999999840e+00,3.858330000000000126e+01
2.700000000000000178e+00,3.858330000000000126e+01
2.705000000000000071e+00,3.858312000000000097e+01
2.709999999999999964e+00,3.858312000000000097e+01
2.714999999999999858e+00,3.858254999999999768e+01
2.720000000000000195e+00,3.858070000000000022e+01
2.725000000000000089e+00,3.858048999999999751e+01
2.729999999999999982e+00,3.857997000000000298e+01
2.734999999999999876e+00,3.857567000000000235e+01
2.740000000000000213e+00,3.857139999999999702e+01
2.745000000000000107e+00,3.856954999999999956e+01
2.750000000000000000e+00,3.856774000000000058e+01
2.754999999999999893e+00,3.856736000000000075e+01
2.759999999999999787e+00,3.856728999999999985e+01
2.765000000000000124e+00,3.856544999999999845e+01
2.770000000000000018e+00,3.849257000000000062e+01
2.774999999999999911e+00,3.849257000000000062e+01
2.779999999999999805e+00,3.840961000000000070e+01
2.785000000000000142e+00,3.840885000000000105e+01
2.790000000000000036e+00,3.840832000000000335e+01
2.794999999999999929e+00,3.840832000000000335e+01
2.799999999999999822e+00,3.840700999999999965e+01
2.805000000000000160e+00,3.840637999999999863e+01
2.810000000000000053e+00,3.830480000000000018e+01
2.814999999999999947e+00,3.830480000000000018e+01
2.819999999999999840e+00,3.830369000000000312e+01
2.825000000000000178e+00,3.830268000000000228e+01
2.830000000000000071e+00,3.830246000000000350e+01
2.834999999999999964e+00,3.830178000000000083e+01
2.839999999999999858e+00,3.830044000000000182e+01
2.845000000000000195e+00,3.829959000000000202e+01
2.850000000000000089e+00,3.829959000000000202e+01
2.854999999999999982e+00,3.829959000000000202e+01
2.859999999999999876e+00,3.829937000000000324e+01
2.865000000000000213e+00,3.829916000000000054e+01
2.870000000000000107e+00,3.829883000000000237e+01
2.875000000000000000e+00,3.829796999999999940e+01
2.879999999999999893e+00,3.829724999999999824e+01
2.884999999999999787e+00,3.829428000000000054e+01
2.890000000000000124e+00,3.828911999999999694e+01
2.895000000000000018e+00,3.828797000000000139e+01
2.899999999999999911e+00,3.828508999999999673e+01
2.904999999999999805e+00,3.828144999999999953e+01
2.910000000000000142e+00,3.828137999999999863e+01
2.915000000000000036e+00,3.827893000000000256e+01
2.919999999999999929e+00,3.826785000000000281e+01
2.924999999999999822e+00,3.826115000000000066e+01
2.930000000000000160e+00,3.824873999999999796e+01
2.935000000000000053e+00,3.824774000000000029e+01
2.939999999999999947e+00,3.824696999999999747e+01
2.944999999999999840e+00,3.824546999999999741e+01
2.950000000000000178e+00,3.824537999999999727e+01
2.955000000000000071e+00,3.824524000000000257e+01
2.959999999999999964e+00,3.824524000000000257e+01
2.964999999999999858e+00,3.824524000000000257e+01
2.970000000000000195e+00,3.824508999999999759e+01
2.975000000000000089e+00,3.823422999999999661e+01
2.979999999999999982e+00,3.822975999999999885e+01
2.984999999999999876e+00,3.821900999999999726e+01
2.990000000000000213e+00,3.821797000000000111e+01
2.995000000000000107e+00,3.820289999999999964e+01
3.000000000000000000e+00,3.820244000000000284e+01
3.004999999999999893e+00,3.820118000000000080e+01
3.009999999999999787e+00,3.820022000000000162e+01
3.015000000000000124e+00,3.820016999999999996e+01
3.020000000000000018e+00,3.820004000000000133e+01
3.024999999999999911e+00,3.819942999999999955e+01
3.029999999999999805e+00,3.819863000000000142e+01
3.035000000000000142e+00,3.819552999999999798e+01
3.040000000000000036e+00,3.819303000000000026e+01
3.044999999999999929e+00,3.819059000000000026e+01
3.049999999999999822e+00,3.818798000000000314e+01
3.055000000000000160e+00,3.818703000000000003e+01
3.060000000000000053e+00,3.818695000000000306e+01
3.064999999999999947e+00,3.818571000000000026e+01
3.069999999999999840e+00,3.818560999999999694e+01
3.075000000000000178e+00,3.818560999999999694e+01
3.080000000000000071e+00,3.818413000000000324e+01
3.084999999999999964e+00,3.818370999999999782e+01
3.089999999999999858e+00,3.818370999999999782e+01
3.095000000000000195e+00,3.818366999999999933e+01
3.100000000000000089e+00,3.818363000000000085e+01
3.104999999999999982e+00,3.818267999999999773e+01
3.109999999999999876e+00,3.818169999999999931e+01
3.115000000000000213e+00,3.818169999999999931e+01
3.120000000000000107e+00,3.818034999999999712e+01
3.125000000000000000e+00,3.817989000000000033e+01
3.129999999999999893e+00,3.817989000000000033e+01
3.134999999999999787e+00,3.817974000000000245e+01
3.140000000000000124e+00,3.817842000000000269e+01
3.145000000000000018e+00,3.817799999999999727e+01
3.149999999999999911e+00,3.817757999999999896e+01
3.154999999999999805e+00,3.817676000000000158e+01
3.160000000000000142e+00,3.817555000000000121e+01
3.165000000000000036e+00,3.817499000000000109e+01
3.169999999999999929e+00,3.817484000000000322e+01
3.174999999999999822e+00,3.817477000000000231e+01
3.180000000000000160e+00,3.817477000000000231e+01
3.185000000000000053e+00,3.817369000000000057e+01
3.189999999999999947e+00,3.817134000000000071e+01
3.194999999999999840e+00,3.816861999999999711e+01
3.200000000000000178e+00,3.816821999999999804e+01
3.205000000000000071e+00,3.816662000000000177e+01
3.209999999999999964e+00,3.816615999999999786e+01
3.214999999999999858e+00,3.816505000000000081e+01
3.220000000000000195e+00,3.816358999999999924e+01
3.225000000000000089e+00,3.816347999999999985e+01
3.229999999999999982e+00,3.815961000000000070e+01
3.234999999999999876e+00,3.815771999999999764e+01
3.240000000000000213e+00,3.815715999999999752e+01
3.245000000000000107e+00,3.815617999999999910e+01
3.250000000000000000e+00,3.815243999999999858e+01
3.254999999999999893e+00,3.814247000000000298e+01
3.259999999999999787e+00,3.813152000000000186e+01
3.265000000000000124e+00,3.813132999999999839e+01
3.270000000000000018e+00,3.813024999999999665e+01
3.274999999999999911e+00,3.812980000000000302e+01
3.279999999999999805e+00,3.812980000000000302e+01
3.285000000000000142e+00,3.812941000000000003e+01
3.290000000000000036e+00,3.812941000000000003e+01
3.294999999999999929e+00,3.812941000000000003e+01
3.299999999999999822e+00,3.812807000000000102e+01
3.305000000000000160e+00,3.812774999999999892e+01
3.310000000000000053e+00,3.810661999999999949e+01
3.314999999999999947e+00,3.810661999999999949e+01
3.319999999999999840e+00,3.810647000000000162e+01
3.325000000000000178e+00,3.810587999999999909e+01
3.330000000000000071e+00,3.810587999999999909e+01
3.334999999999999964e+00,3.810490000000000066e+01
3.339999999999999858e+00,3.809600999999999971e+01
3.345000000000000195e+00,3.808852000000000260e+01
3.350000000000000089e+00,3.807986999999999966e+01
3.354999999999999982e+00,3.807354000000000127e+01
3.359999999999999876e+00,3.806875999999999749e+01
3.365000000000000213e+00,3.806875999999999749e+01
3.370000000000000107e+00,3.806768999999999892e+01
3.375000000000000000e+00,3.806246000000000151e+01
3.379999999999999893e+00,3.806193999999999988e+01
3.384999999999999787e+00,3.806076999999999799e+01
3.390000000000000124e+00,3.805924999999999869e+01
3.395000000000000018e+00,3.805917999999999779e+01
3.399999999999999911e+00,3.805915000000000248e+01
3.404999999999999805e+00,3.805915000000000248e+01
3.410000000000000142e+00,3.805915000000000248e+01
3.415000000000000036e+00,3.805875000000000341e+01
3.419999999999999929e+00,3.805837999999999965e+01
3.424999999999999822e+00,3.805837999999999965e+01
3.430000000000000160e+00,3.805832000000000193e+01
3.435000000000000053e+00,3.805774999999999864e+01
3.439999999999999947e+00,3.805752999999999986e+01
3.444999999999999840e+00,3.805752999999999986e+01
3.450000000000000178e+00,3.805747000000000213e+01
3.455000000000000071e+00,3.805720000000000169e+01
3.459999999999999964e+00,3.805635000000000190e+01
3.464999999999999858e+00,3.805635000000000190e+01
3.470000000000000195e+00,3.805447000000000202e+01
3.475000000000000089e+00,3.805364999999999753e+01
3.479999999999999982e+00,3.805328000000000088e+01
3.484999999999999876e+00,3.805319999999999681e+01
3.490000000000000213e+00,3.805232999999999777e+01
3.495000000000000107e+00,3.805022999999999911e+01
3.500000000000000000e+00,3.804684999999999917e+01
3.504999999999999893e+00,3.804630000000000223e+01
3.509999999999999787e+00,3.803672999999999860e+01
3.515000000000000124e+00,3.803672999999999860e+01
3.520000000000000018e+00,3.803672999999999860e+01
3.524999999999999911e+00,3.803661999999999921e+01
3.529999999999999805e+00,3.803531999999999869e+01
3.535000000000000142e+00,3.803500999999999976e+01
3.540000000000000036e+00,3.803500999999999976e+01
3.544999999999999929e+00,3.803455000000000297e+01
3.549999999999999822e+00,3.803325999999999851e+01
3.555000000000000160e+00,3.803325999999999851e+01
3.560000000000000053e+00,3.803291999999999717e+01
3.564999999999999947e+00,3.803282999999999703e+01
3.569999999999999840e+00,3.802984000000000009e+01
3.575000000000000178e+00,3.802964999999999662e+01
3.580000000000000071e+00,3.802908000000000044e+01
3.584999999999999964e+00,3.802861000000000047e+01
3.589999999999999858e+00,3.802259000000000100e+01
3.595000000000000195e+00,3.801209000000000060e+01
3.600000000000000089e+00,3.800677999999999912e+01
3.604999999999999982e+00,3.800625999999999749e+01
3.609999999999999876e+00,3.800504000000000104e+01
3.615000000000000213e+00,3.800473999999999819e+01
3.620000000000000107e+00,3.800375999999999976e+01
3.625000000000000000e+00,3.799365000000000236e+01
3.629999999999999893e+00,3.799338999999999800e+01
3.634999999999999787e+00,3.799331999999999709e+01
3.640000000000000124e+00,3.799322999999999695e+01
3.645000000000000018e+00,3.799224000000000245e+01
3.649999999999999911e+00,3.799208000000000141e+01
3.654999999999999805e+00,3.798958999999999975e+01
3.660000000000000142e+00,3.798951000000000278e+01
3.665000000000000036e+00,3.798747000000000185e+01
3.669999999999999929e+00,3.798736999999999853e+01
3.674999999999999822e+00,3.798718000000000217e+01
3.680000000000000160e+00,3.798696000000000339e+01
3.685000000000000053e+00,3.797527000000000186e+01
3.689999999999999947e+00,3.797513000000000005e+01
3.694999999999999840e+00,3.797478999999999871e+01
3.700000000000000178e+00,3.797433999999999799e+01
3.705000000000000071e+00,3.797433999999999799e+01
3.709999999999999964e+00,3.797272000000000247e+01
3.714999999999999858e+00,3.797102999999999895e+01
3.720000000000000195e+00,3.795987999999999829e+01
3.725000000000000089e+00,3.795877999999999730e+01
3.729999999999999982e+00,3.794521999999999906e+01
3.734999999999999876e+00,3.794512999999999892e+01
3.740000000000000213e+00,3.794447000000000259e+01
3.745000000000000107e+00,3.793988000000000227e+01
3.750000000000000000e+00,3.793983000000000061e+01
3.754999999999999893e+00,3.793968000000000274e+01
3.759999999999999787e+00,3.793968000000000274e+01
3.765000000000000124e+00,3.793950000000000244e+01
3.770000000000000018e+00,3.793939999999999912e+01
3.774999999999999911e+00,3.793934000000000140e+01
3.779999999999999805e+00,3.793896999999999764e+01
3.785000000000000142e+00,3.793612999999999857e+01
3.790000000000000036e+00,3.793596999999999753e+01
3.794999999999999929e+00,3.793590999999999980e+01
3.799999999999999822e+00,3.793489000000000289e+01
3.805000000000000160e+00,3.793475999999999715e+01
3.810000000000000053e+00,3.793256999999999834e+01
3.814999999999999947e+00,3.793243999999999971e+01
3.819999999999999840e+00,3.793144999999999811e+01
3.825000000000000178e+00,3.793028000000000333e+01
3.830000000000000071e+00,3.793010999999999910e+01
3.834999999999999964e+00,3.792974000000000245e+01
3.839999999999999858e+00,3.792750999999999806e+01
3.845000000000000195e+00,3.792566999999999666e+01
3.850000000000000089e+00,3.792493999999999943e+01
3.854999999999999982e+00,3.792396999999999707e+01
3.859999999999999876e+00,3.792396999999999707e+01
3.865000000000000213e+00,3.792309999999999803e+01
3.870000000000000107e+00,3.792267999999999972e+01
3.875000000000000000e+00,3.792222000000000293e+01
3.879999999999999893e+00,3.792197000000000173e+01
3.884999999999999787e+00,3.792197000000000173e+01
3.890000000000000124e+00,3.792170999999999736e+01
3.895000000000000018e+00,3.792121000000000208e+01
3.899999999999999911e+00,3.792116000000000042e+01
3.904999999999999805e+00,3.792098000000000013e+01
3.910000000000000142e+00,3.791852999999999696e+01
3.915000000000000036e+00,3.791844999999999999e+01
3.919999999999999929e+00,3.791011999999999915e+01
3.924999999999999822e+00,3.790991000000000355e+01
3.930000000000000160e+00,3.790695999999999799e+01
3.935000000000000053e+00,3.789681000000000211e+01
3.939999999999999947e+00,3.789141999999999655e+01
3.944999999999999840e+00,3.789141999999999655e+01
3.950000000000000178e+00,3.789038000000000039e+01
3.955000000000000071e+00,3.789016999999999769e+01
3.959999999999999964e+00,3.788935000000000031e+01
3.964999999999999858e+00,3.788709999999999667e+01
3.970000000000000195e+00,3.788573999999999842e+01
3.975000000000000089e+00,3.788336000000000325e+01
3.979999999999999982e+00,3.788181999999999761e+01
3.984999999999999876e+00,3.788181999999999761e+01
3.990000000000000213e+00,3.788175999999999988e+01
3.995000000000000107e+00,3.788165999999999656e+01
4.000000000000000000e+00,3.788058999999999799e+01
4.004999999999999893e+00,3.787980000000000302e+01
4.009999999999999787e+00,3.787969999999999970e+01
4.014999999999999680e+00,3.787910999999999717e+01
4.019999999999999574e+00,3.787910999999999717e+01
4.025000000000000355e+00,3.787832999999999828e+01
4.030000000000000249e+00,3.787781999999999982e+01
4.035000000000000142e+00,3.787769000000000119e+01
4.040000000000000036e+00,3.787760999999999711e+01
4.044999999999999929e+00,3.787760999999999711e+01
4.049999999999999822e+00,3.787706000000000017e+01
4.054999999999999716e+00,3.787689999999999912e+01
4.059999999999999609e+00,3.787659000000000020e+01
4.065000000000000391e+00,3.787653000000000247e+01
4.070000000000000284e+00,3.787644000000000233e+01
4.075000000000000178e+00,3.787154999999999916e+01
4.080000000000000071e+00,3.787084999999999724e+01
4.084999999999999964e+00,3.787033000000000271e+01
4.089999999999999858e+00,3.786972999999999701e+01
4.094999999999999751e+00,3.786587999999999710e+01
4.099999999999999645e+00,3.786587999999999710e+01
4.105000000000000426e+00,3.785797999999999774e+01
4.110000000000000320e+00,3.785069000000000017e+01
4.115000000000000213e+00,3.784727999999999781e+01
4.120000000000000107e+00,3.784349999999999881e+01
4.125000000000000000e+00,3.783953999999999951e+01
4.129999999999999893e+00,3.783879999999999910e+01
4.134999999999999787e+00,3.783760000000000190e+01
4.139999999999999680e+00,3.783682000000000301e+01
4.144999999999999574e+00,3.783615999999999957e+01
4.150000000000000355e+00,3.783599000000000245e+01
4.155000000000000249e+00,3.783594000000000079e+01
4.160000000000000142e+00,3.783485000000000298e+01
4.165000000000000036e+00,3.783467999999999876e+01
4.169999999999999929e+00,3.783467999999999876e+01
4.174999999999999822e+00,3.783467999999999876e+01
4.179999999999999716e+00,3.783456999999999937e+01
4.184999999999999609e+00,3.783413000000000181e+01
4.190000000000000391e+00,3.783319999999999794e+01
4.195000000000000284e+00,3.783306000000000324e+01
4.200000000000000178e+00,3.783297999999999917e+01
4.205000000000000071e+00,3.783216000000000179e+01
4.209999999999999964e+00,3.783180999999999727e+01
4.214999999999999858e+00,3.783144999999999669e+01
4.219999999999999751e+00,3.783122999999999791e+01
4.224999999999999645e+00,3.783066000000000173e+01
4.230000000000000426e+00,3.782981999999999800e+01
4.235000000000000320e+00,3.782876000000000261e+01
4.240000000000000213e+00,3.782793999999999812e+01
4.245000000000000107e+00,3.782757999999999754e+01
4.250000000000000000e+00,3.782757999999999754e+01
4.254999999999999893e+00,3.782735999999999876e+01
4.259999999999999787e+00,3.782625999999999777e+01
4.264999999999999680e+00,3.782359999999999900e+01
4.269999999999999574e+00,3.782314999999999827e+01
4.275000000000000355e+00,3.782287999999999784e+01
4.280000000000000249e+00,3.782005000000000194e+01
4.285000000000000142e+00,3.781244999999999834e+01
4.290000000000000036e+00,3.780745999999999896e+01
4.294999999999999929e+00,3.780492000000000274e+01
4.299999999999999822e+00,3.780358999999999980e+01
4.304999999999999716e+00,3.780348000000000042e+01
4.309999999999999609e+00,3.780304999999999893e+01
4.315000000000000391e+00,3.780290000000000106e+01
4.320000000000000284e+00,3.780232000000000170e+01
4.325000000000000178e+00,3.780232000000000170e+01
4.330000000000000071e+00,3.780189000000000021e+01
4.334999999999999964e+00,3.780093999999999710e+01
4.339999999999999858e+00,3.780093999999999710e+01
4.344999999999999751e+00,3.780066000000000059e+01
4.349999999999999645e+00,3.779993000000000336e+01
4.355000000000000426e+00,3.779984000000000322e+01
4.360000000000000320e+00,3.779843999999999937e+01
4.365000000000000213e+00,3.779843999999999937e+01
4.370000000000000107e+00,3.779715999999999809e+01
4.375000000000000000e+00,3.779681000000000068e+01
4.379999999999999893e+00,3.779663999999999646e+01
4.384999999999999787e+00,3.779659999999999798e+01
4.389999999999999680e+00,3.779614000000000118e+01
4.394999999999999574e+00,3.779614000000000118e+01
4.400000000000000355e+00,3.779578000000000060e+01
4.405000000000000249e+00,3.779509000000000185e+01
4.410000000000000142e+00,3.779431000000000296e+01
4.415000000000000036e+00,3.779431000000000296e+01
4.419999999999999929e+00,3.779361999999999711e+01
4.424999999999999822e+00,3.779321999999999804e+01
4.429999999999999716e+00,3.779310000000000258e+01
4.434999999999999609e+00,3.779272999999999882e+01
4.440000000000000391e+00,3.779272999999999882e+01
4.445000000000000284e+00,3.779129999999999967e+01
4.450000000000000178e+00,3.779075000000000273e+01
4.455000000000000071e+00,3.778954999999999842e+01
4.459999999999999964e+00,3.778894999999999982e+01
4.464999999999999858e+00,3.778810000000000002e+01
4.469999999999999751e+00,3.778755000000000308e+01
4.474999999999999645e+00,3.778755000000000308e+01
4.480000000000000426e+00,3.778699000000000296e+01
4.485000000000000320e+00,3.778685999999999723e+01
4.490000000000000213e+00,3.778578999999999866e+01
4.495000000000000107e+00,3.778244000000000113e+01
4.500000000000000000e+00,3.778229000000000326e+01
4.504999999999999893e+00,3.777557999999999794e+01
4.509999999999999787e+00,3.776946999999999832e+01
4.514999999999999680e+00,3.776353999999999900e+01
4.519999999999999574e+00,3.776335000000000264e+01
4.525000000000000355e+00,3.776330999999999705e+01
4.530000000000000249e+00,3.776041000000000025e+01
4.535000000000000142e+00,3.775954000000000121e+01
4.540000000000000036e+00,3.775921999999999912e+01
4.544999999999999929e+00,3.775921999999999912e+01
4.549999999999999822e+00,3.775921999999999912e+01
4.554999999999999716e+00,3.775914000000000215e+01
4.559999999999999609e+00,3.775858999999999810e+01
4.565000000000000391e+00,3.775858999999999810e+01
4.570000000000000284e+00,3.775847000000000264e+01
4.575000000000000178e+00,3.775838000000000250e+01
4.580000000000000071e+00,3.775726999999999833e+01
4.584999999999999964e+00,3.775726999999999833e+01
4.589999999999999858e+00,3.775726999999999833e+01
4.594999999999999751e+00,3.775717000000000212e+01
4.599999999999999645e+00,3.775603999999999871e+01
4.605000000000000426e+00,3.775495000000000090e+01
4.610000000000000320e+00,3.775457000000000107e+01
4.615000000000000213e+00,3.775122000000000355e+01
4.620000000000000107e+00,3.774929000000000201e+01
4.625000000000000000e+00,3.774804000000000315e+01
4.629999999999999893e+00,3.774750999999999834e+01
4.634999999999999787e+00,3.774526000000000181e+01
4.639999999999999680e+00,3.773628999999999678e+01
4.644999999999999574e+00,3.773113000000000028e+01
4.650000000000000355e+00,3.773010000000000019e+01
4.655000000000000249e+00,3.772990999999999673e+01
4.660000000000000142e+00,3.772990999999999673e+01
4.665000000000000036e+00,3.772986000000000217e+01
4.669999999999999929e+00,3.772957999999999856e+01
4.674999999999999822e+00,3.772841999999999985e+01
4.679999999999999716e+00,3.772836000000000212e+01
4.684999999999999609e+00,3.772829000000000121e+01
4.690000000000000391e+00,3.772791000000000139e+01
4.695000000000000284e+00,3.772782000000000124e+01
4.700000000000000178e+00,3.772782000000000124e+01
4.705000000000000071e+00,3.772681000000000040e+01
4.709999999999999964e+00,3.772681000000000040e+01
4.714999999999999858e+00,3.772616000000000014e+01
4.719999999999999751e+00,3.772603999999999758e+01
4.724999999999999645e+00,3.772596000000000060e+01
4.730000000000000426e+00,3.772493000000000052e+01
4.735000000000000320e+00,3.772493000000000052e+01
4.740000000000000213e+00,3.772411999999999921e+01
4.745000000000000107e+00,3.772411999999999921e+01
4.750000000000000000e+00,3.772393000000000285e+01
4.754999999999999893e+00,3.772361000000000075e+01
4.759999999999999787e+00,3.772350999999999743e+01
4.764999999999999680e+00,3.772061999999999671e+01
4.769999999999999574e+00,3.771947000000000116e+01
4.775000000000000355e+00,3.771911000000000058e+01
4.780000000000000249e+00,3.771661000000000286e+01
4.785000000000000142e+00,3.771607000000000198e+01
4.790000000000000036e+00,3.771551000000000187e+01
4.794999999999999929e+00,3.771547999999999945e+01
4.799999999999999822e+00,3.771538000000000324e+01
4.804999999999999716e+00,3.771490000000000009e+01
4.809999999999999609e+00,3.771484999999999843e+01
4.815000000000000391e+00,3.771419000000000210e+01
4.820000000000000284e+00,3.771390999999999849e+01
4.825000000000000178e+00,3.771359000000000350e+01
4.830000000000000071e+00,3.771347000000000094e+01
4.834999999999999964e+00,3.771303999999999945e+01
4.839999999999999858e+00,3.771240999999999843e+01
4.844999999999999751e+00,3.770622999999999791e+01
4.849999999999999645e+00,3.770593000000000217e+01
4.855000000000000426e+00,3.770571000000000339e+01
4.860000000000000320e+00,3.770571000000000339e+01
4.865000000000000213e+00,3.770490000000000208e+01
4.870000000000000107e+00,3.770443000000000211e+01
4.875000000000000000e+00,3.770400999999999669e+01
4.879999999999999893e+00,3.770396000000000214e+01
4.884999999999999787e+00,3.770389999999999731e+01
4.889999999999999680e+00,3.770096000000000203e+01
4.894999999999999574e+00,3.769915999999999912e+01
4.900000000000000355e+00,3.769563000000000130e+01
4.905000000000000249e+00,3.769283000000000072e+01
4.910000000000000142e+00,3.769256000000000029e+01
4.915000000000000036e+00,3.768983000000000061e+01
4.919999999999999929e+00,3.768173000000000172e+01
4.924999999999999822e+00,3.768162999999999840e+01
4.929999999999999716e+00,3.767878999999999934e+01
4.934999999999999609e+00,3.767792000000000030e+01
4.940000000000000391e+00,3.767725999999999686e+01
4.945000000000000284e+00,3.767676999999999765e+01
4.950000000000000178e+00,3.767620000000000147e+01
4.955000000000000071e+00,3.767553999999999803e+01
4.959999999999999964e+00,3.767446999999999946e+01
4.964999999999999858e+00,3.767443000000000097e+01
4.969999999999999751e+00,3.767401000000000266e+01
4.974999999999999645e+00,3.767219999999999658e+01
4.980000000000000426e+00,3.767213000000000278e+01
4.985000000000000320e+00,3.766984000000000066e+01
4.990000000000000213e+00,3.766035999999999717e+01
4.995000000000000107e+00,3.765852999999999895e+01
5.000000000000000000e+00,3.765814999999999912e+01
5.004999999999999893e+00,3.765755999999999659e+01
5.009999999999999787e+00,3.765682000000000329e+01
5.014999999999999680e+00,3.765668000000000148e+01
5.019999999999999574e+00,3.765668000000000148e+01
5.025000000000000355e+00,3.765614999999999668e+01
5.030000000000000249e+00,3.765612000000000137e+01
5.035000000000000142e+00,3.765610999999999819e+01
5.040000000000000036e+00,3.765601999999999805e+01
5.044999999999999929e+00,3.765601999999999805e+01
5.049999999999999822e+00,3.765547999999999718e+01
5.054999999999999716e+00,3.765502999999999645e+01
5.059999999999999609e+00,3.765502999999999645e+01
5.065000000000000391e+00,3.765353000000000350e+01
5.070000000000000284e+00,3.765319000000000216e+01
5.075000000000000178e+00,3.765279000000000309e+01
5.080000000000000071e+00,3.765279000000000309e+01
5.084999999999999964e+00,3.765279000000000309e+01
5.089999999999999858e+00,3.765221999999999980e+01
5.094999999999999751e+00,3.765147999999999939e+01
5.099999999999999645e+00,3.765073999999999899e+01
5.105000000000000426e+00,3.764997999999999934e+01
5.110000000000000320e+00,3.764952999999999861e+01
5.115000000000000213e+00,3.764898999999999774e+01
5.120000000000000107e+00,3.764898999999999774e+01
5.125000000000000000e+00,3.764871000000000123e+01
5.129999999999999893e+00,3.764822999999999809e+01
5.134999999999999787e+00,3.764786000000000143e+01
5.139999999999999680e+00,3.764741000000000071e+01
5.144999999999999574e+00,3.764697999999999922e+01
5.150000000000000355e+00,3.764665000000000106e+01
5.155000000000000249e+00,3.764659999999999940e+01
5.160000000000000142e+00,3.764659999999999940e+01
5.165000000000000036e+00,3.764620000000000033e+01
5.169999999999999929e+00,3.764620000000000033e+01
5.174999999999999822e+00,3.764576999999999884e+01
5.179999999999999716e+00,3.764567999999999870e+01
5.184999999999999609e+00,3.764536999999999978e+01
5.190000000000000391e+00,3.764536999999999978e+01
5.195000000000000284e+00,3.764502000000000237e+01
5.200000000000000178e+00,3.764497999999999678e+01
5.205000000000000071e+00,3.764462999999999937e+01
5.209999999999999964e+00,3.764397999999999911e+01
5.214999999999999858e+00,3.764356999999999687e+01
5.219999999999999751e+00,3.764341999999999899e+01
5.224999999999999645e+00,3.764307000000000158e+01
5.230000000000000426e+00,3.764233000000000118e+01
5.235000000000000320e+00,3.764233000000000118e+01
5.240000000000000213e+00,3.764211999999999847e+01
5.245000000000000107e+00,3.764016999999999769e+01
5.250000000000000000e+00,3.763958999999999833e+01
5.254999999999999893e+00,3.763951999999999742e+01
5.259999999999999787e+00,3.763940999999999804e+01
5.264999999999999680e+00,3.763857000000000141e+01
5.269999999999999574e+00,3.763774999999999693e+01
5.275000000000000355e+00,3.763739000000000345e+01
5.280000000000000249e+00,3.763582000000000249e+01
5.285000000000000142e+00,3.763559000000000054e+01
5.290000000000000036e+00,3.763550999999999647e+01
5.294999999999999929e+00,3.763497000000000270e+01
5.299999999999999822e+00,3.763457999999999970e+01
5.304999999999999716e+00,3.763457999999999970e+01
5.309999999999999609e+00,3.763421000000000305e+01
5.315000000000000391e+00,3.763174000000000063e+01
5.320000000000000284e+00,3.763139000000000323e+01
5.325000000000000178e+00,3.763101999999999947e+01
5.330000000000000071e+00,3.763092000000000326e+01
5.334999999999999964e+00,3.762854000000000099e+01
5.339999999999999858e+00,3.762454000000000320e+01
5.344999999999999751e+00,3.761975000000000335e+01
5.349999999999999645e+00,3.761081999999999681e+01
5.355000000000000426e+00,3.760231999999999886e+01
5.360000000000000320e+00,3.759720000000000084e+01
5.365000000000000213e+00,3.759685000000000343e+01
5.370000000000000107e+00,3.759647999999999968e+01
5.375000000000000000e+00,3.759620000000000317e+01
5.379999999999999893e+00,3.759590000000000032e+01
5.384999999999999787e+00,3.759579000000000093e+01
5.389999999999999680e+00,3.759562999999999988e+01
5.394999999999999574e+00,3.759456999999999738e+01
5.400000000000000355e+00,3.759420000000000073e+01
5.405000000000000249e+00,3.759373000000000076e+01
5.410000000000000142e+00,3.759338999999999942e+01
5.415000000000000036e+00,3.759338999999999942e+01
5.419999999999999929e+00,3.759259999999999735e+01
5.424999999999999822e+00,3.759246000000000265e+01
5.429999999999999716e+00,3.759208999999999889e+01
5.434999999999999609e+00,3.759205999999999648e+01
5.440000000000000391e+00,3.759129000000000076e+01
5.445000000000000284e+00,3.759111999999999654e+01
5.450000000000000178e+00,3.759040999999999855e+01
5.455000000000000071e+00,3.759006999999999721e+01
5.459999999999999964e+00,3.759000000000000341e+01
5.464999999999999858e+00,3.758966999999999814e+01
5.469999999999999751e+00,3.758912999999999727e+01
5.474999999999999645e+00,3.758912999999999727e+01
5.480000000000000426e+00,3.758901000000000181e+01
5.485000000000000320e+00,3.758865999999999730e+01
5.490000000000000213e+00,3.758865999999999730e+01
5.495000000000000107e+00,3.758854999999999791e+01
5.500000000000000000e+00,3.758820999999999657e+01
5.504999999999999893e+00,3.758794999999999931e+01
5.509999999999999787e+00,3.758733999999999753e+01
5.514999999999999680e+00,3.758650999999999698e+01
5.519999999999999574e+00,3.758639999999999759e+01
5.525000000000000355e+00,3.758637999999999835e+01
5.530000000000000249e+00,3.758597999999999928e+01
5.535000000000000142e+00,3.758597999999999928e+01
5.540000000000000036e+00,3.758581000000000216e+01
5.544999999999999929e+00,3.758579000000000292e+01
5.549999999999999822e+00,3.758512000000000342e+01
5.554999999999999716e+00,3.758451000000000164e+01
5.559999999999999609e+00,3.758368999999999716e+01
5.565000000000000391e+00,3.758306000000000324e+01
5.570000000000000284e+00,3.758281000000000205e+01
5.575000000000000178e+00,3.758270000000000266e+01
5.580000000000000071e+00,3.758265999999999707e+01
5.584999999999999964e+00,3.758256000000000085e+01
5.589999999999999858e+00,3.758241000000000298e+01
5.594999999999999751e+00,3.758238000000000056e+01
5.599999999999999645e+00,3.758196000000000225e+01
5.605000000000000426e+00,3.758145999999999987e+01
5.610000000000000320e+00,3.758035000000000281e+01
5.615000000000000213e+00,3.758035000000000281e+01
5.620000000000000107e+00,3.757945999999999742e+01
5.625000000000000000e+00,3.757938999999999652e+01
5.629999999999999893e+00,3.757905999999999835e+01
5.634999999999999787e+00,3.757854999999999990e+01
5.639999999999999680e+00,3.757820999999999856e+01
5.644999999999999574e+00,3.757820999999999856e+01
5.650000000000000355e+00,3.757793999999999812e+01
5.655000000000000249e+00,3.757764000000000237e+01
5.660000000000000142e+00,3.757726000000000255e+01
5.665000000000000036e+00,3.757685000000000031e+01
5.669999999999999929e+00,3.757656000000000063e+01
5.674999999999999822e+00,3.757647999999999655e+01
5.679999999999999716e+00,3.757647999999999655e+01
5.684999999999999609e+00,3.757618999999999687e+01
5.690000000000000391e+00,3.757553000000000054e+01
5.695000000000000284e+00,3.757547999999999888e+01
5.700000000000000178e+00,3.757495000000000118e+01
5.705000000000000071e+00,3.757439999999999714e+01
5.709999999999999964e+00,3.757381000000000171e+01
5.714999999999999858e+00,3.757356000000000051e+01
5.719999999999999751e+00,3.756118000000000023e+01
5.724999999999999645e+00,3.755917000000000172e+01
5.730000000000000426e+00,3.755886000000000280e+01
5.735000000000000320e+00,3.755877000000000265e+01
5.740000000000000213e+00,3.755828999999999951e+01
5.745000000000000107e+00,3.755828999999999951e+01
5.750000000000000000e+00,3.755588000000000193e+01
5.754999999999999893e+00,3.755588000000000193e+01
5.759999999999999787e+00,3.755566000000000315e+01
5.764999999999999680e+00,3.755156000000000205e+01
5.769999999999999574e+00,3.755147000000000190e+01
5.775000000000000355e+00,3.755134999999999934e+01
5.780000000000000249e+00,3.755071000000000225e+01
5.785000000000000142e+00,3.754189000000000220e+01
5.790000000000000036e+00,3.753893999999999664e+01
5.794999999999999929e+00,3.753831999999999880e+01
5.799999999999999822e+00,3.753824999999999790e+01
5.804999999999999716e+00,3.753770999999999702e+01
5.809999999999999609e+00,3.753719999999999857e+01
5.815000000000000391e+00,3.753649999999999665e+01
5.820000000000000284e+00,3.753616999999999848e+01
5.825000000000000178e+00,3.753573000000000093e+01
5.830000000000000071e+00,3.753573000000000093e+01
5.834999999999999964e+00,3.753546000000000049e+01
5.839999999999999858e+00,3.753473000000000326e+01
5.844999999999999751e+00,3.753415999999999997e+01
5.849999999999999645e+00,3.753365999999999758e+01
5.855000000000000426e+00,3.753338000000000108e+01
5.860000000000000320e+00,3.753307999999999822e+01
5.865000000000000213e+00,3.753260999999999825e+01
5.870000000000000107e+00,3.753235999999999706e+01
5.875000000000000000e+00,3.753199999999999648e+01
5.879999999999999893e+00,3.753193999999999875e+01
5.884999999999999787e+00,3.753164000000000300e+01
5.889999999999999680e+00,3.753137000000000256e+01
5.894999999999999574e+00,3.753137000000000256e+01
5.900000000000000355e+00,3.753088999999999942e+01
5.905000000000000249e+00,3.753088999999999942e+01
5.910000000000000142e+00,3.753065000000000140e+01
5.915000000000000036e+00,3.753003999999999962e+01
5.919999999999999929e+00,3.753003999999999962e+01
5.924999999999999822e+00,3.752987999999999857e+01
5.929999999999999716e+00,3.752971000000000146e+01
5.934999999999999609e+00,3.752971000000000146e+01
5.940000000000000391e+00,3.752958999999999889e+01
5.945000000000000284e+00,3.752958999999999889e+01
5.950000000000000178e+00,3.752859999999999729e+01
5.955000000000000071e+00,3.752796000000000021e+01
5.959999999999999964e+00,3.752796000000000021e+01
5.964999999999999858e+00,3.752646000000000015e+01
5.969999999999999751e+00,3.752524999999999977e+01
5.974999999999999645e+00,3.752499999999999858e+01
5.980000000000000426e+00,3.752432000000000301e+01
5.985000000000000320e+00,3.752432000000000301e+01
5.990000000000000213e+00,3.752362999999999715e+01
5.995000000000000107e+00,3.752338999999999913e+01
6.000000000000000000e+00,3.752273999999999887e+01
6.004999999999999893e+00,3.752208000000000254e+01
6.009999999999999787e+00,3.752208000000000254e+01
6.014999999999999680e+00,3.752176999999999651e+01
6.019999999999999574e+00,3.752154999999999774e+01
6.025000000000000355e+00,3.752154999999999774e+01
6.030000000000000249e+00,3.751968000000000103e+01
6.035000000000000142e+00,3.751968000000000103e+01
6.040000000000000036e+00,3.751950000000000074e+01
6.044999999999999929e+00,3.751914000000000016e+01
6.049999999999999822e+00,3.751914000000000016e+01
6.054999999999999716e+00,3.751885000000000048e+01
6.059999999999999609e+00,3.751863000000000170e+01
6.065000000000000391e+00,3.751856999999999687e+01
6.070000000000000284e+00,3.751823000000000263e+01
6.075000000000000178e+00,3.751812000000000324e+01
6.080000000000000071e+00,3.751809999999999690e+01
6.084999999999999964e+00,3.751800999999999675e+01
6.089999999999999858e+00,3.751630000000000109e+01
6.094999999999999751e+00,3.751281999999999783e+01
6.099999999999999645e+00,3.750498999999999938e+01
6.105000000000000426e+00,3.750471999999999895e+01
6.110000000000000320e+00,3.750383000000000067e+01
6.115000000000000213e+00,3.750370999999999810e+01
6.120000000000000107e+00,3.750155999999999779e+01
6.125000000000000000e+00,3.750119999999999720e+01
6.129999999999999893e+00,3.750041000000000224e+01
6.134999999999999787e+00,3.749985999999999819e+01
6.139999999999999680e+00,3.749851999999999919e+01
6.144999999999999574e+00,3.749822000000000344e+01
6.150000000000000355e+00,3.749784999999999968e+01
6.155000000000000249e+00,3.749719000000000335e+01
6.160000000000000142e+00,3.749714000000000169e+01
6.165000000000000036e+00,3.749714000000000169e+01
6.169999999999999929e+00,3.749698000000000064e+01
6.174999999999999822e+00,3.749698000000000064e+01
6.179999999999999716e+00,3.749645999999999901e+01
6.184999999999999609e+00,3.749645999999999901e+01
6.190000000000000391e+00,3.749598999999999904e+01
6.195000000000000284e+00,3.749589999999999890e+01
6.200000000000000178e+00,3.749363000000000312e+01
6.205000000000000071e+00,3.749354000000000298e+01
6.209999999999999964e+00,3.749123999999999768e+01
6.214999999999999858e+00,3.749094999999999800e+01
6.219999999999999751e+00,3.748859999999999815e+01
6.224999999999999645e+00,3.748447999999999780e+01
6.230000000000000426e+00,3.748429000000000144e+01
6.235000000000000320e+00,3.748067999999999955e+01
6.240000000000000213e+00,3.747885000000000133e+01
6.245000000000000107e+00,3.747825000000000273e+01
6.250000000000000000e+00,3.747825000000000273e+01
6.254999999999999893e+00,3.747818999999999789e+01
6.259999999999999787e+00,3.747809999999999775e+01
6.264999999999999680e+00,3.747800000000000153e+01
6.269999999999999574e+00,3.747771000000000186e+01
6.275000000000000355e+00,3.747747999999999990e+01
6.280000000000000249e+00,3.747704999999999842e+01
6.285000000000000142e+00,3.747679000000000116e+01
6.290000000000000036e+00,3.747628000000000270e+01
6.294999999999999929e+00,3.747529999999999717e+01
6.299999999999999822e+00,3.747502999999999673e+01
6.304999999999999716e+00,3.747442000000000206e+01
6.309999999999999609e+00,3.747442000000000206e+01
6.315000000000000391e+00,3.747390999999999650e+01
6.320000000000000284e+00,3.747334000000000032e+01
6.325000000000000178e+00,3.747305999999999671e+01
6.330000000000000071e+00,3.747256000000000142e+01
6.334999999999999964e+00,3.747229000000000099e+01
6.339999999999999858e+00,3.747223000000000326e+01
6.344999999999999751e+00,3.747214999999999918e+01
6.349999999999999645e+00,3.747214999999999918e+01
6.355000000000000426e+00,3.747176000000000329e+01
6.360000000000000320e+00,3.747167000000000314e+01
6.365000000000000213e+00,3.747138999999999953e+01
6.370000000000000107e+00,3.747120999999999924e+01
6.375000000000000000e+00,3.747117999999999682e+01
6.379999999999999893e+00,3.747059999999999746e+01
6.384999999999999787e+00,3.747028999999999854e+01
6.389999999999999680e+00,3.747028999999999854e+01
6.394999999999999574e+00,3.746997999999999962e+01
6.400000000000000355e+00,3.746967000000000070e+01
6.405000000000000249e+00,3.746929999999999694e+01
6.410000000000000142e+00,3.746923999999999921e+01
6.415000000000000036e+00,3.746918999999999755e+01
6.419999999999999929e+00,3.746882999999999697e+01
6.424999999999999822e+00,3.746882999999999697e+01
6.429999999999999716e+00,3.746851999999999805e+01
6.434999999999999609e+00,3.746817999999999671e+01
6.440000000000000391e+00,3.746786999999999779e+01
6.445000000000000284e+00,3.746735000000000326e+01
6.450000000000000178e+00,3.746690999999999860e+01
6.455000000000000071e+00,3.746690999999999860e+01
6.459999999999999964e+00,3.746643999999999863e+01
6.464999999999999858e+00,3.746643999999999863e+01
6.469999999999999751e+00,3.746464999999999890e+01
6.474999999999999645e+00,3.745951999999999771e+01
6.480000000000000426e+00,3.745495999999999981e+01
6.485000000000000320e+00,3.745315999999999690e+01
6.490000000000000213e+00,3.745286000000000115e+01
6.495000000000000107e+00,3.745280999999999949e+01
6.500000000000000000e+00,3.745203999999999667e+01
6.504999999999999893e+00,3.745197999999999894e+01
6.509999999999999787e+00,3.745154999999999745e+01
6.514999999999999680e+00,3.745110999999999990e+01
6.519999999999999574e+00,3.745078000000000173e+01
6.525000000000000355e+00,3.745044000000000040e+01
6.530000000000000249e+00,3.745044000000000040e+01
6.535000000000000142e+00,3.745031999999999783e+01
6.540000000000000036e+00,3.745022999999999769e+01
6.544999999999999929e+00,3.745018000000000313e+01
6.549999999999999822e+00,3.744986999999999711e+01
6.554999999999999716e+00,3.744977999999999696e+01
6.559999999999999609e+00,3.744977999999999696e+01
6.565000000000000391e+00,3.744968000000000075e+01
6.570000000000000284e+00,3.744964000000000226e+01
6.575000000000000178e+00,3.744937999999999789e+01
6.580000000000000071e+00,3.744933999999999941e+01
6.584999999999999964e+00,3.744921999999999684e+01
6.589999999999999858e+00,3.744886999999999944e+01
6.594999999999999751e+00,3.744834000000000174e+01
6.599999999999999645e+00,3.744778000000000162e+01
6.605000000000000426e+00,3.744778000000000162e+01
6.610000000000000320e+00,3.744740999999999786e+01
6.615000000000000213e+00,3.744740999999999786e+01
6.620000000000000107e+00,3.744709000000000287e+01
6.625000000000000000e+00,3.744682999999999851e+01
6.629999999999999893e+00,3.744673000000000229e+01
6.634999999999999787e+00,3.744669999999999987e+01
6.639999999999999680e+00,3.744637999999999778e+01
6.644999999999999574e+00,3.744624000000000308e+01
6.650000000000000355e+00,3.744624000000000308e+01
6.655000000000000249e+00,3.744599999999999795e+01
6.660000000000000142e+00,3.744548999999999950e+01
6.665000000000000036e+00,3.744353999999999871e+01
6.669999999999999929e+00,3.744118000000000279e+01
6.674999999999999822e+00,3.743928999999999974e+01
6.679999999999999716e+00,3.743876000000000204e+01
6.684999999999999609e+00,3.743482000000000198e+01
6.690000000000000391e+00,3.743449999999999989e+01
6.695000000000000284e+00,3.743039000000000271e+01
6.700000000000000178e+00,3.743030999999999864e+01
6.705000000000000071e+00,3.742987999999999715e+01
6.709999999999999964e+00,3.742981000000000336e+01
6.714999999999999858e+00,3.742967999999999762e+01
6.719999999999999751e+00,3.742795999999999879e+01
6.724999999999999645e+00,3.742786999999999864e+01
6.730000000000000426e+00,3.742786999999999864e+01
6.735000000000000320e+00,3.742781999999999698e+01
6.740000000000000213e+00,3.742781999999999698e+01
6.745000000000000107e+00,3.742750999999999806e+01
6.750000000000000000e+00,3.742714999999999748e+01
6.754999999999999893e+00,3.742683999999999855e+01
6.759999999999999787e+00,3.742643000000000342e+01
6.764999999999999680e+00,3.742582000000000164e+01
6.769999999999999574e+00,3.742555999999999727e+01
6.775000000000000355e+00,3.742526999999999759e+01
6.780000000000000249e+00,3.742501000000000033e+01
6.785000000000000142e+00,3.742468999999999824e+01
6.790000000000000036e+00,3.742441999999999780e+01
6.794999999999999929e+00,3.742428999999999917e+01
6.799999999999999822e+00,3.742428999999999917e+01
6.804999999999999716e+00,3.742428999999999917e+01
6.809999999999999609e+00,3.742401999999999873e+01
6.815000000000000391e+00,3.742396000000000100e+01
6.820000000000000284e+00,3.742349999999999710e+01
6.825000000000000178e+00,3.742338999999999771e+01
6.830000000000000071e+00,3.742336000000000240e+01
6.834999999999999964e+00,3.742320999999999742e+01
6.839999999999999858e+00,3.742271000000000214e+01
6.844999999999999751e+00,3.742271000000000214e+01
6.849999999999999645e+00,3.742237000000000080e+01
6.855000000000000426e+00,3.742228000000000065e+01
6.860000000000000320e+00,3.742009999999999792e+01
6.865000000000000213e+00,3.741393999999999664e+01
6.870000000000000107e+00,3.741082999999999714e+01
6.875000000000000000e+00,3.740923000000000087e+01
6.879999999999999893e+00,3.740923000000000087e+01
6.884999999999999787e+00,3.740923000000000087e+01
6.889999999999999680e+00,3.740912000000000148e+01
6.894999999999999574e+00,3.740912000000000148e+01
6.900000000000000355e+00,3.740841999999999956e+01
6.905000000000000249e+00,3.740823000000000320e+01
6.910000000000000142e+00,3.740818999999999761e+01
6.915000000000000036e+00,3.740798000000000201e+01
6.919999999999999929e+00,3.740778000000000247e+01
6.924999999999999822e+00,3.740771000000000157e+01
6.929999999999999716e+00,3.740699000000000041e+01
6.934999999999999609e+00,3.740666000000000224e+01
6.940000000000000391e+00,3.740635000000000332e+01
6.945000000000000284e+00,3.740617000000000303e+01
6.950000000000000178e+00,3.740592999999999790e+01
6.955000000000000071e+00,3.740568999999999988e+01
6.959999999999999964e+00,3.740529999999999688e+01
6.964999999999999858e+00,3.740525999999999840e+01
6.969999999999999751e+00,3.740500000000000114e+01
6.974999999999999645e+00,3.740489999999999782e+01
6.980000000000000426e+00,3.740482000000000085e+01
6.985000000000000320e+00,3.740482000000000085e+01
6.990000000000000213e+00,3.740456999999999965e+01
6.995000000000000107e+00,3.740453000000000117e+01
7.000000000000000000e+00,3.740453000000000117e+01
7.004999999999999893e+00,3.740440000000000254e+01
7.009999999999999787e+00,3.740438999999999936e+01
7.014999999999999680e+00,3.740426999999999680e+01
7.019999999999999574e+00,3.740395999999999788e+01
7.025000000000000355e+00,3.740375999999999834e+01
7.030000000000000249e+00,3.740314999999999657e+01
7.035000000000000142e+00,3.740314999999999657e+01
7.040000000000000036e+00,3.740299999999999869e+01
7.044999999999999929e+00,3.740254999999999797e+01
7.049999999999999822e+00,3.740238999999999692e+01
7.054999999999999716e+00,3.740209999999999724e+01
7.059999999999999609e+00,3.740207999999999799e+01
7.065000000000000391e+00,3.740203999999999951e+01
7.070000000000000284e+00,3.740203999999999951e+01
7.075000000000000178e+00,3.740198999999999785e+01
7.080000000000000071e+00,3.740194999999999936e+01
7.084999999999999964e+00,3.740187999999999846e+01
7.089999999999999858e+00,3.740160999999999802e+01
7.094999999999999751e+00,3.740158000000000271e+01
7.099999999999999645e+00,3.740127999999999986e+01
7.105000000000000426e+00,3.740106999999999715e+01
7.110000000000000320e+00,3.740064000000000277e+01
7.115000000000000213e+00,3.740064000000000277e+01
7.120000000000000107e+00,3.740032999999999674e+01
7.125000000000000000e+00,3.739985999999999677e+01
7.129999999999999893e+00,3.739726000000000283e+01
7.134999999999999787e+00,3.739540999999999826e+01
7.139999999999999680e+00,3.739540999999999826e+01
7.144999999999999574e+00,3.739139999999999731e+01
7.150000000000000355e+00,3.738953000000000060e+01
7.155000000000000249e+00,3.738947000000000287e+01
7.160000000000000142e+00,3.738918999999999926e+01
7.165000000000000036e+00,3.738548000000000116e+01
7.169999999999999929e+00,3.738548000000000116e+01
7.174999999999999822e+00,3.738544000000000267e+01
7.179999999999999716e+00,3.738542000000000343e+01
7.184999999999999609e+00,3.738383000000000322e+01
7.190000000000000391e+00,3.738383000000000322e+01
7.195000000000000284e+00,3.738374000000000308e+01
7.200000000000000178e+00,3.738342000000000098e+01
7.205000000000000071e+00,3.738201000000000107e+01
7.209999999999999964e+00,3.738201000000000107e+01
7.214999999999999858e+00,3.738168999999999897e+01
7.219999999999999751e+00,3.738168999999999897e+01
7.224999999999999645e+00,3.738168999999999897e+01
7.230000000000000426e+00,3.738125999999999749e+01
7.235000000000000320e+00,3.738112999999999886e+01
7.240000000000000213e+00,3.738080999999999676e+01
7.245000000000000107e+00,3.738080999999999676e+01
7.250000000000000000e+00,3.738074000000000296e+01
7.254999999999999893e+00,3.737798000000000087e+01
7.259999999999999787e+00,3.737369999999999948e+01
7.264999999999999680e+00,3.737111000000000161e+01
7.269999999999999574e+00,3.736945999999999657e+01
7.275000000000000355e+00,3.736914999999999765e+01
7.280000000000000249e+00,3.736912000000000234e+01
7.285000000000000142e+00,3.736898000000000053e+01
7.290000000000000036e+00,3.736892999999999887e+01
7.294999999999999929e+00,3.736871000000000009e+01
7.299999999999999822e+00,3.736834000000000344e+01
7.304999999999999716e+00,3.736809000000000225e+01
7.309999999999999609e+00,3.736762999999999835e+01
7.315000000000000391e+00,3.736715999999999838e+01
7.320000000000000284e+00,3.736704000000000292e+01
7.325000000000000178e+00,3.736704000000000292e+01
7.330000000000000071e+00,3.736697000000000202e+01
7.334999999999999964e+00,3.736693000000000353e+01
7.339999999999999858e+00,3.736672000000000082e+01
7.344999999999999751e+00,3.736672000000000082e+01
7.349999999999999645e+00,3.736645000000000039e+01
7.355000000000000426e+00,3.736630999999999858e+01
7.360000000000000320e+00,3.736630999999999858e+01
7.365000000000000213e+00,3.736630999999999858e+01
7.370000000000000107e+00,3.736623999999999768e+01
7.375000000000000000e+00,3.736601000000000283e+01
7.379999999999999893e+00,3.736601000000000283e+01
7.384999999999999787e+00,3.736554999999999893e+01
7.389999999999999680e+00,3.736518000000000228e+01
7.394999999999999574e+00,3.736489000000000260e+01
7.400000000000000355e+00,3.736489000000000260e+01
7.405000000000000249e+00,3.736466999999999672e+01
7.410000000000000142e+00,3.736455999999999733e+01
7.415000000000000036e+00,3.736408000000000129e+01
7.419999999999999929e+00,3.736388999999999783e+01
7.424999999999999822e+00,3.736346000000000345e+01
7.429999999999999716e+00,3.736336000000000013e+01
7.434999999999999609e+00,3.736336000000000013e+01
7.440000000000000391e+00,3.736325999999999681e+01
7.445000000000000284e+00,3.736245000000000260e+01
7.450000000000000178e+00,3.736187999999999931e+01
7.455000000000000071e+00,3.736187999999999931e+01
7.459999999999999964e+00,3.736178999999999917e+01
7.464999999999999858e+00,3.736162000000000205e+01
7.469999999999999751e+00,3.736137000000000086e+01
7.474999999999999645e+00,3.736111999999999966e+01
7.480000000000000426e+00,3.736075999999999908e+01
7.485000000000000320e+00,3.736072000000000060e+01
7.490000000000000213e+00,3.736052000000000106e+01
7.495000000000000107e+00,3.736034000000000077e+01
7.500000000000000000e+00,3.736003999999999792e+01
7.504999999999999893e+00,3.735992000000000246e+01
7.509999999999999787e+00,3.735992000000000246e+01
7.514999999999999680e+00,3.735976000000000141e+01
7.519999999999999574e+00,3.735976000000000141e+01
7.525000000000000355e+00,3.735954999999999870e+01
7.530000000000000249e+00,3.735951000000000022e+01
7.535000000000000142e+00,3.735951000000000022e+01
7.540000000000000036e+00,3.735925999999999902e+01
7.544999999999999929e+00,3.735925000000000296e+01
7.549999999999999822e+00,3.735918000000000205e+01
7.554999999999999716e+00,3.735900000000000176e+01
7.559999999999999609e+00,3.735900000000000176e+01
7.565000000000000391e+00,3.735889999999999844e+01
7.570000000000000284e+00,3.735889999999999844e+01
7.575000000000000178e+00,3.735840000000000316e+01
7.580000000000000071e+00,3.735804999999999865e+01
7.584999999999999964e+00,3.735614000000000345e+01
7.589999999999999858e+00,3.735614000000000345e+01
7.594999999999999751e+00,3.735419999999999874e+01
7.599999999999999645e+00,3.735238999999999976e+01
7.605000000000000426e+00,3.735094000000000136e+01
7.610000000000000320e+00,3.734761000000000308e+01
7.615000000000000213e+00,3.734752999999999901e+01
7.620000000000000107e+00,3.734725000000000250e+01
7.625000000000000000e+00,3.734702999999999662e+01
7.629999999999999893e+00,3.734559999999999746e+01
7.634999999999999787e+00,3.734559999999999746e+01
7.639999999999999680e+00,3.734555999999999898e+01
7.644999999999999574e+00,3.734552000000000049e+01
7.650000000000000355e+00,3.734385999999999939e+01
7.655000000000000249e+00,3.734331000000000245e+01
7.660000000000000142e+00,3.734308000000000050e+01
7.665000000000000036e+00,3.734062000000000126e+01
7.669999999999999929e+00,3.733491999999999678e+01
7.674999999999999822e+00,3.733212000000000330e+01
7.679999999999999716e+00,3.733183999999999969e+01
7.684999999999999609e+00,3.733180000000000121e+01
7.690000000000000391e+00,3.733158999999999850e+01
7.695000000000000284e+00,3.733155000000000001e+01
7.700000000000000178e+00,3.733151999999999759e+01
7.705000000000000071e+00,3.733136999999999972e+01
7.709999999999999964e+00,3.733136999999999972e+01
7.714999999999999858e+00,3.733127999999999957e+01
7.719999999999999751e+00,3.733124999999999716e+01
7.724999999999999645e+00,3.733122000000000185e+01
7.730000000000000426e+00,3.733115000000000094e+01
7.735000000000000320e+00,3.733093999999999824e+01
7.740000000000000213e+00,3.733093999999999824e+01
7.745000000000000107e+00,3.733093999999999824e+01
7.750000000000000000e+00,3.733091000000000292e+01
7.754999999999999893e+00,3.733080999999999960e+01
7.759999999999999787e+00,3.733035000000000281e+01
7.764999999999999680e+00,3.733003000000000071e+01
7.769999999999999574e+00,3.732988999999999891e+01
7.775000000000000355e+00,3.732985999999999649e+01
7.780000000000000249e+00,3.732965000000000089e+01
7.785000000000000142e+00,3.732941000000000287e+01
7.790000000000000036e+00,3.732930999999999955e+01
7.794999999999999929e+00,3.732885000000000275e+01
7.799999999999999822e+00,3.732878000000000185e+01
7.804999999999999716e+00,3.732858999999999838e+01
7.809999999999999609e+00,3.732851999999999748e+01
7.815000000000000391e+00,3.732851999999999748e+01
7.820000000000000284e+00,3.732844000000000051e+01
7.825000000000000178e+00,3.732813999999999766e+01
7.830000000000000071e+00,3.732809000000000310e+01
7.834999999999999964e+00,3.732789999999999964e+01
7.839999999999999858e+00,3.732782999999999873e+01
7.844999999999999751e+00,3.732777999999999707e+01
7.849999999999999645e+00,3.732757999999999754e+01
7.855000000000000426e+00,3.732735999999999876e+01
7.860000000000000320e+00,3.732688999999999879e+01
7.865000000000000213e+00,3.732645999999999731e+01
7.870000000000000107e+00,3.732636000000000109e+01
7.875000000000000000e+00,3.732625999999999777e+01
7.879999999999999893e+00,3.732607999999999748e+01
7.884999999999999787e+00,3.732600999999999658e+01
7.889999999999999680e+00,3.732598000000000127e+01
7.894999999999999574e+00,3.732585999999999871e+01
7.900000000000000355e+00,3.732585999999999871e+01
7.905000000000000249e+00,3.732576000000000249e+01
7.910000000000000142e+00,3.732563999999999993e+01
7.915000000000000036e+00,3.732547999999999888e+01
7.919999999999999929e+00,3.732544999999999646e+01
7.924999999999999822e+00,3.732538999999999874e+01
7.929999999999999716e+00,3.732527999999999935e+01
7.934999999999999609e+00,3.732527999999999935e+01
7.940000000000000391e+00,3.732486999999999711e+01
7.945000000000000284e+00,3.732448999999999728e+01
7.950000000000000178e+00,3.732428000000000168e+01
7.955000000000000071e+00,3.732428000000000168e+01
7.959999999999999964e+00,3.732417999999999836e+01
7.964999999999999858e+00,3.732370999999999839e+01
7.969999999999999751e+00,3.732354999999999734e+01
7.974999999999999645e+00,3.732345000000000113e+01
7.980000000000000426e+00,3.732298000000000116e+01
7.985000000000000320e+00,3.732292999999999950e+01
7.990000000000000213e+00,3.732292999999999950e+01
7.995000000000000107e+00,3.732291000000000025e+01
8.000000000000000000e+00,3.732247000000000270e+01


==> data/cg/large-cs/lp-curve/svm-cs-3.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.428034000000000248e+01
2.999999999999999889e-02,5.420125999999999777e+01
3.500000000000000333e-02,5.420125999999999777e+01
4.000000000000000083e-02,5.420125999999999777e+01
4.499999999999999833e-02,5.414269999999999783e+01
5.000000000000000278e-02,5.414269999999999783e+01
5.500000000000000028e-02,5.378036000000000172e+01
5.999999999999999778e-02,5.318166999999999689e+01
6.500000000000000222e-02,5.256363000000000341e+01
7.000000000000000666e-02,5.221352999999999867e+01
7.499999999999999722e-02,5.220853000000000321e+01
8.000000000000000167e-02,5.217495999999999867e+01
8.500000000000000611e-02,5.217495999999999867e+01
8.999999999999999667e-02,5.217495999999999867e+01
9.500000000000000111e-02,5.204151999999999845e+01
1.000000000000000056e-01,5.165106000000000108e+01
1.049999999999999961e-01,5.165106000000000108e+01
1.100000000000000006e-01,5.165106000000000108e+01
1.150000000000000050e-01,5.130017999999999745e+01
1.199999999999999956e-01,5.114148999999999745e+01
1.250000000000000000e-01,5.107578000000000173e+01
1.300000000000000044e-01,5.107159000000000049e+01
1.350000000000000089e-01,5.106007999999999925e+01
1.400000000000000133e-01,5.089101999999999748e+01
1.449999999999999900e-01,5.079428999999999661e+01
1.499999999999999944e-01,5.079097999999999757e+01
1.549999999999999989e-01,5.078023999999999916e+01
1.600000000000000033e-01,5.073214000000000112e+01
1.650000000000000078e-01,5.049083000000000254e+01
1.700000000000000122e-01,5.044923000000000002e+01
1.749999999999999889e-01,5.035533999999999821e+01
1.799999999999999933e-01,5.034566999999999837e+01
1.849999999999999978e-01,5.032253999999999650e+01
1.900000000000000022e-01,5.020662000000000091e+01
1.950000000000000067e-01,5.018287000000000120e+01
2.000000000000000111e-01,5.017101000000000255e+01
2.049999999999999878e-01,5.016488999999999976e+01
2.099999999999999922e-01,5.016488999999999976e+01
2.149999999999999967e-01,5.008464000000000027e+01
2.200000000000000011e-01,5.002268000000000114e+01
2.250000000000000056e-01,4.998348000000000013e+01
2.300000000000000100e-01,4.995373000000000019e+01
2.349999999999999867e-01,4.992616999999999905e+01
2.399999999999999911e-01,4.982947000000000060e+01
2.449999999999999956e-01,4.980478999999999701e+01
2.500000000000000000e-01,4.976187999999999789e+01
2.550000000000000044e-01,4.974990999999999985e+01
2.600000000000000089e-01,4.974990999999999985e+01
2.650000000000000133e-01,4.974358000000000146e+01
2.700000000000000178e-01,4.973848999999999876e+01
2.750000000000000222e-01,4.965496000000000265e+01
2.800000000000000266e-01,4.961993999999999971e+01
2.849999999999999756e-01,4.960376000000000118e+01
2.899999999999999800e-01,4.953218999999999994e+01
2.949999999999999845e-01,4.950547999999999860e+01
2.999999999999999889e-01,4.947491000000000128e+01
3.049999999999999933e-01,4.947491000000000128e+01
3.099999999999999978e-01,4.947491000000000128e+01
3.150000000000000022e-01,4.947015999999999991e+01
3.200000000000000067e-01,4.946770999999999674e+01
3.250000000000000111e-01,4.932764000000000237e+01
3.300000000000000155e-01,4.905407999999999902e+01
3.350000000000000200e-01,4.849860999999999933e+01
3.400000000000000244e-01,4.834441000000000344e+01
3.449999999999999734e-01,4.825572999999999979e+01
3.499999999999999778e-01,4.822601999999999833e+01
3.549999999999999822e-01,4.821918999999999755e+01
3.599999999999999867e-01,4.821918999999999755e+01
3.649999999999999911e-01,4.820407000000000153e+01
3.699999999999999956e-01,4.820170999999999850e+01
3.750000000000000000e-01,4.819740999999999786e+01
3.800000000000000044e-01,4.818500999999999834e+01
3.850000000000000089e-01,4.818500999999999834e+01
3.900000000000000133e-01,4.818500999999999834e+01
3.950000000000000178e-01,4.813542000000000343e+01
4.000000000000000222e-01,4.805510999999999910e+01
4.050000000000000266e-01,4.791073000000000093e+01
4.099999999999999756e-01,4.775491999999999848e+01
4.149999999999999800e-01,4.722180000000000177e+01
4.199999999999999845e-01,4.696421000000000134e+01
4.249999999999999889e-01,4.695065000000000310e+01
4.299999999999999933e-01,4.694545999999999708e+01
4.349999999999999978e-01,4.694131000000000142e+01
4.400000000000000022e-01,4.692269000000000290e+01
4.450000000000000067e-01,4.690737000000000023e+01
4.500000000000000111e-01,4.690346000000000259e+01
4.550000000000000155e-01,4.687644000000000233e+01
4.600000000000000200e-01,4.681761000000000195e+01
4.650000000000000244e-01,4.680686000000000035e+01
4.699999999999999734e-01,4.678806000000000154e+01
4.749999999999999778e-01,4.677705999999999875e+01
4.799999999999999822e-01,4.677705999999999875e+01
4.849999999999999867e-01,4.677705999999999875e+01
4.899999999999999911e-01,4.676382000000000261e+01
4.949999999999999956e-01,4.676203000000000287e+01
5.000000000000000000e-01,4.675587999999999766e+01
5.050000000000000044e-01,4.675177999999999656e+01
5.100000000000000089e-01,4.675177999999999656e+01
5.150000000000000133e-01,4.673496000000000095e+01
5.200000000000000178e-01,4.670862000000000336e+01
5.250000000000000222e-01,4.668641999999999825e+01
5.300000000000000266e-01,4.668046999999999969e+01
5.350000000000000311e-01,4.666248999999999825e+01
5.400000000000000355e-01,4.665167000000000286e+01
5.450000000000000400e-01,4.663284999999999769e+01
5.500000000000000444e-01,4.662931999999999988e+01
5.550000000000000488e-01,4.662478000000000122e+01
5.600000000000000533e-01,4.661603999999999814e+01
5.649999999999999467e-01,4.661111999999999966e+01
5.699999999999999512e-01,4.660320999999999714e+01
5.749999999999999556e-01,4.659293000000000262e+01
5.799999999999999600e-01,4.622044000000000352e+01
5.849999999999999645e-01,4.608485999999999905e+01
5.899999999999999689e-01,4.600901999999999958e+01
5.949999999999999734e-01,4.599211999999999989e+01
5.999999999999999778e-01,4.598183999999999827e+01
6.049999999999999822e-01,4.597312000000000154e+01
6.099999999999999867e-01,4.597312000000000154e+01
6.149999999999999911e-01,4.596779000000000082e+01
6.199999999999999956e-01,4.596249000000000251e+01
6.250000000000000000e-01,4.596249000000000251e+01
6.300000000000000044e-01,4.595577000000000112e+01
6.350000000000000089e-01,4.594453000000000031e+01
6.400000000000000133e-01,4.592146999999999935e+01
6.450000000000000178e-01,4.590852000000000288e+01
6.500000000000000222e-01,4.589182999999999879e+01
6.550000000000000266e-01,4.588286999999999694e+01
6.600000000000000311e-01,4.587599000000000160e+01
6.650000000000000355e-01,4.586695000000000277e+01
6.700000000000000400e-01,4.586081000000000074e+01
6.750000000000000444e-01,4.585229000000000354e+01
6.800000000000000488e-01,4.584412999999999982e+01
6.850000000000000533e-01,4.584358999999999895e+01
6.899999999999999467e-01,4.584111000000000047e+01
6.949999999999999512e-01,4.583352000000000004e+01
6.999999999999999556e-01,4.582486999999999711e+01
7.049999999999999600e-01,4.565080999999999989e+01
7.099999999999999645e-01,4.547679999999999723e+01
7.149999999999999689e-01,4.531680000000000064e+01
7.199999999999999734e-01,4.515921000000000163e+01
7.249999999999999778e-01,4.515306000000000353e+01
7.299999999999999822e-01,4.514600999999999686e+01
7.349999999999999867e-01,4.514036000000000115e+01
7.399999999999999911e-01,4.513510000000000133e+01
7.449999999999999956e-01,4.512709999999999866e+01
7.500000000000000000e-01,4.511558999999999742e+01
7.550000000000000044e-01,4.510083000000000197e+01
7.600000000000000089e-01,4.509111000000000047e+01
7.650000000000000133e-01,4.508236999999999739e+01
7.700000000000000178e-01,4.507135999999999854e+01
7.750000000000000222e-01,4.506904000000000110e+01
7.800000000000000266e-01,4.506448000000000320e+01
7.850000000000000311e-01,4.506186999999999898e+01
7.900000000000000355e-01,4.505769000000000091e+01
7.950000000000000400e-01,4.505248999999999882e+01
8.000000000000000444e-01,4.504975000000000307e+01
8.050000000000000488e-01,4.504270000000000351e+01
8.100000000000000533e-01,4.503752999999999673e+01
8.149999999999999467e-01,4.503325000000000244e+01
8.199999999999999512e-01,4.503144999999999953e+01
8.249999999999999556e-01,4.502174999999999727e+01
8.299999999999999600e-01,4.501389999999999958e+01
8.349999999999999645e-01,4.501042999999999950e+01
8.399999999999999689e-01,4.478023999999999916e+01
8.449999999999999734e-01,4.468809999999999860e+01
8.499999999999999778e-01,4.463891999999999882e+01
8.549999999999999822e-01,4.463331999999999766e+01
8.599999999999999867e-01,4.463056999999999874e+01
8.649999999999999911e-01,4.462189999999999657e+01
8.699999999999999956e-01,4.460300000000000153e+01
8.750000000000000000e-01,4.460106999999999999e+01
8.800000000000000044e-01,4.459286000000000172e+01
8.850000000000000089e-01,4.459047000000000338e+01
8.900000000000000133e-01,4.458742000000000161e+01
8.950000000000000178e-01,4.458082999999999885e+01
9.000000000000000222e-01,4.457370999999999839e+01
9.050000000000000266e-01,4.456703000000000259e+01
9.100000000000000311e-01,4.456548999999999694e+01
9.150000000000000355e-01,4.456412000000000262e+01
9.200000000000000400e-01,4.456016999999999939e+01
9.250000000000000444e-01,4.456016999999999939e+01
9.300000000000000488e-01,4.455561000000000149e+01
9.350000000000000533e-01,4.455561000000000149e+01
9.399999999999999467e-01,4.454986000000000246e+01
9.449999999999999512e-01,4.454722999999999900e+01
9.499999999999999556e-01,4.454722999999999900e+01
9.549999999999999600e-01,4.453858000000000317e+01
9.599999999999999645e-01,4.453327000000000169e+01
9.649999999999999689e-01,4.452637000000000000e+01
9.699999999999999734e-01,4.451664999999999850e+01
9.749999999999999778e-01,4.451037000000000177e+01
9.799999999999999822e-01,4.449770999999999788e+01
9.849999999999999867e-01,4.448960999999999899e+01
9.899999999999999911e-01,4.448960999999999899e+01
9.949999999999999956e-01,4.448629999999999995e+01
1.000000000000000000e+00,4.448490999999999929e+01
1.004999999999999893e+00,4.448490999999999929e+01
1.010000000000000009e+00,4.442524000000000228e+01
1.014999999999999902e+00,4.442524000000000228e+01
1.020000000000000018e+00,4.431620000000000203e+01
1.024999999999999911e+00,4.415223999999999904e+01
1.030000000000000027e+00,4.414679000000000286e+01
1.034999999999999920e+00,4.403591000000000122e+01
1.040000000000000036e+00,4.403029000000000082e+01
1.044999999999999929e+00,4.402573000000000292e+01
1.050000000000000044e+00,4.402071999999999719e+01
1.054999999999999938e+00,4.402071999999999719e+01
1.060000000000000053e+00,4.402071999999999719e+01
1.064999999999999947e+00,4.401753999999999678e+01
1.070000000000000062e+00,4.401570999999999856e+01
1.074999999999999956e+00,4.401473000000000013e+01
1.080000000000000071e+00,4.401084000000000174e+01
1.084999999999999964e+00,4.400842999999999705e+01
1.090000000000000080e+00,4.400549999999999784e+01
1.094999999999999973e+00,4.399584000000000117e+01
1.100000000000000089e+00,4.398816999999999666e+01
1.104999999999999982e+00,4.397928999999999888e+01
1.110000000000000098e+00,4.385211999999999932e+01
1.114999999999999991e+00,4.378674000000000177e+01
1.120000000000000107e+00,4.372097000000000122e+01
1.125000000000000000e+00,4.371983000000000175e+01
1.129999999999999893e+00,4.371721999999999753e+01
1.135000000000000009e+00,4.371533999999999764e+01
1.139999999999999902e+00,4.371533999999999764e+01
1.145000000000000018e+00,4.371379000000000303e+01
1.149999999999999911e+00,4.371068000000000353e+01
1.155000000000000027e+00,4.371068000000000353e+01
1.159999999999999920e+00,4.371068000000000353e+01
1.165000000000000036e+00,4.370971999999999724e+01
1.169999999999999929e+00,4.370747999999999678e+01
1.175000000000000044e+00,4.370559000000000083e+01
1.179999999999999938e+00,4.370033000000000101e+01
1.185000000000000053e+00,4.369787999999999784e+01
1.189999999999999947e+00,4.369234999999999758e+01
1.195000000000000062e+00,4.368824999999999648e+01
1.199999999999999956e+00,4.368466000000000093e+01
1.205000000000000071e+00,4.367971000000000004e+01
1.209999999999999964e+00,4.367804999999999893e+01
1.215000000000000080e+00,4.366720000000000113e+01
1.219999999999999973e+00,4.366375000000000028e+01
1.225000000000000089e+00,4.365986999999999796e+01
1.229999999999999982e+00,4.365908999999999907e+01
1.235000000000000098e+00,4.365664999999999907e+01
1.239999999999999991e+00,4.365664999999999907e+01
1.245000000000000107e+00,4.365543000000000262e+01
1.250000000000000000e+00,4.365393999999999863e+01
1.254999999999999893e+00,4.364853999999999701e+01
1.260000000000000009e+00,4.364618999999999716e+01
1.264999999999999902e+00,4.364367000000000019e+01
1.270000000000000018e+00,4.363924999999999699e+01
1.274999999999999911e+00,4.363573000000000235e+01
1.280000000000000027e+00,4.363291999999999859e+01
1.284999999999999920e+00,4.363291999999999859e+01
1.290000000000000036e+00,4.362919000000000125e+01
1.294999999999999929e+00,4.362848000000000326e+01
1.300000000000000044e+00,4.362848000000000326e+01
1.304999999999999938e+00,4.362707000000000335e+01
1.310000000000000053e+00,4.362510999999999939e+01
1.314999999999999947e+00,4.362310999999999694e+01
1.320000000000000062e+00,4.362095999999999663e+01
1.324999999999999956e+00,4.358408000000000015e+01
1.330000000000000071e+00,4.358160000000000167e+01
1.334999999999999964e+00,4.357883999999999958e+01
1.340000000000000080e+00,4.352935000000000088e+01
1.344999999999999973e+00,4.348749999999999716e+01
1.350000000000000089e+00,4.340646000000000271e+01
1.354999999999999982e+00,4.332374000000000080e+01
1.360000000000000098e+00,4.332374000000000080e+01
1.364999999999999991e+00,4.328103000000000122e+01
1.370000000000000107e+00,4.328103000000000122e+01
1.375000000000000000e+00,4.327781999999999840e+01
1.379999999999999893e+00,4.327727000000000146e+01
1.385000000000000009e+00,4.327727000000000146e+01
1.389999999999999902e+00,4.327570999999999657e+01
1.395000000000000018e+00,4.323102999999999696e+01
1.399999999999999911e+00,4.314325999999999794e+01
1.405000000000000027e+00,4.312198999999999671e+01
1.409999999999999920e+00,4.309882000000000346e+01
1.415000000000000036e+00,4.309723000000000326e+01
1.419999999999999929e+00,4.309281000000000006e+01
1.425000000000000044e+00,4.309138000000000090e+01
1.429999999999999938e+00,4.309049999999999869e+01
1.435000000000000053e+00,4.308633999999999986e+01
1.439999999999999947e+00,4.273830000000000240e+01
1.445000000000000062e+00,4.273830000000000240e+01
1.449999999999999956e+00,4.273604999999999876e+01
1.455000000000000071e+00,4.273434999999999917e+01
1.459999999999999964e+00,4.272997999999999763e+01
1.465000000000000080e+00,4.272388999999999726e+01
1.469999999999999973e+00,4.271981999999999857e+01
1.475000000000000089e+00,4.271753999999999962e+01
1.479999999999999982e+00,4.271455000000000268e+01
1.485000000000000098e+00,4.271401000000000181e+01
1.489999999999999991e+00,4.271202000000000254e+01
1.495000000000000107e+00,4.271202000000000254e+01
1.500000000000000000e+00,4.270893999999999835e+01
1.504999999999999893e+00,4.270593999999999824e+01
1.510000000000000009e+00,4.270593999999999824e+01
1.514999999999999902e+00,4.270327000000000339e+01
1.520000000000000018e+00,4.270186999999999955e+01
1.524999999999999911e+00,4.269926999999999850e+01
1.530000000000000027e+00,4.269785999999999859e+01
1.534999999999999920e+00,4.269785999999999859e+01
1.540000000000000036e+00,4.269785999999999859e+01
1.544999999999999929e+00,4.269481999999999999e+01
1.550000000000000044e+00,4.269277999999999906e+01
1.554999999999999938e+00,4.269140000000000157e+01
1.560000000000000053e+00,4.269140000000000157e+01
1.564999999999999947e+00,4.269004000000000332e+01
1.570000000000000062e+00,4.268757999999999697e+01
1.574999999999999956e+00,4.268567999999999785e+01
1.580000000000000071e+00,4.268368000000000251e+01
1.584999999999999964e+00,4.268023999999999774e+01
1.590000000000000080e+00,4.267661999999999978e+01
1.594999999999999973e+00,4.266926999999999737e+01
1.600000000000000089e+00,4.266543999999999670e+01
1.604999999999999982e+00,4.266293000000000291e+01
1.610000000000000098e+00,4.265925000000000011e+01
1.614999999999999991e+00,4.265829999999999700e+01
1.620000000000000107e+00,4.265699999999999648e+01
1.625000000000000000e+00,4.229296999999999684e+01
1.629999999999999893e+00,4.229166000000000025e+01
1.635000000000000009e+00,4.229120999999999952e+01
1.639999999999999902e+00,4.229010999999999854e+01
1.645000000000000018e+00,4.228903999999999996e+01
1.649999999999999911e+00,4.228764999999999930e+01
1.655000000000000027e+00,4.226044999999999874e+01
1.659999999999999920e+00,4.225990999999999786e+01
1.665000000000000036e+00,4.225914000000000215e+01
1.669999999999999929e+00,4.223147000000000162e+01
1.675000000000000044e+00,4.191241999999999734e+01
1.679999999999999938e+00,4.185737999999999914e+01
1.685000000000000053e+00,4.185641999999999996e+01
1.689999999999999947e+00,4.177998000000000189e+01
1.695000000000000062e+00,4.139939999999999998e+01
1.699999999999999956e+00,4.134190999999999860e+01
1.705000000000000071e+00,4.131181999999999732e+01
1.709999999999999964e+00,4.129637999999999920e+01
1.715000000000000080e+00,4.129491000000000156e+01
1.719999999999999973e+00,4.127996000000000265e+01
1.725000000000000089e+00,4.127595000000000169e+01
1.729999999999999982e+00,4.127078000000000202e+01
1.735000000000000098e+00,4.096677999999999997e+01
1.739999999999999991e+00,4.096345000000000169e+01
1.745000000000000107e+00,4.096018000000000114e+01
1.750000000000000000e+00,4.095938999999999908e+01
1.754999999999999893e+00,4.095895000000000152e+01
1.760000000000000009e+00,4.095855000000000246e+01
1.764999999999999902e+00,4.095448999999999984e+01
1.770000000000000018e+00,4.059837000000000273e+01
1.774999999999999911e+00,4.059837000000000273e+01
1.780000000000000027e+00,4.059624000000000166e+01
1.784999999999999920e+00,4.059510000000000218e+01
1.790000000000000036e+00,4.059470999999999918e+01
1.794999999999999929e+00,4.059382000000000090e+01
1.800000000000000044e+00,4.059344999999999715e+01
1.804999999999999938e+00,4.059188999999999936e+01
1.810000000000000053e+00,4.059055000000000035e+01
1.814999999999999947e+00,4.059055000000000035e+01
1.820000000000000062e+00,4.059055000000000035e+01
1.824999999999999956e+00,4.058926000000000300e+01
1.830000000000000071e+00,4.058756000000000341e+01
1.834999999999999964e+00,4.058689999999999998e+01
1.840000000000000080e+00,4.058426999999999651e+01
1.844999999999999973e+00,4.058290999999999826e+01
1.850000000000000089e+00,4.058042999999999978e+01
1.854999999999999982e+00,4.057777000000000100e+01
1.860000000000000098e+00,4.057421999999999684e+01
1.864999999999999991e+00,4.056933000000000078e+01
1.870000000000000107e+00,4.056631999999999749e+01
1.875000000000000000e+00,4.056512000000000029e+01
1.879999999999999893e+00,4.056423000000000201e+01
1.885000000000000009e+00,4.056224999999999881e+01
1.889999999999999902e+00,4.056224999999999881e+01
1.895000000000000018e+00,4.056058000000000163e+01
1.899999999999999911e+00,4.055937999999999732e+01
1.905000000000000027e+00,4.055937999999999732e+01
1.909999999999999920e+00,4.055841000000000207e+01
1.915000000000000036e+00,4.055722000000000094e+01
1.919999999999999929e+00,4.055664000000000158e+01
1.925000000000000044e+00,4.023429000000000144e+01
1.929999999999999938e+00,4.023284000000000304e+01
1.935000000000000053e+00,4.023156000000000176e+01
1.939999999999999947e+00,4.023109000000000179e+01
1.945000000000000062e+00,4.022896000000000072e+01
1.949999999999999956e+00,4.022823999999999955e+01
1.955000000000000071e+00,4.022720000000000340e+01
1.959999999999999964e+00,4.022610000000000241e+01
1.965000000000000080e+00,4.022422999999999860e+01
1.969999999999999973e+00,3.990102000000000260e+01
1.975000000000000089e+00,3.989999999999999858e+01
1.979999999999999982e+00,3.989826999999999657e+01
1.985000000000000098e+00,3.989780999999999977e+01
1.989999999999999991e+00,3.987742999999999682e+01
1.995000000000000107e+00,3.987590999999999752e+01
2.000000000000000000e+00,3.985202000000000311e+01
2.004999999999999893e+00,3.981971000000000060e+01
2.009999999999999787e+00,3.979415999999999798e+01
2.015000000000000124e+00,3.973651000000000266e+01
2.020000000000000018e+00,3.973615999999999815e+01
2.024999999999999911e+00,3.967257000000000033e+01
2.029999999999999805e+00,3.967199000000000098e+01
2.035000000000000142e+00,3.966810999999999865e+01
2.040000000000000036e+00,3.964914999999999878e+01
2.044999999999999929e+00,3.964699999999999847e+01
2.049999999999999822e+00,3.964576999999999884e+01
2.055000000000000160e+00,3.964462000000000330e+01
2.060000000000000053e+00,3.964401999999999759e+01
2.064999999999999947e+00,3.964278999999999797e+01
2.069999999999999840e+00,3.964197000000000060e+01
2.075000000000000178e+00,3.964150999999999669e+01
2.080000000000000071e+00,3.964126000000000261e+01
2.084999999999999964e+00,3.964126000000000261e+01
2.089999999999999858e+00,3.964126000000000261e+01
2.095000000000000195e+00,3.964079999999999870e+01
2.100000000000000089e+00,3.963833999999999946e+01
2.104999999999999982e+00,3.963833999999999946e+01
2.109999999999999876e+00,3.963810999999999751e+01
2.115000000000000213e+00,3.963696999999999804e+01
2.120000000000000107e+00,3.963456000000000046e+01
2.125000000000000000e+00,3.963430999999999926e+01
2.129999999999999893e+00,3.963430999999999926e+01
2.134999999999999787e+00,3.963376999999999839e+01
2.140000000000000124e+00,3.963047999999999860e+01
2.145000000000000018e+00,3.962640999999999991e+01
2.149999999999999911e+00,3.962389000000000294e+01
2.154999999999999805e+00,3.962082999999999799e+01
2.160000000000000142e+00,3.962028000000000105e+01
2.165000000000000036e+00,3.961836999999999875e+01
2.169999999999999929e+00,3.961695999999999884e+01
2.174999999999999822e+00,3.961695999999999884e+01
2.180000000000000160e+00,3.961695999999999884e+01
2.185000000000000053e+00,3.961496999999999957e+01
2.189999999999999947e+00,3.961475000000000080e+01
2.194999999999999840e+00,3.961401999999999646e+01
2.200000000000000178e+00,3.961352999999999724e+01
2.205000000000000071e+00,3.961296000000000106e+01
2.209999999999999964e+00,3.961213000000000051e+01
2.214999999999999858e+00,3.961111999999999966e+01
2.220000000000000195e+00,3.961012999999999806e+01
2.225000000000000089e+00,3.961012999999999806e+01
2.229999999999999982e+00,3.960970999999999975e+01
2.234999999999999876e+00,3.960970999999999975e+01
2.240000000000000213e+00,3.960779999999999745e+01
2.245000000000000107e+00,3.960567000000000348e+01
2.250000000000000000e+00,3.960567000000000348e+01
2.254999999999999893e+00,3.960365999999999786e+01
2.259999999999999787e+00,3.960257000000000005e+01
2.265000000000000124e+00,3.960175000000000267e+01
2.270000000000000018e+00,3.960023000000000337e+01
2.274999999999999911e+00,3.959973999999999705e+01
2.279999999999999805e+00,3.959875000000000256e+01
2.285000000000000142e+00,3.959821000000000168e+01
2.290000000000000036e+00,3.959604000000000212e+01
2.294999999999999929e+00,3.959450999999999965e+01
2.299999999999999822e+00,3.959304999999999808e+01
2.305000000000000160e+00,3.958180999999999727e+01
2.310000000000000053e+00,3.956573000000000206e+01
2.314999999999999947e+00,3.955599999999999739e+01
2.319999999999999840e+00,3.953927000000000191e+01
2.325000000000000178e+00,3.953215000000000146e+01
2.330000000000000071e+00,3.952965999999999980e+01
2.334999999999999964e+00,3.950815999999999661e+01
2.339999999999999858e+00,3.950717000000000212e+01
2.345000000000000195e+00,3.950607000000000113e+01
2.350000000000000089e+00,3.948975000000000080e+01
2.354999999999999982e+00,3.947218999999999767e+01
2.359999999999999876e+00,3.947218999999999767e+01
2.365000000000000213e+00,3.945671000000000106e+01
2.370000000000000107e+00,3.942891000000000190e+01
2.375000000000000000e+00,3.941488999999999976e+01
2.379999999999999893e+00,3.941488999999999976e+01
2.384999999999999787e+00,3.941382000000000119e+01
2.390000000000000124e+00,3.941355999999999682e+01
2.395000000000000018e+00,3.939896000000000242e+01
2.399999999999999911e+00,3.939813999999999794e+01
2.404999999999999805e+00,3.939813999999999794e+01
2.410000000000000142e+00,3.939786999999999750e+01
2.415000000000000036e+00,3.939708999999999861e+01
2.419999999999999929e+00,3.939674000000000120e+01
2.424999999999999822e+00,3.939594999999999914e+01
2.430000000000000160e+00,3.939372000000000185e+01
2.435000000000000053e+00,3.939372000000000185e+01
2.439999999999999947e+00,3.939296000000000220e+01
2.444999999999999840e+00,3.939077999999999946e+01
2.450000000000000178e+00,3.938841000000000037e+01
2.455000000000000071e+00,3.938651000000000124e+01
2.459999999999999964e+00,3.938331999999999766e+01
2.464999999999999858e+00,3.938268000000000058e+01
2.470000000000000195e+00,3.937980000000000302e+01
2.475000000000000089e+00,3.937812000000000268e+01
2.479999999999999982e+00,3.937720999999999805e+01
2.484999999999999876e+00,3.937554999999999694e+01
2.490000000000000213e+00,3.937474000000000274e+01
2.495000000000000107e+00,3.937453000000000003e+01
2.500000000000000000e+00,3.937453000000000003e+01
2.504999999999999893e+00,3.937353999999999843e+01
2.509999999999999787e+00,3.937328999999999724e+01
2.515000000000000124e+00,3.937313999999999936e+01
2.520000000000000018e+00,3.937313999999999936e+01
2.524999999999999911e+00,3.937241999999999820e+01
2.529999999999999805e+00,3.937154999999999916e+01
2.535000000000000142e+00,3.937075999999999709e+01
2.540000000000000036e+00,3.937075999999999709e+01
2.544999999999999929e+00,3.937062999999999846e+01
2.549999999999999822e+00,3.936914999999999765e+01
2.555000000000000160e+00,3.936865999999999843e+01
2.560000000000000053e+00,3.936791000000000196e+01
2.564999999999999947e+00,3.936677999999999855e+01
2.569999999999999840e+00,3.936585000000000178e+01
2.575000000000000178e+00,3.936482999999999777e+01
2.580000000000000071e+00,3.936393999999999949e+01
2.584999999999999964e+00,3.936393999999999949e+01
2.589999999999999858e+00,3.936131000000000313e+01
2.595000000000000195e+00,3.936115000000000208e+01
2.600000000000000089e+00,3.936023999999999745e+01
2.604999999999999982e+00,3.935898999999999859e+01
2.609999999999999876e+00,3.935685999999999751e+01
2.615000000000000213e+00,3.935526000000000124e+01
2.620000000000000107e+00,3.934792000000000201e+01
2.625000000000000000e+00,3.923002000000000322e+01
2.629999999999999893e+00,3.922305000000000064e+01
2.634999999999999787e+00,3.921578999999999837e+01
2.640000000000000124e+00,3.920483999999999725e+01
2.645000000000000018e+00,3.920434000000000196e+01
2.649999999999999911e+00,3.920219999999999771e+01
2.654999999999999805e+00,3.920145999999999731e+01
2.660000000000000142e+00,3.919534999999999769e+01
2.665000000000000036e+00,3.919427999999999912e+01
2.669999999999999929e+00,3.919373000000000218e+01
2.674999999999999822e+00,3.919350000000000023e+01
2.680000000000000160e+00,3.919243999999999772e+01
2.685000000000000053e+00,3.919181999999999988e+01
2.689999999999999947e+00,3.919113999999999720e+01
2.694999999999999840e+00,3.919008999999999787e+01
2.700000000000000178e+00,3.918023999999999774e+01
2.705000000000000071e+00,3.918023999999999774e+01
2.709999999999999964e+00,3.917886000000000024e+01
2.714999999999999858e+00,3.916805999999999699e+01
2.720000000000000195e+00,3.915594999999999715e+01
2.725000000000000089e+00,3.915594999999999715e+01
2.729999999999999982e+00,3.915550999999999959e+01
2.734999999999999876e+00,3.913662000000000063e+01
2.740000000000000213e+00,3.904431000000000296e+01
2.745000000000000107e+00,3.903634999999999877e+01
2.750000000000000000e+00,3.903551000000000215e+01
2.754999999999999893e+00,3.903350999999999971e+01
2.759999999999999787e+00,3.903291999999999717e+01
2.765000000000000124e+00,3.903043000000000262e+01
2.770000000000000018e+00,3.901738000000000284e+01
2.774999999999999911e+00,3.901597000000000293e+01
2.779999999999999805e+00,3.901216999999999757e+01
2.785000000000000142e+00,3.901171000000000078e+01
2.790000000000000036e+00,3.901113000000000142e+01
2.794999999999999929e+00,3.900824999999999676e+01
2.799999999999999822e+00,3.900665000000000049e+01
2.805000000000000160e+00,3.892768000000000228e+01
2.810000000000000053e+00,3.892502000000000351e+01
2.814999999999999947e+00,3.892495000000000260e+01
2.819999999999999840e+00,3.892428000000000310e+01
2.825000000000000178e+00,3.892349000000000103e+01
2.830000000000000071e+00,3.892258999999999958e+01
2.834999999999999964e+00,3.892258999999999958e+01
2.839999999999999858e+00,3.892251000000000261e+01
2.845000000000000195e+00,3.892240999999999929e+01
2.850000000000000089e+00,3.892197999999999780e+01
2.854999999999999982e+00,3.892164999999999964e+01
2.859999999999999876e+00,3.892148999999999859e+01
2.865000000000000213e+00,3.892148999999999859e+01
2.870000000000000107e+00,3.892094999999999771e+01
2.875000000000000000e+00,3.883138000000000289e+01
2.879999999999999893e+00,3.876348999999999734e+01
2.884999999999999787e+00,3.876259000000000299e+01
2.890000000000000124e+00,3.876194999999999879e+01
2.895000000000000018e+00,3.876183000000000334e+01
2.899999999999999911e+00,3.876071000000000311e+01
2.904999999999999805e+00,3.876001000000000118e+01
2.910000000000000142e+00,3.875968999999999909e+01
2.915000000000000036e+00,3.875880000000000081e+01
2.919999999999999929e+00,3.875820999999999827e+01
2.924999999999999822e+00,3.875600000000000023e+01
2.930000000000000160e+00,3.875600000000000023e+01
2.935000000000000053e+00,3.875444999999999851e+01
2.939999999999999947e+00,3.875182999999999822e+01
2.944999999999999840e+00,3.874898000000000309e+01
2.950000000000000178e+00,3.874699999999999989e+01
2.955000000000000071e+00,3.874282000000000181e+01
2.959999999999999964e+00,3.873490000000000322e+01
2.964999999999999858e+00,3.873221999999999809e+01
2.970000000000000195e+00,3.871898999999999802e+01
2.975000000000000089e+00,3.871549000000000262e+01
2.979999999999999982e+00,3.871549000000000262e+01
2.984999999999999876e+00,3.871251999999999782e+01
2.990000000000000213e+00,3.863434999999999775e+01
2.995000000000000107e+00,3.855678999999999945e+01
3.000000000000000000e+00,3.855563999999999680e+01
3.004999999999999893e+00,3.855563999999999680e+01
3.009999999999999787e+00,3.855498000000000047e+01
3.015000000000000124e+00,3.855471000000000004e+01
3.020000000000000018e+00,3.855433000000000021e+01
3.024999999999999911e+00,3.855384999999999707e+01
3.029999999999999805e+00,3.855319000000000074e+01
3.035000000000000142e+00,3.855272000000000077e+01
3.040000000000000036e+00,3.855252000000000123e+01
3.044999999999999929e+00,3.855241000000000184e+01
3.049999999999999822e+00,3.855133000000000010e+01
3.055000000000000160e+00,3.855098999999999876e+01
3.060000000000000053e+00,3.855073000000000150e+01
3.064999999999999947e+00,3.854981000000000080e+01
3.069999999999999840e+00,3.854440999999999917e+01
3.075000000000000178e+00,3.854339999999999833e+01
3.080000000000000071e+00,3.854339999999999833e+01
3.084999999999999964e+00,3.854332999999999743e+01
3.089999999999999858e+00,3.853840000000000288e+01
3.095000000000000195e+00,3.853643999999999892e+01
3.100000000000000089e+00,3.853018999999999750e+01
3.104999999999999982e+00,3.851780000000000115e+01
3.109999999999999876e+00,3.851563000000000159e+01
3.115000000000000213e+00,3.850544000000000011e+01
3.120000000000000107e+00,3.849810999999999694e+01
3.125000000000000000e+00,3.849766000000000332e+01
3.129999999999999893e+00,3.849766000000000332e+01
3.134999999999999787e+00,3.849564000000000163e+01
3.140000000000000124e+00,3.849479999999999791e+01
3.145000000000000018e+00,3.848734999999999928e+01
3.149999999999999911e+00,3.848642000000000252e+01
3.154999999999999805e+00,3.848387999999999920e+01
3.160000000000000142e+00,3.848387999999999920e+01
3.165000000000000036e+00,3.848335999999999757e+01
3.169999999999999929e+00,3.848293999999999926e+01
3.174999999999999822e+00,3.848241000000000156e+01
3.180000000000000160e+00,3.848226999999999975e+01
3.185000000000000053e+00,3.848167000000000115e+01
3.189999999999999947e+00,3.848107000000000255e+01
3.194999999999999840e+00,3.848058999999999941e+01
3.200000000000000178e+00,3.848008000000000095e+01
3.205000000000000071e+00,3.839773000000000280e+01
3.209999999999999964e+00,3.839773000000000280e+01
3.214999999999999858e+00,3.839717999999999876e+01
3.220000000000000195e+00,3.839679999999999893e+01
3.225000000000000089e+00,3.839587999999999823e+01
3.229999999999999982e+00,3.839587999999999823e+01
3.234999999999999876e+00,3.839520999999999873e+01
3.240000000000000213e+00,3.839508000000000010e+01
3.245000000000000107e+00,3.839356999999999687e+01
3.250000000000000000e+00,3.839356999999999687e+01
3.254999999999999893e+00,3.839356999999999687e+01
3.259999999999999787e+00,3.839298000000000144e+01
3.265000000000000124e+00,3.839101999999999748e+01
3.270000000000000018e+00,3.839101999999999748e+01
3.274999999999999911e+00,3.839009999999999678e+01
3.279999999999999805e+00,3.838940000000000197e+01
3.285000000000000142e+00,3.838745000000000118e+01
3.290000000000000036e+00,3.838412999999999897e+01
3.294999999999999929e+00,3.837559000000000253e+01
3.299999999999999822e+00,3.837013000000000318e+01
3.305000000000000160e+00,3.836332000000000164e+01
3.310000000000000053e+00,3.835423999999999722e+01
3.314999999999999947e+00,3.835381999999999891e+01
3.319999999999999840e+00,3.835063999999999851e+01
3.325000000000000178e+00,3.834526999999999930e+01
3.330000000000000071e+00,3.834445999999999799e+01
3.334999999999999964e+00,3.834387000000000256e+01
3.339999999999999858e+00,3.834371999999999758e+01
3.345000000000000195e+00,3.834277000000000157e+01
3.350000000000000089e+00,3.834277000000000157e+01
3.354999999999999982e+00,3.834250999999999721e+01
3.359999999999999876e+00,3.834194000000000102e+01
3.365000000000000213e+00,3.834093000000000018e+01
3.370000000000000107e+00,3.834093000000000018e+01
3.375000000000000000e+00,3.834076999999999913e+01
3.379999999999999893e+00,3.834017000000000053e+01
3.384999999999999787e+00,3.833991999999999933e+01
3.390000000000000124e+00,3.833991999999999933e+01
3.395000000000000018e+00,3.833991999999999933e+01
3.399999999999999911e+00,3.833887000000000000e+01
3.404999999999999805e+00,3.833843999999999852e+01
3.410000000000000142e+00,3.833809999999999718e+01
3.415000000000000036e+00,3.833800000000000097e+01
3.419999999999999929e+00,3.833787999999999840e+01
3.424999999999999822e+00,3.833771999999999736e+01
3.430000000000000160e+00,3.833740999999999843e+01
3.435000000000000053e+00,3.833702000000000254e+01
3.439999999999999947e+00,3.833657999999999788e+01
3.444999999999999840e+00,3.833341999999999672e+01
3.450000000000000178e+00,3.832836999999999961e+01
3.455000000000000071e+00,3.832806999999999675e+01
3.459999999999999964e+00,3.832583999999999946e+01
3.464999999999999858e+00,3.832300000000000040e+01
3.470000000000000195e+00,3.831812999999999647e+01
3.475000000000000089e+00,3.831611999999999796e+01
3.479999999999999982e+00,3.831146999999999991e+01
3.484999999999999876e+00,3.830949999999999989e+01
3.490000000000000213e+00,3.830642000000000280e+01
3.495000000000000107e+00,3.829542000000000002e+01
3.500000000000000000e+00,3.828858000000000317e+01
3.504999999999999893e+00,3.828459999999999752e+01
3.509999999999999787e+00,3.828421999999999770e+01
3.515000000000000124e+00,3.828412000000000148e+01
3.520000000000000018e+00,3.828358999999999668e+01
3.524999999999999911e+00,3.828329999999999700e+01
3.529999999999999805e+00,3.828251999999999811e+01
3.535000000000000142e+00,3.827796000000000021e+01
3.540000000000000036e+00,3.827779000000000309e+01
3.544999999999999929e+00,3.827779000000000309e+01
3.549999999999999822e+00,3.827772999999999826e+01
3.555000000000000160e+00,3.827772999999999826e+01
3.560000000000000053e+00,3.827729000000000070e+01
3.564999999999999947e+00,3.827705999999999875e+01
3.569999999999999840e+00,3.827564000000000277e+01
3.575000000000000178e+00,3.827515999999999963e+01
3.580000000000000071e+00,3.827515999999999963e+01
3.584999999999999964e+00,3.827479000000000298e+01
3.589999999999999858e+00,3.827367000000000274e+01
3.595000000000000195e+00,3.827367000000000274e+01
3.600000000000000089e+00,3.827360000000000184e+01
3.604999999999999982e+00,3.827360000000000184e+01
3.609999999999999876e+00,3.827329999999999899e+01
3.615000000000000213e+00,3.827295000000000158e+01
3.620000000000000107e+00,3.827159000000000333e+01
3.625000000000000000e+00,3.826908999999999850e+01
3.629999999999999893e+00,3.826892999999999745e+01
3.634999999999999787e+00,3.826874999999999716e+01
3.640000000000000124e+00,3.826371000000000322e+01
3.645000000000000018e+00,3.826333000000000339e+01
3.649999999999999911e+00,3.825762999999999892e+01
3.654999999999999805e+00,3.824884999999999735e+01
3.660000000000000142e+00,3.824605999999999995e+01
3.665000000000000036e+00,3.823436999999999841e+01
3.669999999999999929e+00,3.823190000000000310e+01
3.674999999999999822e+00,3.822881000000000284e+01
3.680000000000000160e+00,3.822585000000000122e+01
3.685000000000000053e+00,3.822541999999999973e+01
3.689999999999999947e+00,3.822525999999999868e+01
3.694999999999999840e+00,3.822487000000000279e+01
3.700000000000000178e+00,3.822386000000000195e+01
3.705000000000000071e+00,3.821884000000000015e+01
3.709999999999999964e+00,3.821871000000000151e+01
3.714999999999999858e+00,3.821791999999999945e+01
3.720000000000000195e+00,3.821761000000000053e+01
3.725000000000000089e+00,3.821761000000000053e+01
3.729999999999999982e+00,3.821750999999999721e+01
3.734999999999999876e+00,3.821750999999999721e+01
3.740000000000000213e+00,3.821735999999999933e+01
3.745000000000000107e+00,3.821735999999999933e+01
3.750000000000000000e+00,3.821688000000000329e+01
3.754999999999999893e+00,3.821596000000000259e+01
3.759999999999999787e+00,3.821547999999999945e+01
3.765000000000000124e+00,3.821524999999999750e+01
3.770000000000000018e+00,3.821428999999999832e+01
3.774999999999999911e+00,3.821414999999999651e+01
3.779999999999999805e+00,3.821329000000000065e+01
3.785000000000000142e+00,3.821320000000000050e+01
3.790000000000000036e+00,3.821320000000000050e+01
3.794999999999999929e+00,3.821283999999999992e+01
3.799999999999999822e+00,3.821247999999999934e+01
3.805000000000000160e+00,3.820976000000000283e+01
3.810000000000000053e+00,3.820942000000000149e+01
3.814999999999999947e+00,3.820931999999999817e+01
3.819999999999999840e+00,3.820873999999999882e+01
3.825000000000000178e+00,3.820391999999999655e+01
3.830000000000000071e+00,3.820380000000000109e+01
3.834999999999999964e+00,3.820315999999999690e+01
3.839999999999999858e+00,3.820022999999999769e+01
3.845000000000000195e+00,3.819129000000000218e+01
3.850000000000000089e+00,3.819086999999999676e+01
3.854999999999999982e+00,3.818796999999999997e+01
3.859999999999999876e+00,3.818227999999999867e+01
3.865000000000000213e+00,3.818227999999999867e+01
3.870000000000000107e+00,3.817895999999999646e+01
3.875000000000000000e+00,3.817889000000000266e+01
3.879999999999999893e+00,3.817889000000000266e+01
3.884999999999999787e+00,3.817511999999999972e+01
3.890000000000000124e+00,3.817430999999999841e+01
3.895000000000000018e+00,3.816747999999999763e+01
3.899999999999999911e+00,3.816678999999999888e+01
3.904999999999999805e+00,3.816302999999999912e+01
3.910000000000000142e+00,3.816268000000000171e+01
3.915000000000000036e+00,3.816232000000000113e+01
3.919999999999999929e+00,3.816228999999999871e+01
3.924999999999999822e+00,3.816228999999999871e+01
3.930000000000000160e+00,3.815858000000000061e+01
3.935000000000000053e+00,3.815825000000000244e+01
3.939999999999999947e+00,3.815807000000000215e+01
3.944999999999999840e+00,3.815762999999999749e+01
3.950000000000000178e+00,3.815675000000000239e+01
3.955000000000000071e+00,3.815664000000000300e+01
3.959999999999999964e+00,3.815664000000000300e+01
3.964999999999999858e+00,3.815615999999999985e+01
3.970000000000000195e+00,3.815590000000000259e+01
3.975000000000000089e+00,3.815590000000000259e+01
3.979999999999999982e+00,3.815559999999999974e+01
3.984999999999999876e+00,3.815534999999999854e+01
3.990000000000000213e+00,3.815290999999999855e+01
3.995000000000000107e+00,3.814719999999999800e+01
4.000000000000000000e+00,3.814439999999999742e+01
4.004999999999999893e+00,3.814001999999999981e+01
4.009999999999999787e+00,3.813468999999999909e+01
4.014999999999999680e+00,3.813224999999999909e+01
4.019999999999999574e+00,3.812720999999999805e+01
4.025000000000000355e+00,3.812720999999999805e+01
4.030000000000000249e+00,3.811965000000000003e+01
4.035000000000000142e+00,3.811654999999999660e+01
4.040000000000000036e+00,3.811623999999999768e+01
4.044999999999999929e+00,3.811406000000000205e+01
4.049999999999999822e+00,3.811406000000000205e+01
4.054999999999999716e+00,3.811393999999999949e+01
4.059999999999999609e+00,3.811384999999999934e+01
4.065000000000000391e+00,3.811341000000000179e+01
4.070000000000000284e+00,3.811341000000000179e+01
4.075000000000000178e+00,3.811280000000000001e+01
4.080000000000000071e+00,3.811256999999999806e+01
4.084999999999999964e+00,3.811256999999999806e+01
4.089999999999999858e+00,3.811204000000000036e+01
4.094999999999999751e+00,3.811164999999999736e+01
4.099999999999999645e+00,3.811153000000000191e+01
4.105000000000000426e+00,3.811148000000000025e+01
4.110000000000000320e+00,3.811148000000000025e+01
4.115000000000000213e+00,3.811057000000000272e+01
4.120000000000000107e+00,3.811019000000000290e+01
4.125000000000000000e+00,3.810994999999999777e+01
4.129999999999999893e+00,3.810989000000000004e+01
4.134999999999999787e+00,3.810956000000000188e+01
4.139999999999999680e+00,3.810925999999999902e+01
4.144999999999999574e+00,3.810882999999999754e+01
4.150000000000000355e+00,3.810882999999999754e+01
4.155000000000000249e+00,3.809429000000000087e+01
4.160000000000000142e+00,3.809429000000000087e+01
4.165000000000000036e+00,3.809371000000000151e+01
4.169999999999999929e+00,3.809159999999999968e+01
4.174999999999999822e+00,3.809009999999999962e+01
4.179999999999999716e+00,3.809009999999999962e+01
4.184999999999999609e+00,3.808789000000000158e+01
4.190000000000000391e+00,3.808585000000000065e+01
4.195000000000000284e+00,3.808581000000000216e+01
4.200000000000000178e+00,3.808572999999999809e+01
4.205000000000000071e+00,3.808520000000000039e+01
4.209999999999999964e+00,3.808496000000000237e+01
4.214999999999999858e+00,3.808113999999999777e+01
4.219999999999999751e+00,3.807710999999999757e+01
4.224999999999999645e+00,3.806025000000000347e+01
4.230000000000000426e+00,3.805832000000000193e+01
4.235000000000000320e+00,3.805816999999999695e+01
4.240000000000000213e+00,3.805810000000000315e+01
4.245000000000000107e+00,3.805799999999999983e+01
4.250000000000000000e+00,3.805422000000000082e+01
4.254999999999999893e+00,3.805422000000000082e+01
4.259999999999999787e+00,3.804740000000000322e+01
4.264999999999999680e+00,3.804428000000000054e+01
4.269999999999999574e+00,3.804410000000000025e+01
4.275000000000000355e+00,3.804410000000000025e+01
4.280000000000000249e+00,3.804379999999999740e+01
4.285000000000000142e+00,3.804290999999999912e+01
4.290000000000000036e+00,3.803936000000000206e+01
4.294999999999999929e+00,3.803629999999999711e+01
4.299999999999999822e+00,3.803296000000000276e+01
4.304999999999999716e+00,3.802976000000000312e+01
4.309999999999999609e+00,3.801984000000000208e+01
4.315000000000000391e+00,3.801915999999999940e+01
4.320000000000000284e+00,3.801881000000000199e+01
4.325000000000000178e+00,3.801820000000000022e+01
4.330000000000000071e+00,3.801785000000000281e+01
4.334999999999999964e+00,3.801433000000000106e+01
4.339999999999999858e+00,3.801409000000000304e+01
4.344999999999999751e+00,3.801409000000000304e+01
4.349999999999999645e+00,3.801259999999999906e+01
4.355000000000000426e+00,3.801001999999999725e+01
4.360000000000000320e+00,3.800305000000000177e+01
4.365000000000000213e+00,3.798980999999999852e+01
4.370000000000000107e+00,3.798964999999999748e+01
4.375000000000000000e+00,3.798738000000000170e+01
4.379999999999999893e+00,3.798311999999999955e+01
4.384999999999999787e+00,3.797814999999999941e+01
4.389999999999999680e+00,3.797814999999999941e+01
4.394999999999999574e+00,3.797760999999999854e+01
4.400000000000000355e+00,3.797451000000000221e+01
4.405000000000000249e+00,3.797102000000000288e+01
4.410000000000000142e+00,3.797046999999999883e+01
4.415000000000000036e+00,3.796907000000000210e+01
4.419999999999999929e+00,3.796849000000000274e+01
4.424999999999999822e+00,3.796849000000000274e+01
4.429999999999999716e+00,3.796793999999999869e+01
4.434999999999999609e+00,3.796768999999999750e+01
4.440000000000000391e+00,3.796744000000000341e+01
4.445000000000000284e+00,3.796714999999999662e+01
4.450000000000000178e+00,3.796676999999999680e+01
4.455000000000000071e+00,3.796629999999999683e+01
4.459999999999999964e+00,3.796629999999999683e+01
4.464999999999999858e+00,3.796535999999999689e+01
4.469999999999999751e+00,3.796527999999999992e+01
4.474999999999999645e+00,3.796473000000000297e+01
4.480000000000000426e+00,3.796468000000000131e+01
4.485000000000000320e+00,3.796468000000000131e+01
4.490000000000000213e+00,3.796468000000000131e+01
4.495000000000000107e+00,3.796426999999999907e+01
4.500000000000000000e+00,3.796361999999999881e+01
4.504999999999999893e+00,3.796361999999999881e+01
4.509999999999999787e+00,3.796321999999999974e+01
4.514999999999999680e+00,3.795743999999999829e+01
4.519999999999999574e+00,3.795676000000000272e+01
4.525000000000000355e+00,3.795653000000000077e+01
4.530000000000000249e+00,3.795595999999999748e+01
4.535000000000000142e+00,3.795595999999999748e+01
4.540000000000000036e+00,3.795452000000000226e+01
4.544999999999999929e+00,3.795439999999999969e+01
4.549999999999999822e+00,3.795432999999999879e+01
4.554999999999999716e+00,3.795298999999999978e+01
4.559999999999999609e+00,3.795260999999999996e+01
4.565000000000000391e+00,3.795067999999999842e+01
4.570000000000000284e+00,3.795042999999999722e+01
4.575000000000000178e+00,3.795018000000000313e+01
4.580000000000000071e+00,3.794959999999999667e+01
4.584999999999999964e+00,3.794666000000000139e+01
4.589999999999999858e+00,3.794528999999999996e+01
4.594999999999999751e+00,3.794335000000000235e+01
4.599999999999999645e+00,3.794239999999999924e+01
4.605000000000000426e+00,3.794030999999999665e+01
4.610000000000000320e+00,3.794021999999999650e+01
4.615000000000000213e+00,3.794001999999999697e+01
4.620000000000000107e+00,3.793965000000000032e+01
4.625000000000000000e+00,3.793965000000000032e+01
4.629999999999999893e+00,3.793965000000000032e+01
4.634999999999999787e+00,3.793965000000000032e+01
4.639999999999999680e+00,3.793923999999999808e+01
4.644999999999999574e+00,3.793862000000000023e+01
4.650000000000000355e+00,3.793860000000000099e+01
4.655000000000000249e+00,3.793853000000000009e+01
4.660000000000000142e+00,3.793818000000000268e+01
4.665000000000000036e+00,3.793811000000000178e+01
4.669999999999999929e+00,3.793233000000000033e+01
4.674999999999999822e+00,3.792889999999999873e+01
4.679999999999999716e+00,3.792855000000000132e+01
4.684999999999999609e+00,3.792600000000000193e+01
4.690000000000000391e+00,3.792582999999999771e+01
4.695000000000000284e+00,3.792582999999999771e+01
4.700000000000000178e+00,3.792557000000000045e+01
4.705000000000000071e+00,3.792211999999999961e+01
4.709999999999999964e+00,3.791689999999999827e+01
4.714999999999999858e+00,3.791669000000000267e+01
4.719999999999999751e+00,3.791449999999999676e+01
4.724999999999999645e+00,3.791013000000000233e+01
4.730000000000000426e+00,3.790370000000000061e+01
4.735000000000000320e+00,3.790109999999999957e+01
4.740000000000000213e+00,3.790082999999999913e+01
4.745000000000000107e+00,3.789321000000000339e+01
4.750000000000000000e+00,3.789003999999999905e+01
4.754999999999999893e+00,3.788848000000000127e+01
4.759999999999999787e+00,3.788821999999999690e+01
4.764999999999999680e+00,3.788817000000000235e+01
4.769999999999999574e+00,3.788721000000000316e+01
4.775000000000000355e+00,3.788607999999999976e+01
4.780000000000000249e+00,3.788562999999999903e+01
4.785000000000000142e+00,3.788273999999999830e+01
4.790000000000000036e+00,3.788092999999999932e+01
4.794999999999999929e+00,3.788067999999999813e+01
4.799999999999999822e+00,3.788020000000000209e+01
4.804999999999999716e+00,3.788007000000000346e+01
4.809999999999999609e+00,3.788007000000000346e+01
4.815000000000000391e+00,3.787973000000000212e+01
4.820000000000000284e+00,3.787973000000000212e+01
4.825000000000000178e+00,3.787962000000000273e+01
4.830000000000000071e+00,3.787951999999999941e+01
4.834999999999999964e+00,3.787944999999999851e+01
4.839999999999999858e+00,3.787939999999999685e+01
4.844999999999999751e+00,3.787935000000000230e+01
4.849999999999999645e+00,3.787859999999999872e+01
4.855000000000000426e+00,3.787859999999999872e+01
4.860000000000000320e+00,3.787859999999999872e+01
4.865000000000000213e+00,3.787852999999999781e+01
4.870000000000000107e+00,3.787769000000000119e+01
4.875000000000000000e+00,3.787754999999999939e+01
4.879999999999999893e+00,3.787747000000000241e+01
4.884999999999999787e+00,3.787687999999999988e+01
4.889999999999999680e+00,3.787662999999999869e+01
4.894999999999999574e+00,3.787657999999999703e+01
4.900000000000000355e+00,3.787550999999999846e+01
4.905000000000000249e+00,3.787518000000000029e+01
4.910000000000000142e+00,3.787512000000000256e+01
4.915000000000000036e+00,3.787512000000000256e+01
4.919999999999999929e+00,3.787375999999999721e+01
4.924999999999999822e+00,3.787342000000000297e+01
4.929999999999999716e+00,3.787335000000000207e+01
4.934999999999999609e+00,3.787169000000000096e+01
4.940000000000000391e+00,3.787133999999999645e+01
4.945000000000000284e+00,3.786995999999999896e+01
4.950000000000000178e+00,3.786974000000000018e+01
4.955000000000000071e+00,3.786945000000000050e+01
4.959999999999999964e+00,3.786824000000000012e+01
4.964999999999999858e+00,3.786701999999999657e+01
4.969999999999999751e+00,3.786572999999999922e+01
4.974999999999999645e+00,3.786466000000000065e+01
4.980000000000000426e+00,3.786355999999999966e+01
4.985000000000000320e+00,3.786355999999999966e+01
4.990000000000000213e+00,3.786341999999999786e+01
4.995000000000000107e+00,3.786303000000000196e+01
5.000000000000000000e+00,3.786303000000000196e+01
5.004999999999999893e+00,3.786296999999999713e+01
5.009999999999999787e+00,3.786256000000000199e+01
5.014999999999999680e+00,3.786227999999999838e+01
5.019999999999999574e+00,3.786202999999999719e+01
5.025000000000000355e+00,3.786171000000000220e+01
5.030000000000000249e+00,3.786171000000000220e+01
5.035000000000000142e+00,3.786110999999999649e+01
5.040000000000000036e+00,3.786079000000000150e+01
5.044999999999999929e+00,3.786034999999999684e+01
5.049999999999999822e+00,3.786034999999999684e+01
5.054999999999999716e+00,3.785936999999999841e+01
5.059999999999999609e+00,3.785916999999999888e+01
5.065000000000000391e+00,3.785916999999999888e+01
5.070000000000000284e+00,3.785902000000000100e+01
5.075000000000000178e+00,3.785875999999999664e+01
5.080000000000000071e+00,3.785842000000000240e+01
5.084999999999999964e+00,3.785589000000000226e+01
5.089999999999999858e+00,3.785549000000000319e+01
5.094999999999999751e+00,3.785522000000000276e+01
5.099999999999999645e+00,3.785083999999999804e+01
5.105000000000000426e+00,3.784651999999999816e+01
5.110000000000000320e+00,3.784436999999999784e+01
5.115000000000000213e+00,3.784317999999999671e+01
5.120000000000000107e+00,3.783968999999999738e+01
5.125000000000000000e+00,3.783679999999999666e+01
5.129999999999999893e+00,3.783411999999999864e+01
5.134999999999999787e+00,3.782826000000000022e+01
5.139999999999999680e+00,3.782466999999999757e+01
5.144999999999999574e+00,3.782466999999999757e+01
5.150000000000000355e+00,3.782372000000000156e+01
5.155000000000000249e+00,3.782240000000000180e+01
5.160000000000000142e+00,3.781967000000000212e+01
5.165000000000000036e+00,3.781736999999999682e+01
5.169999999999999929e+00,3.781363999999999947e+01
5.174999999999999822e+00,3.781354999999999933e+01
5.179999999999999716e+00,3.781340000000000146e+01
5.184999999999999609e+00,3.781311999999999784e+01
5.190000000000000391e+00,3.781248000000000076e+01
5.195000000000000284e+00,3.781219000000000108e+01
5.200000000000000178e+00,3.781136000000000053e+01
5.205000000000000071e+00,3.781136000000000053e+01
5.209999999999999964e+00,3.781123999999999796e+01
5.214999999999999858e+00,3.781058999999999770e+01
5.219999999999999751e+00,3.781058999999999770e+01
5.224999999999999645e+00,3.781016999999999939e+01
5.230000000000000426e+00,3.780980999999999881e+01
5.235000000000000320e+00,3.780924999999999869e+01
5.240000000000000213e+00,3.780899999999999750e+01
5.245000000000000107e+00,3.780886999999999887e+01
5.250000000000000000e+00,3.780846999999999980e+01
5.254999999999999893e+00,3.780834000000000117e+01
5.259999999999999787e+00,3.780834000000000117e+01
5.264999999999999680e+00,3.780834000000000117e+01
5.269999999999999574e+00,3.780834000000000117e+01
5.275000000000000355e+00,3.780801000000000300e+01
5.280000000000000249e+00,3.780801000000000300e+01
5.285000000000000142e+00,3.780801000000000300e+01
5.290000000000000036e+00,3.780767000000000166e+01
5.294999999999999929e+00,3.780754999999999910e+01
5.299999999999999822e+00,3.780631999999999948e+01
5.304999999999999716e+00,3.780617000000000161e+01
5.309999999999999609e+00,3.780617000000000161e+01
5.315000000000000391e+00,3.780617000000000161e+01
5.320000000000000284e+00,3.780534000000000106e+01
5.325000000000000178e+00,3.780503999999999820e+01
5.330000000000000071e+00,3.780413999999999675e+01
5.334999999999999964e+00,3.780413999999999675e+01
5.339999999999999858e+00,3.780261999999999745e+01
5.344999999999999751e+00,3.780131999999999692e+01
5.349999999999999645e+00,3.780084999999999695e+01
5.355000000000000426e+00,3.780084999999999695e+01
5.360000000000000320e+00,3.779746999999999701e+01
5.365000000000000213e+00,3.779713000000000278e+01
5.370000000000000107e+00,3.779699999999999704e+01
5.375000000000000000e+00,3.779641999999999769e+01
5.379999999999999893e+00,3.779641999999999769e+01
5.384999999999999787e+00,3.779554000000000258e+01
5.389999999999999680e+00,3.779545999999999850e+01
5.394999999999999574e+00,3.779534999999999911e+01
5.400000000000000355e+00,3.779527999999999821e+01
5.405000000000000249e+00,3.779527999999999821e+01
5.410000000000000142e+00,3.779496999999999929e+01
5.415000000000000036e+00,3.779487000000000307e+01
5.419999999999999929e+00,3.779475000000000051e+01
5.424999999999999822e+00,3.779460000000000264e+01
5.429999999999999716e+00,3.779460000000000264e+01
5.434999999999999609e+00,3.779437000000000069e+01
5.440000000000000391e+00,3.779431000000000296e+01
5.445000000000000284e+00,3.779390999999999678e+01
5.450000000000000178e+00,3.779390999999999678e+01
5.455000000000000071e+00,3.779185999999999979e+01
5.459999999999999964e+00,3.779167999999999950e+01
5.464999999999999858e+00,3.779160000000000252e+01
5.469999999999999751e+00,3.779160000000000252e+01
5.474999999999999645e+00,3.779138999999999982e+01
5.480000000000000426e+00,3.778945000000000221e+01
5.485000000000000320e+00,3.778766000000000247e+01
5.490000000000000213e+00,3.778746999999999900e+01
5.495000000000000107e+00,3.778739000000000203e+01
5.500000000000000000e+00,3.778130000000000166e+01
5.504999999999999893e+00,3.777922999999999831e+01
5.509999999999999787e+00,3.777588999999999686e+01
5.514999999999999680e+00,3.777275999999999812e+01
5.519999999999999574e+00,3.777168999999999954e+01
5.525000000000000355e+00,3.777121000000000350e+01
5.530000000000000249e+00,3.777078000000000202e+01
5.535000000000000142e+00,3.776751999999999754e+01
5.540000000000000036e+00,3.776601999999999748e+01
5.544999999999999929e+00,3.776346999999999809e+01
5.549999999999999822e+00,3.776346999999999809e+01
5.554999999999999716e+00,3.776160999999999746e+01
5.559999999999999609e+00,3.776064000000000220e+01
5.565000000000000391e+00,3.775838000000000250e+01
5.570000000000000284e+00,3.775648000000000337e+01
5.575000000000000178e+00,3.775365000000000038e+01
5.580000000000000071e+00,3.775365000000000038e+01
5.584999999999999964e+00,3.775339999999999918e+01
5.589999999999999858e+00,3.775312000000000268e+01
5.594999999999999751e+00,3.775106999999999857e+01
5.599999999999999645e+00,3.774875999999999721e+01
5.605000000000000426e+00,3.774860999999999933e+01
5.610000000000000320e+00,3.774855000000000160e+01
5.615000000000000213e+00,3.774812000000000012e+01
5.620000000000000107e+00,3.774812000000000012e+01
5.625000000000000000e+00,3.774797000000000224e+01
5.629999999999999893e+00,3.774768999999999863e+01
5.634999999999999787e+00,3.774752000000000152e+01
5.639999999999999680e+00,3.774752000000000152e+01
5.644999999999999574e+00,3.774752000000000152e+01
5.650000000000000355e+00,3.774383000000000266e+01
5.655000000000000249e+00,3.774345000000000283e+01
5.660000000000000142e+00,3.774331000000000103e+01
5.665000000000000036e+00,3.774331000000000103e+01
5.669999999999999929e+00,3.774246000000000123e+01
5.674999999999999822e+00,3.774213999999999913e+01
5.679999999999999716e+00,3.774190000000000111e+01
5.684999999999999609e+00,3.774155999999999977e+01
5.690000000000000391e+00,3.774098000000000042e+01
5.695000000000000284e+00,3.773982999999999777e+01
5.700000000000000178e+00,3.773967999999999989e+01
5.705000000000000071e+00,3.773812999999999818e+01
5.709999999999999964e+00,3.773812999999999818e+01
5.714999999999999858e+00,3.773747000000000185e+01
5.719999999999999751e+00,3.773718999999999824e+01
5.724999999999999645e+00,3.773718999999999824e+01
5.730000000000000426e+00,3.773639000000000010e+01
5.735000000000000320e+00,3.773461000000000354e+01
5.740000000000000213e+00,3.773436000000000234e+01
5.745000000000000107e+00,3.773375999999999664e+01
5.750000000000000000e+00,3.773210000000000264e+01
5.754999999999999893e+00,3.772950999999999766e+01
5.759999999999999787e+00,3.772867999999999711e+01
5.764999999999999680e+00,3.772852999999999923e+01
5.769999999999999574e+00,3.772849000000000075e+01
5.775000000000000355e+00,3.772805999999999926e+01
5.780000000000000249e+00,3.772800999999999760e+01
5.785000000000000142e+00,3.772800999999999760e+01
5.790000000000000036e+00,3.772776000000000352e+01
5.794999999999999929e+00,3.772764000000000095e+01
5.799999999999999822e+00,3.772737000000000052e+01
5.804999999999999716e+00,3.772737000000000052e+01
5.809999999999999609e+00,3.772710000000000008e+01
5.815000000000000391e+00,3.772673000000000343e+01
5.820000000000000284e+00,3.772630000000000194e+01
5.825000000000000178e+00,3.772625000000000028e+01
5.830000000000000071e+00,3.772619999999999862e+01
5.834999999999999964e+00,3.772572000000000259e+01
5.839999999999999858e+00,3.772525000000000261e+01
5.844999999999999751e+00,3.772520999999999702e+01
5.849999999999999645e+00,3.772520999999999702e+01
5.855000000000000426e+00,3.772466000000000008e+01
5.860000000000000320e+00,3.772415999999999769e+01
5.865000000000000213e+00,3.772415999999999769e+01
5.870000000000000107e+00,3.772323999999999700e+01
5.875000000000000000e+00,3.772312000000000154e+01
5.879999999999999893e+00,3.772019999999999840e+01
5.884999999999999787e+00,3.771947000000000116e+01
5.889999999999999680e+00,3.771912999999999982e+01
5.894999999999999574e+00,3.771752000000000038e+01
5.900000000000000355e+00,3.771222000000000207e+01
5.905000000000000249e+00,3.770850999999999686e+01
5.910000000000000142e+00,3.770747999999999678e+01
5.915000000000000036e+00,3.770747999999999678e+01
5.919999999999999929e+00,3.770741999999999905e+01
5.924999999999999822e+00,3.770678999999999803e+01
5.929999999999999716e+00,3.770602000000000231e+01
5.934999999999999609e+00,3.770559000000000083e+01
5.940000000000000391e+00,3.770559000000000083e+01
5.945000000000000284e+00,3.770147999999999655e+01
5.950000000000000178e+00,3.770123000000000246e+01
5.955000000000000071e+00,3.770024000000000086e+01
5.959999999999999964e+00,3.770024000000000086e+01
5.964999999999999858e+00,3.769991000000000270e+01
5.969999999999999751e+00,3.769767000000000223e+01
5.974999999999999645e+00,3.769738999999999862e+01
5.980000000000000426e+00,3.769706000000000046e+01
5.985000000000000320e+00,3.769518000000000058e+01
5.990000000000000213e+00,3.769478999999999758e+01
5.995000000000000107e+00,3.769451000000000107e+01
6.000000000000000000e+00,3.769442000000000093e+01
6.004999999999999893e+00,3.769207000000000107e+01
6.009999999999999787e+00,3.769169999999999732e+01
6.014999999999999680e+00,3.768683999999999656e+01
6.019999999999999574e+00,3.768459000000000003e+01
6.025000000000000355e+00,3.768428000000000111e+01
6.030000000000000249e+00,3.768419000000000096e+01
6.035000000000000142e+00,3.768397999999999826e+01
6.040000000000000036e+00,3.768195999999999657e+01
6.044999999999999929e+00,3.768133999999999872e+01
6.049999999999999822e+00,3.767907999999999902e+01
6.054999999999999716e+00,3.767873000000000161e+01
6.059999999999999609e+00,3.767808999999999742e+01
6.065000000000000391e+00,3.767802999999999969e+01
6.070000000000000284e+00,3.767797999999999803e+01
6.075000000000000178e+00,3.767761999999999745e+01
6.080000000000000071e+00,3.767609000000000208e+01
6.084999999999999964e+00,3.767604000000000042e+01
6.089999999999999858e+00,3.767604000000000042e+01
6.094999999999999751e+00,3.767589000000000254e+01
6.099999999999999645e+00,3.767446000000000339e+01
6.105000000000000426e+00,3.767407999999999646e+01
6.110000000000000320e+00,3.767399000000000342e+01
6.115000000000000213e+00,3.767313000000000045e+01
6.120000000000000107e+00,3.767313000000000045e+01
6.125000000000000000e+00,3.767305000000000348e+01
6.129999999999999893e+00,3.767181000000000068e+01
6.134999999999999787e+00,3.767175999999999902e+01
6.139999999999999680e+00,3.767108999999999952e+01
6.144999999999999574e+00,3.766998999999999853e+01
6.150000000000000355e+00,3.766913000000000267e+01
6.155000000000000249e+00,3.766913000000000267e+01
6.160000000000000142e+00,3.766861000000000104e+01
6.165000000000000036e+00,3.766854000000000013e+01
6.169999999999999929e+00,3.765420000000000300e+01
6.174999999999999822e+00,3.765411999999999892e+01
6.179999999999999716e+00,3.765375000000000227e+01
6.184999999999999609e+00,3.765321999999999747e+01
6.190000000000000391e+00,3.765306999999999960e+01
6.195000000000000284e+00,3.765279999999999916e+01
6.200000000000000178e+00,3.765252999999999872e+01
6.205000000000000071e+00,3.765252999999999872e+01
6.209999999999999964e+00,3.765220999999999663e+01
6.214999999999999858e+00,3.765220999999999663e+01
6.219999999999999751e+00,3.765180999999999756e+01
6.224999999999999645e+00,3.765149000000000257e+01
6.230000000000000426e+00,3.765149000000000257e+01
6.235000000000000320e+00,3.765144000000000091e+01
6.240000000000000213e+00,3.765124000000000137e+01
6.245000000000000107e+00,3.765091000000000321e+01
6.250000000000000000e+00,3.765091000000000321e+01
6.254999999999999893e+00,3.765088000000000079e+01
6.259999999999999787e+00,3.765082999999999913e+01
6.264999999999999680e+00,3.765059999999999718e+01
6.269999999999999574e+00,3.765048999999999779e+01
6.275000000000000355e+00,3.764912999999999954e+01
6.280000000000000249e+00,3.764855000000000018e+01
6.285000000000000142e+00,3.764679000000000286e+01
6.290000000000000036e+00,3.764654999999999774e+01
6.294999999999999929e+00,3.764325000000000188e+01
6.299999999999999822e+00,3.763906999999999670e+01
6.304999999999999716e+00,3.763656000000000290e+01
6.309999999999999609e+00,3.763450000000000273e+01
6.315000000000000391e+00,3.763432000000000244e+01
6.320000000000000284e+00,3.763425999999999760e+01
6.325000000000000178e+00,3.763363999999999976e+01
6.330000000000000071e+00,3.763320000000000221e+01
6.334999999999999964e+00,3.763313000000000130e+01
6.339999999999999858e+00,3.763264999999999816e+01
6.344999999999999751e+00,3.763148000000000337e+01
6.349999999999999645e+00,3.763145000000000095e+01
6.355000000000000426e+00,3.763085000000000235e+01
6.360000000000000320e+00,3.763076999999999828e+01
6.365000000000000213e+00,3.763027999999999906e+01
6.370000000000000107e+00,3.763013000000000119e+01
6.375000000000000000e+00,3.762982000000000227e+01
6.379999999999999893e+00,3.762946999999999775e+01
6.384999999999999787e+00,3.762926999999999822e+01
6.389999999999999680e+00,3.762926999999999822e+01
6.394999999999999574e+00,3.762926999999999822e+01
6.400000000000000355e+00,3.762897000000000247e+01
6.405000000000000249e+00,3.762751000000000090e+01
6.410000000000000142e+00,3.762738000000000227e+01
6.415000000000000036e+00,3.762738000000000227e+01
6.419999999999999929e+00,3.762704000000000093e+01
6.424999999999999822e+00,3.762697000000000003e+01
6.429999999999999716e+00,3.762691999999999837e+01
6.434999999999999609e+00,3.762642000000000309e+01
6.440000000000000391e+00,3.762642000000000309e+01
6.445000000000000284e+00,3.762268999999999863e+01
6.450000000000000178e+00,3.762268999999999863e+01
6.455000000000000071e+00,3.762230000000000274e+01
6.459999999999999964e+00,3.762225000000000108e+01
6.464999999999999858e+00,3.762171000000000021e+01
6.469999999999999751e+00,3.761735999999999791e+01
6.474999999999999645e+00,3.761679999999999779e+01
6.480000000000000426e+00,3.761444000000000187e+01
6.485000000000000320e+00,3.761444000000000187e+01
6.490000000000000213e+00,3.761249999999999716e+01
6.495000000000000107e+00,3.761187999999999931e+01
6.500000000000000000e+00,3.760943999999999932e+01
6.504999999999999893e+00,3.760857000000000028e+01
6.509999999999999787e+00,3.760661000000000342e+01
6.514999999999999680e+00,3.760654999999999859e+01
6.519999999999999574e+00,3.760616999999999877e+01
6.525000000000000355e+00,3.760571000000000197e+01
6.530000000000000249e+00,3.760515999999999792e+01
6.535000000000000142e+00,3.760493999999999915e+01
6.540000000000000036e+00,3.760410999999999859e+01
6.544999999999999929e+00,3.760320000000000107e+01
6.549999999999999822e+00,3.760229999999999961e+01
6.554999999999999716e+00,3.760217999999999705e+01
6.559999999999999609e+00,3.760206999999999766e+01
6.565000000000000391e+00,3.760186000000000206e+01
6.570000000000000284e+00,3.760163000000000011e+01
6.575000000000000178e+00,3.760163000000000011e+01
6.580000000000000071e+00,3.760135999999999967e+01
6.584999999999999964e+00,3.760135999999999967e+01
6.589999999999999858e+00,3.760130999999999801e+01
6.594999999999999751e+00,3.760130999999999801e+01
6.599999999999999645e+00,3.760106999999999999e+01
6.605000000000000426e+00,3.760054999999999836e+01
6.610000000000000320e+00,3.760049999999999670e+01
6.615000000000000213e+00,3.760020999999999702e+01
6.620000000000000107e+00,3.759984000000000037e+01
6.625000000000000000e+00,3.759984000000000037e+01
6.629999999999999893e+00,3.759933000000000192e+01
6.634999999999999787e+00,3.759908999999999679e+01
6.639999999999999680e+00,3.759619000000000000e+01
6.644999999999999574e+00,3.759602999999999895e+01
6.650000000000000355e+00,3.759595999999999805e+01
6.655000000000000249e+00,3.759591000000000349e+01
6.660000000000000142e+00,3.759591000000000349e+01
6.665000000000000036e+00,3.759568999999999761e+01
6.669999999999999929e+00,3.759564000000000306e+01
6.674999999999999822e+00,3.759564000000000306e+01
6.679999999999999716e+00,3.759478000000000009e+01
6.684999999999999609e+00,3.759308000000000050e+01
6.690000000000000391e+00,3.759286999999999779e+01
6.695000000000000284e+00,3.759277999999999764e+01
6.700000000000000178e+00,3.758583999999999747e+01
6.705000000000000071e+00,3.758393999999999835e+01
6.709999999999999964e+00,3.758075999999999794e+01
6.714999999999999858e+00,3.758028999999999797e+01
6.719999999999999751e+00,3.758028999999999797e+01
6.724999999999999645e+00,3.757985999999999649e+01
6.730000000000000426e+00,3.757925000000000182e+01
6.735000000000000320e+00,3.757925000000000182e+01
6.740000000000000213e+00,3.757851999999999748e+01
6.745000000000000107e+00,3.757833999999999719e+01
6.750000000000000000e+00,3.757817000000000007e+01
6.754999999999999893e+00,3.757697999999999894e+01
6.759999999999999787e+00,3.757685000000000031e+01
6.764999999999999680e+00,3.757681999999999789e+01
6.769999999999999574e+00,3.757681999999999789e+01
6.775000000000000355e+00,3.757654999999999745e+01
6.780000000000000249e+00,3.757650999999999897e+01
6.785000000000000142e+00,3.757610999999999990e+01
6.790000000000000036e+00,3.757607000000000141e+01
6.794999999999999929e+00,3.757598999999999734e+01
6.799999999999999822e+00,3.757486000000000104e+01
6.804999999999999716e+00,3.757471000000000316e+01
6.809999999999999609e+00,3.757448999999999728e+01
6.815000000000000391e+00,3.757448999999999728e+01
6.820000000000000284e+00,3.757448999999999728e+01
6.825000000000000178e+00,3.757442000000000348e+01
6.830000000000000071e+00,3.757442000000000348e+01
6.834999999999999964e+00,3.757439000000000107e+01
6.839999999999999858e+00,3.757432000000000016e+01
6.844999999999999751e+00,3.757417999999999836e+01
6.849999999999999645e+00,3.757401999999999731e+01
6.855000000000000426e+00,3.757401999999999731e+01
6.860000000000000320e+00,3.757345999999999719e+01
6.865000000000000213e+00,3.757329000000000008e+01
6.870000000000000107e+00,3.757329000000000008e+01
6.875000000000000000e+00,3.757321000000000311e+01
6.879999999999999893e+00,3.757309999999999661e+01
6.884999999999999787e+00,3.757236000000000331e+01
6.889999999999999680e+00,3.757204999999999728e+01
6.894999999999999574e+00,3.757188000000000017e+01
6.900000000000000355e+00,3.757039000000000328e+01
6.905000000000000249e+00,3.756971000000000060e+01
6.910000000000000142e+00,3.756971000000000060e+01
6.915000000000000036e+00,3.756951999999999714e+01
6.919999999999999929e+00,3.756757999999999953e+01
6.924999999999999822e+00,3.756539000000000073e+01
6.929999999999999716e+00,3.756365000000000265e+01
6.934999999999999609e+00,3.756145000000000067e+01
6.940000000000000391e+00,3.756072000000000344e+01
6.945000000000000284e+00,3.755877000000000265e+01
6.950000000000000178e+00,3.755877000000000265e+01
6.955000000000000071e+00,3.755825000000000102e+01
6.959999999999999964e+00,3.755763000000000318e+01
6.964999999999999858e+00,3.755537000000000347e+01
6.969999999999999751e+00,3.755331999999999937e+01
6.974999999999999645e+00,3.755140999999999707e+01
6.980000000000000426e+00,3.755116999999999905e+01
6.985000000000000320e+00,3.755116999999999905e+01
6.990000000000000213e+00,3.755102999999999724e+01
6.995000000000000107e+00,3.755089999999999861e+01
7.000000000000000000e+00,3.755086000000000013e+01
7.004999999999999893e+00,3.755086000000000013e+01
7.009999999999999787e+00,3.755086000000000013e+01
7.014999999999999680e+00,3.755057999999999652e+01
7.019999999999999574e+00,3.755057999999999652e+01
7.025000000000000355e+00,3.755040000000000333e+01
7.030000000000000249e+00,3.755040000000000333e+01
7.035000000000000142e+00,3.755006000000000199e+01
7.040000000000000036e+00,3.754977999999999838e+01
7.044999999999999929e+00,3.754970999999999748e+01
7.049999999999999822e+00,3.754970999999999748e+01
7.054999999999999716e+00,3.754970999999999748e+01
7.059999999999999609e+00,3.754941000000000173e+01
7.065000000000000391e+00,3.754923000000000144e+01
7.070000000000000284e+00,3.754921999999999827e+01
7.075000000000000178e+00,3.754921999999999827e+01
7.080000000000000071e+00,3.754872000000000298e+01
7.084999999999999964e+00,3.754782999999999760e+01
7.089999999999999858e+00,3.754755000000000109e+01
7.094999999999999751e+00,3.754753000000000185e+01
7.099999999999999645e+00,3.754673999999999978e+01
7.105000000000000426e+00,3.754487999999999914e+01
7.110000000000000320e+00,3.754442999999999842e+01
7.115000000000000213e+00,3.754435000000000144e+01
7.120000000000000107e+00,3.753902000000000072e+01
7.125000000000000000e+00,3.753878999999999877e+01
7.129999999999999893e+00,3.753723999999999705e+01
7.134999999999999787e+00,3.753522000000000247e+01
7.139999999999999680e+00,3.753459999999999752e+01
7.144999999999999574e+00,3.753327000000000169e+01
7.150000000000000355e+00,3.753211999999999904e+01
7.155000000000000249e+00,3.753164999999999907e+01
7.160000000000000142e+00,3.753144999999999953e+01
7.165000000000000036e+00,3.753076000000000079e+01
7.169999999999999929e+00,3.753067999999999671e+01
7.174999999999999822e+00,3.753058999999999656e+01
7.179999999999999716e+00,3.753031000000000006e+01
7.184999999999999609e+00,3.753027000000000157e+01
7.190000000000000391e+00,3.752985999999999933e+01
7.195000000000000284e+00,3.752978999999999843e+01
7.200000000000000178e+00,3.752973000000000070e+01
7.205000000000000071e+00,3.752973000000000070e+01
7.209999999999999964e+00,3.752969000000000221e+01
7.214999999999999858e+00,3.752946000000000026e+01
7.219999999999999751e+00,3.752926999999999680e+01
7.224999999999999645e+00,3.752920000000000300e+01
7.230000000000000426e+00,3.752913999999999817e+01
7.235000000000000320e+00,3.752899000000000029e+01
7.240000000000000213e+00,3.752866000000000213e+01
7.245000000000000107e+00,3.752862999999999971e+01
7.250000000000000000e+00,3.752862999999999971e+01
7.254999999999999893e+00,3.752832999999999686e+01
7.259999999999999787e+00,3.752810000000000201e+01
7.264999999999999680e+00,3.752792000000000172e+01
7.269999999999999574e+00,3.752758999999999645e+01
7.275000000000000355e+00,3.752752999999999872e+01
7.280000000000000249e+00,3.752732000000000312e+01
7.285000000000000142e+00,3.752667999999999893e+01
7.290000000000000036e+00,3.752664000000000044e+01
7.294999999999999929e+00,3.752600000000000335e+01
7.299999999999999822e+00,3.752539000000000158e+01
7.304999999999999716e+00,3.752470000000000283e+01
7.309999999999999609e+00,3.752470000000000283e+01
7.315000000000000391e+00,3.752416000000000196e+01
7.320000000000000284e+00,3.752416000000000196e+01
7.325000000000000178e+00,3.752394999999999925e+01
7.330000000000000071e+00,3.752369000000000199e+01
7.334999999999999964e+00,3.752369000000000199e+01
7.339999999999999858e+00,3.752324000000000126e+01
7.344999999999999751e+00,3.752315000000000111e+01
7.349999999999999645e+00,3.752286999999999750e+01
7.355000000000000426e+00,3.752237000000000222e+01
7.360000000000000320e+00,3.752201999999999771e+01
7.365000000000000213e+00,3.752165999999999713e+01
7.370000000000000107e+00,3.752156000000000091e+01
7.375000000000000000e+00,3.752112000000000336e+01
7.379999999999999893e+00,3.752087000000000216e+01
7.384999999999999787e+00,3.752078000000000202e+01
7.389999999999999680e+00,3.752074000000000353e+01
7.394999999999999574e+00,3.752053000000000083e+01
7.400000000000000355e+00,3.752053000000000083e+01
7.405000000000000249e+00,3.752031000000000205e+01
7.410000000000000142e+00,3.751948000000000150e+01
7.415000000000000036e+00,3.751762000000000086e+01
7.419999999999999929e+00,3.751749000000000223e+01
7.424999999999999822e+00,3.751738000000000284e+01
7.429999999999999716e+00,3.751214999999999833e+01
7.434999999999999609e+00,3.750981000000000165e+01
7.440000000000000391e+00,3.750789999999999935e+01
7.445000000000000284e+00,3.750768999999999664e+01
7.450000000000000178e+00,3.750764000000000209e+01
7.455000000000000071e+00,3.750730000000000075e+01
7.459999999999999964e+00,3.750339000000000311e+01
7.464999999999999858e+00,3.750312000000000268e+01
7.469999999999999751e+00,3.750285999999999831e+01
7.474999999999999645e+00,3.750247000000000241e+01
7.480000000000000426e+00,3.750247000000000241e+01
7.485000000000000320e+00,3.750244000000000000e+01
7.490000000000000213e+00,3.750160999999999945e+01
7.495000000000000107e+00,3.750027000000000044e+01
7.500000000000000000e+00,3.750023999999999802e+01
7.504999999999999893e+00,3.750023999999999802e+01
7.509999999999999787e+00,3.749925000000000352e+01
7.514999999999999680e+00,3.749920000000000186e+01
7.519999999999999574e+00,3.749911000000000172e+01
7.525000000000000355e+00,3.749911000000000172e+01
7.530000000000000249e+00,3.749761999999999773e+01
7.535000000000000142e+00,3.749761999999999773e+01
7.540000000000000036e+00,3.749759000000000242e+01
7.544999999999999929e+00,3.749593999999999738e+01
7.549999999999999822e+00,3.749305999999999983e+01
7.554999999999999716e+00,3.749181999999999704e+01
7.559999999999999609e+00,3.749150999999999812e+01
7.565000000000000391e+00,3.748749000000000109e+01
7.570000000000000284e+00,3.748707000000000278e+01
7.575000000000000178e+00,3.748707000000000278e+01
7.580000000000000071e+00,3.748660999999999888e+01
7.584999999999999964e+00,3.748637000000000086e+01
7.589999999999999858e+00,3.748637000000000086e+01
7.594999999999999751e+00,3.748617999999999739e+01
7.599999999999999645e+00,3.748613000000000284e+01
7.605000000000000426e+00,3.748608999999999725e+01
7.610000000000000320e+00,3.748606000000000193e+01
7.615000000000000213e+00,3.748563000000000045e+01
7.620000000000000107e+00,3.748436999999999841e+01
7.625000000000000000e+00,3.748432999999999993e+01
7.629999999999999893e+00,3.748378999999999905e+01
7.634999999999999787e+00,3.748378999999999905e+01
7.639999999999999680e+00,3.748335000000000150e+01
7.644999999999999574e+00,3.748322000000000287e+01
7.650000000000000355e+00,3.748293000000000319e+01
7.655000000000000249e+00,3.748293000000000319e+01
7.660000000000000142e+00,3.748263000000000034e+01
7.665000000000000036e+00,3.748235999999999990e+01
7.669999999999999929e+00,3.748210999999999871e+01
7.674999999999999822e+00,3.748199999999999932e+01
7.679999999999999716e+00,3.748181000000000296e+01
7.684999999999999609e+00,3.748176000000000130e+01
7.690000000000000391e+00,3.748172999999999888e+01
7.695000000000000284e+00,3.748143000000000313e+01
7.700000000000000178e+00,3.748060999999999865e+01
7.705000000000000071e+00,3.748031000000000290e+01
7.709999999999999964e+00,3.748022999999999882e+01
7.714999999999999858e+00,3.747934999999999661e+01
7.719999999999999751e+00,3.747912999999999784e+01
7.724999999999999645e+00,3.747912999999999784e+01
7.730000000000000426e+00,3.747910000000000252e+01
7.735000000000000320e+00,3.747867999999999711e+01
7.740000000000000213e+00,3.747863000000000255e+01
7.745000000000000107e+00,3.747858000000000089e+01
7.750000000000000000e+00,3.747823999999999955e+01
7.754999999999999893e+00,3.747793999999999670e+01
7.759999999999999787e+00,3.747746999999999673e+01
7.764999999999999680e+00,3.747746999999999673e+01
7.769999999999999574e+00,3.747746999999999673e+01
7.775000000000000355e+00,3.747646999999999906e+01
7.780000000000000249e+00,3.747643000000000058e+01
7.785000000000000142e+00,3.747621999999999787e+01
7.790000000000000036e+00,3.747563000000000244e+01
7.794999999999999929e+00,3.747540999999999656e+01
7.799999999999999822e+00,3.747540999999999656e+01
7.804999999999999716e+00,3.747532000000000352e+01
7.809999999999999609e+00,3.747532000000000352e+01
7.815000000000000391e+00,3.747485999999999962e+01
7.820000000000000284e+00,3.747451000000000221e+01
7.825000000000000178e+00,3.747446000000000055e+01
7.830000000000000071e+00,3.747411999999999921e+01
7.834999999999999964e+00,3.747382999999999953e+01
7.839999999999999858e+00,3.747377000000000180e+01
7.844999999999999751e+00,3.747372000000000014e+01
7.849999999999999645e+00,3.747325000000000017e+01
7.855000000000000426e+00,3.747299999999999898e+01
7.860000000000000320e+00,3.747296000000000049e+01
7.865000000000000213e+00,3.747296000000000049e+01
7.870000000000000107e+00,3.747249000000000052e+01
7.875000000000000000e+00,3.747240000000000038e+01
7.879999999999999893e+00,3.747151999999999816e+01
7.884999999999999787e+00,3.747149000000000285e+01
7.889999999999999680e+00,3.747144999999999726e+01
7.894999999999999574e+00,3.747144999999999726e+01
7.900000000000000355e+00,3.747131000000000256e+01
7.905000000000000249e+00,3.747086999999999790e+01
7.910000000000000142e+00,3.747025000000000006e+01
7.915000000000000036e+00,3.746629999999999683e+01
7.919999999999999929e+00,3.746618000000000137e+01
7.924999999999999822e+00,3.746549000000000262e+01
7.929999999999999716e+00,3.746544000000000096e+01
7.934999999999999609e+00,3.746359999999999957e+01
7.940000000000000391e+00,3.746179000000000059e+01
7.945000000000000284e+00,3.746023999999999887e+01
7.950000000000000178e+00,3.746018000000000114e+01
7.955000000000000071e+00,3.745595000000000141e+01
7.959999999999999964e+00,3.745414999999999850e+01
7.964999999999999858e+00,3.745362999999999687e+01
7.969999999999999751e+00,3.745221000000000089e+01
7.974999999999999645e+00,3.744814000000000220e+01
7.980000000000000426e+00,3.744745999999999952e+01
7.985000000000000320e+00,3.744745999999999952e+01
7.990000000000000213e+00,3.744604000000000354e+01
7.995000000000000107e+00,3.744312999999999647e+01
8.000000000000000000e+00,3.744254999999999711e+01


==> data/cg/large-cs/lp-curve/svm-cs-4.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.428034000000000248e+01
2.999999999999999889e-02,5.428034000000000248e+01
3.500000000000000333e-02,5.428034000000000248e+01
4.000000000000000083e-02,5.428034000000000248e+01
4.499999999999999833e-02,5.428034000000000248e+01
5.000000000000000278e-02,5.427953000000000117e+01
5.500000000000000028e-02,5.427799000000000262e+01
5.999999999999999778e-02,5.427711000000000041e+01
6.500000000000000222e-02,5.427436999999999756e+01
7.000000000000000666e-02,5.427358000000000260e+01
7.499999999999999722e-02,5.427176000000000045e+01
8.000000000000000167e-02,5.427176000000000045e+01
8.500000000000000611e-02,5.427176000000000045e+01
8.999999999999999667e-02,5.426872999999999791e+01
9.500000000000000111e-02,5.426872999999999791e+01
1.000000000000000056e-01,5.426872999999999791e+01
1.049999999999999961e-01,5.426454999999999984e+01
1.100000000000000006e-01,5.426326999999999856e+01
1.150000000000000050e-01,5.426268000000000313e+01
1.199999999999999956e-01,5.426203000000000287e+01
1.250000000000000000e-01,5.426077000000000083e+01
1.300000000000000044e-01,5.426024999999999920e+01
1.350000000000000089e-01,5.425950999999999880e+01
1.400000000000000133e-01,5.425950999999999880e+01
1.449999999999999900e-01,5.425829999999999842e+01
1.499999999999999944e-01,5.425553000000000026e+01
1.549999999999999989e-01,5.425553000000000026e+01
1.600000000000000033e-01,5.425553000000000026e+01
1.650000000000000078e-01,5.425469999999999970e+01
1.700000000000000122e-01,5.425469999999999970e+01
1.749999999999999889e-01,5.425269000000000119e+01
1.799999999999999933e-01,5.425269000000000119e+01
1.849999999999999978e-01,5.425072999999999723e+01
1.900000000000000022e-01,5.424907999999999930e+01
1.950000000000000067e-01,5.424804999999999922e+01
2.000000000000000111e-01,5.424719999999999942e+01
2.049999999999999878e-01,5.424719000000000335e+01
2.099999999999999922e-01,5.424642999999999660e+01
2.149999999999999967e-01,5.424642999999999660e+01
2.200000000000000011e-01,5.424351000000000056e+01
2.250000000000000056e-01,5.424163999999999675e+01
2.300000000000000100e-01,5.424105000000000132e+01
2.349999999999999867e-01,5.424029999999999774e+01
2.399999999999999911e-01,5.423969999999999914e+01
2.449999999999999956e-01,5.423863000000000056e+01
2.500000000000000000e-01,5.423861999999999739e+01
2.550000000000000044e-01,5.423821000000000225e+01
2.600000000000000089e-01,5.423561000000000121e+01
2.650000000000000133e-01,5.423559999999999803e+01
2.700000000000000178e-01,5.423400999999999783e+01
2.750000000000000222e-01,5.423035999999999746e+01
2.800000000000000266e-01,5.422955000000000325e+01
2.849999999999999756e-01,5.422751999999999839e+01
2.899999999999999800e-01,5.422653999999999996e+01
2.949999999999999845e-01,5.422650999999999755e+01
2.999999999999999889e-01,5.422570999999999941e+01
3.049999999999999933e-01,5.422429999999999950e+01
3.099999999999999978e-01,5.422429999999999950e+01
3.150000000000000022e-01,5.422263000000000233e+01
3.200000000000000067e-01,5.421965999999999752e+01
3.250000000000000111e-01,5.421806000000000125e+01
3.300000000000000155e-01,5.421582000000000079e+01
3.350000000000000200e-01,5.421493999999999858e+01
3.400000000000000244e-01,5.421493000000000251e+01
3.449999999999999734e-01,5.421276999999999902e+01
3.499999999999999778e-01,5.421016000000000190e+01
3.549999999999999822e-01,5.421014999999999873e+01
3.599999999999999867e-01,5.420875000000000199e+01
3.649999999999999911e-01,5.420873999999999882e+01
3.699999999999999956e-01,5.420631000000000199e+01
3.750000000000000000e-01,5.420423999999999864e+01
3.800000000000000044e-01,5.420223000000000013e+01
3.850000000000000089e-01,5.420049000000000206e+01
3.900000000000000133e-01,5.419913999999999987e+01
3.950000000000000178e-01,5.419789999999999708e+01
4.000000000000000222e-01,5.419680000000000319e+01
4.050000000000000266e-01,5.419451000000000107e+01
4.099999999999999756e-01,5.419191000000000003e+01
4.149999999999999800e-01,5.419097000000000008e+01
4.199999999999999845e-01,5.418730000000000047e+01
4.249999999999999889e-01,5.418728999999999729e+01
4.299999999999999933e-01,5.418583999999999889e+01
4.349999999999999978e-01,5.418583000000000283e+01
4.400000000000000022e-01,5.418310999999999922e+01
4.450000000000000067e-01,5.418236000000000274e+01
4.500000000000000111e-01,5.418171999999999855e+01
4.550000000000000155e-01,5.417627999999999844e+01
4.600000000000000200e-01,5.417365999999999815e+01
4.650000000000000244e-01,5.417222000000000293e+01
4.699999999999999734e-01,5.416913000000000267e+01
4.749999999999999778e-01,5.416911999999999949e+01
4.799999999999999822e-01,5.416852000000000089e+01
4.849999999999999867e-01,5.416765000000000185e+01
4.899999999999999911e-01,5.416709000000000174e+01
4.949999999999999956e-01,5.416640999999999906e+01
5.000000000000000000e-01,5.416337000000000046e+01
5.050000000000000044e-01,5.416241999999999734e+01
5.100000000000000089e-01,5.416239999999999810e+01
5.150000000000000133e-01,5.416176999999999708e+01
5.200000000000000178e-01,5.415744999999999720e+01
5.250000000000000222e-01,5.415558000000000050e+01
5.300000000000000266e-01,5.415366999999999820e+01
5.350000000000000311e-01,5.415366999999999820e+01
5.400000000000000355e-01,5.415064000000000277e+01
5.450000000000000400e-01,5.414974000000000132e+01
5.500000000000000444e-01,5.414885000000000304e+01
5.550000000000000488e-01,5.414690999999999832e+01
5.600000000000000533e-01,5.414569000000000187e+01
5.649999999999999467e-01,5.414567999999999870e+01
5.699999999999999512e-01,5.414451999999999998e+01
5.749999999999999556e-01,5.414198999999999984e+01
5.799999999999999600e-01,5.414041999999999888e+01
5.849999999999999645e-01,5.413929999999999865e+01
5.899999999999999689e-01,5.413929999999999865e+01
5.949999999999999734e-01,5.413850000000000051e+01
5.999999999999999778e-01,5.413618000000000308e+01
6.049999999999999822e-01,5.413472000000000151e+01
6.099999999999999867e-01,5.413054000000000343e+01
6.149999999999999911e-01,5.412836000000000070e+01
6.199999999999999956e-01,5.412718000000000274e+01
6.250000000000000000e-01,5.412630999999999659e+01
6.300000000000000044e-01,5.412339999999999662e+01
6.350000000000000089e-01,5.412339999999999662e+01
6.400000000000000133e-01,5.412196000000000140e+01
6.450000000000000178e-01,5.412138999999999811e+01
6.500000000000000222e-01,5.411861999999999995e+01
6.550000000000000266e-01,5.411505999999999972e+01
6.600000000000000311e-01,5.411505999999999972e+01
6.650000000000000355e-01,5.411332999999999771e+01
6.700000000000000400e-01,5.411218000000000217e+01
6.750000000000000444e-01,5.411095999999999862e+01
6.800000000000000488e-01,5.410817999999999728e+01
6.850000000000000533e-01,5.410501000000000005e+01
6.899999999999999467e-01,5.410425000000000040e+01
6.949999999999999512e-01,5.409899000000000058e+01
6.999999999999999556e-01,5.409899000000000058e+01
7.049999999999999600e-01,5.409727999999999781e+01
7.099999999999999645e-01,5.409725999999999857e+01
7.149999999999999689e-01,5.409638999999999953e+01
7.199999999999999734e-01,5.409291999999999945e+01
7.249999999999999778e-01,5.409234000000000009e+01
7.299999999999999822e-01,5.409131000000000000e+01
7.349999999999999867e-01,5.408901000000000181e+01
7.399999999999999911e-01,5.408814999999999884e+01
7.449999999999999956e-01,5.408736999999999995e+01
7.500000000000000000e-01,5.408516000000000190e+01
7.550000000000000044e-01,5.408431000000000211e+01
7.600000000000000089e-01,5.408053000000000310e+01
7.650000000000000133e-01,5.407562999999999676e+01
7.700000000000000178e-01,5.407562000000000069e+01
7.750000000000000222e-01,5.407321999999999917e+01
7.800000000000000266e-01,5.407106000000000279e+01
7.850000000000000311e-01,5.406911999999999807e+01
7.900000000000000355e-01,5.406748000000000332e+01
7.950000000000000400e-01,5.406387999999999749e+01
8.000000000000000444e-01,5.406179000000000201e+01
8.050000000000000488e-01,5.406177000000000277e+01
8.100000000000000533e-01,5.405991999999999820e+01
8.149999999999999467e-01,5.405841000000000207e+01
8.199999999999999512e-01,5.405570999999999771e+01
8.249999999999999556e-01,5.405351000000000283e+01
8.299999999999999600e-01,5.405234999999999701e+01
8.349999999999999645e-01,5.405145999999999873e+01
8.399999999999999689e-01,5.404889000000000010e+01
8.449999999999999734e-01,5.404706999999999795e+01
8.499999999999999778e-01,5.404706000000000188e+01
8.549999999999999822e-01,5.401232000000000255e+01
8.599999999999999867e-01,5.400818999999999903e+01
8.649999999999999911e-01,5.400710999999999729e+01
8.699999999999999956e-01,5.400710999999999729e+01
8.750000000000000000e-01,5.400547000000000253e+01
8.800000000000000044e-01,5.400413999999999959e+01
8.850000000000000089e-01,5.400334000000000145e+01
8.900000000000000133e-01,5.399869000000000341e+01
8.950000000000000178e-01,5.399743999999999744e+01
9.000000000000000222e-01,5.399584000000000117e+01
9.050000000000000266e-01,5.399418000000000006e+01
9.100000000000000311e-01,5.399418000000000006e+01
9.150000000000000355e-01,5.399340999999999724e+01
9.200000000000000400e-01,5.399146999999999963e+01
9.250000000000000444e-01,5.399074999999999847e+01
9.300000000000000488e-01,5.398705000000000354e+01
9.350000000000000533e-01,5.398581000000000074e+01
9.399999999999999467e-01,5.398302999999999940e+01
9.449999999999999512e-01,5.398237999999999914e+01
9.499999999999999556e-01,5.398237000000000307e+01
9.549999999999999600e-01,5.398042999999999836e+01
9.599999999999999645e-01,5.397776999999999958e+01
9.649999999999999689e-01,5.397561999999999927e+01
9.699999999999999734e-01,5.397238000000000113e+01
9.749999999999999778e-01,5.397178000000000253e+01
9.799999999999999822e-01,5.397171000000000163e+01
9.849999999999999867e-01,5.397169999999999845e+01
9.899999999999999911e-01,5.396987000000000023e+01
9.949999999999999956e-01,5.396920999999999680e+01
1.000000000000000000e+00,5.396851000000000198e+01
1.004999999999999893e+00,5.396681999999999846e+01
1.010000000000000009e+00,5.396419999999999817e+01
1.014999999999999902e+00,5.396200999999999937e+01
1.020000000000000018e+00,5.395987000000000222e+01
1.024999999999999911e+00,5.395653000000000077e+01
1.030000000000000027e+00,5.395653000000000077e+01
1.034999999999999920e+00,5.395651999999999759e+01
1.040000000000000036e+00,5.395562000000000324e+01
1.044999999999999929e+00,5.395266000000000162e+01
1.050000000000000044e+00,5.395150999999999897e+01
1.054999999999999938e+00,5.395150999999999897e+01
1.060000000000000053e+00,5.394939000000000107e+01
1.064999999999999947e+00,5.394603000000000037e+01
1.070000000000000062e+00,5.394528999999999996e+01
1.074999999999999956e+00,5.394247000000000014e+01
1.080000000000000071e+00,5.394030999999999665e+01
1.084999999999999964e+00,5.394030000000000058e+01
1.090000000000000080e+00,5.393607999999999691e+01
1.094999999999999973e+00,5.393513999999999697e+01
1.100000000000000089e+00,5.393144000000000204e+01
1.104999999999999982e+00,5.393028999999999940e+01
1.110000000000000098e+00,5.388282000000000238e+01
1.114999999999999991e+00,5.388174999999999670e+01
1.120000000000000107e+00,5.388174999999999670e+01
1.125000000000000000e+00,5.388029000000000224e+01
1.129999999999999893e+00,5.387774000000000285e+01
1.135000000000000009e+00,5.387424000000000035e+01
1.139999999999999902e+00,5.387301999999999680e+01
1.145000000000000018e+00,5.384658000000000300e+01
1.149999999999999911e+00,5.384443000000000268e+01
1.155000000000000027e+00,5.384441000000000344e+01
1.159999999999999920e+00,5.384441000000000344e+01
1.165000000000000036e+00,5.384349999999999881e+01
1.169999999999999929e+00,5.384253999999999962e+01
1.175000000000000044e+00,5.383979000000000070e+01
1.179999999999999938e+00,5.383693999999999846e+01
1.185000000000000053e+00,5.383590000000000231e+01
1.189999999999999947e+00,5.383299000000000234e+01
1.195000000000000062e+00,5.380924000000000262e+01
1.199999999999999956e+00,5.380743999999999971e+01
1.205000000000000071e+00,5.380440999999999718e+01
1.209999999999999964e+00,5.380339000000000027e+01
1.215000000000000080e+00,5.380082000000000164e+01
1.219999999999999973e+00,5.379878999999999678e+01
1.225000000000000089e+00,5.379672999999999661e+01
1.229999999999999982e+00,5.379529000000000138e+01
1.235000000000000098e+00,5.379431999999999903e+01
1.239999999999999991e+00,5.379164999999999708e+01
1.245000000000000107e+00,5.378983999999999810e+01
1.250000000000000000e+00,5.378916999999999859e+01
1.254999999999999893e+00,5.375133999999999901e+01
1.260000000000000009e+00,5.374933999999999656e+01
1.264999999999999902e+00,5.374806000000000239e+01
1.270000000000000018e+00,5.374804999999999922e+01
1.274999999999999911e+00,5.374316000000000315e+01
1.280000000000000027e+00,5.374148999999999887e+01
1.284999999999999920e+00,5.374024000000000001e+01
1.290000000000000036e+00,5.373920999999999992e+01
1.294999999999999929e+00,5.373763999999999896e+01
1.300000000000000044e+00,5.373763999999999896e+01
1.304999999999999938e+00,5.373658999999999963e+01
1.310000000000000053e+00,5.362355999999999767e+01
1.314999999999999947e+00,5.361171999999999827e+01
1.320000000000000062e+00,5.360994999999999777e+01
1.324999999999999956e+00,5.360994000000000170e+01
1.330000000000000071e+00,5.360714000000000112e+01
1.334999999999999964e+00,5.360712999999999795e+01
1.340000000000000080e+00,5.359255000000000280e+01
1.344999999999999973e+00,5.359174999999999756e+01
1.350000000000000089e+00,5.358899999999999864e+01
1.354999999999999982e+00,5.358762999999999721e+01
1.360000000000000098e+00,5.358413999999999788e+01
1.364999999999999991e+00,5.358010999999999768e+01
1.370000000000000107e+00,5.357759999999999678e+01
1.375000000000000000e+00,5.357641000000000275e+01
1.379999999999999893e+00,5.350934999999999775e+01
1.385000000000000009e+00,5.350764000000000209e+01
1.389999999999999902e+00,5.347780000000000200e+01
1.395000000000000018e+00,5.347507000000000232e+01
1.399999999999999911e+00,5.347288000000000352e+01
1.405000000000000027e+00,5.347111999999999910e+01
1.409999999999999920e+00,5.346988999999999947e+01
1.415000000000000036e+00,5.346656000000000120e+01
1.419999999999999929e+00,5.346419999999999817e+01
1.425000000000000044e+00,5.346419000000000210e+01
1.429999999999999938e+00,5.346068999999999960e+01
1.435000000000000053e+00,5.345985000000000298e+01
1.439999999999999947e+00,5.345891000000000304e+01
1.445000000000000062e+00,5.345412000000000319e+01
1.449999999999999956e+00,5.345185000000000031e+01
1.455000000000000071e+00,5.337377000000000038e+01
1.459999999999999964e+00,5.337172999999999945e+01
1.465000000000000080e+00,5.337053000000000225e+01
1.469999999999999973e+00,5.336896000000000129e+01
1.475000000000000089e+00,5.336462000000000216e+01
1.479999999999999982e+00,5.336256999999999806e+01
1.485000000000000098e+00,5.336045000000000016e+01
1.489999999999999991e+00,5.335826000000000136e+01
1.495000000000000107e+00,5.335824999999999818e+01
1.500000000000000000e+00,5.335542000000000229e+01
1.504999999999999893e+00,5.335538999999999987e+01
1.510000000000000009e+00,5.335141999999999740e+01
1.514999999999999902e+00,5.334962999999999766e+01
1.520000000000000018e+00,5.334758999999999673e+01
1.524999999999999911e+00,5.334476999999999691e+01
1.530000000000000027e+00,5.334476999999999691e+01
1.534999999999999920e+00,5.334257000000000204e+01
1.540000000000000036e+00,5.334255000000000280e+01
1.544999999999999929e+00,5.333908999999999878e+01
1.550000000000000044e+00,5.333803999999999945e+01
1.554999999999999938e+00,5.333724000000000132e+01
1.560000000000000053e+00,5.333525999999999812e+01
1.564999999999999947e+00,5.333290999999999826e+01
1.570000000000000062e+00,5.332858999999999838e+01
1.574999999999999956e+00,5.332775999999999783e+01
1.580000000000000071e+00,5.332444999999999879e+01
1.584999999999999964e+00,5.332444000000000273e+01
1.590000000000000080e+00,5.332047000000000025e+01
1.594999999999999973e+00,5.332047000000000025e+01
1.600000000000000089e+00,5.331815999999999889e+01
1.604999999999999982e+00,5.331472000000000122e+01
1.610000000000000098e+00,5.331255000000000166e+01
1.614999999999999991e+00,5.331168999999999869e+01
1.620000000000000107e+00,5.330778999999999712e+01
1.625000000000000000e+00,5.330698000000000292e+01
1.629999999999999893e+00,5.330411000000000143e+01
1.635000000000000009e+00,5.330322000000000315e+01
1.639999999999999902e+00,5.330140000000000100e+01
1.645000000000000018e+00,5.329966000000000292e+01
1.649999999999999911e+00,5.329881000000000313e+01
1.655000000000000027e+00,5.329431999999999903e+01
1.659999999999999920e+00,5.329357999999999862e+01
1.665000000000000036e+00,5.329276000000000124e+01
1.669999999999999929e+00,5.329050000000000153e+01
1.675000000000000044e+00,5.328969000000000023e+01
1.679999999999999938e+00,5.328860999999999848e+01
1.685000000000000053e+00,5.328728999999999871e+01
1.689999999999999947e+00,5.326301999999999737e+01
1.695000000000000062e+00,5.326062999999999903e+01
1.699999999999999956e+00,5.325858000000000203e+01
1.705000000000000071e+00,5.325777000000000072e+01
1.709999999999999964e+00,5.325641999999999854e+01
1.715000000000000080e+00,5.325571999999999662e+01
1.719999999999999973e+00,5.325318999999999647e+01
1.725000000000000089e+00,5.324969000000000108e+01
1.729999999999999982e+00,5.322451999999999828e+01
1.735000000000000098e+00,5.321907999999999817e+01
1.739999999999999991e+00,5.321663999999999817e+01
1.745000000000000107e+00,5.321663000000000210e+01
1.750000000000000000e+00,5.321502999999999872e+01
1.754999999999999893e+00,5.321327999999999747e+01
1.760000000000000009e+00,5.321202000000000254e+01
1.764999999999999902e+00,5.320900999999999925e+01
1.770000000000000018e+00,5.320687999999999818e+01
1.774999999999999911e+00,5.320165000000000077e+01
1.780000000000000027e+00,5.320054999999999978e+01
1.784999999999999920e+00,5.319986999999999711e+01
1.790000000000000036e+00,5.319776000000000238e+01
1.794999999999999929e+00,5.319366000000000128e+01
1.800000000000000044e+00,5.319239999999999924e+01
1.804999999999999938e+00,5.318932000000000215e+01
1.810000000000000053e+00,5.318475000000000108e+01
1.814999999999999947e+00,5.318473999999999791e+01
1.820000000000000062e+00,5.318370000000000175e+01
1.824999999999999956e+00,5.318365000000000009e+01
1.830000000000000071e+00,5.317960000000000065e+01
1.834999999999999964e+00,5.317629000000000161e+01
1.840000000000000080e+00,5.317466999999999899e+01
1.844999999999999973e+00,5.317069999999999652e+01
1.850000000000000089e+00,5.316870999999999725e+01
1.854999999999999982e+00,5.316702999999999690e+01
1.860000000000000098e+00,5.316702999999999690e+01
1.864999999999999991e+00,5.316394999999999982e+01
1.870000000000000107e+00,5.316123999999999938e+01
1.875000000000000000e+00,5.315914999999999679e+01
1.879999999999999893e+00,5.313266999999999740e+01
1.885000000000000009e+00,5.313264999999999816e+01
1.889999999999999902e+00,5.312977999999999668e+01
1.895000000000000018e+00,5.312800000000000011e+01
1.899999999999999911e+00,5.312447999999999837e+01
1.905000000000000027e+00,5.312337000000000131e+01
1.909999999999999920e+00,5.312221999999999866e+01
1.915000000000000036e+00,5.311901000000000295e+01
1.919999999999999929e+00,5.311899999999999977e+01
1.925000000000000044e+00,5.311654999999999660e+01
1.929999999999999938e+00,5.311294000000000182e+01
1.935000000000000053e+00,5.310981000000000307e+01
1.939999999999999947e+00,5.310799000000000092e+01
1.945000000000000062e+00,5.310591999999999757e+01
1.949999999999999956e+00,5.310434000000000054e+01
1.955000000000000071e+00,5.310323000000000349e+01
1.959999999999999964e+00,5.310233000000000203e+01
1.965000000000000080e+00,5.306208999999999776e+01
1.969999999999999973e+00,5.305771000000000015e+01
1.975000000000000089e+00,5.305604000000000298e+01
1.979999999999999982e+00,5.305472000000000321e+01
1.985000000000000098e+00,5.305304000000000286e+01
1.989999999999999991e+00,5.305302999999999969e+01
1.995000000000000107e+00,5.305125999999999920e+01
2.000000000000000000e+00,5.305125999999999920e+01
2.004999999999999893e+00,5.304834999999999923e+01
2.009999999999999787e+00,5.304290000000000305e+01
2.015000000000000124e+00,5.303947999999999752e+01
2.020000000000000018e+00,5.303629000000000104e+01
2.024999999999999911e+00,5.303627999999999787e+01
2.029999999999999805e+00,5.303627000000000180e+01
2.035000000000000142e+00,5.303472000000000008e+01
2.040000000000000036e+00,5.301097000000000037e+01
2.044999999999999929e+00,5.300905000000000200e+01
2.049999999999999822e+00,5.300677999999999912e+01
2.055000000000000160e+00,5.300301000000000329e+01
2.060000000000000053e+00,5.300169000000000352e+01
2.064999999999999947e+00,5.300099999999999767e+01
2.069999999999999840e+00,5.300099000000000160e+01
2.075000000000000178e+00,5.299813000000000329e+01
2.080000000000000071e+00,5.299043000000000347e+01
2.084999999999999964e+00,5.298790999999999940e+01
2.089999999999999858e+00,5.298373999999999739e+01
2.095000000000000195e+00,5.297097999999999729e+01
2.100000000000000089e+00,5.297097000000000122e+01
2.104999999999999982e+00,5.297093000000000274e+01
2.109999999999999876e+00,5.296784000000000248e+01
2.115000000000000213e+00,5.294919000000000153e+01
2.120000000000000107e+00,5.294550000000000267e+01
2.125000000000000000e+00,5.294357000000000113e+01
2.129999999999999893e+00,5.294033000000000300e+01
2.134999999999999787e+00,5.293816999999999950e+01
2.140000000000000124e+00,5.293724999999999881e+01
2.145000000000000018e+00,5.293549000000000149e+01
2.149999999999999911e+00,5.293267000000000166e+01
2.154999999999999805e+00,5.292998999999999654e+01
2.160000000000000142e+00,5.292596000000000345e+01
2.165000000000000036e+00,5.292508999999999730e+01
2.169999999999999929e+00,5.292309999999999803e+01
2.174999999999999822e+00,5.292067999999999728e+01
2.180000000000000160e+00,5.291987999999999914e+01
2.185000000000000053e+00,5.291825000000000045e+01
2.189999999999999947e+00,5.291608000000000089e+01
2.194999999999999840e+00,5.291403999999999996e+01
2.200000000000000178e+00,5.291255999999999915e+01
2.205000000000000071e+00,5.291080000000000183e+01
2.209999999999999964e+00,5.290867999999999682e+01
2.214999999999999858e+00,5.290489999999999782e+01
2.220000000000000195e+00,5.290391000000000332e+01
2.225000000000000089e+00,5.290297000000000338e+01
2.229999999999999982e+00,5.289986999999999995e+01
2.234999999999999876e+00,5.289795999999999765e+01
2.240000000000000213e+00,5.288018000000000285e+01
2.245000000000000107e+00,5.287673000000000201e+01
2.250000000000000000e+00,5.287483000000000288e+01
2.254999999999999893e+00,5.286948999999999899e+01
2.259999999999999787e+00,5.286836000000000269e+01
2.265000000000000124e+00,5.286751999999999896e+01
2.270000000000000018e+00,5.282222999999999757e+01
2.274999999999999911e+00,5.278701000000000221e+01
2.279999999999999805e+00,5.278520000000000323e+01
2.285000000000000142e+00,5.278242000000000189e+01
2.290000000000000036e+00,5.277600999999999942e+01
2.294999999999999929e+00,5.277423999999999893e+01
2.299999999999999822e+00,5.277288000000000068e+01
2.305000000000000160e+00,5.277159000000000333e+01
2.310000000000000053e+00,5.276877000000000351e+01
2.314999999999999947e+00,5.276876000000000033e+01
2.319999999999999840e+00,5.274154000000000053e+01
2.325000000000000178e+00,5.273778999999999684e+01
2.330000000000000071e+00,5.273250999999999777e+01
2.334999999999999964e+00,5.273102000000000089e+01
2.339999999999999858e+00,5.273024999999999807e+01
2.345000000000000195e+00,5.272897999999999996e+01
2.350000000000000089e+00,5.272827999999999804e+01
2.354999999999999982e+00,5.272776999999999958e+01
2.359999999999999876e+00,5.272471000000000174e+01
2.365000000000000213e+00,5.272229000000000099e+01
2.370000000000000107e+00,5.269514000000000209e+01
2.375000000000000000e+00,5.269366999999999734e+01
2.379999999999999893e+00,5.269265999999999650e+01
2.384999999999999787e+00,5.269024999999999892e+01
2.390000000000000124e+00,5.268748000000000076e+01
2.395000000000000018e+00,5.268531000000000120e+01
2.399999999999999911e+00,5.268529999999999802e+01
2.404999999999999805e+00,5.268148000000000053e+01
2.410000000000000142e+00,5.267757000000000289e+01
2.415000000000000036e+00,5.267598000000000269e+01
2.419999999999999929e+00,5.267510000000000048e+01
2.424999999999999822e+00,5.267275000000000063e+01
2.430000000000000160e+00,5.267121999999999815e+01
2.435000000000000053e+00,5.267031000000000063e+01
2.439999999999999947e+00,5.266756000000000171e+01
2.444999999999999840e+00,5.266407000000000238e+01
2.450000000000000178e+00,5.266163999999999845e+01
2.455000000000000071e+00,5.265952999999999662e+01
2.459999999999999964e+00,5.265673000000000314e+01
2.464999999999999858e+00,5.265603999999999729e+01
2.470000000000000195e+00,5.265500000000000114e+01
2.475000000000000089e+00,5.265500000000000114e+01
2.479999999999999982e+00,5.265373000000000303e+01
2.484999999999999876e+00,5.265037999999999840e+01
2.490000000000000213e+00,5.263325999999999993e+01
2.495000000000000107e+00,5.263250000000000028e+01
2.500000000000000000e+00,5.263248000000000104e+01
2.504999999999999893e+00,5.262980000000000302e+01
2.509999999999999787e+00,5.262756999999999863e+01
2.515000000000000124e+00,5.257171000000000305e+01
2.520000000000000018e+00,5.256898999999999944e+01
2.524999999999999911e+00,5.256801000000000101e+01
2.529999999999999805e+00,5.256228000000000122e+01
2.535000000000000142e+00,5.256056999999999846e+01
2.540000000000000036e+00,5.255998000000000303e+01
2.544999999999999929e+00,5.255895000000000294e+01
2.549999999999999822e+00,5.255892000000000053e+01
2.555000000000000160e+00,5.255765999999999849e+01
2.560000000000000053e+00,5.253417999999999921e+01
2.564999999999999947e+00,5.252788000000000324e+01
2.569999999999999840e+00,5.252483999999999753e+01
2.575000000000000178e+00,5.252333999999999747e+01
2.580000000000000071e+00,5.252210999999999785e+01
2.584999999999999964e+00,5.252210000000000178e+01
2.589999999999999858e+00,5.252118000000000109e+01
2.595000000000000195e+00,5.252004000000000161e+01
2.600000000000000089e+00,5.251568999999999932e+01
2.604999999999999982e+00,5.251315999999999917e+01
2.609999999999999876e+00,5.251149999999999807e+01
2.615000000000000213e+00,5.250847000000000264e+01
2.620000000000000107e+00,5.250677000000000305e+01
2.625000000000000000e+00,5.250677000000000305e+01
2.629999999999999893e+00,5.250500000000000256e+01
2.634999999999999787e+00,5.250435000000000230e+01
2.640000000000000124e+00,5.250310000000000343e+01
2.645000000000000018e+00,5.249790999999999741e+01
2.649999999999999911e+00,5.249549999999999983e+01
2.654999999999999805e+00,5.249549999999999983e+01
2.660000000000000142e+00,5.247312999999999761e+01
2.665000000000000036e+00,5.247312000000000154e+01
2.669999999999999929e+00,5.246791000000000338e+01
2.674999999999999822e+00,5.246788999999999703e+01
2.680000000000000160e+00,5.246540000000000248e+01
2.685000000000000053e+00,5.246188999999999680e+01
2.689999999999999947e+00,5.245911000000000257e+01
2.694999999999999840e+00,5.245810999999999780e+01
2.700000000000000178e+00,5.245602000000000231e+01
2.705000000000000071e+00,5.245322000000000173e+01
2.709999999999999964e+00,5.242399000000000342e+01
2.714999999999999858e+00,5.242246000000000095e+01
2.720000000000000195e+00,5.241960999999999871e+01
2.725000000000000089e+00,5.241485000000000127e+01
2.729999999999999982e+00,5.241398000000000224e+01
2.734999999999999876e+00,5.241286000000000200e+01
2.740000000000000213e+00,5.241011999999999915e+01
2.745000000000000107e+00,5.240684999999999860e+01
2.750000000000000000e+00,5.240617999999999910e+01
2.754999999999999893e+00,5.240182000000000073e+01
2.759999999999999787e+00,5.240073999999999899e+01
2.765000000000000124e+00,5.239840000000000231e+01
2.770000000000000018e+00,5.239661999999999864e+01
2.774999999999999911e+00,5.239274000000000342e+01
2.779999999999999805e+00,5.239063000000000159e+01
2.785000000000000142e+00,5.238879000000000019e+01
2.790000000000000036e+00,5.238877999999999702e+01
2.794999999999999929e+00,5.238759000000000299e+01
2.799999999999999822e+00,5.238626000000000005e+01
2.805000000000000160e+00,5.238398000000000110e+01
2.810000000000000053e+00,5.238248000000000104e+01
2.814999999999999947e+00,5.238161000000000200e+01
2.819999999999999840e+00,5.237989000000000317e+01
2.825000000000000178e+00,5.237595000000000312e+01
2.830000000000000071e+00,5.237519000000000347e+01
2.834999999999999964e+00,5.237519000000000347e+01
2.839999999999999858e+00,5.237364999999999782e+01
2.845000000000000195e+00,5.237100000000000222e+01
2.850000000000000089e+00,5.236896000000000129e+01
2.854999999999999982e+00,5.234967999999999932e+01
2.859999999999999876e+00,5.234745999999999810e+01
2.865000000000000213e+00,5.234375000000000000e+01
2.870000000000000107e+00,5.234373999999999683e+01
2.875000000000000000e+00,5.234150999999999954e+01
2.879999999999999893e+00,5.233872999999999820e+01
2.884999999999999787e+00,5.231669000000000125e+01
2.890000000000000124e+00,5.231448000000000320e+01
2.895000000000000018e+00,5.231445999999999685e+01
2.899999999999999911e+00,5.229719000000000051e+01
2.904999999999999805e+00,5.229518000000000200e+01
2.910000000000000142e+00,5.229323000000000121e+01
2.915000000000000036e+00,5.229149000000000314e+01
2.919999999999999929e+00,5.228970000000000340e+01
2.924999999999999822e+00,5.228743999999999659e+01
2.930000000000000160e+00,5.228585000000000349e+01
2.935000000000000053e+00,5.228495999999999810e+01
2.939999999999999947e+00,5.228267999999999915e+01
2.944999999999999840e+00,5.225088999999999828e+01
2.950000000000000178e+00,5.224860999999999933e+01
2.955000000000000071e+00,5.224685999999999808e+01
2.959999999999999964e+00,5.224548999999999666e+01
2.964999999999999858e+00,5.224174000000000007e+01
2.970000000000000195e+00,5.224096999999999724e+01
2.975000000000000089e+00,5.224011000000000138e+01
2.979999999999999982e+00,5.223801999999999879e+01
2.984999999999999876e+00,5.223452999999999946e+01
2.990000000000000213e+00,5.223452000000000339e+01
2.995000000000000107e+00,5.223286000000000229e+01
3.000000000000000000e+00,5.223107000000000255e+01
3.004999999999999893e+00,5.222926999999999964e+01
3.009999999999999787e+00,5.222733000000000203e+01
3.015000000000000124e+00,5.222538999999999731e+01
3.020000000000000018e+00,5.222165999999999997e+01
3.024999999999999911e+00,5.221968999999999994e+01
3.029999999999999805e+00,5.221869000000000227e+01
3.035000000000000142e+00,5.220391000000000048e+01
3.040000000000000036e+00,5.220246000000000208e+01
3.044999999999999929e+00,5.220092000000000354e+01
3.049999999999999822e+00,5.217625999999999920e+01
3.055000000000000160e+00,5.217569999999999908e+01
3.060000000000000053e+00,5.217403999999999797e+01
3.064999999999999947e+00,5.217202999999999946e+01
3.069999999999999840e+00,5.216944000000000159e+01
3.075000000000000178e+00,5.215236000000000161e+01
3.080000000000000071e+00,5.215236000000000161e+01
3.084999999999999964e+00,5.214768000000000114e+01
3.089999999999999858e+00,5.214477999999999724e+01
3.095000000000000195e+00,5.211936000000000035e+01
3.100000000000000089e+00,5.211527999999999849e+01
3.104999999999999982e+00,5.211294000000000182e+01
3.109999999999999876e+00,5.209382000000000090e+01
3.115000000000000213e+00,5.209197000000000344e+01
3.120000000000000107e+00,5.208962999999999965e+01
3.125000000000000000e+00,5.208735000000000070e+01
3.129999999999999893e+00,5.208592999999999762e+01
3.134999999999999787e+00,5.208335999999999899e+01
3.140000000000000124e+00,5.208030999999999722e+01
3.145000000000000018e+00,5.204220999999999719e+01
3.149999999999999911e+00,5.204220000000000113e+01
3.154999999999999805e+00,5.203764000000000323e+01
3.160000000000000142e+00,5.203674000000000177e+01
3.165000000000000036e+00,5.203493000000000279e+01
3.169999999999999929e+00,5.203244999999999720e+01
3.174999999999999822e+00,5.203157000000000210e+01
3.180000000000000160e+00,5.203155999999999892e+01
3.185000000000000053e+00,5.202814000000000050e+01
3.189999999999999947e+00,5.202445999999999771e+01
3.194999999999999840e+00,5.202261000000000024e+01
3.200000000000000178e+00,5.202064000000000021e+01
3.205000000000000071e+00,5.201861999999999853e+01
3.209999999999999964e+00,5.201633000000000351e+01
3.214999999999999858e+00,5.201632000000000033e+01
3.220000000000000195e+00,5.201548999999999978e+01
3.225000000000000089e+00,5.201156999999999897e+01
3.229999999999999982e+00,5.199266000000000076e+01
3.234999999999999876e+00,5.199174000000000007e+01
3.240000000000000213e+00,5.198960999999999899e+01
3.245000000000000107e+00,5.198705999999999960e+01
3.250000000000000000e+00,5.198554000000000030e+01
3.254999999999999893e+00,5.198554000000000030e+01
3.259999999999999787e+00,5.198279999999999745e+01
3.265000000000000124e+00,5.197890999999999906e+01
3.270000000000000018e+00,5.197585000000000122e+01
3.274999999999999911e+00,5.197496000000000294e+01
3.279999999999999805e+00,5.197335000000000349e+01
3.285000000000000142e+00,5.197106000000000137e+01
3.290000000000000036e+00,5.196972000000000236e+01
3.294999999999999929e+00,5.196813999999999822e+01
3.299999999999999822e+00,5.196612999999999971e+01
3.305000000000000160e+00,5.196524999999999750e+01
3.310000000000000053e+00,5.193874999999999886e+01
3.314999999999999947e+00,5.193703000000000003e+01
3.319999999999999840e+00,5.193283999999999878e+01
3.325000000000000178e+00,5.193211000000000155e+01
3.330000000000000071e+00,5.192898000000000280e+01
3.334999999999999964e+00,5.190948999999999813e+01
3.339999999999999858e+00,5.190594999999999715e+01
3.345000000000000195e+00,5.190464000000000055e+01
3.350000000000000089e+00,5.190337000000000245e+01
3.354999999999999982e+00,5.190037000000000234e+01
3.359999999999999876e+00,5.189833999999999747e+01
3.365000000000000213e+00,5.189555000000000007e+01
3.370000000000000107e+00,5.189204000000000150e+01
3.375000000000000000e+00,5.189128999999999792e+01
3.379999999999999893e+00,5.189029000000000025e+01
3.384999999999999787e+00,5.188810000000000144e+01
3.390000000000000124e+00,5.188810000000000144e+01
3.395000000000000018e+00,5.188615999999999673e+01
3.399999999999999911e+00,5.188309000000000282e+01
3.404999999999999805e+00,5.188067999999999813e+01
3.410000000000000142e+00,5.187707999999999942e+01
3.415000000000000036e+00,5.187707000000000335e+01
3.419999999999999929e+00,5.187440000000000140e+01
3.424999999999999822e+00,5.186032000000000153e+01
3.430000000000000160e+00,5.186030999999999835e+01
3.435000000000000053e+00,5.185623999999999967e+01
3.439999999999999947e+00,5.184698000000000206e+01
3.444999999999999840e+00,5.184526999999999930e+01
3.450000000000000178e+00,5.184465000000000146e+01
3.455000000000000071e+00,5.182721000000000089e+01
3.459999999999999964e+00,5.182721000000000089e+01
3.464999999999999858e+00,5.182607000000000141e+01
3.470000000000000195e+00,5.182323000000000235e+01
3.475000000000000089e+00,5.182001999999999953e+01
3.479999999999999982e+00,5.181806000000000267e+01
3.484999999999999876e+00,5.181651000000000096e+01
3.490000000000000213e+00,5.180207000000000050e+01
3.495000000000000107e+00,5.180098000000000269e+01
3.500000000000000000e+00,5.180096999999999952e+01
3.504999999999999893e+00,5.179720999999999975e+01
3.509999999999999787e+00,5.179637999999999920e+01
3.515000000000000124e+00,5.179290000000000305e+01
3.520000000000000018e+00,5.179290000000000305e+01
3.524999999999999911e+00,5.179113000000000255e+01
3.529999999999999805e+00,5.178932999999999964e+01
3.535000000000000142e+00,5.178932999999999964e+01
3.540000000000000036e+00,5.178573000000000093e+01
3.544999999999999929e+00,5.178168999999999755e+01
3.549999999999999822e+00,5.178047000000000111e+01
3.555000000000000160e+00,5.177826999999999913e+01
3.560000000000000053e+00,5.177740000000000009e+01
3.564999999999999947e+00,5.177656000000000347e+01
3.569999999999999840e+00,5.177570000000000050e+01
3.575000000000000178e+00,5.177568000000000126e+01
3.580000000000000071e+00,5.177353999999999701e+01
3.584999999999999964e+00,5.176816999999999780e+01
3.589999999999999858e+00,5.176718999999999937e+01
3.595000000000000195e+00,5.176552000000000220e+01
3.600000000000000089e+00,5.176444000000000045e+01
3.604999999999999982e+00,5.176297000000000281e+01
3.609999999999999876e+00,5.175983999999999696e+01
3.615000000000000213e+00,5.175874999999999915e+01
3.620000000000000107e+00,5.175697999999999865e+01
3.625000000000000000e+00,5.175439999999999685e+01
3.629999999999999893e+00,5.175345999999999691e+01
3.634999999999999787e+00,5.175213000000000108e+01
3.640000000000000124e+00,5.175066999999999950e+01
3.645000000000000018e+00,5.174898000000000309e+01
3.649999999999999911e+00,5.174607999999999919e+01
3.654999999999999805e+00,5.174334000000000344e+01
3.660000000000000142e+00,5.174248000000000047e+01
3.665000000000000036e+00,5.173942000000000263e+01
3.669999999999999929e+00,5.173828000000000316e+01
3.674999999999999822e+00,5.173519000000000290e+01
3.680000000000000160e+00,5.173259999999999792e+01
3.685000000000000053e+00,5.172377000000000180e+01
3.689999999999999947e+00,5.171963999999999828e+01
3.694999999999999840e+00,5.171887000000000256e+01
3.700000000000000178e+00,5.171800999999999959e+01
3.705000000000000071e+00,5.171625999999999834e+01
3.709999999999999964e+00,5.169427000000000305e+01
3.714999999999999858e+00,5.169378999999999991e+01
3.720000000000000195e+00,5.169097000000000008e+01
3.725000000000000089e+00,5.168796999999999997e+01
3.729999999999999982e+00,5.168796999999999997e+01
3.734999999999999876e+00,5.168796999999999997e+01
3.740000000000000213e+00,5.168795000000000073e+01
3.745000000000000107e+00,5.168585000000000207e+01
3.750000000000000000e+00,5.168209999999999837e+01
3.754999999999999893e+00,5.167918999999999841e+01
3.759999999999999787e+00,5.167419999999999902e+01
3.765000000000000124e+00,5.167206999999999795e+01
3.770000000000000018e+00,5.167206000000000188e+01
3.774999999999999911e+00,5.167206000000000188e+01
3.779999999999999805e+00,5.167139000000000237e+01
3.785000000000000142e+00,5.167054000000000258e+01
3.790000000000000036e+00,5.166501999999999839e+01
3.794999999999999929e+00,5.165816999999999837e+01
3.799999999999999822e+00,5.165735999999999706e+01
3.805000000000000160e+00,5.165735999999999706e+01
3.810000000000000053e+00,5.165733999999999781e+01
3.814999999999999947e+00,5.165538000000000096e+01
3.819999999999999840e+00,5.165344999999999942e+01
3.825000000000000178e+00,5.165270999999999901e+01
3.830000000000000071e+00,5.164900000000000091e+01
3.834999999999999964e+00,5.164797000000000082e+01
3.839999999999999858e+00,5.164685999999999666e+01
3.845000000000000195e+00,5.164685000000000059e+01
3.850000000000000089e+00,5.164638999999999669e+01
3.854999999999999982e+00,5.164480999999999966e+01
3.859999999999999876e+00,5.164296999999999827e+01
3.865000000000000213e+00,5.163989999999999725e+01
3.870000000000000107e+00,5.163803000000000054e+01
3.875000000000000000e+00,5.163586999999999705e+01
3.879999999999999893e+00,5.163586000000000098e+01
3.884999999999999787e+00,5.163127000000000066e+01
3.890000000000000124e+00,5.163127000000000066e+01
3.895000000000000018e+00,5.162964000000000198e+01
3.899999999999999911e+00,5.162646999999999764e+01
3.904999999999999805e+00,5.160949999999999704e+01
3.910000000000000142e+00,5.160730000000000217e+01
3.915000000000000036e+00,5.160636999999999830e+01
3.919999999999999929e+00,5.160338000000000136e+01
3.924999999999999822e+00,5.160076000000000107e+01
3.930000000000000160e+00,5.159980000000000189e+01
3.935000000000000053e+00,5.159814000000000078e+01
3.939999999999999947e+00,5.159711000000000070e+01
3.944999999999999840e+00,5.159628000000000014e+01
3.950000000000000178e+00,5.159300000000000352e+01
3.955000000000000071e+00,5.159051999999999794e+01
3.959999999999999964e+00,5.158961000000000041e+01
3.964999999999999858e+00,5.158713000000000193e+01
3.970000000000000195e+00,5.158476999999999890e+01
3.975000000000000089e+00,5.158476000000000283e+01
3.979999999999999982e+00,5.158308999999999855e+01
3.984999999999999876e+00,5.158223999999999876e+01
3.990000000000000213e+00,5.158033999999999963e+01
3.995000000000000107e+00,5.157894000000000290e+01
4.000000000000000000e+00,5.157417999999999836e+01
4.004999999999999893e+00,5.155637999999999721e+01
4.009999999999999787e+00,5.155579999999999785e+01
4.014999999999999680e+00,5.155577000000000254e+01
4.019999999999999574e+00,5.154478999999999900e+01
4.025000000000000355e+00,5.154406999999999783e+01
4.030000000000000249e+00,5.154068999999999789e+01
4.035000000000000142e+00,5.153584000000000032e+01
4.040000000000000036e+00,5.153426000000000329e+01
4.044999999999999929e+00,5.153251999999999811e+01
4.049999999999999822e+00,5.153251999999999811e+01
4.054999999999999716e+00,5.153150999999999726e+01
4.059999999999999609e+00,5.152984000000000009e+01
4.065000000000000391e+00,5.152920999999999907e+01
4.070000000000000284e+00,5.152421999999999969e+01
4.075000000000000178e+00,5.152091000000000065e+01
4.080000000000000071e+00,5.151863999999999777e+01
4.084999999999999964e+00,5.151861999999999853e+01
4.089999999999999858e+00,5.151778999999999797e+01
4.094999999999999751e+00,5.151731999999999800e+01
4.099999999999999645e+00,5.150021000000000271e+01
4.105000000000000426e+00,5.149748999999999910e+01
4.110000000000000320e+00,5.149582000000000193e+01
4.115000000000000213e+00,5.149399999999999977e+01
4.120000000000000107e+00,5.149322999999999695e+01
4.125000000000000000e+00,5.149248000000000047e+01
4.129999999999999893e+00,5.149248000000000047e+01
4.134999999999999787e+00,5.149043000000000347e+01
4.139999999999999680e+00,5.148700000000000188e+01
4.144999999999999574e+00,5.148516999999999655e+01
4.150000000000000355e+00,5.148346000000000089e+01
4.155000000000000249e+00,5.147921000000000191e+01
4.160000000000000142e+00,5.147749000000000308e+01
4.165000000000000036e+00,5.147747999999999990e+01
4.169999999999999929e+00,5.147592000000000212e+01
4.174999999999999822e+00,5.147344999999999970e+01
4.179999999999999716e+00,5.147187000000000268e+01
4.184999999999999609e+00,5.147185000000000343e+01
4.190000000000000391e+00,5.146909000000000134e+01
4.195000000000000284e+00,5.146744000000000341e+01
4.200000000000000178e+00,5.146741000000000099e+01
4.205000000000000071e+00,5.146687000000000012e+01
4.209999999999999964e+00,5.146556999999999960e+01
4.214999999999999858e+00,5.145841000000000065e+01
4.219999999999999751e+00,5.145694000000000301e+01
4.224999999999999645e+00,5.145532000000000039e+01
4.230000000000000426e+00,5.145170000000000243e+01
4.235000000000000320e+00,5.145015000000000072e+01
4.240000000000000213e+00,5.144861000000000217e+01
4.245000000000000107e+00,5.144509999999999650e+01
4.250000000000000000e+00,5.144507000000000119e+01
4.254999999999999893e+00,5.144086000000000070e+01
4.259999999999999787e+00,5.143995000000000317e+01
4.264999999999999680e+00,5.143907000000000096e+01
4.269999999999999574e+00,5.143540000000000134e+01
4.275000000000000355e+00,5.143166999999999689e+01
4.280000000000000249e+00,5.143043000000000120e+01
4.285000000000000142e+00,5.142949000000000126e+01
4.290000000000000036e+00,5.141969999999999885e+01
4.294999999999999929e+00,5.141373999999999711e+01
4.299999999999999822e+00,5.141337999999999653e+01
4.304999999999999716e+00,5.141232999999999720e+01
4.309999999999999609e+00,5.141035999999999717e+01
4.315000000000000391e+00,5.140612999999999744e+01
4.320000000000000284e+00,5.140610999999999819e+01
4.325000000000000178e+00,5.140545999999999793e+01
4.330000000000000071e+00,5.140453000000000117e+01
4.334999999999999964e+00,5.140451999999999799e+01
4.339999999999999858e+00,5.140039000000000158e+01
4.344999999999999751e+00,5.139905999999999864e+01
4.349999999999999645e+00,5.139439999999999742e+01
4.355000000000000426e+00,5.139347000000000065e+01
4.360000000000000320e+00,5.139265000000000327e+01
4.365000000000000213e+00,5.139204999999999757e+01
4.370000000000000107e+00,5.139204000000000150e+01
4.375000000000000000e+00,5.138810999999999751e+01
4.379999999999999893e+00,5.138622000000000156e+01
4.384999999999999787e+00,5.138383000000000322e+01
4.389999999999999680e+00,5.138188000000000244e+01
4.394999999999999574e+00,5.137912000000000035e+01
4.400000000000000355e+00,5.137839999999999918e+01
4.405000000000000249e+00,5.137715000000000032e+01
4.410000000000000142e+00,5.136010000000000275e+01
4.415000000000000036e+00,5.132912000000000319e+01
4.419999999999999929e+00,5.129626999999999981e+01
4.424999999999999822e+00,5.129451000000000249e+01
4.429999999999999716e+00,5.129334999999999667e+01
4.434999999999999609e+00,5.129332999999999743e+01
4.440000000000000391e+00,5.129330999999999818e+01
4.445000000000000284e+00,5.129160000000000252e+01
4.450000000000000178e+00,5.129028999999999883e+01
4.455000000000000071e+00,5.128766000000000247e+01
4.459999999999999964e+00,5.128591000000000122e+01
4.464999999999999858e+00,5.128428000000000253e+01
4.469999999999999751e+00,5.128177000000000163e+01
4.474999999999999645e+00,5.128177000000000163e+01
4.480000000000000426e+00,5.127846999999999866e+01
4.485000000000000320e+00,5.127602000000000260e+01
4.490000000000000213e+00,5.127602000000000260e+01
4.495000000000000107e+00,5.126230999999999938e+01
4.500000000000000000e+00,5.126102999999999810e+01
4.504999999999999893e+00,5.125934000000000168e+01
4.509999999999999787e+00,5.125768999999999664e+01
4.514999999999999680e+00,5.125571000000000055e+01
4.519999999999999574e+00,5.125366000000000355e+01
4.525000000000000355e+00,5.125363999999999720e+01
4.530000000000000249e+00,5.125319999999999965e+01
4.535000000000000142e+00,5.124801000000000073e+01
4.540000000000000036e+00,5.124600000000000222e+01
4.544999999999999929e+00,5.124448999999999899e+01
4.549999999999999822e+00,5.124206000000000216e+01
4.554999999999999716e+00,5.123964999999999748e+01
4.559999999999999609e+00,5.123962999999999823e+01
4.565000000000000391e+00,5.123901999999999646e+01
4.570000000000000284e+00,5.123901000000000039e+01
4.575000000000000178e+00,5.123566000000000287e+01
4.580000000000000071e+00,5.123313999999999879e+01
4.584999999999999964e+00,5.122899000000000314e+01
4.589999999999999858e+00,5.122549000000000063e+01
4.594999999999999751e+00,5.122547999999999746e+01
4.599999999999999645e+00,5.122447999999999979e+01
4.605000000000000426e+00,5.122446999999999662e+01
4.610000000000000320e+00,5.122409999999999997e+01
4.615000000000000213e+00,5.122173000000000087e+01
4.620000000000000107e+00,5.120233999999999952e+01
4.625000000000000000e+00,5.119765000000000299e+01
4.629999999999999893e+00,5.119765000000000299e+01
4.634999999999999787e+00,5.119693000000000183e+01
4.639999999999999680e+00,5.119691999999999865e+01
4.644999999999999574e+00,5.119691999999999865e+01
4.650000000000000355e+00,5.118728000000000122e+01
4.655000000000000249e+00,5.118354000000000070e+01
4.660000000000000142e+00,5.118048999999999893e+01
4.665000000000000036e+00,5.117761000000000138e+01
4.669999999999999929e+00,5.117699000000000353e+01
4.674999999999999822e+00,5.117604999999999649e+01
4.679999999999999716e+00,5.117526000000000153e+01
4.684999999999999609e+00,5.117396999999999707e+01
4.690000000000000391e+00,5.116969999999999885e+01
4.695000000000000284e+00,5.116790999999999912e+01
4.700000000000000178e+00,5.116678999999999888e+01
4.705000000000000071e+00,5.116450999999999993e+01
4.709999999999999964e+00,5.116450999999999993e+01
4.714999999999999858e+00,5.116333999999999804e+01
4.719999999999999751e+00,5.116187999999999647e+01
4.724999999999999645e+00,5.115899999999999892e+01
4.730000000000000426e+00,5.115677000000000163e+01
4.735000000000000320e+00,5.115583000000000169e+01
4.740000000000000213e+00,5.115137000000000000e+01
4.745000000000000107e+00,5.115133000000000152e+01
4.750000000000000000e+00,5.115050999999999704e+01
4.754999999999999893e+00,5.114981000000000222e+01
4.759999999999999787e+00,5.114809999999999945e+01
4.764999999999999680e+00,5.114607999999999777e+01
4.769999999999999574e+00,5.114211999999999847e+01
4.775000000000000355e+00,5.113803999999999661e+01
4.780000000000000249e+00,5.113510999999999740e+01
4.785000000000000142e+00,5.113510000000000133e+01
4.790000000000000036e+00,5.113508000000000209e+01
4.794999999999999929e+00,5.113506999999999891e+01
4.799999999999999822e+00,5.112454999999999927e+01
4.804999999999999716e+00,5.112312000000000012e+01
4.809999999999999609e+00,5.112246999999999986e+01
4.815000000000000391e+00,5.111934000000000111e+01
4.820000000000000284e+00,5.111679000000000173e+01
4.825000000000000178e+00,5.111540999999999713e+01
4.830000000000000071e+00,5.111467999999999989e+01
4.834999999999999964e+00,5.111343000000000103e+01
4.839999999999999858e+00,5.111267000000000138e+01
4.844999999999999751e+00,5.111191999999999780e+01
4.849999999999999645e+00,5.110952000000000339e+01
4.855000000000000426e+00,5.110701000000000249e+01
4.860000000000000320e+00,5.110490000000000066e+01
4.865000000000000213e+00,5.110437000000000296e+01
4.870000000000000107e+00,5.110390999999999906e+01
4.875000000000000000e+00,5.110309000000000168e+01
4.879999999999999893e+00,5.110213999999999857e+01
4.884999999999999787e+00,5.110137000000000285e+01
4.889999999999999680e+00,5.110070000000000334e+01
4.894999999999999574e+00,5.109700999999999738e+01
4.900000000000000355e+00,5.109517999999999915e+01
4.905000000000000249e+00,5.109458000000000055e+01
4.910000000000000142e+00,5.109423999999999921e+01
4.915000000000000036e+00,5.109313999999999822e+01
4.919999999999999929e+00,5.109118000000000137e+01
4.924999999999999822e+00,5.108919000000000210e+01
4.929999999999999716e+00,5.108868999999999971e+01
4.934999999999999609e+00,5.108554000000000173e+01
4.940000000000000391e+00,5.108408000000000015e+01
4.945000000000000284e+00,5.108200000000000074e+01
4.950000000000000178e+00,5.108200000000000074e+01
4.955000000000000071e+00,5.107985999999999649e+01
4.959999999999999964e+00,5.107672000000000168e+01
4.964999999999999858e+00,5.107625999999999777e+01
4.969999999999999751e+00,5.107314999999999827e+01
4.974999999999999645e+00,5.105832000000000193e+01
4.980000000000000426e+00,5.105776999999999788e+01
4.985000000000000320e+00,5.105774999999999864e+01
4.990000000000000213e+00,5.105704999999999671e+01
4.995000000000000107e+00,5.105574000000000012e+01
5.000000000000000000e+00,5.104390000000000072e+01
5.004999999999999893e+00,5.104113000000000255e+01
5.009999999999999787e+00,5.103976999999999720e+01
5.014999999999999680e+00,5.103705000000000069e+01
5.019999999999999574e+00,5.103663999999999845e+01
5.025000000000000355e+00,5.103661999999999921e+01
5.030000000000000249e+00,5.103511999999999915e+01
5.035000000000000142e+00,5.103332000000000335e+01
5.040000000000000036e+00,5.103126000000000317e+01
5.044999999999999929e+00,5.102969000000000221e+01
5.049999999999999822e+00,5.102588000000000079e+01
5.054999999999999716e+00,5.102367000000000274e+01
5.059999999999999609e+00,5.102365999999999957e+01
5.065000000000000391e+00,5.102365000000000350e+01
5.070000000000000284e+00,5.102322000000000202e+01
5.075000000000000178e+00,5.102143000000000228e+01
5.080000000000000071e+00,5.101834000000000202e+01
5.084999999999999964e+00,5.101688000000000045e+01
5.089999999999999858e+00,5.101380999999999943e+01
5.094999999999999751e+00,5.101218999999999681e+01
5.099999999999999645e+00,5.101044000000000267e+01
5.105000000000000426e+00,5.100992999999999711e+01
5.110000000000000320e+00,5.100842999999999705e+01
5.115000000000000213e+00,5.100739999999999696e+01
5.120000000000000107e+00,5.100578999999999752e+01
5.125000000000000000e+00,5.100500999999999863e+01
5.129999999999999893e+00,5.100421000000000049e+01
5.134999999999999787e+00,5.100153999999999854e+01
5.139999999999999680e+00,5.100153999999999854e+01
5.144999999999999574e+00,5.099998000000000076e+01
5.150000000000000355e+00,5.099871000000000265e+01
5.155000000000000249e+00,5.099869999999999948e+01
5.160000000000000142e+00,5.099709000000000003e+01
5.165000000000000036e+00,5.099428000000000338e+01
5.169999999999999929e+00,5.099121000000000237e+01
5.174999999999999822e+00,5.099087000000000103e+01
5.179999999999999716e+00,5.097350000000000136e+01
5.184999999999999609e+00,5.097299000000000291e+01
5.190000000000000391e+00,5.097147999999999968e+01
5.195000000000000284e+00,5.095799000000000234e+01
5.200000000000000178e+00,5.095729000000000042e+01
5.205000000000000071e+00,5.095586999999999733e+01
5.209999999999999964e+00,5.095280000000000342e+01
5.214999999999999858e+00,5.095051999999999737e+01
5.219999999999999751e+00,5.094771999999999679e+01
5.224999999999999645e+00,5.094624999999999915e+01
5.230000000000000426e+00,5.093641999999999825e+01
5.235000000000000320e+00,5.093195000000000050e+01
5.240000000000000213e+00,5.093193999999999733e+01
5.245000000000000107e+00,5.092027999999999821e+01
5.250000000000000000e+00,5.091595000000000226e+01
5.254999999999999893e+00,5.091447999999999752e+01
5.259999999999999787e+00,5.091311000000000320e+01
5.264999999999999680e+00,5.091237999999999886e+01
5.269999999999999574e+00,5.091179999999999950e+01
5.275000000000000355e+00,5.091053000000000139e+01
5.280000000000000249e+00,5.090395000000000181e+01
5.285000000000000142e+00,5.090279999999999916e+01
5.290000000000000036e+00,5.089847999999999928e+01
5.294999999999999929e+00,5.089647000000000077e+01
5.299999999999999822e+00,5.089643999999999835e+01
5.304999999999999716e+00,5.089439000000000135e+01
5.309999999999999609e+00,5.089437999999999818e+01
5.315000000000000391e+00,5.089179000000000030e+01
5.320000000000000284e+00,5.088907999999999987e+01
5.325000000000000178e+00,5.088638000000000261e+01
5.330000000000000071e+00,5.088573000000000235e+01
5.334999999999999964e+00,5.088497999999999877e+01
5.339999999999999858e+00,5.088443999999999789e+01
5.344999999999999751e+00,5.088237000000000165e+01
5.349999999999999645e+00,5.088235999999999848e+01
5.355000000000000426e+00,5.087315000000000254e+01
5.360000000000000320e+00,5.087190999999999974e+01
5.365000000000000213e+00,5.086930999999999869e+01
5.370000000000000107e+00,5.084817999999999927e+01
5.375000000000000000e+00,5.084655000000000058e+01
5.379999999999999893e+00,5.084595999999999805e+01
5.384999999999999787e+00,5.084595999999999805e+01
5.389999999999999680e+00,5.084548000000000201e+01
5.394999999999999574e+00,5.084268000000000143e+01
5.400000000000000355e+00,5.084103000000000350e+01
5.405000000000000249e+00,5.083753000000000100e+01
5.410000000000000142e+00,5.083570999999999884e+01
5.415000000000000036e+00,5.083502000000000010e+01
5.419999999999999929e+00,5.083328000000000202e+01
5.424999999999999822e+00,5.082289000000000101e+01
5.429999999999999716e+00,5.082141000000000020e+01
5.434999999999999609e+00,5.081667999999999807e+01
5.440000000000000391e+00,5.081506000000000256e+01
5.445000000000000284e+00,5.081405999999999779e+01
5.450000000000000178e+00,5.081239999999999668e+01
5.455000000000000071e+00,5.081123999999999796e+01
5.459999999999999964e+00,5.081049000000000149e+01
5.464999999999999858e+00,5.080966000000000093e+01
5.469999999999999751e+00,5.080684000000000111e+01
5.474999999999999645e+00,5.079735999999999763e+01
5.480000000000000426e+00,5.079287999999999670e+01
5.485000000000000320e+00,5.079231999999999658e+01
5.490000000000000213e+00,5.079231000000000051e+01
5.495000000000000107e+00,5.079108999999999696e+01
5.500000000000000000e+00,5.078815999999999775e+01
5.504999999999999893e+00,5.078625999999999863e+01
5.509999999999999787e+00,5.078374000000000166e+01
5.514999999999999680e+00,5.078204000000000207e+01
5.519999999999999574e+00,5.078007000000000204e+01
5.525000000000000355e+00,5.078003999999999962e+01
5.530000000000000249e+00,5.077736999999999767e+01
5.535000000000000142e+00,5.077736999999999767e+01
5.540000000000000036e+00,5.077568000000000126e+01
5.544999999999999929e+00,5.077519000000000204e+01
5.549999999999999822e+00,5.077362000000000108e+01
5.554999999999999716e+00,5.077194999999999681e+01
5.559999999999999609e+00,5.077103000000000321e+01
5.565000000000000391e+00,5.076986000000000132e+01
5.570000000000000284e+00,5.076850000000000307e+01
5.575000000000000178e+00,5.076729000000000269e+01
5.580000000000000071e+00,5.076557999999999993e+01
5.584999999999999964e+00,5.076444000000000045e+01
5.589999999999999858e+00,5.074732999999999805e+01
5.594999999999999751e+00,5.073637000000000086e+01
5.599999999999999645e+00,5.073498000000000019e+01
5.605000000000000426e+00,5.073496999999999701e+01
5.610000000000000320e+00,5.073266000000000275e+01
5.615000000000000213e+00,5.073263000000000034e+01
5.620000000000000107e+00,5.073122000000000043e+01
5.625000000000000000e+00,5.072990000000000066e+01
5.629999999999999893e+00,5.072943000000000069e+01
5.634999999999999787e+00,5.072719000000000023e+01
5.639999999999999680e+00,5.072652000000000072e+01
5.644999999999999574e+00,5.072596000000000060e+01
5.650000000000000355e+00,5.072536000000000200e+01
5.655000000000000249e+00,5.072456999999999994e+01
5.660000000000000142e+00,5.072368999999999772e+01
5.665000000000000036e+00,5.072193000000000040e+01
5.669999999999999929e+00,5.071654000000000195e+01
5.674999999999999822e+00,5.071213999999999800e+01
5.679999999999999716e+00,5.071101000000000170e+01
5.684999999999999609e+00,5.070996999999999844e+01
5.690000000000000391e+00,5.070835999999999899e+01
5.695000000000000284e+00,5.070680000000000121e+01
5.700000000000000178e+00,5.070497000000000298e+01
5.705000000000000071e+00,5.070295000000000130e+01
5.709999999999999964e+00,5.070212000000000074e+01
5.714999999999999858e+00,5.069957999999999743e+01
5.719999999999999751e+00,5.069903000000000048e+01
5.724999999999999645e+00,5.068256000000000228e+01
5.730000000000000426e+00,5.068256000000000228e+01
5.735000000000000320e+00,5.068211999999999762e+01
5.740000000000000213e+00,5.068010999999999910e+01
5.745000000000000107e+00,5.067090000000000316e+01
5.750000000000000000e+00,5.066830000000000211e+01
5.754999999999999893e+00,5.066590000000000060e+01
5.759999999999999787e+00,5.066445000000000221e+01
5.764999999999999680e+00,5.066205999999999676e+01
5.769999999999999574e+00,5.066159999999999997e+01
5.775000000000000355e+00,5.066053999999999746e+01
5.780000000000000249e+00,5.065905000000000058e+01
5.785000000000000142e+00,5.065751000000000204e+01
5.790000000000000036e+00,5.064453000000000316e+01
5.794999999999999929e+00,5.064385999999999655e+01
5.799999999999999822e+00,5.064385999999999655e+01
5.804999999999999716e+00,5.064339999999999975e+01
5.809999999999999609e+00,5.063982000000000028e+01
5.815000000000000391e+00,5.063940999999999804e+01
5.820000000000000284e+00,5.063757999999999981e+01
5.825000000000000178e+00,5.063548999999999722e+01
5.830000000000000071e+00,5.063427999999999685e+01
5.834999999999999964e+00,5.063358999999999810e+01
5.839999999999999858e+00,5.063195999999999941e+01
5.844999999999999751e+00,5.063085999999999842e+01
5.849999999999999645e+00,5.063085000000000235e+01
5.855000000000000426e+00,5.062982000000000227e+01
5.860000000000000320e+00,5.062866000000000355e+01
5.865000000000000213e+00,5.062760000000000105e+01
5.870000000000000107e+00,5.062615000000000265e+01
5.875000000000000000e+00,5.062330999999999648e+01
5.879999999999999893e+00,5.062279999999999802e+01
5.884999999999999787e+00,5.062096999999999980e+01
5.889999999999999680e+00,5.062039000000000044e+01
5.894999999999999574e+00,5.061965000000000003e+01
5.900000000000000355e+00,5.061753999999999820e+01
5.905000000000000249e+00,5.061449999999999960e+01
5.910000000000000142e+00,5.061321999999999832e+01
5.915000000000000036e+00,5.061110999999999649e+01
5.919999999999999929e+00,5.061066999999999894e+01
5.924999999999999822e+00,5.060723000000000127e+01
5.929999999999999716e+00,5.060721999999999809e+01
5.934999999999999609e+00,5.060587000000000302e+01
5.940000000000000391e+00,5.060506999999999778e+01
5.945000000000000284e+00,5.060392999999999830e+01
5.950000000000000178e+00,5.058762999999999721e+01
5.955000000000000071e+00,5.058559999999999945e+01
5.959999999999999964e+00,5.058487999999999829e+01
5.964999999999999858e+00,5.058418999999999954e+01
5.969999999999999751e+00,5.058377000000000123e+01
5.974999999999999645e+00,5.058232000000000284e+01
5.980000000000000426e+00,5.057070999999999827e+01
5.985000000000000320e+00,5.056898999999999944e+01
5.990000000000000213e+00,5.056593999999999767e+01
5.995000000000000107e+00,5.056392000000000309e+01
6.000000000000000000e+00,5.053887999999999892e+01
6.004999999999999893e+00,5.053759999999999764e+01
6.009999999999999787e+00,5.053620000000000090e+01
6.014999999999999680e+00,5.053553000000000139e+01
6.019999999999999574e+00,5.053443999999999647e+01
6.025000000000000355e+00,5.053249000000000279e+01
6.030000000000000249e+00,5.053143000000000029e+01
6.035000000000000142e+00,5.053092999999999790e+01
6.040000000000000036e+00,5.053092999999999790e+01
6.044999999999999929e+00,5.053040000000000020e+01
6.049999999999999822e+00,5.052882000000000318e+01
6.054999999999999716e+00,5.052727000000000146e+01
6.059999999999999609e+00,5.052510000000000190e+01
6.065000000000000391e+00,5.052351000000000170e+01
6.070000000000000284e+00,5.052060999999999780e+01
6.075000000000000178e+00,5.051789000000000129e+01
6.080000000000000071e+00,5.051713000000000164e+01
6.084999999999999964e+00,5.051646000000000214e+01
6.089999999999999858e+00,5.051516999999999769e+01
6.094999999999999751e+00,5.051270999999999844e+01
6.099999999999999645e+00,5.051218999999999681e+01
6.105000000000000426e+00,5.051093000000000188e+01
6.110000000000000320e+00,5.051093000000000188e+01
6.115000000000000213e+00,5.050934999999999775e+01
6.120000000000000107e+00,5.050901000000000352e+01
6.125000000000000000e+00,5.050755000000000194e+01
6.129999999999999893e+00,5.050495000000000090e+01
6.134999999999999787e+00,5.050419999999999732e+01
6.139999999999999680e+00,5.050137000000000143e+01
6.144999999999999574e+00,5.049987999999999744e+01
6.150000000000000355e+00,5.049900999999999840e+01
6.155000000000000249e+00,5.049846000000000146e+01
6.160000000000000142e+00,5.049754999999999683e+01
6.165000000000000036e+00,5.049497999999999820e+01
6.169999999999999929e+00,5.049309999999999832e+01
6.174999999999999822e+00,5.049255999999999744e+01
6.179999999999999716e+00,5.049204999999999899e+01
6.184999999999999609e+00,5.049076000000000164e+01
6.190000000000000391e+00,5.048926999999999765e+01
6.195000000000000284e+00,5.048205999999999705e+01
6.200000000000000178e+00,5.048104000000000013e+01
6.205000000000000071e+00,5.048102999999999696e+01
6.209999999999999964e+00,5.047905000000000086e+01
6.214999999999999858e+00,5.047782000000000124e+01
6.219999999999999751e+00,5.047782000000000124e+01
6.224999999999999645e+00,5.047493000000000052e+01
6.230000000000000426e+00,5.047240000000000038e+01
6.235000000000000320e+00,5.047240000000000038e+01
6.240000000000000213e+00,5.047010000000000218e+01
6.245000000000000107e+00,5.046697000000000344e+01
6.250000000000000000e+00,5.046620999999999668e+01
6.254999999999999893e+00,5.046370999999999896e+01
6.259999999999999787e+00,5.046130000000000138e+01
6.264999999999999680e+00,5.045866000000000184e+01
6.269999999999999574e+00,5.045691000000000059e+01
6.275000000000000355e+00,5.045689999999999742e+01
6.280000000000000249e+00,5.045577999999999719e+01
6.285000000000000142e+00,5.045389999999999731e+01
6.290000000000000036e+00,5.045389999999999731e+01
6.294999999999999929e+00,5.045199999999999818e+01
6.299999999999999822e+00,5.045085000000000264e+01
6.304999999999999716e+00,5.044753999999999650e+01
6.309999999999999609e+00,5.044753000000000043e+01
6.315000000000000391e+00,5.044700999999999880e+01
6.320000000000000284e+00,5.044590999999999781e+01
6.325000000000000178e+00,5.044516000000000133e+01
6.330000000000000071e+00,5.044308999999999799e+01
6.334999999999999964e+00,5.043910999999999945e+01
6.339999999999999858e+00,5.043820000000000192e+01
6.344999999999999751e+00,5.043672999999999718e+01
6.349999999999999645e+00,5.043625000000000114e+01
6.355000000000000426e+00,5.043625000000000114e+01
6.360000000000000320e+00,5.043368000000000251e+01
6.365000000000000213e+00,5.043283999999999878e+01
6.370000000000000107e+00,5.043101000000000056e+01
6.375000000000000000e+00,5.043101000000000056e+01
6.379999999999999893e+00,5.042652999999999963e+01
6.384999999999999787e+00,5.042502000000000351e+01
6.389999999999999680e+00,5.042184000000000310e+01
6.394999999999999574e+00,5.042092000000000240e+01
6.400000000000000355e+00,5.041819999999999879e+01
6.405000000000000249e+00,5.041687999999999903e+01
6.410000000000000142e+00,5.041499999999999915e+01
6.415000000000000036e+00,5.041499000000000308e+01
6.419999999999999929e+00,5.041281000000000034e+01
6.424999999999999822e+00,5.040021000000000129e+01
6.429999999999999716e+00,5.039949000000000012e+01
6.434999999999999609e+00,5.039811000000000263e+01
6.440000000000000391e+00,5.039473000000000269e+01
6.445000000000000284e+00,5.039471999999999952e+01
6.450000000000000178e+00,5.039388000000000289e+01
6.455000000000000071e+00,5.039318000000000097e+01
6.459999999999999964e+00,5.039124000000000336e+01
6.464999999999999858e+00,5.038947000000000287e+01
6.469999999999999751e+00,5.038842999999999961e+01
6.474999999999999645e+00,5.038709000000000060e+01
6.480000000000000426e+00,5.038564000000000220e+01
6.485000000000000320e+00,5.038562999999999903e+01
6.490000000000000213e+00,5.038410999999999973e+01
6.495000000000000107e+00,5.038353000000000037e+01
6.500000000000000000e+00,5.038123000000000218e+01
6.504999999999999893e+00,5.038058999999999799e+01
6.509999999999999787e+00,5.038000000000000256e+01
6.514999999999999680e+00,5.037886999999999915e+01
6.519999999999999574e+00,5.037022000000000332e+01
6.525000000000000355e+00,5.036959000000000231e+01
6.530000000000000249e+00,5.036811000000000149e+01
6.535000000000000142e+00,5.036749999999999972e+01
6.540000000000000036e+00,5.036496000000000350e+01
6.544999999999999929e+00,5.036428999999999689e+01
6.549999999999999822e+00,5.036428000000000083e+01
6.554999999999999716e+00,5.036234999999999928e+01
6.559999999999999609e+00,5.036133000000000237e+01
6.565000000000000391e+00,5.036133000000000237e+01
6.570000000000000284e+00,5.036003000000000185e+01
6.575000000000000178e+00,5.035838999999999999e+01
6.580000000000000071e+00,5.035674999999999812e+01
6.584999999999999964e+00,5.035674000000000206e+01
6.589999999999999858e+00,5.035649999999999693e+01
6.594999999999999751e+00,5.034640999999999877e+01
6.599999999999999645e+00,5.034506999999999977e+01
6.605000000000000426e+00,5.034427999999999770e+01
6.610000000000000320e+00,5.033453999999999695e+01
6.615000000000000213e+00,5.033218000000000103e+01
6.620000000000000107e+00,5.032721000000000089e+01
6.625000000000000000e+00,5.032571000000000083e+01
6.629999999999999893e+00,5.032448999999999728e+01
6.634999999999999787e+00,5.032193999999999789e+01
6.639999999999999680e+00,5.032090000000000174e+01
6.644999999999999574e+00,5.031936000000000320e+01
6.650000000000000355e+00,5.031935000000000002e+01
6.655000000000000249e+00,5.031808000000000192e+01
6.660000000000000142e+00,5.031701000000000334e+01
6.665000000000000036e+00,5.031651000000000096e+01
6.669999999999999929e+00,5.031575999999999738e+01
6.674999999999999822e+00,5.031396999999999764e+01
6.679999999999999716e+00,5.031365000000000265e+01
6.684999999999999609e+00,5.031333999999999662e+01
6.690000000000000391e+00,5.031333000000000055e+01
6.695000000000000284e+00,5.029232999999999976e+01
6.700000000000000178e+00,5.028920999999999708e+01
6.705000000000000071e+00,5.028838999999999970e+01
6.709999999999999964e+00,5.028647000000000133e+01
6.714999999999999858e+00,5.028645000000000209e+01
6.719999999999999751e+00,5.028643000000000285e+01
6.724999999999999645e+00,5.027571999999999974e+01
6.730000000000000426e+00,5.027570000000000050e+01
6.735000000000000320e+00,5.027154999999999774e+01
6.740000000000000213e+00,5.026901999999999759e+01
6.745000000000000107e+00,5.026809000000000083e+01
6.750000000000000000e+00,5.026686000000000121e+01
6.754999999999999893e+00,5.026590000000000202e+01
6.759999999999999787e+00,5.026561000000000234e+01
6.764999999999999680e+00,5.026422000000000168e+01
6.769999999999999574e+00,5.026357000000000141e+01
6.775000000000000355e+00,5.026116999999999990e+01
6.780000000000000249e+00,5.025294000000000239e+01
6.785000000000000142e+00,5.025178999999999974e+01
6.790000000000000036e+00,5.025122000000000355e+01
6.794999999999999929e+00,5.025012999999999863e+01
6.799999999999999822e+00,5.024945000000000306e+01
6.804999999999999716e+00,5.024674999999999869e+01
6.809999999999999609e+00,5.024528999999999712e+01
6.815000000000000391e+00,5.024083999999999861e+01
6.820000000000000284e+00,5.024002000000000123e+01
6.825000000000000178e+00,5.024000999999999806e+01
6.830000000000000071e+00,5.023803000000000196e+01
6.834999999999999964e+00,5.023707999999999885e+01
6.839999999999999858e+00,5.023660000000000281e+01
6.844999999999999751e+00,5.023631000000000313e+01
6.849999999999999645e+00,5.023322999999999894e+01
6.855000000000000426e+00,5.023198000000000008e+01
6.860000000000000320e+00,5.023024999999999807e+01
6.865000000000000213e+00,5.022905000000000086e+01
6.870000000000000107e+00,5.022688999999999737e+01
6.875000000000000000e+00,5.022652000000000072e+01
6.879999999999999893e+00,5.022453999999999752e+01
6.884999999999999787e+00,5.022296000000000049e+01
6.889999999999999680e+00,5.022238000000000113e+01
6.894999999999999574e+00,5.022079999999999700e+01
6.900000000000000355e+00,5.021999999999999886e+01
6.905000000000000249e+00,5.021739000000000175e+01
6.910000000000000142e+00,5.021582999999999686e+01
6.915000000000000036e+00,5.021497999999999706e+01
6.919999999999999929e+00,5.021072000000000202e+01
6.924999999999999822e+00,5.021070999999999884e+01
6.929999999999999716e+00,5.020882000000000289e+01
6.934999999999999609e+00,5.020633999999999730e+01
6.940000000000000391e+00,5.020519999999999783e+01
6.945000000000000284e+00,5.020306000000000068e+01
6.950000000000000178e+00,5.020091000000000037e+01
6.955000000000000071e+00,5.020038999999999874e+01
6.959999999999999964e+00,5.019964000000000226e+01
6.964999999999999858e+00,5.019832999999999856e+01
6.969999999999999751e+00,5.019680999999999926e+01
6.974999999999999645e+00,5.019091999999999842e+01
6.980000000000000426e+00,5.019004000000000332e+01
6.985000000000000320e+00,5.018851000000000084e+01
6.990000000000000213e+00,5.018766000000000105e+01
6.995000000000000107e+00,5.018766000000000105e+01
7.000000000000000000e+00,5.018710999999999700e+01
7.004999999999999893e+00,5.018641000000000219e+01
7.009999999999999787e+00,5.018383999999999645e+01
7.014999999999999680e+00,5.017748999999999882e+01
7.019999999999999574e+00,5.017369000000000057e+01
7.025000000000000355e+00,5.017325999999999908e+01
7.030000000000000249e+00,5.017322000000000060e+01
7.035000000000000142e+00,5.017168999999999812e+01
7.040000000000000036e+00,5.017058000000000106e+01
7.044999999999999929e+00,5.016857999999999862e+01
7.049999999999999822e+00,5.016655999999999693e+01
7.054999999999999716e+00,5.016469000000000023e+01
7.059999999999999609e+00,5.016264999999999930e+01
7.065000000000000391e+00,5.016199000000000296e+01
7.070000000000000284e+00,5.016062999999999761e+01
7.075000000000000178e+00,5.015811999999999671e+01
7.080000000000000071e+00,5.015635999999999939e+01
7.084999999999999964e+00,5.015550000000000352e+01
7.089999999999999858e+00,5.015225999999999829e+01
7.094999999999999751e+00,5.013338999999999857e+01
7.099999999999999645e+00,5.013228000000000151e+01
7.105000000000000426e+00,5.013224999999999909e+01
7.110000000000000320e+00,5.013020000000000209e+01
7.115000000000000213e+00,5.012888000000000233e+01
7.120000000000000107e+00,5.012866999999999962e+01
7.125000000000000000e+00,5.011554000000000286e+01
7.129999999999999893e+00,5.011393000000000342e+01
7.134999999999999787e+00,5.011169000000000295e+01
7.139999999999999680e+00,5.011166999999999661e+01
7.144999999999999574e+00,5.010916999999999888e+01
7.150000000000000355e+00,5.010652999999999935e+01
7.155000000000000249e+00,5.010419000000000267e+01
7.160000000000000142e+00,5.010367999999999711e+01
7.165000000000000036e+00,5.010114000000000090e+01
7.169999999999999929e+00,5.009349999999999881e+01
7.174999999999999822e+00,5.009266999999999825e+01
7.179999999999999716e+00,5.009163000000000210e+01
7.184999999999999609e+00,5.008997999999999706e+01
7.190000000000000391e+00,5.008946999999999861e+01
7.195000000000000284e+00,5.008841999999999928e+01
7.200000000000000178e+00,5.008700000000000330e+01
7.205000000000000071e+00,5.008572999999999809e+01
7.209999999999999964e+00,5.008572000000000202e+01
7.214999999999999858e+00,5.008156000000000319e+01
7.219999999999999751e+00,5.008012000000000086e+01
7.224999999999999645e+00,5.007786999999999722e+01
7.230000000000000426e+00,5.007704999999999984e+01
7.235000000000000320e+00,5.007618999999999687e+01
7.240000000000000213e+00,5.007553000000000054e+01
7.245000000000000107e+00,5.007509999999999906e+01
7.250000000000000000e+00,5.007406000000000290e+01
7.254999999999999893e+00,5.007215999999999667e+01
7.259999999999999787e+00,5.007115999999999900e+01
7.264999999999999680e+00,5.007025999999999755e+01
7.269999999999999574e+00,5.006835000000000235e+01
7.275000000000000355e+00,5.006833000000000311e+01
7.280000000000000249e+00,5.006756000000000029e+01
7.285000000000000142e+00,5.006562999999999874e+01
7.290000000000000036e+00,5.004182999999999737e+01
7.294999999999999929e+00,5.004108999999999696e+01
7.299999999999999822e+00,5.004073999999999955e+01
7.304999999999999716e+00,5.003927000000000191e+01
7.309999999999999609e+00,5.003853000000000151e+01
7.315000000000000391e+00,5.003434000000000026e+01
7.320000000000000284e+00,5.003285000000000338e+01
7.325000000000000178e+00,5.003253999999999735e+01
7.330000000000000071e+00,5.003052000000000277e+01
7.334999999999999964e+00,5.002768999999999977e+01
7.339999999999999858e+00,5.002371000000000123e+01
7.344999999999999751e+00,5.002100999999999686e+01
7.349999999999999645e+00,5.002047999999999917e+01
7.355000000000000426e+00,5.001962000000000330e+01
7.360000000000000320e+00,5.001149999999999807e+01
7.365000000000000213e+00,5.000193000000000154e+01
7.370000000000000107e+00,5.000030000000000285e+01
7.375000000000000000e+00,4.999947999999999837e+01
7.379999999999999893e+00,4.999775999999999954e+01
7.384999999999999787e+00,4.999775000000000347e+01
7.389999999999999680e+00,4.998922999999999917e+01
7.394999999999999574e+00,4.998837999999999937e+01
7.400000000000000355e+00,4.998709000000000202e+01
7.405000000000000249e+00,4.998512000000000199e+01
7.410000000000000142e+00,4.998431999999999675e+01
7.415000000000000036e+00,4.998380999999999830e+01
7.419999999999999929e+00,4.998380999999999830e+01
7.424999999999999822e+00,4.998326999999999742e+01
7.429999999999999716e+00,4.998239000000000232e+01
7.434999999999999609e+00,4.998190999999999917e+01
7.440000000000000391e+00,4.998105999999999938e+01
7.445000000000000284e+00,4.998002999999999929e+01
7.450000000000000178e+00,4.997916000000000025e+01
7.455000000000000071e+00,4.997845999999999833e+01
7.459999999999999964e+00,4.997769000000000261e+01
7.464999999999999858e+00,4.997574999999999790e+01
7.469999999999999751e+00,4.997326000000000334e+01
7.474999999999999645e+00,4.997326000000000334e+01
7.480000000000000426e+00,4.997232000000000340e+01
7.485000000000000320e+00,4.997039000000000186e+01
7.490000000000000213e+00,4.996891000000000105e+01
7.495000000000000107e+00,4.996771999999999991e+01
7.500000000000000000e+00,4.996737999999999857e+01
7.504999999999999893e+00,4.996533000000000158e+01
7.509999999999999787e+00,4.995409999999999684e+01
7.514999999999999680e+00,4.995329999999999870e+01
7.519999999999999574e+00,4.995136000000000109e+01
7.525000000000000355e+00,4.995076999999999856e+01
7.530000000000000249e+00,4.994912999999999670e+01
7.535000000000000142e+00,4.994912000000000063e+01
7.540000000000000036e+00,4.994666999999999746e+01
7.544999999999999929e+00,4.994438000000000244e+01
7.549999999999999822e+00,4.994400000000000261e+01
7.554999999999999716e+00,4.991212000000000160e+01
7.559999999999999609e+00,4.991035000000000110e+01
7.565000000000000391e+00,4.990903000000000134e+01
7.570000000000000284e+00,4.990737000000000023e+01
7.575000000000000178e+00,4.990359999999999729e+01
7.580000000000000071e+00,4.990357999999999805e+01
7.584999999999999964e+00,4.990102999999999867e+01
7.589999999999999858e+00,4.990102999999999867e+01
7.594999999999999751e+00,4.989831000000000216e+01
7.599999999999999645e+00,4.989690999999999832e+01
7.605000000000000426e+00,4.989188000000000045e+01
7.610000000000000320e+00,4.988926000000000016e+01
7.615000000000000213e+00,4.988860999999999990e+01
7.620000000000000107e+00,4.988786000000000342e+01
7.625000000000000000e+00,4.988691000000000031e+01
7.629999999999999893e+00,4.988380000000000081e+01
7.634999999999999787e+00,4.988139000000000323e+01
7.639999999999999680e+00,4.988092000000000326e+01
7.644999999999999574e+00,4.987995999999999697e+01
7.650000000000000355e+00,4.987953000000000259e+01
7.655000000000000249e+00,4.987906999999999869e+01
7.660000000000000142e+00,4.987859999999999872e+01
7.665000000000000036e+00,4.987744000000000000e+01
7.669999999999999929e+00,4.987590999999999752e+01
7.674999999999999822e+00,4.987536999999999665e+01
7.679999999999999716e+00,4.987404999999999688e+01
7.684999999999999609e+00,4.987366000000000099e+01
7.690000000000000391e+00,4.987308999999999770e+01
7.695000000000000284e+00,4.986816999999999922e+01
7.700000000000000178e+00,4.986608999999999980e+01
7.705000000000000071e+00,4.986592000000000269e+01
7.709999999999999964e+00,4.985761999999999716e+01
7.714999999999999858e+00,4.985349000000000075e+01
7.719999999999999751e+00,4.985244999999999749e+01
7.724999999999999645e+00,4.985244000000000142e+01
7.730000000000000426e+00,4.985179999999999723e+01
7.735000000000000320e+00,4.984975000000000023e+01
7.740000000000000213e+00,4.984886999999999802e+01
7.745000000000000107e+00,4.984687000000000268e+01
7.750000000000000000e+00,4.984183000000000163e+01
7.754999999999999893e+00,4.983552999999999855e+01
7.759999999999999787e+00,4.983552999999999855e+01
7.764999999999999680e+00,4.983552000000000248e+01
7.769999999999999574e+00,4.983547000000000082e+01
7.775000000000000355e+00,4.983397000000000077e+01
7.780000000000000249e+00,4.983006000000000313e+01
7.785000000000000142e+00,4.982632000000000261e+01
7.790000000000000036e+00,4.982560999999999751e+01
7.794999999999999929e+00,4.982298000000000116e+01
7.799999999999999822e+00,4.982144999999999868e+01
7.804999999999999716e+00,4.982095000000000340e+01
7.809999999999999609e+00,4.982075999999999993e+01
7.815000000000000391e+00,4.981739000000000317e+01
7.820000000000000284e+00,4.981629999999999825e+01
7.825000000000000178e+00,4.981560000000000343e+01
7.830000000000000071e+00,4.981504000000000332e+01
7.834999999999999964e+00,4.981284000000000134e+01
7.839999999999999858e+00,4.981250000000000000e+01
7.844999999999999751e+00,4.981201000000000079e+01
7.849999999999999645e+00,4.981123000000000189e+01
7.855000000000000426e+00,4.980912000000000006e+01
7.860000000000000320e+00,4.980872999999999706e+01
7.865000000000000213e+00,4.980836999999999648e+01
7.870000000000000107e+00,4.980033000000000243e+01
7.875000000000000000e+00,4.979952000000000112e+01
7.879999999999999893e+00,4.979724000000000217e+01
7.884999999999999787e+00,4.979650000000000176e+01
7.889999999999999680e+00,4.979525000000000290e+01
7.894999999999999574e+00,4.979368000000000194e+01
7.900000000000000355e+00,4.979285000000000139e+01
7.905000000000000249e+00,4.978864999999999696e+01
7.910000000000000142e+00,4.978723000000000098e+01
7.915000000000000036e+00,4.978519000000000005e+01
7.919999999999999929e+00,4.978412000000000148e+01
7.924999999999999822e+00,4.978332000000000335e+01
7.929999999999999716e+00,4.978269999999999840e+01
7.934999999999999609e+00,4.978173000000000314e+01
7.940000000000000391e+00,4.978058000000000050e+01
7.945000000000000284e+00,4.977893999999999863e+01
7.950000000000000178e+00,4.977752000000000265e+01
7.955000000000000071e+00,4.977683999999999997e+01
7.959999999999999964e+00,4.977683999999999997e+01
7.964999999999999858e+00,4.977683999999999997e+01
7.969999999999999751e+00,4.977483999999999753e+01
7.974999999999999645e+00,4.976979999999999649e+01
7.980000000000000426e+00,4.976803999999999917e+01
7.985000000000000320e+00,4.976680999999999955e+01
7.990000000000000213e+00,4.976570999999999856e+01
7.995000000000000107e+00,4.976570000000000249e+01
8.000000000000000000e+00,4.976570000000000249e+01


==> data/cg/large-cs/lp-curve/svm-cs-5.txt <==
x,y
5.000000000000000104e-03,5.428034000000000248e+01
1.000000000000000021e-02,5.428034000000000248e+01
1.499999999999999944e-02,5.428034000000000248e+01
2.000000000000000042e-02,5.428034000000000248e+01
2.500000000000000139e-02,5.428034000000000248e+01
2.999999999999999889e-02,5.422229000000000099e+01
3.500000000000000333e-02,5.422229000000000099e+01
4.000000000000000083e-02,5.421902000000000044e+01
4.499999999999999833e-02,5.419767999999999830e+01
5.000000000000000278e-02,5.419767999999999830e+01
5.500000000000000028e-02,5.379301000000000244e+01
5.999999999999999778e-02,5.377459000000000344e+01
6.500000000000000222e-02,5.350845999999999947e+01
7.000000000000000666e-02,5.333834000000000231e+01
7.499999999999999722e-02,5.332484000000000179e+01
8.000000000000000167e-02,5.332484000000000179e+01
8.500000000000000611e-02,5.331604000000000099e+01
8.999999999999999667e-02,5.318742000000000303e+01
9.500000000000000111e-02,5.306506999999999863e+01
1.000000000000000056e-01,5.305288999999999788e+01
1.049999999999999961e-01,5.301865000000000094e+01
1.100000000000000006e-01,5.286122999999999905e+01
1.150000000000000050e-01,5.281441000000000230e+01
1.199999999999999956e-01,5.278511999999999915e+01
1.250000000000000000e-01,5.278193999999999875e+01
1.300000000000000044e-01,5.262599999999999767e+01
1.350000000000000089e-01,5.260470000000000113e+01
1.400000000000000133e-01,5.259752999999999901e+01
1.449999999999999900e-01,5.258979999999999677e+01
1.499999999999999944e-01,5.253887999999999892e+01
1.549999999999999989e-01,5.244950000000000045e+01
1.600000000000000033e-01,5.238824999999999932e+01
1.650000000000000078e-01,5.220917000000000030e+01
1.700000000000000122e-01,5.215993999999999886e+01
1.749999999999999889e-01,5.215840000000000032e+01
1.799999999999999933e-01,5.215840000000000032e+01
1.849999999999999978e-01,5.214515999999999707e+01
1.900000000000000022e-01,5.214336999999999733e+01
1.950000000000000067e-01,5.210060000000000002e+01
2.000000000000000111e-01,5.201218000000000075e+01
2.049999999999999878e-01,5.189670000000000272e+01
2.099999999999999922e-01,5.185361000000000331e+01
2.149999999999999967e-01,5.183057000000000158e+01
2.200000000000000011e-01,5.182891999999999655e+01
2.250000000000000056e-01,5.181765999999999650e+01
2.300000000000000100e-01,5.181600000000000250e+01
2.349999999999999867e-01,5.178970999999999947e+01
2.399999999999999911e-01,5.171137999999999835e+01
2.449999999999999956e-01,5.161818999999999846e+01
2.500000000000000000e-01,5.155901999999999674e+01
2.550000000000000044e-01,5.153036999999999779e+01
2.600000000000000089e-01,5.150813000000000130e+01
2.650000000000000133e-01,5.150489000000000317e+01
2.700000000000000178e-01,5.149685999999999808e+01
2.750000000000000222e-01,5.149535000000000196e+01
2.800000000000000266e-01,5.141270000000000095e+01
2.849999999999999756e-01,5.135262999999999778e+01
2.899999999999999800e-01,5.131976999999999833e+01
2.949999999999999845e-01,5.128114999999999668e+01
2.999999999999999889e-01,5.126671000000000333e+01
3.049999999999999933e-01,5.124839000000000055e+01
3.099999999999999978e-01,5.123969999999999914e+01
3.150000000000000022e-01,5.122019999999999840e+01
3.200000000000000067e-01,5.115856999999999744e+01
3.250000000000000111e-01,5.112447999999999837e+01
3.300000000000000155e-01,5.093833000000000055e+01
3.350000000000000200e-01,5.086988000000000198e+01
3.400000000000000244e-01,5.068153999999999826e+01
3.449999999999999734e-01,5.061133000000000237e+01
3.499999999999999778e-01,5.059197999999999951e+01
3.549999999999999822e-01,5.057263999999999982e+01
3.599999999999999867e-01,5.052291000000000309e+01
3.649999999999999911e-01,5.051158000000000214e+01
3.699999999999999956e-01,5.049454999999999671e+01
3.750000000000000000e-01,5.049329000000000178e+01
3.800000000000000044e-01,5.045741999999999905e+01
3.850000000000000089e-01,5.036684999999999945e+01
3.900000000000000133e-01,5.035922999999999661e+01
3.950000000000000178e-01,5.025488000000000000e+01
4.000000000000000222e-01,5.019510999999999967e+01
4.050000000000000266e-01,5.019228999999999985e+01
4.099999999999999756e-01,5.000536999999999921e+01
4.149999999999999800e-01,4.987413000000000096e+01
4.199999999999999845e-01,4.981183000000000050e+01
4.249999999999999889e-01,4.978697999999999979e+01
4.299999999999999933e-01,4.975276999999999816e+01
4.349999999999999978e-01,4.971108000000000260e+01
4.400000000000000022e-01,4.968480999999999881e+01
4.450000000000000067e-01,4.966487999999999658e+01
4.500000000000000111e-01,4.966282999999999959e+01
4.550000000000000155e-01,4.965747000000000355e+01
4.600000000000000200e-01,4.964437000000000211e+01
4.650000000000000244e-01,4.963953999999999667e+01
4.699999999999999734e-01,4.960549999999999926e+01
4.749999999999999778e-01,4.955939999999999657e+01
4.799999999999999822e-01,4.952398999999999774e+01
4.849999999999999867e-01,4.951930999999999727e+01
4.899999999999999911e-01,4.950755999999999801e+01
4.949999999999999956e-01,4.949602999999999753e+01
5.000000000000000000e-01,4.949195999999999884e+01
5.050000000000000044e-01,4.948272000000000048e+01
5.100000000000000089e-01,4.946833000000000169e+01
5.150000000000000133e-01,4.942618999999999829e+01
5.200000000000000178e-01,4.939437999999999818e+01
5.250000000000000222e-01,4.938336000000000325e+01
5.300000000000000266e-01,4.937935999999999837e+01
5.350000000000000311e-01,4.937570000000000192e+01
5.400000000000000355e-01,4.935289999999999822e+01
5.450000000000000400e-01,4.934561000000000064e+01
5.500000000000000444e-01,4.932589000000000112e+01
5.550000000000000488e-01,4.929887999999999693e+01
5.600000000000000533e-01,4.926735000000000042e+01
5.649999999999999467e-01,4.922043000000000035e+01
5.699999999999999512e-01,4.914594000000000307e+01
5.749999999999999556e-01,4.900786999999999694e+01
5.799999999999999600e-01,4.900730000000000075e+01
5.849999999999999645e-01,4.896130000000000138e+01
5.899999999999999689e-01,4.894151000000000096e+01
5.949999999999999734e-01,4.891360000000000241e+01
5.999999999999999778e-01,4.889822999999999809e+01
6.049999999999999822e-01,4.888342000000000098e+01
6.099999999999999867e-01,4.886580000000000013e+01
6.149999999999999911e-01,4.886061000000000121e+01
6.199999999999999956e-01,4.884839000000000198e+01
6.250000000000000000e-01,4.884118999999999744e+01
6.300000000000000044e-01,4.882021000000000299e+01
6.350000000000000089e-01,4.879200999999999766e+01
6.400000000000000133e-01,4.877604000000000184e+01
6.450000000000000178e-01,4.877362000000000108e+01
6.500000000000000222e-01,4.872728000000000037e+01
6.550000000000000266e-01,4.867598000000000269e+01
6.600000000000000311e-01,4.867376000000000147e+01
6.650000000000000355e-01,4.866040999999999883e+01
6.700000000000000400e-01,4.864376000000000033e+01
6.750000000000000444e-01,4.863199000000000183e+01
6.800000000000000488e-01,4.861415000000000219e+01
6.850000000000000533e-01,4.852096000000000231e+01
6.899999999999999467e-01,4.844518999999999664e+01
6.949999999999999512e-01,4.843222000000000094e+01
6.999999999999999556e-01,4.838736000000000104e+01
7.049999999999999600e-01,4.833373000000000275e+01
7.099999999999999645e-01,4.831759000000000270e+01
7.149999999999999689e-01,4.830751999999999668e+01
7.199999999999999734e-01,4.829646999999999935e+01
7.249999999999999778e-01,4.829426000000000130e+01
7.299999999999999822e-01,4.827703000000000344e+01
7.349999999999999867e-01,4.827541999999999689e+01
7.399999999999999911e-01,4.826286000000000342e+01
7.449999999999999956e-01,4.825213999999999714e+01
7.500000000000000000e-01,4.823344000000000165e+01
7.550000000000000044e-01,4.821547999999999945e+01
7.600000000000000089e-01,4.820674999999999955e+01
7.650000000000000133e-01,4.820338000000000278e+01
7.700000000000000178e-01,4.820006999999999664e+01
7.750000000000000222e-01,4.818590999999999980e+01
7.800000000000000266e-01,4.817707999999999657e+01
7.850000000000000311e-01,4.815682999999999936e+01
7.900000000000000355e-01,4.813907999999999987e+01
7.950000000000000400e-01,4.812884999999999991e+01
8.000000000000000444e-01,4.805919999999999703e+01
8.050000000000000488e-01,4.800478999999999985e+01
8.100000000000000533e-01,4.800379000000000218e+01
8.149999999999999467e-01,4.792781999999999698e+01
8.199999999999999512e-01,4.789817000000000036e+01
8.249999999999999556e-01,4.787930999999999671e+01
8.299999999999999600e-01,4.786415999999999826e+01
8.349999999999999645e-01,4.785166999999999859e+01
8.399999999999999689e-01,4.784058000000000277e+01
8.449999999999999734e-01,4.783136999999999972e+01
8.499999999999999778e-01,4.782865000000000322e+01
8.549999999999999822e-01,4.782587000000000188e+01
8.599999999999999867e-01,4.782117999999999824e+01
8.649999999999999911e-01,4.780026999999999759e+01
8.699999999999999956e-01,4.779335999999999984e+01
8.750000000000000000e-01,4.777586000000000155e+01
8.800000000000000044e-01,4.776391000000000275e+01
8.850000000000000089e-01,4.775867000000000218e+01
8.900000000000000133e-01,4.775298000000000087e+01
8.950000000000000178e-01,4.775117999999999796e+01
9.000000000000000222e-01,4.774562999999999846e+01
9.050000000000000266e-01,4.773666999999999661e+01
9.100000000000000311e-01,4.772326999999999941e+01
9.150000000000000355e-01,4.768636999999999659e+01
9.200000000000000400e-01,4.763094000000000250e+01
9.250000000000000444e-01,4.762250999999999834e+01
9.300000000000000488e-01,4.761965000000000003e+01
9.350000000000000533e-01,4.760734000000000066e+01
9.399999999999999467e-01,4.760238999999999976e+01
9.449999999999999512e-01,4.759653999999999741e+01
9.499999999999999556e-01,4.758746000000000009e+01
9.549999999999999600e-01,4.757974999999999710e+01
9.599999999999999645e-01,4.757531999999999783e+01
9.649999999999999689e-01,4.753065000000000140e+01
9.699999999999999734e-01,4.749622000000000099e+01
9.749999999999999778e-01,4.746663999999999817e+01
9.799999999999999822e-01,4.744747999999999877e+01
9.849999999999999867e-01,4.738535000000000252e+01
9.899999999999999911e-01,4.738501999999999725e+01
9.949999999999999956e-01,4.734103999999999957e+01
1.000000000000000000e+00,4.733503999999999934e+01
1.004999999999999893e+00,4.732824999999999704e+01
1.010000000000000009e+00,4.731571000000000282e+01
1.014999999999999902e+00,4.731143000000000143e+01
1.020000000000000018e+00,4.730129999999999768e+01
1.024999999999999911e+00,4.729415000000000191e+01
1.030000000000000027e+00,4.726713000000000164e+01
1.034999999999999920e+00,4.726279000000000252e+01
1.040000000000000036e+00,4.721005999999999858e+01
1.044999999999999929e+00,4.718733000000000288e+01
1.050000000000000044e+00,4.716317999999999699e+01
1.054999999999999938e+00,4.708465999999999951e+01
1.060000000000000053e+00,4.707077999999999918e+01
1.064999999999999947e+00,4.707043000000000177e+01
1.070000000000000062e+00,4.706099999999999994e+01
1.074999999999999956e+00,4.705360999999999905e+01
1.080000000000000071e+00,4.705086000000000013e+01
1.084999999999999964e+00,4.704531999999999670e+01
1.090000000000000080e+00,4.704440999999999917e+01
1.094999999999999973e+00,4.703905000000000314e+01
1.100000000000000089e+00,4.702571999999999974e+01
1.104999999999999982e+00,4.701941999999999666e+01
1.110000000000000098e+00,4.701303999999999661e+01
1.114999999999999991e+00,4.700728999999999758e+01
1.120000000000000107e+00,4.700471999999999895e+01
1.125000000000000000e+00,4.700404000000000337e+01
1.129999999999999893e+00,4.699727000000000032e+01
1.135000000000000009e+00,4.699389000000000038e+01
1.139999999999999902e+00,4.698969000000000307e+01
1.145000000000000018e+00,4.697867999999999711e+01
1.149999999999999911e+00,4.696871000000000151e+01
1.155000000000000027e+00,4.696330999999999989e+01
1.159999999999999920e+00,4.695665000000000333e+01
1.165000000000000036e+00,4.695512000000000086e+01
1.169999999999999929e+00,4.695306999999999675e+01
1.175000000000000044e+00,4.694776999999999845e+01
1.179999999999999938e+00,4.694429000000000229e+01
1.185000000000000053e+00,4.694218999999999653e+01
1.189999999999999947e+00,4.690809999999999746e+01
1.195000000000000062e+00,4.690328000000000230e+01
1.199999999999999956e+00,4.687749999999999773e+01
1.205000000000000071e+00,4.687120999999999782e+01
1.209999999999999964e+00,4.686818999999999846e+01
1.215000000000000080e+00,4.686648000000000280e+01
1.219999999999999973e+00,4.685947000000000173e+01
1.225000000000000089e+00,4.685649000000000086e+01
1.229999999999999982e+00,4.685054000000000229e+01
1.235000000000000098e+00,4.684239999999999782e+01
1.239999999999999991e+00,4.683512000000000342e+01
1.245000000000000107e+00,4.683066999999999780e+01
1.250000000000000000e+00,4.677785999999999689e+01
1.254999999999999893e+00,4.677714999999999890e+01
1.260000000000000009e+00,4.677275000000000205e+01
1.264999999999999902e+00,4.676877000000000351e+01
1.270000000000000018e+00,4.672476000000000340e+01
1.274999999999999911e+00,4.670750000000000313e+01
1.280000000000000027e+00,4.662986999999999682e+01
1.284999999999999920e+00,4.658250999999999920e+01
1.290000000000000036e+00,4.657759000000000071e+01
1.294999999999999929e+00,4.651377000000000095e+01
1.300000000000000044e+00,4.649103999999999814e+01
1.304999999999999938e+00,4.648566999999999894e+01
1.310000000000000053e+00,4.648230999999999824e+01
1.314999999999999947e+00,4.648149000000000086e+01
1.320000000000000062e+00,4.647836999999999819e+01
1.324999999999999956e+00,4.647207000000000221e+01
1.330000000000000071e+00,4.646573999999999671e+01
1.334999999999999964e+00,4.646036999999999750e+01
1.340000000000000080e+00,4.645674000000000348e+01
1.344999999999999973e+00,4.645340999999999809e+01
1.350000000000000089e+00,4.605463999999999913e+01
1.354999999999999982e+00,4.605127999999999844e+01
1.360000000000000098e+00,4.604872999999999905e+01
1.364999999999999991e+00,4.604699999999999704e+01
1.370000000000000107e+00,4.604252999999999929e+01
1.375000000000000000e+00,4.603531999999999869e+01
1.379999999999999893e+00,4.602611999999999881e+01
1.385000000000000009e+00,4.602356000000000336e+01
1.389999999999999902e+00,4.601986999999999739e+01
1.395000000000000018e+00,4.601944999999999908e+01
1.399999999999999911e+00,4.558650999999999698e+01
1.405000000000000027e+00,4.514475999999999800e+01
1.409999999999999920e+00,4.514457000000000164e+01
1.415000000000000036e+00,4.476351999999999975e+01
1.419999999999999929e+00,4.475813000000000130e+01
1.425000000000000044e+00,4.475177999999999656e+01
1.429999999999999938e+00,4.433684000000000225e+01
1.435000000000000053e+00,4.433588999999999913e+01
1.439999999999999947e+00,4.433483999999999980e+01
1.445000000000000062e+00,4.433164000000000016e+01
1.449999999999999956e+00,4.432833000000000112e+01
1.455000000000000071e+00,4.432242000000000104e+01
1.459999999999999964e+00,4.431906000000000034e+01
1.465000000000000080e+00,4.431336999999999904e+01
1.469999999999999973e+00,4.355170999999999992e+01
1.475000000000000089e+00,4.355010999999999655e+01
1.479999999999999982e+00,4.350695000000000334e+01
1.485000000000000098e+00,4.350511999999999802e+01
1.489999999999999991e+00,4.350350000000000250e+01
1.495000000000000107e+00,4.350009000000000015e+01
1.500000000000000000e+00,4.349613999999999692e+01
1.504999999999999893e+00,4.349177999999999855e+01
1.510000000000000009e+00,4.348680999999999841e+01
1.514999999999999902e+00,4.348358000000000345e+01
1.520000000000000018e+00,4.348035999999999746e+01
1.524999999999999911e+00,4.345548000000000144e+01
1.530000000000000027e+00,4.341962999999999795e+01
1.534999999999999920e+00,4.340035999999999916e+01
1.540000000000000036e+00,4.338320999999999827e+01
1.544999999999999929e+00,4.336325999999999681e+01
1.550000000000000044e+00,4.328074000000000154e+01
1.554999999999999938e+00,4.323754999999999882e+01
1.560000000000000053e+00,4.321768000000000143e+01
1.564999999999999947e+00,4.289177999999999713e+01
1.570000000000000062e+00,4.288991999999999649e+01
1.574999999999999956e+00,4.288492999999999711e+01
1.580000000000000071e+00,4.288347000000000264e+01
1.584999999999999964e+00,4.288244999999999862e+01
1.590000000000000080e+00,4.287993000000000166e+01
1.594999999999999973e+00,4.287537999999999982e+01
1.600000000000000089e+00,4.286843999999999966e+01
1.604999999999999982e+00,4.286522999999999683e+01
1.610000000000000098e+00,4.286469999999999914e+01
1.614999999999999991e+00,4.286187999999999931e+01
1.620000000000000107e+00,4.285976000000000141e+01
1.625000000000000000e+00,4.285826000000000136e+01
1.629999999999999893e+00,4.285573999999999728e+01
1.635000000000000009e+00,4.285399000000000314e+01
1.639999999999999902e+00,4.285202999999999918e+01
1.645000000000000018e+00,4.284487000000000023e+01
1.649999999999999911e+00,4.284098999999999791e+01
1.655000000000000027e+00,4.283840000000000003e+01
1.659999999999999920e+00,4.283807000000000187e+01
1.665000000000000036e+00,4.283530999999999977e+01
1.669999999999999929e+00,4.283359000000000094e+01
1.675000000000000044e+00,4.283026000000000266e+01
1.679999999999999938e+00,4.282717999999999847e+01
1.685000000000000053e+00,4.282466999999999757e+01
1.689999999999999947e+00,4.282254999999999967e+01
1.695000000000000062e+00,4.281864000000000203e+01
1.699999999999999956e+00,4.281622999999999735e+01
1.705000000000000071e+00,4.281349000000000160e+01
1.709999999999999964e+00,4.281313000000000102e+01
1.715000000000000080e+00,4.281054000000000315e+01
1.719999999999999973e+00,4.280767000000000166e+01
1.725000000000000089e+00,4.280519000000000318e+01
1.729999999999999982e+00,4.280364999999999753e+01
1.735000000000000098e+00,4.279836000000000240e+01
1.739999999999999991e+00,4.279766000000000048e+01
1.745000000000000107e+00,4.279281999999999897e+01
1.750000000000000000e+00,4.278963000000000250e+01
1.754999999999999893e+00,4.277065999999999946e+01
1.760000000000000009e+00,4.276865999999999701e+01
1.764999999999999902e+00,4.276785000000000281e+01
1.770000000000000018e+00,4.274896999999999991e+01
1.774999999999999911e+00,4.271835000000000093e+01
1.780000000000000027e+00,4.271562999999999732e+01
1.784999999999999920e+00,4.269979000000000013e+01
1.790000000000000036e+00,4.268115999999999843e+01
1.794999999999999929e+00,4.264486999999999739e+01
1.800000000000000044e+00,4.259810999999999837e+01
1.804999999999999938e+00,4.258375999999999806e+01
1.810000000000000053e+00,4.258232000000000284e+01
1.814999999999999947e+00,4.256103000000000236e+01
1.820000000000000062e+00,4.252544000000000324e+01
1.824999999999999956e+00,4.249940000000000140e+01
1.830000000000000071e+00,4.249707000000000079e+01
1.834999999999999964e+00,4.249466000000000321e+01
1.840000000000000080e+00,4.249289999999999878e+01
1.844999999999999973e+00,4.249148000000000280e+01
1.850000000000000089e+00,4.249072999999999922e+01
1.854999999999999982e+00,4.248733000000000004e+01
1.860000000000000098e+00,4.248431000000000068e+01
1.864999999999999991e+00,4.248196000000000083e+01
1.870000000000000107e+00,4.247644999999999982e+01
1.875000000000000000e+00,4.247610999999999848e+01
1.879999999999999893e+00,4.247348999999999819e+01
1.885000000000000009e+00,4.247223999999999933e+01
1.889999999999999902e+00,4.247189999999999799e+01
1.895000000000000018e+00,4.246911999999999665e+01
1.899999999999999911e+00,4.246468000000000131e+01
1.905000000000000027e+00,4.246343999999999852e+01
1.909999999999999920e+00,4.246011000000000024e+01
1.915000000000000036e+00,4.245739999999999981e+01
1.919999999999999929e+00,4.245571999999999946e+01
1.925000000000000044e+00,4.245233000000000345e+01
1.929999999999999938e+00,4.237939000000000078e+01
1.935000000000000053e+00,4.237727999999999895e+01
1.939999999999999947e+00,4.237487999999999744e+01
1.945000000000000062e+00,4.237290000000000134e+01
1.949999999999999956e+00,4.236986999999999881e+01
1.955000000000000071e+00,4.236914000000000158e+01
1.959999999999999964e+00,4.236574000000000240e+01
1.965000000000000080e+00,4.236292000000000257e+01
1.969999999999999973e+00,4.236057000000000272e+01
1.975000000000000089e+00,4.235772000000000048e+01
1.979999999999999982e+00,4.235542000000000229e+01
1.985000000000000098e+00,4.235408999999999935e+01
1.989999999999999991e+00,4.235208999999999691e+01
1.995000000000000107e+00,4.227398999999999774e+01
2.000000000000000000e+00,4.227194000000000074e+01
2.004999999999999893e+00,4.226959000000000088e+01
2.009999999999999787e+00,4.225513000000000119e+01
2.015000000000000124e+00,4.224206999999999823e+01
2.020000000000000018e+00,4.223899999999999721e+01
2.024999999999999911e+00,4.221030999999999977e+01
2.029999999999999805e+00,4.218516999999999939e+01
2.035000000000000142e+00,4.216778999999999655e+01
2.040000000000000036e+00,4.214179000000000030e+01
2.044999999999999929e+00,4.212628999999999735e+01
2.049999999999999822e+00,4.212413999999999703e+01
2.055000000000000160e+00,4.211988000000000198e+01
2.060000000000000053e+00,4.211793999999999727e+01
2.064999999999999947e+00,4.209955999999999676e+01
2.069999999999999840e+00,4.208198999999999756e+01
2.075000000000000178e+00,4.208057999999999765e+01
2.080000000000000071e+00,4.206127999999999645e+01
2.084999999999999964e+00,4.204415999999999798e+01
2.089999999999999858e+00,4.202644000000000091e+01
2.095000000000000195e+00,4.200764999999999816e+01
2.100000000000000089e+00,4.200480999999999909e+01
2.104999999999999982e+00,4.200110999999999706e+01
2.109999999999999876e+00,4.200021999999999878e+01
2.115000000000000213e+00,4.199792999999999665e+01
2.120000000000000107e+00,4.199752000000000152e+01
2.125000000000000000e+00,4.199387999999999721e+01
2.129999999999999893e+00,4.199159999999999826e+01
2.134999999999999787e+00,4.199143000000000114e+01
2.140000000000000124e+00,4.198917999999999751e+01
2.145000000000000018e+00,4.198774999999999835e+01
2.149999999999999911e+00,4.198378000000000299e+01
2.154999999999999805e+00,4.198140999999999678e+01
2.160000000000000142e+00,4.197950999999999766e+01
2.165000000000000036e+00,4.197825999999999880e+01
2.169999999999999929e+00,4.197643999999999664e+01
2.174999999999999822e+00,4.197507999999999839e+01
2.180000000000000160e+00,4.197344999999999970e+01
2.185000000000000053e+00,4.197276000000000096e+01
2.189999999999999947e+00,4.196981999999999857e+01
2.194999999999999840e+00,4.196564000000000050e+01
2.200000000000000178e+00,4.196459000000000117e+01
2.205000000000000071e+00,4.196204000000000178e+01
2.209999999999999964e+00,4.196162000000000347e+01
2.214999999999999858e+00,4.196085000000000065e+01
2.220000000000000195e+00,4.195940999999999832e+01
2.225000000000000089e+00,4.195615000000000094e+01
2.229999999999999982e+00,4.195425000000000182e+01
2.234999999999999876e+00,4.195224999999999937e+01
2.240000000000000213e+00,4.194962999999999909e+01
2.245000000000000107e+00,4.194771999999999679e+01
2.250000000000000000e+00,4.192629000000000161e+01
2.254999999999999893e+00,4.192575000000000074e+01
2.259999999999999787e+00,4.192466000000000292e+01
2.265000000000000124e+00,4.192143999999999693e+01
2.270000000000000018e+00,4.180865000000000009e+01
2.274999999999999911e+00,4.178712999999999766e+01
2.279999999999999805e+00,4.177403999999999940e+01
2.285000000000000142e+00,4.176993999999999829e+01
2.290000000000000036e+00,4.176886999999999972e+01
2.294999999999999929e+00,4.175236000000000303e+01
2.299999999999999822e+00,4.173611999999999966e+01
2.305000000000000160e+00,4.173246999999999929e+01
2.310000000000000053e+00,4.173084999999999667e+01
2.314999999999999947e+00,4.172896000000000072e+01
2.319999999999999840e+00,4.172802999999999685e+01
2.325000000000000178e+00,4.172704999999999842e+01
2.330000000000000071e+00,4.172364999999999924e+01
2.334999999999999964e+00,4.172238999999999720e+01
2.339999999999999858e+00,4.170561000000000007e+01
2.345000000000000195e+00,4.170280999999999949e+01
2.350000000000000089e+00,4.168784000000000134e+01
2.354999999999999982e+00,4.167134999999999678e+01
2.359999999999999876e+00,4.165664999999999907e+01
2.365000000000000213e+00,4.164097999999999900e+01
2.370000000000000107e+00,4.153162999999999982e+01
2.375000000000000000e+00,4.152846000000000259e+01
2.379999999999999893e+00,4.152694000000000329e+01
2.384999999999999787e+00,4.152421999999999969e+01
2.390000000000000124e+00,4.152289999999999992e+01
2.395000000000000018e+00,4.152163000000000181e+01
2.399999999999999911e+00,4.151906000000000319e+01
2.404999999999999805e+00,4.151870000000000260e+01
2.410000000000000142e+00,4.151675000000000182e+01
2.415000000000000036e+00,4.151574000000000098e+01
2.419999999999999929e+00,4.151395999999999731e+01
2.424999999999999822e+00,4.150992999999999711e+01
2.430000000000000160e+00,4.150811999999999813e+01
2.435000000000000053e+00,4.150612999999999886e+01
2.439999999999999947e+00,4.150565999999999889e+01
2.444999999999999840e+00,4.150442999999999927e+01
2.450000000000000178e+00,4.150278999999999741e+01
2.455000000000000071e+00,4.150052000000000163e+01
2.459999999999999964e+00,4.149963000000000335e+01
2.464999999999999858e+00,4.149766999999999939e+01
2.470000000000000195e+00,4.149443000000000126e+01
2.475000000000000089e+00,4.149266999999999683e+01
2.479999999999999982e+00,4.149184000000000339e+01
2.484999999999999876e+00,4.149148000000000280e+01
2.490000000000000213e+00,4.148926999999999765e+01
2.495000000000000107e+00,4.146929000000000087e+01
2.500000000000000000e+00,4.146799000000000035e+01
2.504999999999999893e+00,4.146531000000000233e+01
2.509999999999999787e+00,4.146318000000000126e+01
2.515000000000000124e+00,4.141949999999999932e+01
2.520000000000000018e+00,4.140737000000000023e+01
2.524999999999999911e+00,4.139670999999999879e+01
2.529999999999999805e+00,4.139585000000000292e+01
2.535000000000000142e+00,4.139184000000000196e+01
2.540000000000000036e+00,4.139155999999999835e+01
2.544999999999999929e+00,4.139001999999999981e+01
2.549999999999999822e+00,4.133059999999999690e+01
2.555000000000000160e+00,4.132965999999999696e+01
2.560000000000000053e+00,4.132267999999999830e+01
2.564999999999999947e+00,4.132059999999999889e+01
2.569999999999999840e+00,4.130684000000000111e+01
2.575000000000000178e+00,4.130543999999999727e+01
2.580000000000000071e+00,4.130331999999999937e+01
2.584999999999999964e+00,4.130174999999999841e+01
2.589999999999999858e+00,4.128672999999999860e+01
2.595000000000000195e+00,4.128593000000000046e+01
2.600000000000000089e+00,4.128425000000000011e+01
2.604999999999999982e+00,4.122847000000000151e+01
2.609999999999999876e+00,4.122677999999999798e+01
2.615000000000000213e+00,4.122451000000000221e+01
2.620000000000000107e+00,4.122372000000000014e+01
2.625000000000000000e+00,4.122176000000000329e+01
2.629999999999999893e+00,4.122035999999999945e+01
2.634999999999999787e+00,4.111739000000000033e+01
2.640000000000000124e+00,4.108738999999999919e+01
2.645000000000000018e+00,4.107415000000000305e+01
2.649999999999999911e+00,4.107283000000000328e+01
2.654999999999999805e+00,4.105740000000000123e+01
2.660000000000000142e+00,4.105525999999999698e+01
2.665000000000000036e+00,4.105461999999999989e+01
2.669999999999999929e+00,4.105358999999999980e+01
2.674999999999999822e+00,4.105098000000000269e+01
2.680000000000000160e+00,4.105037000000000091e+01
2.685000000000000053e+00,4.104883999999999844e+01
2.689999999999999947e+00,4.094570999999999827e+01
2.694999999999999840e+00,4.094438999999999851e+01
2.700000000000000178e+00,4.094353999999999871e+01
2.705000000000000071e+00,4.094013000000000346e+01
2.709999999999999964e+00,4.093952999999999776e+01
2.714999999999999858e+00,4.093786999999999665e+01
2.720000000000000195e+00,4.093567999999999785e+01
2.725000000000000089e+00,4.093513999999999697e+01
2.729999999999999982e+00,4.093388000000000204e+01
2.734999999999999876e+00,4.091544999999999987e+01
2.740000000000000213e+00,4.091373999999999711e+01
2.745000000000000107e+00,4.091196000000000055e+01
2.750000000000000000e+00,4.091006000000000142e+01
2.754999999999999893e+00,4.090794000000000352e+01
2.759999999999999787e+00,4.089703000000000088e+01
2.765000000000000124e+00,4.087655999999999779e+01
2.770000000000000018e+00,4.086692000000000036e+01
2.774999999999999911e+00,4.084622999999999848e+01
2.779999999999999805e+00,4.084539999999999793e+01
2.785000000000000142e+00,4.084385999999999939e+01
2.790000000000000036e+00,4.084161999999999892e+01
2.794999999999999929e+00,4.083991000000000327e+01
2.799999999999999822e+00,4.083814999999999884e+01
2.805000000000000160e+00,4.083594000000000079e+01
2.810000000000000053e+00,4.083550000000000324e+01
2.814999999999999947e+00,4.083413999999999788e+01
2.819999999999999840e+00,4.083274999999999721e+01
2.825000000000000178e+00,4.083212999999999937e+01
2.830000000000000071e+00,4.083133000000000123e+01
2.834999999999999964e+00,4.082876000000000261e+01
2.839999999999999858e+00,4.082679999999999865e+01
2.845000000000000195e+00,4.082468000000000075e+01
2.850000000000000089e+00,4.082383999999999702e+01
2.854999999999999982e+00,4.082231999999999772e+01
2.859999999999999876e+00,4.080986999999999654e+01
2.865000000000000213e+00,4.079480000000000217e+01
2.870000000000000107e+00,4.079361000000000104e+01
2.875000000000000000e+00,4.079276999999999731e+01
2.879999999999999893e+00,4.079054000000000002e+01
2.884999999999999787e+00,4.078887000000000285e+01
2.890000000000000124e+00,4.078753999999999991e+01
2.895000000000000018e+00,4.078585000000000349e+01
2.899999999999999911e+00,4.078511000000000308e+01
2.904999999999999805e+00,4.077347999999999928e+01
2.910000000000000142e+00,4.076022999999999996e+01
2.915000000000000036e+00,4.073642999999999859e+01
2.919999999999999929e+00,4.072296000000000049e+01
2.924999999999999822e+00,4.072133999999999787e+01
2.930000000000000160e+00,4.070823000000000036e+01
2.935000000000000053e+00,4.070622000000000185e+01
2.939999999999999947e+00,4.070501000000000147e+01
2.944999999999999840e+00,4.070418000000000092e+01
2.950000000000000178e+00,4.070262000000000313e+01
2.955000000000000071e+00,4.070109000000000066e+01
2.959999999999999964e+00,4.070042000000000115e+01
2.964999999999999858e+00,4.069955999999999818e+01
2.970000000000000195e+00,4.067958000000000141e+01
2.975000000000000089e+00,4.067820999999999998e+01
2.979999999999999982e+00,4.067680000000000007e+01
2.984999999999999876e+00,4.067540999999999940e+01
2.990000000000000213e+00,4.067432999999999765e+01
2.995000000000000107e+00,4.067289000000000243e+01
3.000000000000000000e+00,4.066422000000000025e+01
3.004999999999999893e+00,4.064789999999999992e+01
3.009999999999999787e+00,4.062991000000000241e+01
3.015000000000000124e+00,4.062100000000000222e+01
3.020000000000000018e+00,4.061955999999999989e+01
3.024999999999999911e+00,4.061791000000000196e+01
3.029999999999999805e+00,4.061572999999999922e+01
3.035000000000000142e+00,4.061527999999999849e+01
3.040000000000000036e+00,4.061332000000000164e+01
3.044999999999999929e+00,4.061202999999999719e+01
3.049999999999999822e+00,4.061081000000000074e+01
3.055000000000000160e+00,4.060987000000000080e+01
3.060000000000000053e+00,4.060819000000000045e+01
3.064999999999999947e+00,4.060754000000000019e+01
3.069999999999999840e+00,4.060678999999999661e+01
3.075000000000000178e+00,4.060085999999999729e+01
3.080000000000000071e+00,4.059989000000000203e+01
3.084999999999999964e+00,4.059870000000000090e+01
3.089999999999999858e+00,4.059747999999999735e+01
3.095000000000000195e+00,4.059676000000000329e+01
3.100000000000000089e+00,4.059517000000000309e+01
3.104999999999999982e+00,4.059479000000000326e+01
3.109999999999999876e+00,4.059347999999999956e+01
3.115000000000000213e+00,4.058142000000000138e+01
3.120000000000000107e+00,4.057889000000000124e+01
3.125000000000000000e+00,4.056703000000000259e+01
3.129999999999999893e+00,4.056593000000000160e+01
3.134999999999999787e+00,4.056407000000000096e+01
3.140000000000000124e+00,4.056351000000000084e+01
3.145000000000000018e+00,4.056309999999999860e+01
3.149999999999999911e+00,4.056213000000000335e+01
3.154999999999999805e+00,4.056065000000000254e+01
3.160000000000000142e+00,4.055886999999999887e+01
3.165000000000000036e+00,4.055707999999999913e+01
3.169999999999999929e+00,4.054437000000000069e+01
3.174999999999999822e+00,4.051079000000000008e+01
3.180000000000000160e+00,4.050952999999999804e+01
3.185000000000000053e+00,4.049730999999999881e+01
3.189999999999999947e+00,4.049672999999999945e+01
3.194999999999999840e+00,4.048299000000000092e+01
3.200000000000000178e+00,4.048232000000000141e+01
3.205000000000000071e+00,4.047241999999999962e+01
3.209999999999999964e+00,4.047113999999999834e+01
3.214999999999999858e+00,4.046938000000000102e+01
3.220000000000000195e+00,4.046115999999999957e+01
3.225000000000000089e+00,4.046052000000000248e+01
3.229999999999999982e+00,4.045940000000000225e+01
3.234999999999999876e+00,4.045895999999999759e+01
3.240000000000000213e+00,4.044145999999999930e+01
3.245000000000000107e+00,4.042434000000000083e+01
3.250000000000000000e+00,4.041741999999999990e+01
3.254999999999999893e+00,4.040854000000000212e+01
3.259999999999999787e+00,4.040670000000000073e+01
3.265000000000000124e+00,4.040581000000000245e+01
3.270000000000000018e+00,4.040408999999999651e+01
3.274999999999999911e+00,4.040388999999999697e+01
3.279999999999999805e+00,4.040306000000000353e+01
3.285000000000000142e+00,4.040137000000000000e+01
3.290000000000000036e+00,4.039972000000000207e+01
3.294999999999999929e+00,4.039952999999999861e+01
3.299999999999999822e+00,4.039813000000000187e+01
3.305000000000000160e+00,4.039498999999999995e+01
3.310000000000000053e+00,4.039379999999999882e+01
3.314999999999999947e+00,4.039318000000000097e+01
3.319999999999999840e+00,4.039182999999999879e+01
3.325000000000000178e+00,4.039085000000000036e+01
3.330000000000000071e+00,4.038873999999999853e+01
3.334999999999999964e+00,4.038850000000000051e+01
3.339999999999999858e+00,4.038705999999999818e+01
3.345000000000000195e+00,4.038546999999999798e+01
3.350000000000000089e+00,4.038504999999999967e+01
3.354999999999999982e+00,4.038342000000000098e+01
3.359999999999999876e+00,4.038226999999999833e+01
3.365000000000000213e+00,4.038114000000000203e+01
3.370000000000000107e+00,4.037966000000000122e+01
3.375000000000000000e+00,4.037892000000000081e+01
3.379999999999999893e+00,4.037789000000000073e+01
3.384999999999999787e+00,4.036757999999999669e+01
3.390000000000000124e+00,4.036672999999999689e+01
3.395000000000000018e+00,4.036625999999999692e+01
3.399999999999999911e+00,4.035446000000000311e+01
3.404999999999999805e+00,4.035336999999999819e+01
3.410000000000000142e+00,4.035240000000000293e+01
3.415000000000000036e+00,4.035027000000000186e+01
3.419999999999999929e+00,4.034976999999999947e+01
3.424999999999999822e+00,4.034864999999999924e+01
3.430000000000000160e+00,4.034803999999999746e+01
3.435000000000000053e+00,4.034743000000000279e+01
3.439999999999999947e+00,4.034642000000000195e+01
3.444999999999999840e+00,4.034539000000000186e+01
3.450000000000000178e+00,4.031362000000000023e+01
3.455000000000000071e+00,4.031266000000000105e+01
3.459999999999999964e+00,4.028289999999999793e+01
3.464999999999999858e+00,4.027568999999999733e+01
3.470000000000000195e+00,4.026514999999999844e+01
3.475000000000000089e+00,4.026389999999999958e+01
3.479999999999999982e+00,4.026330000000000098e+01
3.484999999999999876e+00,4.025943999999999789e+01
3.490000000000000213e+00,4.025907000000000124e+01
3.495000000000000107e+00,4.025034000000000134e+01
3.500000000000000000e+00,4.022608000000000317e+01
3.504999999999999893e+00,4.021193999999999846e+01
3.509999999999999787e+00,4.021166999999999803e+01
3.515000000000000124e+00,4.021115999999999957e+01
3.520000000000000018e+00,4.021032000000000295e+01
3.524999999999999911e+00,4.020879000000000048e+01
3.529999999999999805e+00,4.020785999999999660e+01
3.535000000000000142e+00,4.020767000000000024e+01
3.540000000000000036e+00,4.020524000000000342e+01
3.544999999999999929e+00,4.020474000000000103e+01
3.549999999999999822e+00,4.020376999999999867e+01
3.555000000000000160e+00,4.020262999999999920e+01
3.560000000000000053e+00,4.020120000000000005e+01
3.564999999999999947e+00,4.020073000000000008e+01
3.569999999999999840e+00,4.019930999999999699e+01
3.575000000000000178e+00,4.019847000000000037e+01
3.580000000000000071e+00,4.019713999999999743e+01
3.584999999999999964e+00,4.019648000000000110e+01
3.589999999999999858e+00,4.019539000000000328e+01
3.595000000000000195e+00,4.019498999999999711e+01
3.600000000000000089e+00,4.019294000000000011e+01
3.604999999999999982e+00,4.019275999999999982e+01
3.609999999999999876e+00,4.019192999999999927e+01
3.615000000000000213e+00,4.019066999999999723e+01
3.620000000000000107e+00,4.019004000000000332e+01
3.625000000000000000e+00,4.018838999999999828e+01
3.629999999999999893e+00,4.018623000000000189e+01
3.634999999999999787e+00,4.018563000000000329e+01
3.640000000000000124e+00,4.018489999999999895e+01
3.645000000000000018e+00,4.018370999999999782e+01
3.649999999999999911e+00,4.018260999999999683e+01
3.654999999999999805e+00,4.018171000000000248e+01
3.660000000000000142e+00,4.018160999999999916e+01
3.665000000000000036e+00,4.017101000000000255e+01
3.669999999999999929e+00,4.017029999999999745e+01
3.674999999999999822e+00,4.016973999999999734e+01
3.680000000000000160e+00,4.016590999999999667e+01
3.685000000000000053e+00,4.015690000000000026e+01
3.689999999999999947e+00,4.015579999999999927e+01
3.694999999999999840e+00,4.014811000000000263e+01
3.700000000000000178e+00,4.014771999999999963e+01
3.705000000000000071e+00,4.014059999999999917e+01
3.709999999999999964e+00,4.013842999999999961e+01
3.714999999999999858e+00,4.013743999999999801e+01
3.720000000000000195e+00,4.013642000000000110e+01
3.725000000000000089e+00,4.011990000000000123e+01
3.729999999999999982e+00,4.010105999999999682e+01
3.734999999999999876e+00,4.008129999999999882e+01
3.740000000000000213e+00,4.006459999999999866e+01
3.745000000000000107e+00,4.005461999999999989e+01
3.750000000000000000e+00,4.004064999999999941e+01
3.754999999999999893e+00,4.003916999999999859e+01
3.759999999999999787e+00,4.003880000000000194e+01
3.765000000000000124e+00,4.003752999999999673e+01
3.770000000000000018e+00,4.003728000000000264e+01
3.774999999999999911e+00,4.003618000000000166e+01
3.779999999999999805e+00,4.003582999999999714e+01
3.785000000000000142e+00,4.003446999999999889e+01
3.790000000000000036e+00,4.003287000000000262e+01
3.794999999999999929e+00,4.003094999999999715e+01
3.799999999999999822e+00,4.002985999999999933e+01
3.805000000000000160e+00,4.002908999999999651e+01
3.810000000000000053e+00,4.002806999999999960e+01
3.814999999999999947e+00,4.002783999999999764e+01
3.819999999999999840e+00,4.002734999999999843e+01
3.825000000000000178e+00,4.002649000000000257e+01
3.830000000000000071e+00,4.002497999999999934e+01
3.834999999999999964e+00,4.002355000000000018e+01
3.839999999999999858e+00,4.002253999999999934e+01
3.845000000000000195e+00,4.002168000000000347e+01
3.850000000000000089e+00,4.002154999999999774e+01
3.854999999999999982e+00,4.002031000000000205e+01
3.859999999999999876e+00,4.001953000000000316e+01
3.865000000000000213e+00,4.001883000000000123e+01
3.870000000000000107e+00,4.001700000000000301e+01
3.875000000000000000e+00,4.001597999999999900e+01
3.879999999999999893e+00,4.001395999999999731e+01
3.884999999999999787e+00,4.001357999999999748e+01
3.890000000000000124e+00,4.001317999999999842e+01
3.895000000000000018e+00,4.001263000000000147e+01
3.899999999999999911e+00,4.001232000000000255e+01
3.904999999999999805e+00,4.001133999999999702e+01
3.910000000000000142e+00,4.001082000000000249e+01
3.915000000000000036e+00,4.000948999999999955e+01
3.919999999999999929e+00,4.000816999999999979e+01
3.924999999999999822e+00,4.000104000000000326e+01
3.930000000000000160e+00,4.000070999999999799e+01
3.935000000000000053e+00,4.000041000000000224e+01
3.939999999999999947e+00,3.998624000000000223e+01
3.944999999999999840e+00,3.998514000000000124e+01
3.950000000000000178e+00,3.998358999999999952e+01
3.955000000000000071e+00,3.997437999999999647e+01
3.959999999999999964e+00,3.997368000000000166e+01
3.964999999999999858e+00,3.997323999999999700e+01
3.970000000000000195e+00,3.996542999999999779e+01
3.975000000000000089e+00,3.994711999999999819e+01
3.979999999999999982e+00,3.994626000000000232e+01
3.984999999999999876e+00,3.993410000000000082e+01
3.990000000000000213e+00,3.991792999999999836e+01
3.995000000000000107e+00,3.989117000000000246e+01
4.000000000000000000e+00,3.989054000000000144e+01
4.004999999999999893e+00,3.988980000000000103e+01
4.009999999999999787e+00,3.988040000000000163e+01
4.014999999999999680e+00,3.987913000000000352e+01
4.019999999999999574e+00,3.987798999999999694e+01
4.025000000000000355e+00,3.987682999999999822e+01
4.030000000000000249e+00,3.987519999999999953e+01
4.035000000000000142e+00,3.987471000000000032e+01
4.040000000000000036e+00,3.987359000000000009e+01
4.044999999999999929e+00,3.987315999999999860e+01
4.049999999999999822e+00,3.987281000000000120e+01
4.054999999999999716e+00,3.987245000000000061e+01
4.059999999999999609e+00,3.987165999999999855e+01
4.065000000000000391e+00,3.987051000000000300e+01
4.070000000000000284e+00,3.986993999999999971e+01
4.075000000000000178e+00,3.986919000000000324e+01
4.080000000000000071e+00,3.986822000000000088e+01
4.084999999999999964e+00,3.986731000000000336e+01
4.089999999999999858e+00,3.986657999999999902e+01
4.094999999999999751e+00,3.986567999999999756e+01
4.099999999999999645e+00,3.986478999999999928e+01
4.105000000000000426e+00,3.986359999999999815e+01
4.110000000000000320e+00,3.986260000000000048e+01
4.115000000000000213e+00,3.986146000000000100e+01
4.120000000000000107e+00,3.986110999999999649e+01
4.125000000000000000e+00,3.986016000000000048e+01
4.129999999999999893e+00,3.985987999999999687e+01
4.134999999999999787e+00,3.985898999999999859e+01
4.139999999999999680e+00,3.985840999999999923e+01
4.144999999999999574e+00,3.985777999999999821e+01
4.150000000000000355e+00,3.985748000000000246e+01
4.155000000000000249e+00,3.985620000000000118e+01
4.160000000000000142e+00,3.985560000000000258e+01
4.165000000000000036e+00,3.985428999999999888e+01
4.169999999999999929e+00,3.985300999999999760e+01
4.174999999999999822e+00,3.984792999999999807e+01
4.179999999999999716e+00,3.984734999999999872e+01
4.184999999999999609e+00,3.984535999999999945e+01
4.190000000000000391e+00,3.984481000000000250e+01
4.195000000000000284e+00,3.983964000000000283e+01
4.200000000000000178e+00,3.983917000000000286e+01
4.205000000000000071e+00,3.983133000000000123e+01
4.209999999999999964e+00,3.983053000000000310e+01
4.214999999999999858e+00,3.983024000000000342e+01
4.219999999999999751e+00,3.982455000000000211e+01
4.224999999999999645e+00,3.981157999999999930e+01
4.230000000000000426e+00,3.979509000000000185e+01
4.235000000000000320e+00,3.978716000000000008e+01
4.240000000000000213e+00,3.978670999999999935e+01
4.245000000000000107e+00,3.978576999999999941e+01
4.250000000000000000e+00,3.978482000000000340e+01
4.254999999999999893e+00,3.978361999999999910e+01
4.259999999999999787e+00,3.976829000000000036e+01
4.264999999999999680e+00,3.976691999999999894e+01
4.269999999999999574e+00,3.976644000000000290e+01
4.275000000000000355e+00,3.974577000000000027e+01
4.280000000000000249e+00,3.973742000000000019e+01
4.285000000000000142e+00,3.973718000000000217e+01
4.290000000000000036e+00,3.973658999999999963e+01
4.294999999999999929e+00,3.973606000000000193e+01
4.299999999999999822e+00,3.973523000000000138e+01
4.304999999999999716e+00,3.973490000000000322e+01
4.309999999999999609e+00,3.973405000000000342e+01
4.315000000000000391e+00,3.973301000000000016e+01
4.320000000000000284e+00,3.973286000000000229e+01
4.325000000000000178e+00,3.973134999999999906e+01
4.330000000000000071e+00,3.973026000000000124e+01
4.334999999999999964e+00,3.972948000000000235e+01
4.339999999999999858e+00,3.972807999999999851e+01
4.344999999999999751e+00,3.972733000000000203e+01
4.349999999999999645e+00,3.972688000000000130e+01
4.355000000000000426e+00,3.972605000000000075e+01
4.360000000000000320e+00,3.972554999999999836e+01
4.365000000000000213e+00,3.972536999999999807e+01
4.370000000000000107e+00,3.972428000000000026e+01
4.375000000000000000e+00,3.972373000000000332e+01
4.379999999999999893e+00,3.972276000000000096e+01
4.384999999999999787e+00,3.972229999999999706e+01
4.389999999999999680e+00,3.972225999999999857e+01
4.394999999999999574e+00,3.972077000000000169e+01
4.400000000000000355e+00,3.972064999999999912e+01
4.405000000000000249e+00,3.971974999999999767e+01
4.410000000000000142e+00,3.971462999999999965e+01
4.415000000000000036e+00,3.971289999999999765e+01
4.419999999999999929e+00,3.971193000000000239e+01
4.424999999999999822e+00,3.971105000000000018e+01
4.429999999999999716e+00,3.970618000000000336e+01
4.434999999999999609e+00,3.970551999999999992e+01
4.440000000000000391e+00,3.970465000000000089e+01
4.445000000000000284e+00,3.970439999999999969e+01
4.450000000000000178e+00,3.970398000000000138e+01
4.455000000000000071e+00,3.970295000000000130e+01
4.459999999999999964e+00,3.969776000000000238e+01
4.464999999999999858e+00,3.968551000000000073e+01
4.469999999999999751e+00,3.967609999999999815e+01
4.474999999999999645e+00,3.967034999999999911e+01
4.480000000000000426e+00,3.966284999999999883e+01
4.485000000000000320e+00,3.966275999999999868e+01
4.490000000000000213e+00,3.966154000000000224e+01
4.495000000000000107e+00,3.966073999999999700e+01
4.500000000000000000e+00,3.965254999999999797e+01
4.504999999999999893e+00,3.965156999999999954e+01
4.509999999999999787e+00,3.965126999999999668e+01
4.514999999999999680e+00,3.965073999999999899e+01
4.519999999999999574e+00,3.965026000000000295e+01
4.525000000000000355e+00,3.964339999999999975e+01
4.530000000000000249e+00,3.964334999999999809e+01
4.535000000000000142e+00,3.963577999999999690e+01
4.540000000000000036e+00,3.963530999999999693e+01
4.544999999999999929e+00,3.961531000000000091e+01
4.549999999999999822e+00,3.961457000000000050e+01
4.554999999999999716e+00,3.961386000000000251e+01
4.559999999999999609e+00,3.960594999999999999e+01
4.565000000000000391e+00,3.960524000000000200e+01
4.570000000000000284e+00,3.960412000000000177e+01
4.575000000000000178e+00,3.960363999999999862e+01
4.580000000000000071e+00,3.960202000000000311e+01
4.584999999999999964e+00,3.960132999999999726e+01
4.589999999999999858e+00,3.960087000000000046e+01
4.594999999999999751e+00,3.959998999999999825e+01
4.599999999999999645e+00,3.959947999999999979e+01
4.605000000000000426e+00,3.959900999999999982e+01
4.610000000000000320e+00,3.959850999999999743e+01
4.615000000000000213e+00,3.959767000000000081e+01
4.620000000000000107e+00,3.959736999999999796e+01
4.625000000000000000e+00,3.959718000000000160e+01
4.629999999999999893e+00,3.959640000000000271e+01
4.634999999999999787e+00,3.959602000000000288e+01
4.639999999999999680e+00,3.959492999999999796e+01
4.644999999999999574e+00,3.958995000000000175e+01
4.650000000000000355e+00,3.958836000000000155e+01
4.655000000000000249e+00,3.958789000000000158e+01
4.660000000000000142e+00,3.958689999999999998e+01
4.665000000000000036e+00,3.958144999999999669e+01
4.669999999999999929e+00,3.958100999999999914e+01
4.674999999999999822e+00,3.958062000000000324e+01
4.679999999999999716e+00,3.958008999999999844e+01
4.684999999999999609e+00,3.957976000000000028e+01
4.690000000000000391e+00,3.957891999999999655e+01
4.695000000000000284e+00,3.957419000000000153e+01
4.700000000000000178e+00,3.957318999999999676e+01
4.705000000000000071e+00,3.956419999999999959e+01
4.709999999999999964e+00,3.955492000000000274e+01
4.714999999999999858e+00,3.954993999999999943e+01
4.719999999999999751e+00,3.954950000000000188e+01
4.724999999999999645e+00,3.954869000000000057e+01
4.730000000000000426e+00,3.954728999999999672e+01
4.735000000000000320e+00,3.954661000000000115e+01
4.740000000000000213e+00,3.954594999999999771e+01
4.745000000000000107e+00,3.953869000000000256e+01
4.750000000000000000e+00,3.953786000000000200e+01
4.754999999999999893e+00,3.953732999999999720e+01
4.759999999999999787e+00,3.953692999999999813e+01
4.764999999999999680e+00,3.953040000000000020e+01
4.769999999999999574e+00,3.953002999999999645e+01
4.775000000000000355e+00,3.952962000000000131e+01
4.780000000000000249e+00,3.952922999999999831e+01
4.785000000000000142e+00,3.952788999999999930e+01
4.790000000000000036e+00,3.952763000000000204e+01
4.794999999999999929e+00,3.952026999999999646e+01
4.799999999999999822e+00,3.951337000000000188e+01
4.804999999999999716e+00,3.950733000000000317e+01
4.809999999999999609e+00,3.949360999999999677e+01
4.815000000000000391e+00,3.949282000000000181e+01
4.820000000000000284e+00,3.949246000000000123e+01
4.825000000000000178e+00,3.949141999999999797e+01
4.830000000000000071e+00,3.949058999999999742e+01
4.834999999999999964e+00,3.948960000000000292e+01
4.839999999999999858e+00,3.948279999999999745e+01
4.844999999999999751e+00,3.948223999999999734e+01
4.849999999999999645e+00,3.948203999999999780e+01
4.855000000000000426e+00,3.948154000000000252e+01
4.860000000000000320e+00,3.948064999999999714e+01
4.865000000000000213e+00,3.948022000000000276e+01
4.870000000000000107e+00,3.947999000000000080e+01
4.875000000000000000e+00,3.947950999999999766e+01
4.879999999999999893e+00,3.947841999999999985e+01
4.884999999999999787e+00,3.947744000000000142e+01
4.889999999999999680e+00,3.947240000000000038e+01
4.894999999999999574e+00,3.947222000000000008e+01
4.900000000000000355e+00,3.947079000000000093e+01
4.905000000000000249e+00,3.946987000000000023e+01
4.910000000000000142e+00,3.946963000000000221e+01
4.915000000000000036e+00,3.946459000000000117e+01
4.919999999999999929e+00,3.946394000000000091e+01
4.924999999999999822e+00,3.946345999999999776e+01
4.929999999999999716e+00,3.946255000000000024e+01
4.934999999999999609e+00,3.946200999999999937e+01
4.940000000000000391e+00,3.946121999999999730e+01
4.945000000000000284e+00,3.945689999999999742e+01
4.950000000000000178e+00,3.945631999999999806e+01
4.955000000000000071e+00,3.945604999999999762e+01
4.959999999999999964e+00,3.944778000000000162e+01
4.964999999999999858e+00,3.943957000000000335e+01
4.969999999999999751e+00,3.943802000000000163e+01
4.974999999999999645e+00,3.943426000000000187e+01
4.980000000000000426e+00,3.943267000000000166e+01
4.985000000000000320e+00,3.943113000000000312e+01
4.990000000000000213e+00,3.943108999999999753e+01
4.995000000000000107e+00,3.943054000000000059e+01
5.000000000000000000e+00,3.943016999999999683e+01
5.004999999999999893e+00,3.942506000000000199e+01
5.009999999999999787e+00,3.942455999999999960e+01
5.014999999999999680e+00,3.942383999999999844e+01
5.019999999999999574e+00,3.942369000000000057e+01
5.025000000000000355e+00,3.942235999999999763e+01
5.030000000000000249e+00,3.942146999999999935e+01
5.035000000000000142e+00,3.941563000000000017e+01
5.040000000000000036e+00,3.941530999999999807e+01
5.044999999999999929e+00,3.941414000000000328e+01
5.049999999999999822e+00,3.941337999999999653e+01
5.054999999999999716e+00,3.941322999999999865e+01
5.059999999999999609e+00,3.941230000000000189e+01
5.065000000000000391e+00,3.941087999999999880e+01
5.070000000000000284e+00,3.941026000000000096e+01
5.075000000000000178e+00,3.940460000000000207e+01
5.080000000000000071e+00,3.940379000000000076e+01
5.084999999999999964e+00,3.939240000000000208e+01
5.089999999999999858e+00,3.938517000000000223e+01
5.094999999999999751e+00,3.938483000000000089e+01
5.099999999999999645e+00,3.937913999999999959e+01
5.105000000000000426e+00,3.937890000000000157e+01
5.110000000000000320e+00,3.937805000000000177e+01
5.115000000000000213e+00,3.937798999999999694e+01
5.120000000000000107e+00,3.937169999999999703e+01
5.125000000000000000e+00,3.936681000000000097e+01
5.129999999999999893e+00,3.936646999999999963e+01
5.134999999999999787e+00,3.936587999999999710e+01
5.139999999999999680e+00,3.936554000000000286e+01
5.144999999999999574e+00,3.936384000000000327e+01
5.150000000000000355e+00,3.936019999999999897e+01
5.155000000000000249e+00,3.935952000000000339e+01
5.160000000000000142e+00,3.935909999999999798e+01
5.165000000000000036e+00,3.935869999999999891e+01
5.169999999999999929e+00,3.935813000000000272e+01
5.174999999999999822e+00,3.935703999999999780e+01
5.179999999999999716e+00,3.935687000000000069e+01
5.184999999999999609e+00,3.935302000000000078e+01
5.190000000000000391e+00,3.935262000000000171e+01
5.195000000000000284e+00,3.935262000000000171e+01
5.200000000000000178e+00,3.934528000000000247e+01
5.205000000000000071e+00,3.933675999999999817e+01
5.209999999999999964e+00,3.933312000000000097e+01
5.214999999999999858e+00,3.933214999999999861e+01
5.219999999999999751e+00,3.933149999999999835e+01
5.224999999999999645e+00,3.932972999999999786e+01
5.230000000000000426e+00,3.932921000000000333e+01
5.235000000000000320e+00,3.932907999999999760e+01
5.240000000000000213e+00,3.932878000000000185e+01
5.245000000000000107e+00,3.932878000000000185e+01
5.250000000000000000e+00,3.932822999999999780e+01
5.254999999999999893e+00,3.932795000000000130e+01
5.259999999999999787e+00,3.932665000000000077e+01
5.264999999999999680e+00,3.932645000000000124e+01
5.269999999999999574e+00,3.932565999999999917e+01
5.275000000000000355e+00,3.932542000000000115e+01
5.280000000000000249e+00,3.932538000000000267e+01
5.285000000000000142e+00,3.932471000000000316e+01
5.290000000000000036e+00,3.932424999999999926e+01
5.294999999999999929e+00,3.931891000000000247e+01
5.299999999999999822e+00,3.931842999999999932e+01
5.304999999999999716e+00,3.931714999999999804e+01
5.309999999999999609e+00,3.931127000000000038e+01
5.315000000000000391e+00,3.931047999999999831e+01
5.320000000000000284e+00,3.931018999999999863e+01
5.325000000000000178e+00,3.931013999999999697e+01
5.330000000000000071e+00,3.930989000000000289e+01
5.334999999999999964e+00,3.930942999999999898e+01
5.339999999999999858e+00,3.930382999999999782e+01
5.344999999999999751e+00,3.930340999999999951e+01
5.349999999999999645e+00,3.929283999999999821e+01
5.355000000000000426e+00,3.928692000000000206e+01
5.360000000000000320e+00,3.928625999999999863e+01
5.365000000000000213e+00,3.928244999999999720e+01
5.370000000000000107e+00,3.927783999999999764e+01
5.375000000000000000e+00,3.927736999999999767e+01
5.379999999999999893e+00,3.927656000000000347e+01
5.384999999999999787e+00,3.927615999999999730e+01
5.389999999999999680e+00,3.926601000000000141e+01
5.394999999999999574e+00,3.926570999999999856e+01
5.400000000000000355e+00,3.926516999999999769e+01
5.405000000000000249e+00,3.926411999999999836e+01
5.410000000000000142e+00,3.926389999999999958e+01
5.415000000000000036e+00,3.926353999999999900e+01
5.419999999999999929e+00,3.925981999999999772e+01
5.424999999999999822e+00,3.925945999999999714e+01
5.429999999999999716e+00,3.925907000000000124e+01
5.434999999999999609e+00,3.925614000000000203e+01
5.440000000000000391e+00,3.925229999999999819e+01
5.445000000000000284e+00,3.924179000000000173e+01
5.450000000000000178e+00,3.924087999999999710e+01
5.455000000000000071e+00,3.924034000000000333e+01
5.459999999999999964e+00,3.923957000000000050e+01
5.464999999999999858e+00,3.923884999999999934e+01
5.469999999999999751e+00,3.923796999999999713e+01
5.474999999999999645e+00,3.923742000000000019e+01
5.480000000000000426e+00,3.923729999999999762e+01
5.485000000000000320e+00,3.923693999999999704e+01
5.490000000000000213e+00,3.923626999999999754e+01
5.495000000000000107e+00,3.923602000000000345e+01
5.500000000000000000e+00,3.923543000000000092e+01
5.504999999999999893e+00,3.923476000000000141e+01
5.509999999999999787e+00,3.923422999999999661e+01
5.514999999999999680e+00,3.923396000000000328e+01
5.519999999999999574e+00,3.923369000000000284e+01
5.525000000000000355e+00,3.923360000000000269e+01
5.530000000000000249e+00,3.923250000000000171e+01
5.535000000000000142e+00,3.923217999999999961e+01
5.540000000000000036e+00,3.923136000000000223e+01
5.544999999999999929e+00,3.923093000000000075e+01
5.549999999999999822e+00,3.922954000000000008e+01
5.554999999999999716e+00,3.922411000000000314e+01
5.559999999999999609e+00,3.922390999999999650e+01
5.565000000000000391e+00,3.922357999999999834e+01
5.570000000000000284e+00,3.922326999999999941e+01
5.575000000000000178e+00,3.921829000000000320e+01
5.580000000000000071e+00,3.921813999999999822e+01
5.584999999999999964e+00,3.921739999999999782e+01
5.589999999999999858e+00,3.921721999999999753e+01
5.594999999999999751e+00,3.921670000000000300e+01
5.599999999999999645e+00,3.921206000000000103e+01
5.605000000000000426e+00,3.921164000000000271e+01
5.610000000000000320e+00,3.920280999999999949e+01
5.615000000000000213e+00,3.919243999999999772e+01
5.620000000000000107e+00,3.919216999999999729e+01
5.625000000000000000e+00,3.919174999999999898e+01
5.629999999999999893e+00,3.918768000000000029e+01
5.634999999999999787e+00,3.918263999999999925e+01
5.639999999999999680e+00,3.918202000000000140e+01
5.644999999999999574e+00,3.918142999999999887e+01
5.650000000000000355e+00,3.918113999999999919e+01
5.655000000000000249e+00,3.917649000000000115e+01
5.660000000000000142e+00,3.917605999999999966e+01
5.665000000000000036e+00,3.917278000000000304e+01
5.669999999999999929e+00,3.917258999999999958e+01
5.674999999999999822e+00,3.917244000000000170e+01
5.679999999999999716e+00,3.917172999999999661e+01
5.684999999999999609e+00,3.917105000000000103e+01
5.690000000000000391e+00,3.916449999999999676e+01
5.695000000000000284e+00,3.916127000000000180e+01
5.700000000000000178e+00,3.915529999999999688e+01
5.705000000000000071e+00,3.915509000000000128e+01
5.709999999999999964e+00,3.915433999999999770e+01
5.714999999999999858e+00,3.915332000000000079e+01
5.719999999999999751e+00,3.915323999999999671e+01
5.724999999999999645e+00,3.915277999999999992e+01
5.730000000000000426e+00,3.915232999999999919e+01
5.735000000000000320e+00,3.915189999999999770e+01
5.740000000000000213e+00,3.915131999999999834e+01
5.745000000000000107e+00,3.915100000000000335e+01
5.750000000000000000e+00,3.914947000000000088e+01
5.754999999999999893e+00,3.914916999999999803e+01
5.759999999999999787e+00,3.914905000000000257e+01
5.764999999999999680e+00,3.914896999999999849e+01
5.769999999999999574e+00,3.914851999999999776e+01
5.775000000000000355e+00,3.914737999999999829e+01
5.780000000000000249e+00,3.914703000000000088e+01
5.785000000000000142e+00,3.914625999999999806e+01
5.790000000000000036e+00,3.914569999999999794e+01
5.794999999999999929e+00,3.914446000000000225e+01
5.799999999999999822e+00,3.914394999999999669e+01
5.804999999999999716e+00,3.914386999999999972e+01
5.809999999999999609e+00,3.914361000000000246e+01
5.815000000000000391e+00,3.914339999999999975e+01
5.820000000000000284e+00,3.914294000000000295e+01
5.825000000000000178e+00,3.914269999999999783e+01
5.830000000000000071e+00,3.913553999999999888e+01
5.834999999999999964e+00,3.913492000000000104e+01
5.839999999999999858e+00,3.913466999999999985e+01
5.844999999999999751e+00,3.913443000000000183e+01
5.849999999999999645e+00,3.913394000000000261e+01
5.855000000000000426e+00,3.912948000000000093e+01
5.860000000000000320e+00,3.912928999999999746e+01
5.865000000000000213e+00,3.912608000000000175e+01
5.870000000000000107e+00,3.912503000000000242e+01
5.875000000000000000e+00,3.912460999999999700e+01
5.879999999999999893e+00,3.912357999999999691e+01
5.884999999999999787e+00,3.912257000000000318e+01
5.889999999999999680e+00,3.911804000000000059e+01
5.894999999999999574e+00,3.911361999999999739e+01
5.900000000000000355e+00,3.910419999999999874e+01
5.905000000000000249e+00,3.910076000000000107e+01
5.910000000000000142e+00,3.910041999999999973e+01
5.915000000000000036e+00,3.909570999999999685e+01
5.919999999999999929e+00,3.909544000000000352e+01
5.924999999999999822e+00,3.909257000000000204e+01
5.929999999999999716e+00,3.909208000000000283e+01
5.934999999999999609e+00,3.908355999999999852e+01
5.940000000000000391e+00,3.907659999999999911e+01
5.945000000000000284e+00,3.907627999999999702e+01
5.950000000000000178e+00,3.907565000000000310e+01
5.955000000000000071e+00,3.907482999999999862e+01
5.959999999999999964e+00,3.907435000000000258e+01
5.964999999999999858e+00,3.907323999999999842e+01
5.969999999999999751e+00,3.907287000000000177e+01
5.974999999999999645e+00,3.907278000000000162e+01
5.980000000000000426e+00,3.907233000000000089e+01
5.985000000000000320e+00,3.907193000000000183e+01
5.990000000000000213e+00,3.907137999999999778e+01
5.995000000000000107e+00,3.907081999999999766e+01
6.000000000000000000e+00,3.907056000000000040e+01
6.004999999999999893e+00,3.907034000000000162e+01
6.009999999999999787e+00,3.907014000000000209e+01
6.014999999999999680e+00,3.906929999999999836e+01
6.019999999999999574e+00,3.906878999999999991e+01
6.025000000000000355e+00,3.906844000000000250e+01
6.030000000000000249e+00,3.906752999999999787e+01
6.035000000000000142e+00,3.906692000000000320e+01
6.040000000000000036e+00,3.906595000000000084e+01
6.044999999999999929e+00,3.906584000000000145e+01
6.049999999999999822e+00,3.906508999999999787e+01
6.054999999999999716e+00,3.906472999999999729e+01
6.059999999999999609e+00,3.906463000000000108e+01
6.065000000000000391e+00,3.906421999999999883e+01
6.070000000000000284e+00,3.906376999999999811e+01
6.075000000000000178e+00,3.906358000000000175e+01
6.080000000000000071e+00,3.906016000000000332e+01
6.084999999999999964e+00,3.905978999999999957e+01
6.089999999999999858e+00,3.905955999999999761e+01
6.094999999999999751e+00,3.905913999999999930e+01
6.099999999999999645e+00,3.905499999999999972e+01
6.105000000000000426e+00,3.905409000000000219e+01
6.110000000000000320e+00,3.905391999999999797e+01
6.115000000000000213e+00,3.905342000000000269e+01
6.120000000000000107e+00,3.905290000000000106e+01
6.125000000000000000e+00,3.904625999999999664e+01
6.129999999999999893e+00,3.904599999999999937e+01
6.134999999999999787e+00,3.904522000000000048e+01
6.139999999999999680e+00,3.904485999999999990e+01
6.144999999999999574e+00,3.904478000000000293e+01
6.150000000000000355e+00,3.904196999999999917e+01
6.155000000000000249e+00,3.904187000000000296e+01
6.160000000000000142e+00,3.903730000000000189e+01
6.165000000000000036e+00,3.902754000000000190e+01
6.169999999999999929e+00,3.902340999999999838e+01
6.174999999999999822e+00,3.902051999999999765e+01
6.179999999999999716e+00,3.901353999999999900e+01
6.184999999999999609e+00,3.900941000000000258e+01
6.190000000000000391e+00,3.900903999999999883e+01
6.195000000000000284e+00,3.900892000000000337e+01
6.200000000000000178e+00,3.900842000000000098e+01
6.205000000000000071e+00,3.900764000000000209e+01
6.209999999999999964e+00,3.900712999999999653e+01
6.214999999999999858e+00,3.900339000000000311e+01
6.219999999999999751e+00,3.900276000000000209e+01
6.224999999999999645e+00,3.900242999999999682e+01
6.230000000000000426e+00,3.900162999999999869e+01
6.235000000000000320e+00,3.900151000000000323e+01
6.240000000000000213e+00,3.900142999999999915e+01
6.245000000000000107e+00,3.900117999999999796e+01
6.250000000000000000e+00,3.900079000000000207e+01
6.254999999999999893e+00,3.900016000000000105e+01
6.259999999999999787e+00,3.899978000000000122e+01
6.264999999999999680e+00,3.899929999999999808e+01
6.269999999999999574e+00,3.899871000000000265e+01
6.275000000000000355e+00,3.899806000000000239e+01
6.280000000000000249e+00,3.899759000000000242e+01
6.285000000000000142e+00,3.899719000000000335e+01
6.290000000000000036e+00,3.899705000000000155e+01
6.294999999999999929e+00,3.899647000000000219e+01
6.299999999999999822e+00,3.899586000000000041e+01
6.304999999999999716e+00,3.899526999999999788e+01
6.309999999999999609e+00,3.899475000000000335e+01
6.315000000000000391e+00,3.899242000000000274e+01
6.320000000000000284e+00,3.899206999999999823e+01
6.325000000000000178e+00,3.899161000000000143e+01
6.330000000000000071e+00,3.899146999999999963e+01
6.334999999999999964e+00,3.899108999999999980e+01
6.339999999999999858e+00,3.899067000000000149e+01
6.344999999999999751e+00,3.898960999999999899e+01
6.349999999999999645e+00,3.898939000000000021e+01
6.355000000000000426e+00,3.898586999999999847e+01
6.360000000000000320e+00,3.898496000000000095e+01
6.365000000000000213e+00,3.898478999999999672e+01
6.370000000000000107e+00,3.898221000000000203e+01
6.375000000000000000e+00,3.898183000000000220e+01
6.379999999999999893e+00,3.898181000000000296e+01
6.384999999999999787e+00,3.897722999999999871e+01
6.389999999999999680e+00,3.897666999999999859e+01
6.394999999999999574e+00,3.897363000000000000e+01
6.400000000000000355e+00,3.897339000000000198e+01
6.405000000000000249e+00,3.897109999999999985e+01
6.410000000000000142e+00,3.897102000000000288e+01
6.415000000000000036e+00,3.897062999999999988e+01
6.419999999999999929e+00,3.896146999999999849e+01
6.424999999999999822e+00,3.896124999999999972e+01
6.429999999999999716e+00,3.896016000000000190e+01
6.434999999999999609e+00,3.895994999999999919e+01
6.440000000000000391e+00,3.894910999999999746e+01
6.445000000000000284e+00,3.894496999999999787e+01
6.450000000000000178e+00,3.894449000000000183e+01
6.455000000000000071e+00,3.894449000000000183e+01
6.459999999999999964e+00,3.894162000000000035e+01
6.464999999999999858e+00,3.894106000000000023e+01
6.469999999999999751e+00,3.893992000000000075e+01
6.474999999999999645e+00,3.893961000000000183e+01
6.480000000000000426e+00,3.893936999999999671e+01
6.485000000000000320e+00,3.893572999999999951e+01
6.490000000000000213e+00,3.893542999999999665e+01
6.495000000000000107e+00,3.893515000000000015e+01
6.500000000000000000e+00,3.893507999999999925e+01
6.504999999999999893e+00,3.893486000000000047e+01
6.509999999999999787e+00,3.893440999999999974e+01
6.514999999999999680e+00,3.893361999999999767e+01
6.519999999999999574e+00,3.893296999999999741e+01
6.525000000000000355e+00,3.893238999999999805e+01
6.530000000000000249e+00,3.893193000000000126e+01
6.535000000000000142e+00,3.893153999999999826e+01
6.540000000000000036e+00,3.893137999999999721e+01
6.544999999999999929e+00,3.893106999999999829e+01
6.549999999999999822e+00,3.893061000000000149e+01
6.554999999999999716e+00,3.892996000000000123e+01
6.559999999999999609e+00,3.892954000000000292e+01
6.565000000000000391e+00,3.892705999999999733e+01
6.570000000000000284e+00,3.892658000000000129e+01
6.575000000000000178e+00,3.892649999999999721e+01
6.580000000000000071e+00,3.892638000000000176e+01
6.584999999999999964e+00,3.892576999999999998e+01
6.589999999999999858e+00,3.892542999999999864e+01
6.594999999999999751e+00,3.892457999999999885e+01
6.599999999999999645e+00,3.892240000000000322e+01
6.605000000000000426e+00,3.892161999999999722e+01
6.610000000000000320e+00,3.892070999999999970e+01
6.615000000000000213e+00,3.892020000000000124e+01
6.620000000000000107e+00,3.892000000000000171e+01
6.625000000000000000e+00,3.891989000000000232e+01
6.629999999999999893e+00,3.891738999999999749e+01
6.634999999999999787e+00,3.891384000000000043e+01
6.639999999999999680e+00,3.891134999999999877e+01
6.644999999999999574e+00,3.891102999999999668e+01
6.650000000000000355e+00,3.891066000000000003e+01
6.655000000000000249e+00,3.890361000000000047e+01
6.660000000000000142e+00,3.889983000000000146e+01
6.665000000000000036e+00,3.889959999999999951e+01
6.669999999999999929e+00,3.889936000000000149e+01
6.674999999999999822e+00,3.889862999999999715e+01
6.679999999999999716e+00,3.889844999999999686e+01
6.684999999999999609e+00,3.889793000000000234e+01
6.690000000000000391e+00,3.889685000000000059e+01
6.695000000000000284e+00,3.889650000000000318e+01
6.700000000000000178e+00,3.889356999999999687e+01
6.705000000000000071e+00,3.889332999999999885e+01
6.709999999999999964e+00,3.888978999999999786e+01
6.714999999999999858e+00,3.888253000000000270e+01
6.719999999999999751e+00,3.888239000000000090e+01
6.724999999999999645e+00,3.888204999999999956e+01
6.730000000000000426e+00,3.887930000000000064e+01
6.735000000000000320e+00,3.887897999999999854e+01
6.740000000000000213e+00,3.887839999999999918e+01
6.745000000000000107e+00,3.887827000000000055e+01
6.750000000000000000e+00,3.887812000000000268e+01
6.754999999999999893e+00,3.887794999999999845e+01
6.759999999999999787e+00,3.887677000000000049e+01
6.764999999999999680e+00,3.887651000000000323e+01
6.769999999999999574e+00,3.887330000000000041e+01
6.775000000000000355e+00,3.887254000000000076e+01
6.780000000000000249e+00,3.887210000000000321e+01
6.785000000000000142e+00,3.887176999999999794e+01
6.790000000000000036e+00,3.887140000000000128e+01
6.794999999999999929e+00,3.887107999999999919e+01
6.799999999999999822e+00,3.887064000000000163e+01
6.804999999999999716e+00,3.886825999999999937e+01
6.809999999999999609e+00,3.886739000000000033e+01
6.815000000000000391e+00,3.886722999999999928e+01
6.820000000000000284e+00,3.886683000000000021e+01
6.825000000000000178e+00,3.886643999999999721e+01
6.830000000000000071e+00,3.886616000000000071e+01
6.834999999999999964e+00,3.886581000000000330e+01
6.839999999999999858e+00,3.886502000000000123e+01
6.844999999999999751e+00,3.886283999999999850e+01
6.849999999999999645e+00,3.886260999999999655e+01
6.855000000000000426e+00,3.886175000000000068e+01
6.860000000000000320e+00,3.886139000000000010e+01
6.865000000000000213e+00,3.886119999999999663e+01
6.870000000000000107e+00,3.886072999999999666e+01
6.875000000000000000e+00,3.886041000000000167e+01
6.879999999999999893e+00,3.885846999999999696e+01
6.884999999999999787e+00,3.885788999999999760e+01
6.889999999999999680e+00,3.885584000000000060e+01
6.894999999999999574e+00,3.885553999999999775e+01
6.900000000000000355e+00,3.885271999999999792e+01
6.905000000000000249e+00,3.884989999999999810e+01
6.910000000000000142e+00,3.884741000000000355e+01
6.915000000000000036e+00,3.884114999999999895e+01
6.919999999999999929e+00,3.884047999999999945e+01
6.924999999999999822e+00,3.884018999999999977e+01
6.929999999999999716e+00,3.883988999999999692e+01
6.934999999999999609e+00,3.883937000000000239e+01
6.940000000000000391e+00,3.883872000000000213e+01
6.945000000000000284e+00,3.883847000000000094e+01
6.950000000000000178e+00,3.883827999999999747e+01
6.955000000000000071e+00,3.883782999999999674e+01
6.959999999999999964e+00,3.883717999999999648e+01
6.964999999999999858e+00,3.883682000000000301e+01
6.969999999999999751e+00,3.883169999999999789e+01
6.974999999999999645e+00,3.882871000000000095e+01
6.980000000000000426e+00,3.882554999999999978e+01
6.985000000000000320e+00,3.882482000000000255e+01
6.990000000000000213e+00,3.882238999999999862e+01
6.995000000000000107e+00,3.882236000000000331e+01
7.000000000000000000e+00,3.882126999999999839e+01
7.004999999999999893e+00,3.882077000000000311e+01
7.009999999999999787e+00,3.882063000000000130e+01
7.014999999999999680e+00,3.882027999999999679e+01
7.019999999999999574e+00,3.881965999999999894e+01
7.025000000000000355e+00,3.881929999999999836e+01
7.030000000000000249e+00,3.881889999999999930e+01
7.035000000000000142e+00,3.881629999999999825e+01
7.040000000000000036e+00,3.881421999999999883e+01
7.044999999999999929e+00,3.881378000000000128e+01
7.049999999999999822e+00,3.881307000000000329e+01
7.054999999999999716e+00,3.881255000000000166e+01
7.059999999999999609e+00,3.881250000000000000e+01
7.065000000000000391e+00,3.881219999999999715e+01
7.070000000000000284e+00,3.881163999999999703e+01
7.075000000000000178e+00,3.881145000000000067e+01
7.080000000000000071e+00,3.880930000000000035e+01
7.084999999999999964e+00,3.880863000000000085e+01
7.089999999999999858e+00,3.880834000000000117e+01
7.094999999999999751e+00,3.880763000000000318e+01
7.099999999999999645e+00,3.880707000000000306e+01
7.105000000000000426e+00,3.880682999999999794e+01
7.110000000000000320e+00,3.880655000000000143e+01
7.115000000000000213e+00,3.880622999999999934e+01
7.120000000000000107e+00,3.880440999999999718e+01
7.125000000000000000e+00,3.880414999999999992e+01
7.129999999999999893e+00,3.880163999999999902e+01
7.134999999999999787e+00,3.880118000000000222e+01
7.139999999999999680e+00,3.880111000000000132e+01
7.144999999999999574e+00,3.879889000000000010e+01
7.150000000000000355e+00,3.879364999999999952e+01
7.155000000000000249e+00,3.879314999999999714e+01
7.160000000000000142e+00,3.879279999999999973e+01
7.165000000000000036e+00,3.879258999999999702e+01
7.169999999999999929e+00,3.879234999999999900e+01
7.174999999999999822e+00,3.879205999999999932e+01
7.179999999999999716e+00,3.879153999999999769e+01
7.184999999999999609e+00,3.879070999999999714e+01
7.190000000000000391e+00,3.878791999999999973e+01
7.195000000000000284e+00,3.878752000000000066e+01
7.200000000000000178e+00,3.878484000000000265e+01
7.205000000000000071e+00,3.878468000000000160e+01
7.209999999999999964e+00,3.878417999999999921e+01
7.214999999999999858e+00,3.878379000000000332e+01
7.219999999999999751e+00,3.878370000000000317e+01
7.224999999999999645e+00,3.878329000000000093e+01
7.230000000000000426e+00,3.878316000000000230e+01
7.235000000000000320e+00,3.878269999999999840e+01
7.240000000000000213e+00,3.878197999999999723e+01
7.245000000000000107e+00,3.878159000000000134e+01
7.250000000000000000e+00,3.877852000000000032e+01
7.254999999999999893e+00,3.877342000000000155e+01
7.259999999999999787e+00,3.877143000000000228e+01
7.264999999999999680e+00,3.876843000000000217e+01
7.269999999999999574e+00,3.876805999999999841e+01
7.275000000000000355e+00,3.876767000000000252e+01
7.280000000000000249e+00,3.876503999999999905e+01
7.285000000000000142e+00,3.876489999999999725e+01
7.290000000000000036e+00,3.876420000000000243e+01
7.294999999999999929e+00,3.876397000000000048e+01
7.299999999999999822e+00,3.876377999999999702e+01
7.304999999999999716e+00,3.876350000000000051e+01
7.309999999999999609e+00,3.876319999999999766e+01
7.315000000000000391e+00,3.876301000000000130e+01
7.320000000000000284e+00,3.876270000000000238e+01
7.325000000000000178e+00,3.875954999999999728e+01
7.330000000000000071e+00,3.875889000000000095e+01
7.334999999999999964e+00,3.875688999999999851e+01
7.339999999999999858e+00,3.875663000000000125e+01
7.344999999999999751e+00,3.875657000000000352e+01
7.349999999999999645e+00,3.875569000000000131e+01
7.355000000000000426e+00,3.875534999999999997e+01
7.360000000000000320e+00,3.875498000000000332e+01
7.365000000000000213e+00,3.875453999999999866e+01
7.370000000000000107e+00,3.875433000000000305e+01
7.375000000000000000e+00,3.875350000000000250e+01
7.379999999999999893e+00,3.875332000000000221e+01
7.384999999999999787e+00,3.875012000000000256e+01
7.389999999999999680e+00,3.874990999999999985e+01
7.394999999999999574e+00,3.874949000000000154e+01
7.400000000000000355e+00,3.874743000000000137e+01
7.405000000000000249e+00,3.874374000000000251e+01
7.410000000000000142e+00,3.874175000000000324e+01
7.415000000000000036e+00,3.874130999999999858e+01
7.419999999999999929e+00,3.874080000000000013e+01
7.424999999999999822e+00,3.874056999999999817e+01
7.429999999999999716e+00,3.873998999999999882e+01
7.434999999999999609e+00,3.873962000000000216e+01
7.440000000000000391e+00,3.873926000000000158e+01
7.445000000000000284e+00,3.873691000000000173e+01
7.450000000000000178e+00,3.873622999999999905e+01
7.455000000000000071e+00,3.873590999999999696e+01
7.459999999999999964e+00,3.873552000000000106e+01
7.464999999999999858e+00,3.873340000000000316e+01
7.469999999999999751e+00,3.873315000000000197e+01
7.474999999999999645e+00,3.873302999999999940e+01
7.480000000000000426e+00,3.873279000000000138e+01
7.485000000000000320e+00,3.873237000000000307e+01
7.490000000000000213e+00,3.873217000000000354e+01
7.495000000000000107e+00,3.873118999999999801e+01
7.500000000000000000e+00,3.873107999999999862e+01
7.504999999999999893e+00,3.873020999999999958e+01
7.509999999999999787e+00,3.873013000000000261e+01
7.514999999999999680e+00,3.872115000000000151e+01
7.519999999999999574e+00,3.871692000000000178e+01
7.525000000000000355e+00,3.871638000000000090e+01
7.530000000000000249e+00,3.871616000000000213e+01
7.535000000000000142e+00,3.871542000000000172e+01
7.540000000000000036e+00,3.871504000000000190e+01
7.544999999999999929e+00,3.871448000000000178e+01
7.549999999999999822e+00,3.871441999999999695e+01
7.554999999999999716e+00,3.871441999999999695e+01
7.559999999999999609e+00,3.871424999999999983e+01
7.565000000000000391e+00,3.871412999999999727e+01
7.570000000000000284e+00,3.871231999999999829e+01
7.575000000000000178e+00,3.871200999999999937e+01
7.580000000000000071e+00,3.871117999999999881e+01
7.584999999999999964e+00,3.871097999999999928e+01
7.589999999999999858e+00,3.870806000000000324e+01
7.594999999999999751e+00,3.870770999999999873e+01
7.599999999999999645e+00,3.870635999999999655e+01
7.605000000000000426e+00,3.870622000000000185e+01
7.610000000000000320e+00,3.870582999999999885e+01
7.615000000000000213e+00,3.870557999999999765e+01
7.620000000000000107e+00,3.870490999999999815e+01
7.625000000000000000e+00,3.870304000000000144e+01
7.629999999999999893e+00,3.870262000000000313e+01
7.634999999999999787e+00,3.870098000000000127e+01
7.639999999999999680e+00,3.869957000000000136e+01
7.644999999999999574e+00,3.869776000000000238e+01
7.650000000000000355e+00,3.869467999999999819e+01
7.655000000000000249e+00,3.869456000000000273e+01
7.660000000000000142e+00,3.869438000000000244e+01
7.665000000000000036e+00,3.869375999999999749e+01
7.669999999999999929e+00,3.869337000000000160e+01
7.674999999999999822e+00,3.869266999999999967e+01
7.679999999999999716e+00,3.869189999999999685e+01
7.684999999999999609e+00,3.869178999999999746e+01
7.690000000000000391e+00,3.869160999999999717e+01
7.695000000000000284e+00,3.869116999999999962e+01
7.700000000000000178e+00,3.869104999999999706e+01
7.705000000000000071e+00,3.869059000000000026e+01
7.709999999999999964e+00,3.868997999999999848e+01
7.714999999999999858e+00,3.868986000000000303e+01
7.719999999999999751e+00,3.868939000000000306e+01
7.724999999999999645e+00,3.868717000000000183e+01
7.730000000000000426e+00,3.868695000000000306e+01
7.735000000000000320e+00,3.868679999999999808e+01
7.740000000000000213e+00,3.868648999999999916e+01
7.745000000000000107e+00,3.868610999999999933e+01
7.750000000000000000e+00,3.868583999999999889e+01
7.754999999999999893e+00,3.868354999999999677e+01
7.759999999999999787e+00,3.868269999999999698e+01
7.764999999999999680e+00,3.868072000000000088e+01
7.769999999999999574e+00,3.868030000000000257e+01
7.775000000000000355e+00,3.868010000000000304e+01
7.780000000000000249e+00,3.867978000000000094e+01
7.785000000000000142e+00,3.867943999999999960e+01
7.790000000000000036e+00,3.867889999999999873e+01
7.794999999999999929e+00,3.867826999999999771e+01
7.799999999999999822e+00,3.867609000000000208e+01
7.804999999999999716e+00,3.866832000000000136e+01
7.809999999999999609e+00,3.866810000000000258e+01
7.815000000000000391e+00,3.866796000000000078e+01
7.820000000000000284e+00,3.866767999999999716e+01
7.825000000000000178e+00,3.866608000000000089e+01
7.830000000000000071e+00,3.866572000000000031e+01
7.834999999999999964e+00,3.866537999999999897e+01
7.839999999999999858e+00,3.866488999999999976e+01
7.844999999999999751e+00,3.866409000000000162e+01
7.849999999999999645e+00,3.866353000000000151e+01
7.855000000000000426e+00,3.866324999999999790e+01
7.860000000000000320e+00,3.866290000000000049e+01
7.865000000000000213e+00,3.866147999999999740e+01
7.870000000000000107e+00,3.866123000000000332e+01
7.875000000000000000e+00,3.865955000000000297e+01
7.879999999999999893e+00,3.865890000000000271e+01
7.884999999999999787e+00,3.865314999999999657e+01
7.889999999999999680e+00,3.865276000000000067e+01
7.894999999999999574e+00,3.865109999999999957e+01
7.900000000000000355e+00,3.865100999999999942e+01
7.905000000000000249e+00,3.865073000000000292e+01
7.910000000000000142e+00,3.865070000000000050e+01
7.915000000000000036e+00,3.865032999999999674e+01
7.919999999999999929e+00,3.864990999999999843e+01
7.924999999999999822e+00,3.864911000000000030e+01
7.929999999999999716e+00,3.864864000000000033e+01
7.934999999999999609e+00,3.864777000000000129e+01
7.940000000000000391e+00,3.864766999999999797e+01
7.945000000000000284e+00,3.864735000000000298e+01
7.950000000000000178e+00,3.864712999999999710e+01
7.955000000000000071e+00,3.864701999999999771e+01
7.959999999999999964e+00,3.864670000000000272e+01
7.964999999999999858e+00,3.864603000000000321e+01
7.969999999999999751e+00,3.864562000000000097e+01
7.974999999999999645e+00,3.864531000000000205e+01
7.980000000000000426e+00,3.864489999999999981e+01
7.985000000000000320e+00,3.864464999999999861e+01
7.990000000000000213e+00,3.864455000000000240e+01
7.995000000000000107e+00,3.864453999999999922e+01
8.000000000000000000e+00,3.864101000000000141e+01


==> data/cg/large-cs/solving_curve/mssp-cs-0.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,1.000000000000000000e+00
1.195000000000000062e+00,1.000000000000000000e+00
1.199999999999999956e+00,1.000000000000000000e+00
1.205000000000000071e+00,1.000000000000000000e+00
1.209999999999999964e+00,1.000000000000000000e+00
1.215000000000000080e+00,1.000000000000000000e+00
1.219999999999999973e+00,1.000000000000000000e+00
1.225000000000000089e+00,1.000000000000000000e+00
1.229999999999999982e+00,1.000000000000000000e+00
1.235000000000000098e+00,1.000000000000000000e+00
1.239999999999999991e+00,1.000000000000000000e+00
1.245000000000000107e+00,1.000000000000000000e+00
1.250000000000000000e+00,1.000000000000000000e+00
1.254999999999999893e+00,1.000000000000000000e+00
1.260000000000000009e+00,1.000000000000000000e+00
1.264999999999999902e+00,1.000000000000000000e+00
1.270000000000000018e+00,1.000000000000000000e+00
1.274999999999999911e+00,1.000000000000000000e+00
1.280000000000000027e+00,1.000000000000000000e+00
1.284999999999999920e+00,1.000000000000000000e+00
1.290000000000000036e+00,1.000000000000000000e+00
1.294999999999999929e+00,1.000000000000000000e+00
1.300000000000000044e+00,1.000000000000000000e+00
1.304999999999999938e+00,1.000000000000000000e+00
1.310000000000000053e+00,1.000000000000000000e+00
1.314999999999999947e+00,1.000000000000000000e+00
1.320000000000000062e+00,1.000000000000000000e+00
1.324999999999999956e+00,1.000000000000000000e+00
1.330000000000000071e+00,2.000000000000000000e+00
1.334999999999999964e+00,2.000000000000000000e+00
1.340000000000000080e+00,2.000000000000000000e+00
1.344999999999999973e+00,2.000000000000000000e+00
1.350000000000000089e+00,2.000000000000000000e+00
1.354999999999999982e+00,2.000000000000000000e+00
1.360000000000000098e+00,2.000000000000000000e+00
1.364999999999999991e+00,2.000000000000000000e+00
1.370000000000000107e+00,2.000000000000000000e+00
1.375000000000000000e+00,2.000000000000000000e+00
1.379999999999999893e+00,3.000000000000000000e+00
1.385000000000000009e+00,3.000000000000000000e+00
1.389999999999999902e+00,3.000000000000000000e+00
1.395000000000000018e+00,3.000000000000000000e+00
1.399999999999999911e+00,3.000000000000000000e+00
1.405000000000000027e+00,4.000000000000000000e+00
1.409999999999999920e+00,5.000000000000000000e+00
1.415000000000000036e+00,5.000000000000000000e+00
1.419999999999999929e+00,6.000000000000000000e+00
1.425000000000000044e+00,6.000000000000000000e+00
1.429999999999999938e+00,6.000000000000000000e+00
1.435000000000000053e+00,6.000000000000000000e+00
1.439999999999999947e+00,6.000000000000000000e+00
1.445000000000000062e+00,6.000000000000000000e+00
1.449999999999999956e+00,7.000000000000000000e+00
1.455000000000000071e+00,7.000000000000000000e+00
1.459999999999999964e+00,7.000000000000000000e+00
1.465000000000000080e+00,7.000000000000000000e+00
1.469999999999999973e+00,7.000000000000000000e+00
1.475000000000000089e+00,7.000000000000000000e+00
1.479999999999999982e+00,7.000000000000000000e+00
1.485000000000000098e+00,7.000000000000000000e+00
1.489999999999999991e+00,8.000000000000000000e+00
1.495000000000000107e+00,8.000000000000000000e+00
1.500000000000000000e+00,8.000000000000000000e+00
1.504999999999999893e+00,8.000000000000000000e+00
1.510000000000000009e+00,8.000000000000000000e+00
1.514999999999999902e+00,8.000000000000000000e+00
1.520000000000000018e+00,8.000000000000000000e+00
1.524999999999999911e+00,8.000000000000000000e+00
1.530000000000000027e+00,8.000000000000000000e+00
1.534999999999999920e+00,8.000000000000000000e+00
1.540000000000000036e+00,8.000000000000000000e+00
1.544999999999999929e+00,8.000000000000000000e+00
1.550000000000000044e+00,8.000000000000000000e+00
1.554999999999999938e+00,8.000000000000000000e+00
1.560000000000000053e+00,8.000000000000000000e+00
1.564999999999999947e+00,8.000000000000000000e+00
1.570000000000000062e+00,8.000000000000000000e+00
1.574999999999999956e+00,8.000000000000000000e+00
1.580000000000000071e+00,8.000000000000000000e+00
1.584999999999999964e+00,8.000000000000000000e+00
1.590000000000000080e+00,8.000000000000000000e+00
1.594999999999999973e+00,8.000000000000000000e+00
1.600000000000000089e+00,8.000000000000000000e+00
1.604999999999999982e+00,8.000000000000000000e+00
1.610000000000000098e+00,8.000000000000000000e+00
1.614999999999999991e+00,8.000000000000000000e+00
1.620000000000000107e+00,8.000000000000000000e+00
1.625000000000000000e+00,8.000000000000000000e+00
1.629999999999999893e+00,8.000000000000000000e+00
1.635000000000000009e+00,8.000000000000000000e+00
1.639999999999999902e+00,8.000000000000000000e+00
1.645000000000000018e+00,8.000000000000000000e+00
1.649999999999999911e+00,8.000000000000000000e+00
1.655000000000000027e+00,8.000000000000000000e+00
1.659999999999999920e+00,8.000000000000000000e+00
1.665000000000000036e+00,8.000000000000000000e+00
1.669999999999999929e+00,8.000000000000000000e+00
1.675000000000000044e+00,8.000000000000000000e+00
1.679999999999999938e+00,8.000000000000000000e+00
1.685000000000000053e+00,8.000000000000000000e+00
1.689999999999999947e+00,8.000000000000000000e+00
1.695000000000000062e+00,8.000000000000000000e+00
1.699999999999999956e+00,8.000000000000000000e+00
1.705000000000000071e+00,8.000000000000000000e+00
1.709999999999999964e+00,8.000000000000000000e+00
1.715000000000000080e+00,8.000000000000000000e+00
1.719999999999999973e+00,8.000000000000000000e+00
1.725000000000000089e+00,8.000000000000000000e+00
1.729999999999999982e+00,8.000000000000000000e+00
1.735000000000000098e+00,8.000000000000000000e+00
1.739999999999999991e+00,8.000000000000000000e+00
1.745000000000000107e+00,8.000000000000000000e+00
1.750000000000000000e+00,8.000000000000000000e+00
1.754999999999999893e+00,8.000000000000000000e+00
1.760000000000000009e+00,8.000000000000000000e+00
1.764999999999999902e+00,8.000000000000000000e+00
1.770000000000000018e+00,8.000000000000000000e+00
1.774999999999999911e+00,8.000000000000000000e+00
1.780000000000000027e+00,8.000000000000000000e+00
1.784999999999999920e+00,8.000000000000000000e+00
1.790000000000000036e+00,8.000000000000000000e+00
1.794999999999999929e+00,8.000000000000000000e+00
1.800000000000000044e+00,8.000000000000000000e+00
1.804999999999999938e+00,8.000000000000000000e+00
1.810000000000000053e+00,8.000000000000000000e+00
1.814999999999999947e+00,8.000000000000000000e+00
1.820000000000000062e+00,8.000000000000000000e+00
1.824999999999999956e+00,8.000000000000000000e+00
1.830000000000000071e+00,8.000000000000000000e+00
1.834999999999999964e+00,8.000000000000000000e+00
1.840000000000000080e+00,8.000000000000000000e+00
1.844999999999999973e+00,8.000000000000000000e+00
1.850000000000000089e+00,8.000000000000000000e+00
1.854999999999999982e+00,8.000000000000000000e+00
1.860000000000000098e+00,8.000000000000000000e+00
1.864999999999999991e+00,8.000000000000000000e+00
1.870000000000000107e+00,8.000000000000000000e+00
1.875000000000000000e+00,8.000000000000000000e+00
1.879999999999999893e+00,8.000000000000000000e+00
1.885000000000000009e+00,8.000000000000000000e+00
1.889999999999999902e+00,8.000000000000000000e+00
1.895000000000000018e+00,8.000000000000000000e+00
1.899999999999999911e+00,8.000000000000000000e+00
1.905000000000000027e+00,8.000000000000000000e+00
1.909999999999999920e+00,8.000000000000000000e+00
1.915000000000000036e+00,8.000000000000000000e+00
1.919999999999999929e+00,8.000000000000000000e+00
1.925000000000000044e+00,8.000000000000000000e+00
1.929999999999999938e+00,8.000000000000000000e+00
1.935000000000000053e+00,8.000000000000000000e+00
1.939999999999999947e+00,8.000000000000000000e+00
1.945000000000000062e+00,8.000000000000000000e+00
1.949999999999999956e+00,8.000000000000000000e+00
1.955000000000000071e+00,8.000000000000000000e+00
1.959999999999999964e+00,8.000000000000000000e+00
1.965000000000000080e+00,8.000000000000000000e+00
1.969999999999999973e+00,8.000000000000000000e+00
1.975000000000000089e+00,8.000000000000000000e+00
1.979999999999999982e+00,8.000000000000000000e+00
1.985000000000000098e+00,8.000000000000000000e+00
1.989999999999999991e+00,8.000000000000000000e+00
1.995000000000000107e+00,8.000000000000000000e+00
2.000000000000000000e+00,8.000000000000000000e+00
2.004999999999999893e+00,8.000000000000000000e+00
2.009999999999999787e+00,8.000000000000000000e+00
2.015000000000000124e+00,8.000000000000000000e+00
2.020000000000000018e+00,8.000000000000000000e+00
2.024999999999999911e+00,8.000000000000000000e+00
2.029999999999999805e+00,8.000000000000000000e+00
2.035000000000000142e+00,8.000000000000000000e+00
2.040000000000000036e+00,8.000000000000000000e+00
2.044999999999999929e+00,8.000000000000000000e+00
2.049999999999999822e+00,8.000000000000000000e+00
2.055000000000000160e+00,8.000000000000000000e+00
2.060000000000000053e+00,8.000000000000000000e+00
2.064999999999999947e+00,8.000000000000000000e+00
2.069999999999999840e+00,8.000000000000000000e+00
2.075000000000000178e+00,8.000000000000000000e+00
2.080000000000000071e+00,8.000000000000000000e+00
2.084999999999999964e+00,8.000000000000000000e+00
2.089999999999999858e+00,8.000000000000000000e+00
2.095000000000000195e+00,8.000000000000000000e+00
2.100000000000000089e+00,8.000000000000000000e+00
2.104999999999999982e+00,8.000000000000000000e+00
2.109999999999999876e+00,8.000000000000000000e+00
2.115000000000000213e+00,8.000000000000000000e+00
2.120000000000000107e+00,8.000000000000000000e+00
2.125000000000000000e+00,8.000000000000000000e+00
2.129999999999999893e+00,8.000000000000000000e+00
2.134999999999999787e+00,8.000000000000000000e+00
2.140000000000000124e+00,8.000000000000000000e+00
2.145000000000000018e+00,8.000000000000000000e+00
2.149999999999999911e+00,8.000000000000000000e+00
2.154999999999999805e+00,8.000000000000000000e+00
2.160000000000000142e+00,8.000000000000000000e+00
2.165000000000000036e+00,8.000000000000000000e+00
2.169999999999999929e+00,8.000000000000000000e+00
2.174999999999999822e+00,8.000000000000000000e+00
2.180000000000000160e+00,8.000000000000000000e+00
2.185000000000000053e+00,8.000000000000000000e+00
2.189999999999999947e+00,8.000000000000000000e+00
2.194999999999999840e+00,8.000000000000000000e+00
2.200000000000000178e+00,8.000000000000000000e+00
2.205000000000000071e+00,8.000000000000000000e+00
2.209999999999999964e+00,8.000000000000000000e+00
2.214999999999999858e+00,8.000000000000000000e+00
2.220000000000000195e+00,8.000000000000000000e+00
2.225000000000000089e+00,8.000000000000000000e+00
2.229999999999999982e+00,8.000000000000000000e+00
2.234999999999999876e+00,8.000000000000000000e+00
2.240000000000000213e+00,8.000000000000000000e+00
2.245000000000000107e+00,8.000000000000000000e+00
2.250000000000000000e+00,8.000000000000000000e+00
2.254999999999999893e+00,8.000000000000000000e+00
2.259999999999999787e+00,8.000000000000000000e+00
2.265000000000000124e+00,8.000000000000000000e+00
2.270000000000000018e+00,8.000000000000000000e+00
2.274999999999999911e+00,8.000000000000000000e+00
2.279999999999999805e+00,8.000000000000000000e+00
2.285000000000000142e+00,8.000000000000000000e+00
2.290000000000000036e+00,8.000000000000000000e+00
2.294999999999999929e+00,8.000000000000000000e+00
2.299999999999999822e+00,8.000000000000000000e+00
2.305000000000000160e+00,8.000000000000000000e+00
2.310000000000000053e+00,8.000000000000000000e+00
2.314999999999999947e+00,8.000000000000000000e+00
2.319999999999999840e+00,8.000000000000000000e+00
2.325000000000000178e+00,8.000000000000000000e+00
2.330000000000000071e+00,8.000000000000000000e+00
2.334999999999999964e+00,8.000000000000000000e+00
2.339999999999999858e+00,8.000000000000000000e+00
2.345000000000000195e+00,8.000000000000000000e+00
2.350000000000000089e+00,8.000000000000000000e+00
2.354999999999999982e+00,8.000000000000000000e+00
2.359999999999999876e+00,8.000000000000000000e+00
2.365000000000000213e+00,8.000000000000000000e+00
2.370000000000000107e+00,8.000000000000000000e+00
2.375000000000000000e+00,8.000000000000000000e+00
2.379999999999999893e+00,8.000000000000000000e+00
2.384999999999999787e+00,8.000000000000000000e+00
2.390000000000000124e+00,8.000000000000000000e+00
2.395000000000000018e+00,8.000000000000000000e+00
2.399999999999999911e+00,8.000000000000000000e+00
2.404999999999999805e+00,8.000000000000000000e+00
2.410000000000000142e+00,8.000000000000000000e+00
2.415000000000000036e+00,8.000000000000000000e+00
2.419999999999999929e+00,8.000000000000000000e+00
2.424999999999999822e+00,8.000000000000000000e+00
2.430000000000000160e+00,8.000000000000000000e+00
2.435000000000000053e+00,8.000000000000000000e+00
2.439999999999999947e+00,8.000000000000000000e+00
2.444999999999999840e+00,8.000000000000000000e+00
2.450000000000000178e+00,8.000000000000000000e+00
2.455000000000000071e+00,8.000000000000000000e+00
2.459999999999999964e+00,8.000000000000000000e+00
2.464999999999999858e+00,8.000000000000000000e+00
2.470000000000000195e+00,8.000000000000000000e+00
2.475000000000000089e+00,8.000000000000000000e+00
2.479999999999999982e+00,8.000000000000000000e+00
2.484999999999999876e+00,8.000000000000000000e+00
2.490000000000000213e+00,8.000000000000000000e+00
2.495000000000000107e+00,8.000000000000000000e+00
2.500000000000000000e+00,8.000000000000000000e+00
2.504999999999999893e+00,8.000000000000000000e+00
2.509999999999999787e+00,8.000000000000000000e+00
2.515000000000000124e+00,8.000000000000000000e+00
2.520000000000000018e+00,8.000000000000000000e+00
2.524999999999999911e+00,8.000000000000000000e+00
2.529999999999999805e+00,8.000000000000000000e+00
2.535000000000000142e+00,8.000000000000000000e+00
2.540000000000000036e+00,8.000000000000000000e+00
2.544999999999999929e+00,8.000000000000000000e+00
2.549999999999999822e+00,8.000000000000000000e+00
2.555000000000000160e+00,8.000000000000000000e+00
2.560000000000000053e+00,8.000000000000000000e+00
2.564999999999999947e+00,8.000000000000000000e+00
2.569999999999999840e+00,8.000000000000000000e+00
2.575000000000000178e+00,8.000000000000000000e+00
2.580000000000000071e+00,8.000000000000000000e+00
2.584999999999999964e+00,8.000000000000000000e+00
2.589999999999999858e+00,9.000000000000000000e+00
2.595000000000000195e+00,9.000000000000000000e+00
2.600000000000000089e+00,9.000000000000000000e+00
2.604999999999999982e+00,9.000000000000000000e+00
2.609999999999999876e+00,9.000000000000000000e+00
2.615000000000000213e+00,9.000000000000000000e+00
2.620000000000000107e+00,9.000000000000000000e+00
2.625000000000000000e+00,9.000000000000000000e+00
2.629999999999999893e+00,9.000000000000000000e+00
2.634999999999999787e+00,9.000000000000000000e+00
2.640000000000000124e+00,9.000000000000000000e+00
2.645000000000000018e+00,1.000000000000000000e+01
2.649999999999999911e+00,1.000000000000000000e+01
2.654999999999999805e+00,1.000000000000000000e+01
2.660000000000000142e+00,1.000000000000000000e+01
2.665000000000000036e+00,1.000000000000000000e+01
2.669999999999999929e+00,1.000000000000000000e+01
2.674999999999999822e+00,1.000000000000000000e+01
2.680000000000000160e+00,1.000000000000000000e+01
2.685000000000000053e+00,1.100000000000000000e+01
2.689999999999999947e+00,1.100000000000000000e+01
2.694999999999999840e+00,1.100000000000000000e+01
2.700000000000000178e+00,1.100000000000000000e+01
2.705000000000000071e+00,1.100000000000000000e+01
2.709999999999999964e+00,1.100000000000000000e+01
2.714999999999999858e+00,1.100000000000000000e+01
2.720000000000000195e+00,1.100000000000000000e+01
2.725000000000000089e+00,1.100000000000000000e+01
2.729999999999999982e+00,1.100000000000000000e+01
2.734999999999999876e+00,1.100000000000000000e+01
2.740000000000000213e+00,1.200000000000000000e+01
2.745000000000000107e+00,1.200000000000000000e+01
2.750000000000000000e+00,1.200000000000000000e+01
2.754999999999999893e+00,1.200000000000000000e+01
2.759999999999999787e+00,1.200000000000000000e+01
2.765000000000000124e+00,1.200000000000000000e+01
2.770000000000000018e+00,1.200000000000000000e+01
2.774999999999999911e+00,1.200000000000000000e+01
2.779999999999999805e+00,1.200000000000000000e+01
2.785000000000000142e+00,1.200000000000000000e+01
2.790000000000000036e+00,1.200000000000000000e+01
2.794999999999999929e+00,1.200000000000000000e+01
2.799999999999999822e+00,1.200000000000000000e+01
2.805000000000000160e+00,1.200000000000000000e+01
2.810000000000000053e+00,1.200000000000000000e+01
2.814999999999999947e+00,1.200000000000000000e+01
2.819999999999999840e+00,1.200000000000000000e+01
2.825000000000000178e+00,1.200000000000000000e+01
2.830000000000000071e+00,1.200000000000000000e+01
2.834999999999999964e+00,1.200000000000000000e+01
2.839999999999999858e+00,1.200000000000000000e+01
2.845000000000000195e+00,1.200000000000000000e+01
2.850000000000000089e+00,1.200000000000000000e+01
2.854999999999999982e+00,1.200000000000000000e+01
2.859999999999999876e+00,1.200000000000000000e+01
2.865000000000000213e+00,1.200000000000000000e+01
2.870000000000000107e+00,1.200000000000000000e+01
2.875000000000000000e+00,1.300000000000000000e+01
2.879999999999999893e+00,1.300000000000000000e+01
2.884999999999999787e+00,1.300000000000000000e+01
2.890000000000000124e+00,1.300000000000000000e+01
2.895000000000000018e+00,1.300000000000000000e+01
2.899999999999999911e+00,1.300000000000000000e+01
2.904999999999999805e+00,1.400000000000000000e+01
2.910000000000000142e+00,1.400000000000000000e+01
2.915000000000000036e+00,1.400000000000000000e+01
2.919999999999999929e+00,1.600000000000000000e+01
2.924999999999999822e+00,1.600000000000000000e+01
2.930000000000000160e+00,1.600000000000000000e+01
2.935000000000000053e+00,1.600000000000000000e+01
2.939999999999999947e+00,1.600000000000000000e+01
2.944999999999999840e+00,1.600000000000000000e+01
2.950000000000000178e+00,1.600000000000000000e+01
2.955000000000000071e+00,1.600000000000000000e+01
2.959999999999999964e+00,1.600000000000000000e+01
2.964999999999999858e+00,1.600000000000000000e+01
2.970000000000000195e+00,1.600000000000000000e+01
2.975000000000000089e+00,1.600000000000000000e+01
2.979999999999999982e+00,1.600000000000000000e+01
2.984999999999999876e+00,1.600000000000000000e+01
2.990000000000000213e+00,1.600000000000000000e+01
2.995000000000000107e+00,1.600000000000000000e+01
3.000000000000000000e+00,1.600000000000000000e+01
3.004999999999999893e+00,1.600000000000000000e+01
3.009999999999999787e+00,1.600000000000000000e+01
3.015000000000000124e+00,1.600000000000000000e+01
3.020000000000000018e+00,1.600000000000000000e+01
3.024999999999999911e+00,1.600000000000000000e+01
3.029999999999999805e+00,1.600000000000000000e+01
3.035000000000000142e+00,1.600000000000000000e+01
3.040000000000000036e+00,1.600000000000000000e+01
3.044999999999999929e+00,1.600000000000000000e+01
3.049999999999999822e+00,1.600000000000000000e+01
3.055000000000000160e+00,1.800000000000000000e+01
3.060000000000000053e+00,1.800000000000000000e+01
3.064999999999999947e+00,1.800000000000000000e+01
3.069999999999999840e+00,1.800000000000000000e+01
3.075000000000000178e+00,1.800000000000000000e+01
3.080000000000000071e+00,1.800000000000000000e+01
3.084999999999999964e+00,1.800000000000000000e+01
3.089999999999999858e+00,1.800000000000000000e+01
3.095000000000000195e+00,1.800000000000000000e+01
3.100000000000000089e+00,1.800000000000000000e+01
3.104999999999999982e+00,1.800000000000000000e+01
3.109999999999999876e+00,1.800000000000000000e+01
3.115000000000000213e+00,1.800000000000000000e+01
3.120000000000000107e+00,1.800000000000000000e+01
3.125000000000000000e+00,1.800000000000000000e+01
3.129999999999999893e+00,1.800000000000000000e+01
3.134999999999999787e+00,1.800000000000000000e+01
3.140000000000000124e+00,1.900000000000000000e+01
3.145000000000000018e+00,1.900000000000000000e+01
3.149999999999999911e+00,1.900000000000000000e+01
3.154999999999999805e+00,1.900000000000000000e+01
3.160000000000000142e+00,1.900000000000000000e+01
3.165000000000000036e+00,1.900000000000000000e+01
3.169999999999999929e+00,1.900000000000000000e+01
3.174999999999999822e+00,1.900000000000000000e+01
3.180000000000000160e+00,1.900000000000000000e+01
3.185000000000000053e+00,1.900000000000000000e+01
3.189999999999999947e+00,1.900000000000000000e+01
3.194999999999999840e+00,1.900000000000000000e+01
3.200000000000000178e+00,1.900000000000000000e+01
3.205000000000000071e+00,1.900000000000000000e+01
3.209999999999999964e+00,1.900000000000000000e+01
3.214999999999999858e+00,1.900000000000000000e+01
3.220000000000000195e+00,1.900000000000000000e+01
3.225000000000000089e+00,1.900000000000000000e+01
3.229999999999999982e+00,1.900000000000000000e+01
3.234999999999999876e+00,1.900000000000000000e+01
3.240000000000000213e+00,1.900000000000000000e+01
3.245000000000000107e+00,1.900000000000000000e+01
3.250000000000000000e+00,1.900000000000000000e+01
3.254999999999999893e+00,1.900000000000000000e+01
3.259999999999999787e+00,1.900000000000000000e+01
3.265000000000000124e+00,1.900000000000000000e+01
3.270000000000000018e+00,1.900000000000000000e+01
3.274999999999999911e+00,1.900000000000000000e+01
3.279999999999999805e+00,1.900000000000000000e+01
3.285000000000000142e+00,1.900000000000000000e+01
3.290000000000000036e+00,1.900000000000000000e+01
3.294999999999999929e+00,1.900000000000000000e+01
3.299999999999999822e+00,1.900000000000000000e+01
3.305000000000000160e+00,1.900000000000000000e+01
3.310000000000000053e+00,1.900000000000000000e+01
3.314999999999999947e+00,1.900000000000000000e+01
3.319999999999999840e+00,1.900000000000000000e+01
3.325000000000000178e+00,1.900000000000000000e+01
3.330000000000000071e+00,1.900000000000000000e+01
3.334999999999999964e+00,1.900000000000000000e+01
3.339999999999999858e+00,1.900000000000000000e+01
3.345000000000000195e+00,1.900000000000000000e+01
3.350000000000000089e+00,1.900000000000000000e+01
3.354999999999999982e+00,1.900000000000000000e+01
3.359999999999999876e+00,1.900000000000000000e+01
3.365000000000000213e+00,1.900000000000000000e+01
3.370000000000000107e+00,1.900000000000000000e+01
3.375000000000000000e+00,1.900000000000000000e+01
3.379999999999999893e+00,1.900000000000000000e+01
3.384999999999999787e+00,1.900000000000000000e+01
3.390000000000000124e+00,1.900000000000000000e+01
3.395000000000000018e+00,1.900000000000000000e+01
3.399999999999999911e+00,1.900000000000000000e+01
3.404999999999999805e+00,1.900000000000000000e+01
3.410000000000000142e+00,1.900000000000000000e+01
3.415000000000000036e+00,1.900000000000000000e+01
3.419999999999999929e+00,1.900000000000000000e+01
3.424999999999999822e+00,1.900000000000000000e+01
3.430000000000000160e+00,1.900000000000000000e+01
3.435000000000000053e+00,1.900000000000000000e+01
3.439999999999999947e+00,1.900000000000000000e+01
3.444999999999999840e+00,1.900000000000000000e+01
3.450000000000000178e+00,1.900000000000000000e+01
3.455000000000000071e+00,1.900000000000000000e+01
3.459999999999999964e+00,1.900000000000000000e+01
3.464999999999999858e+00,1.900000000000000000e+01
3.470000000000000195e+00,1.900000000000000000e+01
3.475000000000000089e+00,1.900000000000000000e+01
3.479999999999999982e+00,1.900000000000000000e+01
3.484999999999999876e+00,1.900000000000000000e+01
3.490000000000000213e+00,1.900000000000000000e+01
3.495000000000000107e+00,1.900000000000000000e+01
3.500000000000000000e+00,1.900000000000000000e+01
3.504999999999999893e+00,1.900000000000000000e+01
3.509999999999999787e+00,1.900000000000000000e+01
3.515000000000000124e+00,1.900000000000000000e+01
3.520000000000000018e+00,1.900000000000000000e+01
3.524999999999999911e+00,1.900000000000000000e+01
3.529999999999999805e+00,1.900000000000000000e+01
3.535000000000000142e+00,1.900000000000000000e+01
3.540000000000000036e+00,1.900000000000000000e+01
3.544999999999999929e+00,1.900000000000000000e+01
3.549999999999999822e+00,1.900000000000000000e+01
3.555000000000000160e+00,1.900000000000000000e+01
3.560000000000000053e+00,1.900000000000000000e+01
3.564999999999999947e+00,1.900000000000000000e+01
3.569999999999999840e+00,1.900000000000000000e+01
3.575000000000000178e+00,1.900000000000000000e+01
3.580000000000000071e+00,1.900000000000000000e+01
3.584999999999999964e+00,1.900000000000000000e+01
3.589999999999999858e+00,1.900000000000000000e+01
3.595000000000000195e+00,1.900000000000000000e+01
3.600000000000000089e+00,1.900000000000000000e+01
3.604999999999999982e+00,1.900000000000000000e+01
3.609999999999999876e+00,1.900000000000000000e+01
3.615000000000000213e+00,1.900000000000000000e+01
3.620000000000000107e+00,1.900000000000000000e+01
3.625000000000000000e+00,1.900000000000000000e+01
3.629999999999999893e+00,1.900000000000000000e+01
3.634999999999999787e+00,1.900000000000000000e+01
3.640000000000000124e+00,1.900000000000000000e+01
3.645000000000000018e+00,1.900000000000000000e+01
3.649999999999999911e+00,1.900000000000000000e+01
3.654999999999999805e+00,1.900000000000000000e+01
3.660000000000000142e+00,1.900000000000000000e+01
3.665000000000000036e+00,1.900000000000000000e+01
3.669999999999999929e+00,1.900000000000000000e+01
3.674999999999999822e+00,1.900000000000000000e+01
3.680000000000000160e+00,1.900000000000000000e+01
3.685000000000000053e+00,1.900000000000000000e+01
3.689999999999999947e+00,1.900000000000000000e+01
3.694999999999999840e+00,1.900000000000000000e+01
3.700000000000000178e+00,1.900000000000000000e+01
3.705000000000000071e+00,1.900000000000000000e+01
3.709999999999999964e+00,1.900000000000000000e+01
3.714999999999999858e+00,1.900000000000000000e+01
3.720000000000000195e+00,1.900000000000000000e+01
3.725000000000000089e+00,1.900000000000000000e+01
3.729999999999999982e+00,1.900000000000000000e+01
3.734999999999999876e+00,1.900000000000000000e+01
3.740000000000000213e+00,1.900000000000000000e+01
3.745000000000000107e+00,1.900000000000000000e+01
3.750000000000000000e+00,1.900000000000000000e+01
3.754999999999999893e+00,1.900000000000000000e+01
3.759999999999999787e+00,1.900000000000000000e+01
3.765000000000000124e+00,1.900000000000000000e+01
3.770000000000000018e+00,1.900000000000000000e+01
3.774999999999999911e+00,1.900000000000000000e+01
3.779999999999999805e+00,1.900000000000000000e+01
3.785000000000000142e+00,1.900000000000000000e+01
3.790000000000000036e+00,1.900000000000000000e+01
3.794999999999999929e+00,1.900000000000000000e+01
3.799999999999999822e+00,1.900000000000000000e+01
3.805000000000000160e+00,1.900000000000000000e+01
3.810000000000000053e+00,1.900000000000000000e+01
3.814999999999999947e+00,1.900000000000000000e+01
3.819999999999999840e+00,1.900000000000000000e+01
3.825000000000000178e+00,1.900000000000000000e+01
3.830000000000000071e+00,1.900000000000000000e+01
3.834999999999999964e+00,1.900000000000000000e+01
3.839999999999999858e+00,1.900000000000000000e+01
3.845000000000000195e+00,1.900000000000000000e+01
3.850000000000000089e+00,1.900000000000000000e+01
3.854999999999999982e+00,1.900000000000000000e+01
3.859999999999999876e+00,1.900000000000000000e+01
3.865000000000000213e+00,1.900000000000000000e+01
3.870000000000000107e+00,1.900000000000000000e+01
3.875000000000000000e+00,1.900000000000000000e+01
3.879999999999999893e+00,1.900000000000000000e+01
3.884999999999999787e+00,1.900000000000000000e+01
3.890000000000000124e+00,1.900000000000000000e+01
3.895000000000000018e+00,1.900000000000000000e+01
3.899999999999999911e+00,1.900000000000000000e+01
3.904999999999999805e+00,1.900000000000000000e+01
3.910000000000000142e+00,1.900000000000000000e+01
3.915000000000000036e+00,1.900000000000000000e+01
3.919999999999999929e+00,1.900000000000000000e+01
3.924999999999999822e+00,1.900000000000000000e+01
3.930000000000000160e+00,1.900000000000000000e+01
3.935000000000000053e+00,1.900000000000000000e+01
3.939999999999999947e+00,1.900000000000000000e+01
3.944999999999999840e+00,1.900000000000000000e+01
3.950000000000000178e+00,1.900000000000000000e+01
3.955000000000000071e+00,1.900000000000000000e+01
3.959999999999999964e+00,1.900000000000000000e+01
3.964999999999999858e+00,1.900000000000000000e+01
3.970000000000000195e+00,1.900000000000000000e+01
3.975000000000000089e+00,1.900000000000000000e+01
3.979999999999999982e+00,1.900000000000000000e+01
3.984999999999999876e+00,1.900000000000000000e+01
3.990000000000000213e+00,1.900000000000000000e+01
3.995000000000000107e+00,1.900000000000000000e+01
4.000000000000000000e+00,1.900000000000000000e+01
4.004999999999999893e+00,1.900000000000000000e+01
4.009999999999999787e+00,1.900000000000000000e+01
4.014999999999999680e+00,1.900000000000000000e+01
4.019999999999999574e+00,1.900000000000000000e+01
4.025000000000000355e+00,1.900000000000000000e+01
4.030000000000000249e+00,1.900000000000000000e+01
4.035000000000000142e+00,1.900000000000000000e+01
4.040000000000000036e+00,1.900000000000000000e+01
4.044999999999999929e+00,1.900000000000000000e+01
4.049999999999999822e+00,1.900000000000000000e+01
4.054999999999999716e+00,1.900000000000000000e+01
4.059999999999999609e+00,1.900000000000000000e+01
4.065000000000000391e+00,1.900000000000000000e+01
4.070000000000000284e+00,1.900000000000000000e+01
4.075000000000000178e+00,1.900000000000000000e+01
4.080000000000000071e+00,1.900000000000000000e+01
4.084999999999999964e+00,1.900000000000000000e+01
4.089999999999999858e+00,1.900000000000000000e+01
4.094999999999999751e+00,1.900000000000000000e+01
4.099999999999999645e+00,1.900000000000000000e+01
4.105000000000000426e+00,1.900000000000000000e+01
4.110000000000000320e+00,1.900000000000000000e+01
4.115000000000000213e+00,1.900000000000000000e+01
4.120000000000000107e+00,1.900000000000000000e+01
4.125000000000000000e+00,1.900000000000000000e+01
4.129999999999999893e+00,1.900000000000000000e+01
4.134999999999999787e+00,1.900000000000000000e+01
4.139999999999999680e+00,1.900000000000000000e+01
4.144999999999999574e+00,1.900000000000000000e+01
4.150000000000000355e+00,1.900000000000000000e+01
4.155000000000000249e+00,1.900000000000000000e+01
4.160000000000000142e+00,1.900000000000000000e+01
4.165000000000000036e+00,1.900000000000000000e+01
4.169999999999999929e+00,1.900000000000000000e+01
4.174999999999999822e+00,1.900000000000000000e+01
4.179999999999999716e+00,1.900000000000000000e+01
4.184999999999999609e+00,1.900000000000000000e+01
4.190000000000000391e+00,1.900000000000000000e+01
4.195000000000000284e+00,1.900000000000000000e+01
4.200000000000000178e+00,1.900000000000000000e+01
4.205000000000000071e+00,1.900000000000000000e+01
4.209999999999999964e+00,1.900000000000000000e+01
4.214999999999999858e+00,1.900000000000000000e+01
4.219999999999999751e+00,1.900000000000000000e+01
4.224999999999999645e+00,1.900000000000000000e+01
4.230000000000000426e+00,1.900000000000000000e+01
4.235000000000000320e+00,1.900000000000000000e+01
4.240000000000000213e+00,2.000000000000000000e+01
4.245000000000000107e+00,2.000000000000000000e+01
4.250000000000000000e+00,2.000000000000000000e+01
4.254999999999999893e+00,2.000000000000000000e+01
4.259999999999999787e+00,2.000000000000000000e+01
4.264999999999999680e+00,2.000000000000000000e+01
4.269999999999999574e+00,2.000000000000000000e+01
4.275000000000000355e+00,2.000000000000000000e+01
4.280000000000000249e+00,2.000000000000000000e+01
4.285000000000000142e+00,2.000000000000000000e+01
4.290000000000000036e+00,2.000000000000000000e+01
4.294999999999999929e+00,2.000000000000000000e+01
4.299999999999999822e+00,2.000000000000000000e+01
4.304999999999999716e+00,2.000000000000000000e+01
4.309999999999999609e+00,2.000000000000000000e+01
4.315000000000000391e+00,2.000000000000000000e+01
4.320000000000000284e+00,2.000000000000000000e+01
4.325000000000000178e+00,2.000000000000000000e+01
4.330000000000000071e+00,2.000000000000000000e+01
4.334999999999999964e+00,2.000000000000000000e+01
4.339999999999999858e+00,2.000000000000000000e+01
4.344999999999999751e+00,2.000000000000000000e+01
4.349999999999999645e+00,2.000000000000000000e+01
4.355000000000000426e+00,2.000000000000000000e+01
4.360000000000000320e+00,2.000000000000000000e+01
4.365000000000000213e+00,2.000000000000000000e+01
4.370000000000000107e+00,2.000000000000000000e+01
4.375000000000000000e+00,2.000000000000000000e+01
4.379999999999999893e+00,2.000000000000000000e+01
4.384999999999999787e+00,2.000000000000000000e+01
4.389999999999999680e+00,2.000000000000000000e+01
4.394999999999999574e+00,2.000000000000000000e+01
4.400000000000000355e+00,2.000000000000000000e+01
4.405000000000000249e+00,2.000000000000000000e+01
4.410000000000000142e+00,2.000000000000000000e+01
4.415000000000000036e+00,2.000000000000000000e+01
4.419999999999999929e+00,2.000000000000000000e+01
4.424999999999999822e+00,2.000000000000000000e+01
4.429999999999999716e+00,2.000000000000000000e+01
4.434999999999999609e+00,2.000000000000000000e+01
4.440000000000000391e+00,2.000000000000000000e+01
4.445000000000000284e+00,2.000000000000000000e+01
4.450000000000000178e+00,2.000000000000000000e+01
4.455000000000000071e+00,2.000000000000000000e+01
4.459999999999999964e+00,2.000000000000000000e+01
4.464999999999999858e+00,2.000000000000000000e+01
4.469999999999999751e+00,2.000000000000000000e+01
4.474999999999999645e+00,2.000000000000000000e+01
4.480000000000000426e+00,2.000000000000000000e+01
4.485000000000000320e+00,2.000000000000000000e+01
4.490000000000000213e+00,2.000000000000000000e+01
4.495000000000000107e+00,2.000000000000000000e+01
4.500000000000000000e+00,2.000000000000000000e+01
4.504999999999999893e+00,2.000000000000000000e+01
4.509999999999999787e+00,2.000000000000000000e+01
4.514999999999999680e+00,2.000000000000000000e+01
4.519999999999999574e+00,2.000000000000000000e+01
4.525000000000000355e+00,2.000000000000000000e+01
4.530000000000000249e+00,2.000000000000000000e+01
4.535000000000000142e+00,2.000000000000000000e+01
4.540000000000000036e+00,2.000000000000000000e+01
4.544999999999999929e+00,2.000000000000000000e+01
4.549999999999999822e+00,2.000000000000000000e+01
4.554999999999999716e+00,2.000000000000000000e+01
4.559999999999999609e+00,2.000000000000000000e+01
4.565000000000000391e+00,2.000000000000000000e+01
4.570000000000000284e+00,2.000000000000000000e+01
4.575000000000000178e+00,2.000000000000000000e+01
4.580000000000000071e+00,2.000000000000000000e+01
4.584999999999999964e+00,2.000000000000000000e+01
4.589999999999999858e+00,2.000000000000000000e+01
4.594999999999999751e+00,2.000000000000000000e+01
4.599999999999999645e+00,2.000000000000000000e+01
4.605000000000000426e+00,2.000000000000000000e+01
4.610000000000000320e+00,2.000000000000000000e+01
4.615000000000000213e+00,2.000000000000000000e+01
4.620000000000000107e+00,2.000000000000000000e+01
4.625000000000000000e+00,2.000000000000000000e+01
4.629999999999999893e+00,2.000000000000000000e+01
4.634999999999999787e+00,2.000000000000000000e+01
4.639999999999999680e+00,2.000000000000000000e+01
4.644999999999999574e+00,2.000000000000000000e+01
4.650000000000000355e+00,2.000000000000000000e+01
4.655000000000000249e+00,2.000000000000000000e+01
4.660000000000000142e+00,2.000000000000000000e+01
4.665000000000000036e+00,2.000000000000000000e+01
4.669999999999999929e+00,2.000000000000000000e+01
4.674999999999999822e+00,2.000000000000000000e+01
4.679999999999999716e+00,2.000000000000000000e+01
4.684999999999999609e+00,2.000000000000000000e+01
4.690000000000000391e+00,2.000000000000000000e+01
4.695000000000000284e+00,2.000000000000000000e+01
4.700000000000000178e+00,2.000000000000000000e+01
4.705000000000000071e+00,2.000000000000000000e+01
4.709999999999999964e+00,2.000000000000000000e+01
4.714999999999999858e+00,2.000000000000000000e+01
4.719999999999999751e+00,2.000000000000000000e+01
4.724999999999999645e+00,2.000000000000000000e+01
4.730000000000000426e+00,2.000000000000000000e+01
4.735000000000000320e+00,2.000000000000000000e+01
4.740000000000000213e+00,2.000000000000000000e+01
4.745000000000000107e+00,2.000000000000000000e+01
4.750000000000000000e+00,2.000000000000000000e+01
4.754999999999999893e+00,2.000000000000000000e+01
4.759999999999999787e+00,2.000000000000000000e+01
4.764999999999999680e+00,2.000000000000000000e+01
4.769999999999999574e+00,2.000000000000000000e+01
4.775000000000000355e+00,2.000000000000000000e+01
4.780000000000000249e+00,2.000000000000000000e+01
4.785000000000000142e+00,2.000000000000000000e+01
4.790000000000000036e+00,2.000000000000000000e+01
4.794999999999999929e+00,2.000000000000000000e+01
4.799999999999999822e+00,2.000000000000000000e+01
4.804999999999999716e+00,2.000000000000000000e+01
4.809999999999999609e+00,2.000000000000000000e+01
4.815000000000000391e+00,2.000000000000000000e+01
4.820000000000000284e+00,2.000000000000000000e+01
4.825000000000000178e+00,2.000000000000000000e+01
4.830000000000000071e+00,2.000000000000000000e+01
4.834999999999999964e+00,2.000000000000000000e+01
4.839999999999999858e+00,2.000000000000000000e+01
4.844999999999999751e+00,2.000000000000000000e+01
4.849999999999999645e+00,2.000000000000000000e+01
4.855000000000000426e+00,2.000000000000000000e+01
4.860000000000000320e+00,2.000000000000000000e+01
4.865000000000000213e+00,2.000000000000000000e+01
4.870000000000000107e+00,2.000000000000000000e+01
4.875000000000000000e+00,2.000000000000000000e+01
4.879999999999999893e+00,2.000000000000000000e+01
4.884999999999999787e+00,2.000000000000000000e+01
4.889999999999999680e+00,2.000000000000000000e+01
4.894999999999999574e+00,2.000000000000000000e+01
4.900000000000000355e+00,2.000000000000000000e+01
4.905000000000000249e+00,2.000000000000000000e+01
4.910000000000000142e+00,2.000000000000000000e+01
4.915000000000000036e+00,2.000000000000000000e+01
4.919999999999999929e+00,2.000000000000000000e+01
4.924999999999999822e+00,2.000000000000000000e+01
4.929999999999999716e+00,2.000000000000000000e+01
4.934999999999999609e+00,2.000000000000000000e+01
4.940000000000000391e+00,2.000000000000000000e+01
4.945000000000000284e+00,2.000000000000000000e+01
4.950000000000000178e+00,2.000000000000000000e+01
4.955000000000000071e+00,2.000000000000000000e+01
4.959999999999999964e+00,2.000000000000000000e+01
4.964999999999999858e+00,2.000000000000000000e+01
4.969999999999999751e+00,2.000000000000000000e+01
4.974999999999999645e+00,2.000000000000000000e+01
4.980000000000000426e+00,2.000000000000000000e+01
4.985000000000000320e+00,2.000000000000000000e+01
4.990000000000000213e+00,2.000000000000000000e+01
4.995000000000000107e+00,2.000000000000000000e+01
5.000000000000000000e+00,2.000000000000000000e+01
5.004999999999999893e+00,2.000000000000000000e+01
5.009999999999999787e+00,2.000000000000000000e+01
5.014999999999999680e+00,2.000000000000000000e+01
5.019999999999999574e+00,2.000000000000000000e+01
5.025000000000000355e+00,2.000000000000000000e+01
5.030000000000000249e+00,2.000000000000000000e+01
5.035000000000000142e+00,2.000000000000000000e+01
5.040000000000000036e+00,2.000000000000000000e+01
5.044999999999999929e+00,2.000000000000000000e+01
5.049999999999999822e+00,2.000000000000000000e+01
5.054999999999999716e+00,2.000000000000000000e+01
5.059999999999999609e+00,2.000000000000000000e+01
5.065000000000000391e+00,2.000000000000000000e+01
5.070000000000000284e+00,2.000000000000000000e+01
5.075000000000000178e+00,2.000000000000000000e+01
5.080000000000000071e+00,2.000000000000000000e+01
5.084999999999999964e+00,2.000000000000000000e+01
5.089999999999999858e+00,2.000000000000000000e+01
5.094999999999999751e+00,2.000000000000000000e+01
5.099999999999999645e+00,2.000000000000000000e+01
5.105000000000000426e+00,2.000000000000000000e+01
5.110000000000000320e+00,2.000000000000000000e+01
5.115000000000000213e+00,2.000000000000000000e+01
5.120000000000000107e+00,2.000000000000000000e+01
5.125000000000000000e+00,2.000000000000000000e+01
5.129999999999999893e+00,2.000000000000000000e+01
5.134999999999999787e+00,2.000000000000000000e+01
5.139999999999999680e+00,2.000000000000000000e+01
5.144999999999999574e+00,2.000000000000000000e+01
5.150000000000000355e+00,2.000000000000000000e+01
5.155000000000000249e+00,2.000000000000000000e+01
5.160000000000000142e+00,2.000000000000000000e+01
5.165000000000000036e+00,2.000000000000000000e+01
5.169999999999999929e+00,2.000000000000000000e+01
5.174999999999999822e+00,2.000000000000000000e+01
5.179999999999999716e+00,2.000000000000000000e+01
5.184999999999999609e+00,2.000000000000000000e+01
5.190000000000000391e+00,2.000000000000000000e+01
5.195000000000000284e+00,2.000000000000000000e+01
5.200000000000000178e+00,2.000000000000000000e+01
5.205000000000000071e+00,2.000000000000000000e+01
5.209999999999999964e+00,2.000000000000000000e+01
5.214999999999999858e+00,2.000000000000000000e+01
5.219999999999999751e+00,2.000000000000000000e+01
5.224999999999999645e+00,2.000000000000000000e+01
5.230000000000000426e+00,2.000000000000000000e+01
5.235000000000000320e+00,2.000000000000000000e+01
5.240000000000000213e+00,2.000000000000000000e+01
5.245000000000000107e+00,2.000000000000000000e+01
5.250000000000000000e+00,2.000000000000000000e+01
5.254999999999999893e+00,2.000000000000000000e+01
5.259999999999999787e+00,2.000000000000000000e+01
5.264999999999999680e+00,2.000000000000000000e+01
5.269999999999999574e+00,2.000000000000000000e+01
5.275000000000000355e+00,2.000000000000000000e+01
5.280000000000000249e+00,2.000000000000000000e+01
5.285000000000000142e+00,2.000000000000000000e+01
5.290000000000000036e+00,2.000000000000000000e+01
5.294999999999999929e+00,2.000000000000000000e+01
5.299999999999999822e+00,2.000000000000000000e+01
5.304999999999999716e+00,2.000000000000000000e+01
5.309999999999999609e+00,2.000000000000000000e+01
5.315000000000000391e+00,2.000000000000000000e+01
5.320000000000000284e+00,2.000000000000000000e+01
5.325000000000000178e+00,2.000000000000000000e+01
5.330000000000000071e+00,2.000000000000000000e+01
5.334999999999999964e+00,2.000000000000000000e+01
5.339999999999999858e+00,2.000000000000000000e+01
5.344999999999999751e+00,2.000000000000000000e+01
5.349999999999999645e+00,2.000000000000000000e+01
5.355000000000000426e+00,2.000000000000000000e+01
5.360000000000000320e+00,2.000000000000000000e+01
5.365000000000000213e+00,2.000000000000000000e+01
5.370000000000000107e+00,2.000000000000000000e+01
5.375000000000000000e+00,2.000000000000000000e+01
5.379999999999999893e+00,2.000000000000000000e+01
5.384999999999999787e+00,2.000000000000000000e+01
5.389999999999999680e+00,2.000000000000000000e+01
5.394999999999999574e+00,2.000000000000000000e+01
5.400000000000000355e+00,2.000000000000000000e+01
5.405000000000000249e+00,2.000000000000000000e+01
5.410000000000000142e+00,2.000000000000000000e+01
5.415000000000000036e+00,2.000000000000000000e+01
5.419999999999999929e+00,2.000000000000000000e+01
5.424999999999999822e+00,2.000000000000000000e+01
5.429999999999999716e+00,2.000000000000000000e+01
5.434999999999999609e+00,2.000000000000000000e+01
5.440000000000000391e+00,2.000000000000000000e+01
5.445000000000000284e+00,2.000000000000000000e+01
5.450000000000000178e+00,2.000000000000000000e+01
5.455000000000000071e+00,2.000000000000000000e+01
5.459999999999999964e+00,2.000000000000000000e+01
5.464999999999999858e+00,2.000000000000000000e+01
5.469999999999999751e+00,2.000000000000000000e+01
5.474999999999999645e+00,2.000000000000000000e+01
5.480000000000000426e+00,2.000000000000000000e+01
5.485000000000000320e+00,2.000000000000000000e+01
5.490000000000000213e+00,2.000000000000000000e+01
5.495000000000000107e+00,2.000000000000000000e+01
5.500000000000000000e+00,2.000000000000000000e+01
5.504999999999999893e+00,2.000000000000000000e+01
5.509999999999999787e+00,2.000000000000000000e+01
5.514999999999999680e+00,2.000000000000000000e+01
5.519999999999999574e+00,2.000000000000000000e+01
5.525000000000000355e+00,2.000000000000000000e+01
5.530000000000000249e+00,2.000000000000000000e+01
5.535000000000000142e+00,2.000000000000000000e+01
5.540000000000000036e+00,2.000000000000000000e+01
5.544999999999999929e+00,2.000000000000000000e+01
5.549999999999999822e+00,2.000000000000000000e+01
5.554999999999999716e+00,2.000000000000000000e+01
5.559999999999999609e+00,2.000000000000000000e+01
5.565000000000000391e+00,2.000000000000000000e+01
5.570000000000000284e+00,2.000000000000000000e+01
5.575000000000000178e+00,2.000000000000000000e+01
5.580000000000000071e+00,2.000000000000000000e+01
5.584999999999999964e+00,2.000000000000000000e+01
5.589999999999999858e+00,2.000000000000000000e+01
5.594999999999999751e+00,2.000000000000000000e+01
5.599999999999999645e+00,2.000000000000000000e+01
5.605000000000000426e+00,2.000000000000000000e+01
5.610000000000000320e+00,2.000000000000000000e+01
5.615000000000000213e+00,2.000000000000000000e+01
5.620000000000000107e+00,2.000000000000000000e+01
5.625000000000000000e+00,2.000000000000000000e+01
5.629999999999999893e+00,2.000000000000000000e+01
5.634999999999999787e+00,2.000000000000000000e+01
5.639999999999999680e+00,2.100000000000000000e+01
5.644999999999999574e+00,2.100000000000000000e+01
5.650000000000000355e+00,2.100000000000000000e+01
5.655000000000000249e+00,2.100000000000000000e+01
5.660000000000000142e+00,2.100000000000000000e+01
5.665000000000000036e+00,2.100000000000000000e+01
5.669999999999999929e+00,2.100000000000000000e+01
5.674999999999999822e+00,2.100000000000000000e+01
5.679999999999999716e+00,2.100000000000000000e+01
5.684999999999999609e+00,2.100000000000000000e+01
5.690000000000000391e+00,2.100000000000000000e+01
5.695000000000000284e+00,2.100000000000000000e+01
5.700000000000000178e+00,2.100000000000000000e+01
5.705000000000000071e+00,2.100000000000000000e+01
5.709999999999999964e+00,2.100000000000000000e+01
5.714999999999999858e+00,2.100000000000000000e+01
5.719999999999999751e+00,2.100000000000000000e+01
5.724999999999999645e+00,2.100000000000000000e+01
5.730000000000000426e+00,2.100000000000000000e+01
5.735000000000000320e+00,2.100000000000000000e+01
5.740000000000000213e+00,2.100000000000000000e+01
5.745000000000000107e+00,2.100000000000000000e+01
5.750000000000000000e+00,2.100000000000000000e+01
5.754999999999999893e+00,2.100000000000000000e+01
5.759999999999999787e+00,2.100000000000000000e+01
5.764999999999999680e+00,2.100000000000000000e+01
5.769999999999999574e+00,2.100000000000000000e+01
5.775000000000000355e+00,2.100000000000000000e+01
5.780000000000000249e+00,2.100000000000000000e+01
5.785000000000000142e+00,2.100000000000000000e+01
5.790000000000000036e+00,2.100000000000000000e+01
5.794999999999999929e+00,2.100000000000000000e+01
5.799999999999999822e+00,2.100000000000000000e+01
5.804999999999999716e+00,2.100000000000000000e+01
5.809999999999999609e+00,2.100000000000000000e+01
5.815000000000000391e+00,2.100000000000000000e+01
5.820000000000000284e+00,2.100000000000000000e+01
5.825000000000000178e+00,2.100000000000000000e+01
5.830000000000000071e+00,2.100000000000000000e+01
5.834999999999999964e+00,2.100000000000000000e+01
5.839999999999999858e+00,2.100000000000000000e+01
5.844999999999999751e+00,2.100000000000000000e+01
5.849999999999999645e+00,2.100000000000000000e+01
5.855000000000000426e+00,2.100000000000000000e+01
5.860000000000000320e+00,2.100000000000000000e+01
5.865000000000000213e+00,2.100000000000000000e+01
5.870000000000000107e+00,2.100000000000000000e+01
5.875000000000000000e+00,2.100000000000000000e+01
5.879999999999999893e+00,2.100000000000000000e+01
5.884999999999999787e+00,2.100000000000000000e+01
5.889999999999999680e+00,2.100000000000000000e+01
5.894999999999999574e+00,2.100000000000000000e+01
5.900000000000000355e+00,2.100000000000000000e+01
5.905000000000000249e+00,2.100000000000000000e+01
5.910000000000000142e+00,2.100000000000000000e+01
5.915000000000000036e+00,2.100000000000000000e+01
5.919999999999999929e+00,2.100000000000000000e+01
5.924999999999999822e+00,2.100000000000000000e+01
5.929999999999999716e+00,2.100000000000000000e+01
5.934999999999999609e+00,2.100000000000000000e+01
5.940000000000000391e+00,2.100000000000000000e+01
5.945000000000000284e+00,2.100000000000000000e+01
5.950000000000000178e+00,2.100000000000000000e+01
5.955000000000000071e+00,2.100000000000000000e+01
5.959999999999999964e+00,2.100000000000000000e+01
5.964999999999999858e+00,2.100000000000000000e+01
5.969999999999999751e+00,2.100000000000000000e+01
5.974999999999999645e+00,2.100000000000000000e+01
5.980000000000000426e+00,2.100000000000000000e+01
5.985000000000000320e+00,2.100000000000000000e+01
5.990000000000000213e+00,2.100000000000000000e+01
5.995000000000000107e+00,2.100000000000000000e+01
6.000000000000000000e+00,2.100000000000000000e+01
6.004999999999999893e+00,2.100000000000000000e+01
6.009999999999999787e+00,2.100000000000000000e+01
6.014999999999999680e+00,2.100000000000000000e+01
6.019999999999999574e+00,2.100000000000000000e+01
6.025000000000000355e+00,2.100000000000000000e+01
6.030000000000000249e+00,2.100000000000000000e+01
6.035000000000000142e+00,2.100000000000000000e+01
6.040000000000000036e+00,2.100000000000000000e+01
6.044999999999999929e+00,2.100000000000000000e+01
6.049999999999999822e+00,2.100000000000000000e+01
6.054999999999999716e+00,2.100000000000000000e+01
6.059999999999999609e+00,2.100000000000000000e+01
6.065000000000000391e+00,2.100000000000000000e+01
6.070000000000000284e+00,2.100000000000000000e+01
6.075000000000000178e+00,2.100000000000000000e+01
6.080000000000000071e+00,2.100000000000000000e+01
6.084999999999999964e+00,2.100000000000000000e+01
6.089999999999999858e+00,2.100000000000000000e+01
6.094999999999999751e+00,2.100000000000000000e+01
6.099999999999999645e+00,2.100000000000000000e+01
6.105000000000000426e+00,2.100000000000000000e+01
6.110000000000000320e+00,2.100000000000000000e+01
6.115000000000000213e+00,2.100000000000000000e+01
6.120000000000000107e+00,2.100000000000000000e+01
6.125000000000000000e+00,2.100000000000000000e+01
6.129999999999999893e+00,2.100000000000000000e+01
6.134999999999999787e+00,2.100000000000000000e+01
6.139999999999999680e+00,2.100000000000000000e+01
6.144999999999999574e+00,2.100000000000000000e+01
6.150000000000000355e+00,2.100000000000000000e+01
6.155000000000000249e+00,2.100000000000000000e+01
6.160000000000000142e+00,2.100000000000000000e+01
6.165000000000000036e+00,2.100000000000000000e+01
6.169999999999999929e+00,2.100000000000000000e+01
6.174999999999999822e+00,2.100000000000000000e+01
6.179999999999999716e+00,2.100000000000000000e+01
6.184999999999999609e+00,2.100000000000000000e+01
6.190000000000000391e+00,2.100000000000000000e+01
6.195000000000000284e+00,2.100000000000000000e+01
6.200000000000000178e+00,2.100000000000000000e+01
6.205000000000000071e+00,2.100000000000000000e+01
6.209999999999999964e+00,2.100000000000000000e+01
6.214999999999999858e+00,2.100000000000000000e+01
6.219999999999999751e+00,2.100000000000000000e+01
6.224999999999999645e+00,2.100000000000000000e+01
6.230000000000000426e+00,2.100000000000000000e+01
6.235000000000000320e+00,2.100000000000000000e+01
6.240000000000000213e+00,2.100000000000000000e+01
6.245000000000000107e+00,2.100000000000000000e+01
6.250000000000000000e+00,2.100000000000000000e+01
6.254999999999999893e+00,2.100000000000000000e+01
6.259999999999999787e+00,2.100000000000000000e+01
6.264999999999999680e+00,2.100000000000000000e+01
6.269999999999999574e+00,2.100000000000000000e+01
6.275000000000000355e+00,2.100000000000000000e+01
6.280000000000000249e+00,2.100000000000000000e+01
6.285000000000000142e+00,2.100000000000000000e+01
6.290000000000000036e+00,2.100000000000000000e+01
6.294999999999999929e+00,2.100000000000000000e+01
6.299999999999999822e+00,2.100000000000000000e+01
6.304999999999999716e+00,2.100000000000000000e+01
6.309999999999999609e+00,2.100000000000000000e+01
6.315000000000000391e+00,2.100000000000000000e+01
6.320000000000000284e+00,2.100000000000000000e+01
6.325000000000000178e+00,2.100000000000000000e+01
6.330000000000000071e+00,2.100000000000000000e+01
6.334999999999999964e+00,2.100000000000000000e+01
6.339999999999999858e+00,2.100000000000000000e+01
6.344999999999999751e+00,2.100000000000000000e+01
6.349999999999999645e+00,2.100000000000000000e+01
6.355000000000000426e+00,2.100000000000000000e+01
6.360000000000000320e+00,2.100000000000000000e+01
6.365000000000000213e+00,2.100000000000000000e+01
6.370000000000000107e+00,2.100000000000000000e+01
6.375000000000000000e+00,2.100000000000000000e+01
6.379999999999999893e+00,2.100000000000000000e+01
6.384999999999999787e+00,2.100000000000000000e+01
6.389999999999999680e+00,2.100000000000000000e+01
6.394999999999999574e+00,2.100000000000000000e+01
6.400000000000000355e+00,2.100000000000000000e+01
6.405000000000000249e+00,2.100000000000000000e+01
6.410000000000000142e+00,2.100000000000000000e+01
6.415000000000000036e+00,2.100000000000000000e+01
6.419999999999999929e+00,2.100000000000000000e+01
6.424999999999999822e+00,2.100000000000000000e+01
6.429999999999999716e+00,2.100000000000000000e+01
6.434999999999999609e+00,2.100000000000000000e+01
6.440000000000000391e+00,2.100000000000000000e+01
6.445000000000000284e+00,2.100000000000000000e+01
6.450000000000000178e+00,2.100000000000000000e+01
6.455000000000000071e+00,2.100000000000000000e+01
6.459999999999999964e+00,2.100000000000000000e+01
6.464999999999999858e+00,2.100000000000000000e+01
6.469999999999999751e+00,2.100000000000000000e+01
6.474999999999999645e+00,2.100000000000000000e+01
6.480000000000000426e+00,2.100000000000000000e+01
6.485000000000000320e+00,2.100000000000000000e+01
6.490000000000000213e+00,2.100000000000000000e+01
6.495000000000000107e+00,2.100000000000000000e+01
6.500000000000000000e+00,2.100000000000000000e+01
6.504999999999999893e+00,2.100000000000000000e+01
6.509999999999999787e+00,2.100000000000000000e+01
6.514999999999999680e+00,2.100000000000000000e+01
6.519999999999999574e+00,2.100000000000000000e+01
6.525000000000000355e+00,2.100000000000000000e+01
6.530000000000000249e+00,2.100000000000000000e+01
6.535000000000000142e+00,2.100000000000000000e+01
6.540000000000000036e+00,2.100000000000000000e+01
6.544999999999999929e+00,2.100000000000000000e+01
6.549999999999999822e+00,2.100000000000000000e+01
6.554999999999999716e+00,2.100000000000000000e+01
6.559999999999999609e+00,2.100000000000000000e+01
6.565000000000000391e+00,2.100000000000000000e+01
6.570000000000000284e+00,2.100000000000000000e+01
6.575000000000000178e+00,2.100000000000000000e+01
6.580000000000000071e+00,2.100000000000000000e+01
6.584999999999999964e+00,2.100000000000000000e+01
6.589999999999999858e+00,2.100000000000000000e+01
6.594999999999999751e+00,2.100000000000000000e+01
6.599999999999999645e+00,2.100000000000000000e+01
6.605000000000000426e+00,2.100000000000000000e+01
6.610000000000000320e+00,2.100000000000000000e+01
6.615000000000000213e+00,2.100000000000000000e+01
6.620000000000000107e+00,2.100000000000000000e+01
6.625000000000000000e+00,2.100000000000000000e+01
6.629999999999999893e+00,2.100000000000000000e+01
6.634999999999999787e+00,2.100000000000000000e+01
6.639999999999999680e+00,2.100000000000000000e+01
6.644999999999999574e+00,2.100000000000000000e+01
6.650000000000000355e+00,2.100000000000000000e+01
6.655000000000000249e+00,2.100000000000000000e+01
6.660000000000000142e+00,2.100000000000000000e+01
6.665000000000000036e+00,2.100000000000000000e+01
6.669999999999999929e+00,2.100000000000000000e+01
6.674999999999999822e+00,2.100000000000000000e+01
6.679999999999999716e+00,2.100000000000000000e+01
6.684999999999999609e+00,2.100000000000000000e+01
6.690000000000000391e+00,2.100000000000000000e+01
6.695000000000000284e+00,2.100000000000000000e+01
6.700000000000000178e+00,2.100000000000000000e+01
6.705000000000000071e+00,2.100000000000000000e+01
6.709999999999999964e+00,2.100000000000000000e+01
6.714999999999999858e+00,2.100000000000000000e+01
6.719999999999999751e+00,2.100000000000000000e+01
6.724999999999999645e+00,2.100000000000000000e+01
6.730000000000000426e+00,2.100000000000000000e+01
6.735000000000000320e+00,2.100000000000000000e+01
6.740000000000000213e+00,2.100000000000000000e+01
6.745000000000000107e+00,2.100000000000000000e+01
6.750000000000000000e+00,2.100000000000000000e+01
6.754999999999999893e+00,2.100000000000000000e+01
6.759999999999999787e+00,2.100000000000000000e+01
6.764999999999999680e+00,2.100000000000000000e+01
6.769999999999999574e+00,2.100000000000000000e+01
6.775000000000000355e+00,2.100000000000000000e+01
6.780000000000000249e+00,2.100000000000000000e+01
6.785000000000000142e+00,2.100000000000000000e+01
6.790000000000000036e+00,2.100000000000000000e+01
6.794999999999999929e+00,2.100000000000000000e+01
6.799999999999999822e+00,2.100000000000000000e+01
6.804999999999999716e+00,2.100000000000000000e+01
6.809999999999999609e+00,2.100000000000000000e+01
6.815000000000000391e+00,2.100000000000000000e+01
6.820000000000000284e+00,2.100000000000000000e+01
6.825000000000000178e+00,2.100000000000000000e+01
6.830000000000000071e+00,2.100000000000000000e+01
6.834999999999999964e+00,2.100000000000000000e+01
6.839999999999999858e+00,2.100000000000000000e+01
6.844999999999999751e+00,2.100000000000000000e+01
6.849999999999999645e+00,2.100000000000000000e+01
6.855000000000000426e+00,2.100000000000000000e+01
6.860000000000000320e+00,2.100000000000000000e+01
6.865000000000000213e+00,2.100000000000000000e+01
6.870000000000000107e+00,2.100000000000000000e+01
6.875000000000000000e+00,2.100000000000000000e+01
6.879999999999999893e+00,2.100000000000000000e+01
6.884999999999999787e+00,2.100000000000000000e+01
6.889999999999999680e+00,2.100000000000000000e+01
6.894999999999999574e+00,2.100000000000000000e+01
6.900000000000000355e+00,2.100000000000000000e+01
6.905000000000000249e+00,2.100000000000000000e+01
6.910000000000000142e+00,2.100000000000000000e+01
6.915000000000000036e+00,2.100000000000000000e+01
6.919999999999999929e+00,2.100000000000000000e+01
6.924999999999999822e+00,2.100000000000000000e+01
6.929999999999999716e+00,2.100000000000000000e+01
6.934999999999999609e+00,2.100000000000000000e+01
6.940000000000000391e+00,2.100000000000000000e+01
6.945000000000000284e+00,2.100000000000000000e+01
6.950000000000000178e+00,2.100000000000000000e+01
6.955000000000000071e+00,2.100000000000000000e+01
6.959999999999999964e+00,2.100000000000000000e+01
6.964999999999999858e+00,2.100000000000000000e+01
6.969999999999999751e+00,2.100000000000000000e+01
6.974999999999999645e+00,2.100000000000000000e+01
6.980000000000000426e+00,2.100000000000000000e+01
6.985000000000000320e+00,2.100000000000000000e+01
6.990000000000000213e+00,2.100000000000000000e+01
6.995000000000000107e+00,2.100000000000000000e+01
7.000000000000000000e+00,2.100000000000000000e+01
7.004999999999999893e+00,2.100000000000000000e+01
7.009999999999999787e+00,2.100000000000000000e+01
7.014999999999999680e+00,2.100000000000000000e+01
7.019999999999999574e+00,2.100000000000000000e+01
7.025000000000000355e+00,2.100000000000000000e+01
7.030000000000000249e+00,2.100000000000000000e+01
7.035000000000000142e+00,2.100000000000000000e+01
7.040000000000000036e+00,2.100000000000000000e+01
7.044999999999999929e+00,2.100000000000000000e+01
7.049999999999999822e+00,2.100000000000000000e+01
7.054999999999999716e+00,2.100000000000000000e+01
7.059999999999999609e+00,2.100000000000000000e+01
7.065000000000000391e+00,2.100000000000000000e+01
7.070000000000000284e+00,2.100000000000000000e+01
7.075000000000000178e+00,2.100000000000000000e+01
7.080000000000000071e+00,2.100000000000000000e+01
7.084999999999999964e+00,2.100000000000000000e+01
7.089999999999999858e+00,2.100000000000000000e+01
7.094999999999999751e+00,2.100000000000000000e+01
7.099999999999999645e+00,2.100000000000000000e+01
7.105000000000000426e+00,2.100000000000000000e+01
7.110000000000000320e+00,2.100000000000000000e+01
7.115000000000000213e+00,2.100000000000000000e+01
7.120000000000000107e+00,2.100000000000000000e+01
7.125000000000000000e+00,2.100000000000000000e+01
7.129999999999999893e+00,2.100000000000000000e+01
7.134999999999999787e+00,2.100000000000000000e+01
7.139999999999999680e+00,2.100000000000000000e+01
7.144999999999999574e+00,2.100000000000000000e+01
7.150000000000000355e+00,2.100000000000000000e+01
7.155000000000000249e+00,2.100000000000000000e+01
7.160000000000000142e+00,2.100000000000000000e+01
7.165000000000000036e+00,2.100000000000000000e+01
7.169999999999999929e+00,2.100000000000000000e+01
7.174999999999999822e+00,2.100000000000000000e+01
7.179999999999999716e+00,2.100000000000000000e+01
7.184999999999999609e+00,2.100000000000000000e+01
7.190000000000000391e+00,2.100000000000000000e+01
7.195000000000000284e+00,2.100000000000000000e+01
7.200000000000000178e+00,2.100000000000000000e+01
7.205000000000000071e+00,2.100000000000000000e+01
7.209999999999999964e+00,2.100000000000000000e+01
7.214999999999999858e+00,2.100000000000000000e+01
7.219999999999999751e+00,2.100000000000000000e+01
7.224999999999999645e+00,2.100000000000000000e+01
7.230000000000000426e+00,2.100000000000000000e+01
7.235000000000000320e+00,2.100000000000000000e+01
7.240000000000000213e+00,2.100000000000000000e+01
7.245000000000000107e+00,2.100000000000000000e+01
7.250000000000000000e+00,2.100000000000000000e+01
7.254999999999999893e+00,2.100000000000000000e+01
7.259999999999999787e+00,2.100000000000000000e+01
7.264999999999999680e+00,2.100000000000000000e+01
7.269999999999999574e+00,2.100000000000000000e+01
7.275000000000000355e+00,2.100000000000000000e+01
7.280000000000000249e+00,2.100000000000000000e+01
7.285000000000000142e+00,2.100000000000000000e+01
7.290000000000000036e+00,2.100000000000000000e+01
7.294999999999999929e+00,2.100000000000000000e+01
7.299999999999999822e+00,2.100000000000000000e+01
7.304999999999999716e+00,2.100000000000000000e+01
7.309999999999999609e+00,2.100000000000000000e+01
7.315000000000000391e+00,2.100000000000000000e+01
7.320000000000000284e+00,2.100000000000000000e+01
7.325000000000000178e+00,2.100000000000000000e+01
7.330000000000000071e+00,2.100000000000000000e+01
7.334999999999999964e+00,2.100000000000000000e+01
7.339999999999999858e+00,2.100000000000000000e+01
7.344999999999999751e+00,2.100000000000000000e+01
7.349999999999999645e+00,2.100000000000000000e+01
7.355000000000000426e+00,2.100000000000000000e+01
7.360000000000000320e+00,2.100000000000000000e+01
7.365000000000000213e+00,2.100000000000000000e+01
7.370000000000000107e+00,2.100000000000000000e+01
7.375000000000000000e+00,2.100000000000000000e+01
7.379999999999999893e+00,2.100000000000000000e+01
7.384999999999999787e+00,2.100000000000000000e+01
7.389999999999999680e+00,2.100000000000000000e+01
7.394999999999999574e+00,2.100000000000000000e+01
7.400000000000000355e+00,2.100000000000000000e+01
7.405000000000000249e+00,2.100000000000000000e+01
7.410000000000000142e+00,2.100000000000000000e+01
7.415000000000000036e+00,2.100000000000000000e+01
7.419999999999999929e+00,2.100000000000000000e+01
7.424999999999999822e+00,2.100000000000000000e+01
7.429999999999999716e+00,2.100000000000000000e+01
7.434999999999999609e+00,2.100000000000000000e+01
7.440000000000000391e+00,2.100000000000000000e+01
7.445000000000000284e+00,2.100000000000000000e+01
7.450000000000000178e+00,2.100000000000000000e+01
7.455000000000000071e+00,2.100000000000000000e+01
7.459999999999999964e+00,2.100000000000000000e+01
7.464999999999999858e+00,2.100000000000000000e+01
7.469999999999999751e+00,2.100000000000000000e+01
7.474999999999999645e+00,2.100000000000000000e+01
7.480000000000000426e+00,2.100000000000000000e+01
7.485000000000000320e+00,2.100000000000000000e+01
7.490000000000000213e+00,2.100000000000000000e+01
7.495000000000000107e+00,2.100000000000000000e+01
7.500000000000000000e+00,2.100000000000000000e+01
7.504999999999999893e+00,2.100000000000000000e+01
7.509999999999999787e+00,2.100000000000000000e+01
7.514999999999999680e+00,2.100000000000000000e+01
7.519999999999999574e+00,2.100000000000000000e+01
7.525000000000000355e+00,2.100000000000000000e+01
7.530000000000000249e+00,2.100000000000000000e+01
7.535000000000000142e+00,2.100000000000000000e+01
7.540000000000000036e+00,2.100000000000000000e+01
7.544999999999999929e+00,2.100000000000000000e+01
7.549999999999999822e+00,2.100000000000000000e+01
7.554999999999999716e+00,2.100000000000000000e+01
7.559999999999999609e+00,2.100000000000000000e+01
7.565000000000000391e+00,2.100000000000000000e+01
7.570000000000000284e+00,2.100000000000000000e+01
7.575000000000000178e+00,2.100000000000000000e+01
7.580000000000000071e+00,2.100000000000000000e+01
7.584999999999999964e+00,2.100000000000000000e+01
7.589999999999999858e+00,2.100000000000000000e+01
7.594999999999999751e+00,2.100000000000000000e+01
7.599999999999999645e+00,2.100000000000000000e+01
7.605000000000000426e+00,2.100000000000000000e+01
7.610000000000000320e+00,2.100000000000000000e+01
7.615000000000000213e+00,2.100000000000000000e+01
7.620000000000000107e+00,2.100000000000000000e+01
7.625000000000000000e+00,2.100000000000000000e+01
7.629999999999999893e+00,2.100000000000000000e+01
7.634999999999999787e+00,2.100000000000000000e+01
7.639999999999999680e+00,2.100000000000000000e+01
7.644999999999999574e+00,2.100000000000000000e+01
7.650000000000000355e+00,2.100000000000000000e+01
7.655000000000000249e+00,2.100000000000000000e+01
7.660000000000000142e+00,2.100000000000000000e+01
7.665000000000000036e+00,2.100000000000000000e+01
7.669999999999999929e+00,2.100000000000000000e+01
7.674999999999999822e+00,2.100000000000000000e+01
7.679999999999999716e+00,2.100000000000000000e+01
7.684999999999999609e+00,2.100000000000000000e+01
7.690000000000000391e+00,2.100000000000000000e+01
7.695000000000000284e+00,2.100000000000000000e+01
7.700000000000000178e+00,2.100000000000000000e+01
7.705000000000000071e+00,2.100000000000000000e+01
7.709999999999999964e+00,2.100000000000000000e+01
7.714999999999999858e+00,2.100000000000000000e+01
7.719999999999999751e+00,2.100000000000000000e+01
7.724999999999999645e+00,2.100000000000000000e+01
7.730000000000000426e+00,2.100000000000000000e+01
7.735000000000000320e+00,2.100000000000000000e+01
7.740000000000000213e+00,2.100000000000000000e+01
7.745000000000000107e+00,2.100000000000000000e+01
7.750000000000000000e+00,2.100000000000000000e+01
7.754999999999999893e+00,2.100000000000000000e+01
7.759999999999999787e+00,2.100000000000000000e+01
7.764999999999999680e+00,2.100000000000000000e+01
7.769999999999999574e+00,2.100000000000000000e+01
7.775000000000000355e+00,2.100000000000000000e+01
7.780000000000000249e+00,2.100000000000000000e+01
7.785000000000000142e+00,2.100000000000000000e+01
7.790000000000000036e+00,2.100000000000000000e+01
7.794999999999999929e+00,2.100000000000000000e+01
7.799999999999999822e+00,2.100000000000000000e+01
7.804999999999999716e+00,2.100000000000000000e+01
7.809999999999999609e+00,2.100000000000000000e+01
7.815000000000000391e+00,2.100000000000000000e+01
7.820000000000000284e+00,2.100000000000000000e+01
7.825000000000000178e+00,2.100000000000000000e+01
7.830000000000000071e+00,2.100000000000000000e+01
7.834999999999999964e+00,2.100000000000000000e+01
7.839999999999999858e+00,2.100000000000000000e+01
7.844999999999999751e+00,2.100000000000000000e+01
7.849999999999999645e+00,2.100000000000000000e+01
7.855000000000000426e+00,2.100000000000000000e+01
7.860000000000000320e+00,2.100000000000000000e+01
7.865000000000000213e+00,2.100000000000000000e+01
7.870000000000000107e+00,2.100000000000000000e+01
7.875000000000000000e+00,2.100000000000000000e+01
7.879999999999999893e+00,2.100000000000000000e+01
7.884999999999999787e+00,2.100000000000000000e+01
7.889999999999999680e+00,2.100000000000000000e+01
7.894999999999999574e+00,2.100000000000000000e+01
7.900000000000000355e+00,2.100000000000000000e+01
7.905000000000000249e+00,2.100000000000000000e+01
7.910000000000000142e+00,2.100000000000000000e+01
7.915000000000000036e+00,2.100000000000000000e+01
7.919999999999999929e+00,2.100000000000000000e+01
7.924999999999999822e+00,2.100000000000000000e+01
7.929999999999999716e+00,2.100000000000000000e+01
7.934999999999999609e+00,2.100000000000000000e+01
7.940000000000000391e+00,2.100000000000000000e+01
7.945000000000000284e+00,2.100000000000000000e+01
7.950000000000000178e+00,2.100000000000000000e+01
7.955000000000000071e+00,2.100000000000000000e+01
7.959999999999999964e+00,2.100000000000000000e+01
7.964999999999999858e+00,2.100000000000000000e+01
7.969999999999999751e+00,2.100000000000000000e+01
7.974999999999999645e+00,2.100000000000000000e+01
7.980000000000000426e+00,2.100000000000000000e+01
7.985000000000000320e+00,2.100000000000000000e+01
7.990000000000000213e+00,2.100000000000000000e+01
7.995000000000000107e+00,2.100000000000000000e+01
8.000000000000000000e+00,2.100000000000000000e+01


==> data/cg/large-cs/solving_curve/mssp-cs-1.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,1.000000000000000000e+00
4.775000000000000355e+00,1.000000000000000000e+00
4.780000000000000249e+00,1.000000000000000000e+00
4.785000000000000142e+00,1.000000000000000000e+00
4.790000000000000036e+00,1.000000000000000000e+00
4.794999999999999929e+00,1.000000000000000000e+00
4.799999999999999822e+00,1.000000000000000000e+00
4.804999999999999716e+00,1.000000000000000000e+00
4.809999999999999609e+00,1.000000000000000000e+00
4.815000000000000391e+00,1.000000000000000000e+00
4.820000000000000284e+00,1.000000000000000000e+00
4.825000000000000178e+00,1.000000000000000000e+00
4.830000000000000071e+00,1.000000000000000000e+00
4.834999999999999964e+00,1.000000000000000000e+00
4.839999999999999858e+00,1.000000000000000000e+00
4.844999999999999751e+00,1.000000000000000000e+00
4.849999999999999645e+00,1.000000000000000000e+00
4.855000000000000426e+00,1.000000000000000000e+00
4.860000000000000320e+00,1.000000000000000000e+00
4.865000000000000213e+00,1.000000000000000000e+00
4.870000000000000107e+00,1.000000000000000000e+00
4.875000000000000000e+00,1.000000000000000000e+00
4.879999999999999893e+00,1.000000000000000000e+00
4.884999999999999787e+00,1.000000000000000000e+00
4.889999999999999680e+00,1.000000000000000000e+00
4.894999999999999574e+00,1.000000000000000000e+00
4.900000000000000355e+00,1.000000000000000000e+00
4.905000000000000249e+00,1.000000000000000000e+00
4.910000000000000142e+00,1.000000000000000000e+00
4.915000000000000036e+00,1.000000000000000000e+00
4.919999999999999929e+00,1.000000000000000000e+00
4.924999999999999822e+00,1.000000000000000000e+00
4.929999999999999716e+00,1.000000000000000000e+00
4.934999999999999609e+00,1.000000000000000000e+00
4.940000000000000391e+00,1.000000000000000000e+00
4.945000000000000284e+00,1.000000000000000000e+00
4.950000000000000178e+00,1.000000000000000000e+00
4.955000000000000071e+00,1.000000000000000000e+00
4.959999999999999964e+00,1.000000000000000000e+00
4.964999999999999858e+00,1.000000000000000000e+00
4.969999999999999751e+00,1.000000000000000000e+00
4.974999999999999645e+00,1.000000000000000000e+00
4.980000000000000426e+00,1.000000000000000000e+00
4.985000000000000320e+00,1.000000000000000000e+00
4.990000000000000213e+00,1.000000000000000000e+00
4.995000000000000107e+00,1.000000000000000000e+00
5.000000000000000000e+00,1.000000000000000000e+00
5.004999999999999893e+00,1.000000000000000000e+00
5.009999999999999787e+00,1.000000000000000000e+00
5.014999999999999680e+00,1.000000000000000000e+00
5.019999999999999574e+00,1.000000000000000000e+00
5.025000000000000355e+00,1.000000000000000000e+00
5.030000000000000249e+00,1.000000000000000000e+00
5.035000000000000142e+00,1.000000000000000000e+00
5.040000000000000036e+00,1.000000000000000000e+00
5.044999999999999929e+00,1.000000000000000000e+00
5.049999999999999822e+00,1.000000000000000000e+00
5.054999999999999716e+00,1.000000000000000000e+00
5.059999999999999609e+00,1.000000000000000000e+00
5.065000000000000391e+00,1.000000000000000000e+00
5.070000000000000284e+00,1.000000000000000000e+00
5.075000000000000178e+00,1.000000000000000000e+00
5.080000000000000071e+00,1.000000000000000000e+00
5.084999999999999964e+00,1.000000000000000000e+00
5.089999999999999858e+00,1.000000000000000000e+00
5.094999999999999751e+00,1.000000000000000000e+00
5.099999999999999645e+00,1.000000000000000000e+00
5.105000000000000426e+00,1.000000000000000000e+00
5.110000000000000320e+00,1.000000000000000000e+00
5.115000000000000213e+00,1.000000000000000000e+00
5.120000000000000107e+00,1.000000000000000000e+00
5.125000000000000000e+00,1.000000000000000000e+00
5.129999999999999893e+00,1.000000000000000000e+00
5.134999999999999787e+00,1.000000000000000000e+00
5.139999999999999680e+00,1.000000000000000000e+00
5.144999999999999574e+00,1.000000000000000000e+00
5.150000000000000355e+00,1.000000000000000000e+00
5.155000000000000249e+00,1.000000000000000000e+00
5.160000000000000142e+00,1.000000000000000000e+00
5.165000000000000036e+00,1.000000000000000000e+00
5.169999999999999929e+00,1.000000000000000000e+00
5.174999999999999822e+00,1.000000000000000000e+00
5.179999999999999716e+00,1.000000000000000000e+00
5.184999999999999609e+00,1.000000000000000000e+00
5.190000000000000391e+00,1.000000000000000000e+00
5.195000000000000284e+00,1.000000000000000000e+00
5.200000000000000178e+00,1.000000000000000000e+00
5.205000000000000071e+00,1.000000000000000000e+00
5.209999999999999964e+00,1.000000000000000000e+00
5.214999999999999858e+00,1.000000000000000000e+00
5.219999999999999751e+00,1.000000000000000000e+00
5.224999999999999645e+00,1.000000000000000000e+00
5.230000000000000426e+00,1.000000000000000000e+00
5.235000000000000320e+00,1.000000000000000000e+00
5.240000000000000213e+00,1.000000000000000000e+00
5.245000000000000107e+00,1.000000000000000000e+00
5.250000000000000000e+00,1.000000000000000000e+00
5.254999999999999893e+00,1.000000000000000000e+00
5.259999999999999787e+00,1.000000000000000000e+00
5.264999999999999680e+00,1.000000000000000000e+00
5.269999999999999574e+00,1.000000000000000000e+00
5.275000000000000355e+00,1.000000000000000000e+00
5.280000000000000249e+00,1.000000000000000000e+00
5.285000000000000142e+00,1.000000000000000000e+00
5.290000000000000036e+00,1.000000000000000000e+00
5.294999999999999929e+00,1.000000000000000000e+00
5.299999999999999822e+00,1.000000000000000000e+00
5.304999999999999716e+00,1.000000000000000000e+00
5.309999999999999609e+00,1.000000000000000000e+00
5.315000000000000391e+00,1.000000000000000000e+00
5.320000000000000284e+00,1.000000000000000000e+00
5.325000000000000178e+00,1.000000000000000000e+00
5.330000000000000071e+00,1.000000000000000000e+00
5.334999999999999964e+00,1.000000000000000000e+00
5.339999999999999858e+00,1.000000000000000000e+00
5.344999999999999751e+00,1.000000000000000000e+00
5.349999999999999645e+00,1.000000000000000000e+00
5.355000000000000426e+00,1.000000000000000000e+00
5.360000000000000320e+00,1.000000000000000000e+00
5.365000000000000213e+00,1.000000000000000000e+00
5.370000000000000107e+00,1.000000000000000000e+00
5.375000000000000000e+00,1.000000000000000000e+00
5.379999999999999893e+00,1.000000000000000000e+00
5.384999999999999787e+00,1.000000000000000000e+00
5.389999999999999680e+00,1.000000000000000000e+00
5.394999999999999574e+00,1.000000000000000000e+00
5.400000000000000355e+00,1.000000000000000000e+00
5.405000000000000249e+00,1.000000000000000000e+00
5.410000000000000142e+00,1.000000000000000000e+00
5.415000000000000036e+00,1.000000000000000000e+00
5.419999999999999929e+00,1.000000000000000000e+00
5.424999999999999822e+00,1.000000000000000000e+00
5.429999999999999716e+00,1.000000000000000000e+00
5.434999999999999609e+00,1.000000000000000000e+00
5.440000000000000391e+00,1.000000000000000000e+00
5.445000000000000284e+00,1.000000000000000000e+00
5.450000000000000178e+00,1.000000000000000000e+00
5.455000000000000071e+00,1.000000000000000000e+00
5.459999999999999964e+00,1.000000000000000000e+00
5.464999999999999858e+00,1.000000000000000000e+00
5.469999999999999751e+00,1.000000000000000000e+00
5.474999999999999645e+00,1.000000000000000000e+00
5.480000000000000426e+00,1.000000000000000000e+00
5.485000000000000320e+00,1.000000000000000000e+00
5.490000000000000213e+00,1.000000000000000000e+00
5.495000000000000107e+00,1.000000000000000000e+00
5.500000000000000000e+00,1.000000000000000000e+00
5.504999999999999893e+00,1.000000000000000000e+00
5.509999999999999787e+00,1.000000000000000000e+00
5.514999999999999680e+00,1.000000000000000000e+00
5.519999999999999574e+00,1.000000000000000000e+00
5.525000000000000355e+00,1.000000000000000000e+00
5.530000000000000249e+00,1.000000000000000000e+00
5.535000000000000142e+00,1.000000000000000000e+00
5.540000000000000036e+00,1.000000000000000000e+00
5.544999999999999929e+00,1.000000000000000000e+00
5.549999999999999822e+00,1.000000000000000000e+00
5.554999999999999716e+00,1.000000000000000000e+00
5.559999999999999609e+00,1.000000000000000000e+00
5.565000000000000391e+00,1.000000000000000000e+00
5.570000000000000284e+00,1.000000000000000000e+00
5.575000000000000178e+00,1.000000000000000000e+00
5.580000000000000071e+00,1.000000000000000000e+00
5.584999999999999964e+00,1.000000000000000000e+00
5.589999999999999858e+00,1.000000000000000000e+00
5.594999999999999751e+00,1.000000000000000000e+00
5.599999999999999645e+00,1.000000000000000000e+00
5.605000000000000426e+00,1.000000000000000000e+00
5.610000000000000320e+00,1.000000000000000000e+00
5.615000000000000213e+00,1.000000000000000000e+00
5.620000000000000107e+00,1.000000000000000000e+00
5.625000000000000000e+00,1.000000000000000000e+00
5.629999999999999893e+00,1.000000000000000000e+00
5.634999999999999787e+00,1.000000000000000000e+00
5.639999999999999680e+00,1.000000000000000000e+00
5.644999999999999574e+00,1.000000000000000000e+00
5.650000000000000355e+00,1.000000000000000000e+00
5.655000000000000249e+00,1.000000000000000000e+00
5.660000000000000142e+00,1.000000000000000000e+00
5.665000000000000036e+00,1.000000000000000000e+00
5.669999999999999929e+00,1.000000000000000000e+00
5.674999999999999822e+00,1.000000000000000000e+00
5.679999999999999716e+00,1.000000000000000000e+00
5.684999999999999609e+00,1.000000000000000000e+00
5.690000000000000391e+00,1.000000000000000000e+00
5.695000000000000284e+00,1.000000000000000000e+00
5.700000000000000178e+00,1.000000000000000000e+00
5.705000000000000071e+00,1.000000000000000000e+00
5.709999999999999964e+00,1.000000000000000000e+00
5.714999999999999858e+00,1.000000000000000000e+00
5.719999999999999751e+00,1.000000000000000000e+00
5.724999999999999645e+00,1.000000000000000000e+00
5.730000000000000426e+00,1.000000000000000000e+00
5.735000000000000320e+00,1.000000000000000000e+00
5.740000000000000213e+00,1.000000000000000000e+00
5.745000000000000107e+00,1.000000000000000000e+00
5.750000000000000000e+00,1.000000000000000000e+00
5.754999999999999893e+00,1.000000000000000000e+00
5.759999999999999787e+00,1.000000000000000000e+00
5.764999999999999680e+00,1.000000000000000000e+00
5.769999999999999574e+00,1.000000000000000000e+00
5.775000000000000355e+00,1.000000000000000000e+00
5.780000000000000249e+00,1.000000000000000000e+00
5.785000000000000142e+00,1.000000000000000000e+00
5.790000000000000036e+00,1.000000000000000000e+00
5.794999999999999929e+00,1.000000000000000000e+00
5.799999999999999822e+00,1.000000000000000000e+00
5.804999999999999716e+00,1.000000000000000000e+00
5.809999999999999609e+00,1.000000000000000000e+00
5.815000000000000391e+00,1.000000000000000000e+00
5.820000000000000284e+00,1.000000000000000000e+00
5.825000000000000178e+00,1.000000000000000000e+00
5.830000000000000071e+00,1.000000000000000000e+00
5.834999999999999964e+00,1.000000000000000000e+00
5.839999999999999858e+00,1.000000000000000000e+00
5.844999999999999751e+00,1.000000000000000000e+00
5.849999999999999645e+00,1.000000000000000000e+00
5.855000000000000426e+00,1.000000000000000000e+00
5.860000000000000320e+00,1.000000000000000000e+00
5.865000000000000213e+00,1.000000000000000000e+00
5.870000000000000107e+00,1.000000000000000000e+00
5.875000000000000000e+00,1.000000000000000000e+00
5.879999999999999893e+00,1.000000000000000000e+00
5.884999999999999787e+00,1.000000000000000000e+00
5.889999999999999680e+00,1.000000000000000000e+00
5.894999999999999574e+00,1.000000000000000000e+00
5.900000000000000355e+00,1.000000000000000000e+00
5.905000000000000249e+00,1.000000000000000000e+00
5.910000000000000142e+00,1.000000000000000000e+00
5.915000000000000036e+00,1.000000000000000000e+00
5.919999999999999929e+00,1.000000000000000000e+00
5.924999999999999822e+00,1.000000000000000000e+00
5.929999999999999716e+00,1.000000000000000000e+00
5.934999999999999609e+00,1.000000000000000000e+00
5.940000000000000391e+00,1.000000000000000000e+00
5.945000000000000284e+00,1.000000000000000000e+00
5.950000000000000178e+00,1.000000000000000000e+00
5.955000000000000071e+00,1.000000000000000000e+00
5.959999999999999964e+00,1.000000000000000000e+00
5.964999999999999858e+00,1.000000000000000000e+00
5.969999999999999751e+00,1.000000000000000000e+00
5.974999999999999645e+00,1.000000000000000000e+00
5.980000000000000426e+00,1.000000000000000000e+00
5.985000000000000320e+00,1.000000000000000000e+00
5.990000000000000213e+00,1.000000000000000000e+00
5.995000000000000107e+00,1.000000000000000000e+00
6.000000000000000000e+00,1.000000000000000000e+00
6.004999999999999893e+00,1.000000000000000000e+00
6.009999999999999787e+00,1.000000000000000000e+00
6.014999999999999680e+00,1.000000000000000000e+00
6.019999999999999574e+00,1.000000000000000000e+00
6.025000000000000355e+00,1.000000000000000000e+00
6.030000000000000249e+00,1.000000000000000000e+00
6.035000000000000142e+00,1.000000000000000000e+00
6.040000000000000036e+00,1.000000000000000000e+00
6.044999999999999929e+00,1.000000000000000000e+00
6.049999999999999822e+00,1.000000000000000000e+00
6.054999999999999716e+00,1.000000000000000000e+00
6.059999999999999609e+00,1.000000000000000000e+00
6.065000000000000391e+00,1.000000000000000000e+00
6.070000000000000284e+00,1.000000000000000000e+00
6.075000000000000178e+00,1.000000000000000000e+00
6.080000000000000071e+00,1.000000000000000000e+00
6.084999999999999964e+00,1.000000000000000000e+00
6.089999999999999858e+00,1.000000000000000000e+00
6.094999999999999751e+00,1.000000000000000000e+00
6.099999999999999645e+00,1.000000000000000000e+00
6.105000000000000426e+00,1.000000000000000000e+00
6.110000000000000320e+00,1.000000000000000000e+00
6.115000000000000213e+00,1.000000000000000000e+00
6.120000000000000107e+00,1.000000000000000000e+00
6.125000000000000000e+00,1.000000000000000000e+00
6.129999999999999893e+00,1.000000000000000000e+00
6.134999999999999787e+00,1.000000000000000000e+00
6.139999999999999680e+00,1.000000000000000000e+00
6.144999999999999574e+00,1.000000000000000000e+00
6.150000000000000355e+00,1.000000000000000000e+00
6.155000000000000249e+00,1.000000000000000000e+00
6.160000000000000142e+00,1.000000000000000000e+00
6.165000000000000036e+00,1.000000000000000000e+00
6.169999999999999929e+00,1.000000000000000000e+00
6.174999999999999822e+00,1.000000000000000000e+00
6.179999999999999716e+00,1.000000000000000000e+00
6.184999999999999609e+00,1.000000000000000000e+00
6.190000000000000391e+00,1.000000000000000000e+00
6.195000000000000284e+00,1.000000000000000000e+00
6.200000000000000178e+00,1.000000000000000000e+00
6.205000000000000071e+00,1.000000000000000000e+00
6.209999999999999964e+00,1.000000000000000000e+00
6.214999999999999858e+00,1.000000000000000000e+00
6.219999999999999751e+00,1.000000000000000000e+00
6.224999999999999645e+00,1.000000000000000000e+00
6.230000000000000426e+00,1.000000000000000000e+00
6.235000000000000320e+00,1.000000000000000000e+00
6.240000000000000213e+00,1.000000000000000000e+00
6.245000000000000107e+00,1.000000000000000000e+00
6.250000000000000000e+00,1.000000000000000000e+00
6.254999999999999893e+00,1.000000000000000000e+00
6.259999999999999787e+00,1.000000000000000000e+00
6.264999999999999680e+00,1.000000000000000000e+00
6.269999999999999574e+00,1.000000000000000000e+00
6.275000000000000355e+00,1.000000000000000000e+00
6.280000000000000249e+00,1.000000000000000000e+00
6.285000000000000142e+00,1.000000000000000000e+00
6.290000000000000036e+00,1.000000000000000000e+00
6.294999999999999929e+00,1.000000000000000000e+00
6.299999999999999822e+00,1.000000000000000000e+00
6.304999999999999716e+00,1.000000000000000000e+00
6.309999999999999609e+00,1.000000000000000000e+00
6.315000000000000391e+00,1.000000000000000000e+00
6.320000000000000284e+00,1.000000000000000000e+00
6.325000000000000178e+00,1.000000000000000000e+00
6.330000000000000071e+00,1.000000000000000000e+00
6.334999999999999964e+00,1.000000000000000000e+00
6.339999999999999858e+00,1.000000000000000000e+00
6.344999999999999751e+00,1.000000000000000000e+00
6.349999999999999645e+00,1.000000000000000000e+00
6.355000000000000426e+00,1.000000000000000000e+00
6.360000000000000320e+00,1.000000000000000000e+00
6.365000000000000213e+00,1.000000000000000000e+00
6.370000000000000107e+00,1.000000000000000000e+00
6.375000000000000000e+00,1.000000000000000000e+00
6.379999999999999893e+00,1.000000000000000000e+00
6.384999999999999787e+00,1.000000000000000000e+00
6.389999999999999680e+00,1.000000000000000000e+00
6.394999999999999574e+00,1.000000000000000000e+00
6.400000000000000355e+00,1.000000000000000000e+00
6.405000000000000249e+00,1.000000000000000000e+00
6.410000000000000142e+00,1.000000000000000000e+00
6.415000000000000036e+00,1.000000000000000000e+00
6.419999999999999929e+00,1.000000000000000000e+00
6.424999999999999822e+00,1.000000000000000000e+00
6.429999999999999716e+00,1.000000000000000000e+00
6.434999999999999609e+00,1.000000000000000000e+00
6.440000000000000391e+00,2.000000000000000000e+00
6.445000000000000284e+00,2.000000000000000000e+00
6.450000000000000178e+00,2.000000000000000000e+00
6.455000000000000071e+00,3.000000000000000000e+00
6.459999999999999964e+00,3.000000000000000000e+00
6.464999999999999858e+00,3.000000000000000000e+00
6.469999999999999751e+00,3.000000000000000000e+00
6.474999999999999645e+00,3.000000000000000000e+00
6.480000000000000426e+00,3.000000000000000000e+00
6.485000000000000320e+00,3.000000000000000000e+00
6.490000000000000213e+00,3.000000000000000000e+00
6.495000000000000107e+00,3.000000000000000000e+00
6.500000000000000000e+00,3.000000000000000000e+00
6.504999999999999893e+00,3.000000000000000000e+00
6.509999999999999787e+00,3.000000000000000000e+00
6.514999999999999680e+00,3.000000000000000000e+00
6.519999999999999574e+00,3.000000000000000000e+00
6.525000000000000355e+00,3.000000000000000000e+00
6.530000000000000249e+00,3.000000000000000000e+00
6.535000000000000142e+00,3.000000000000000000e+00
6.540000000000000036e+00,3.000000000000000000e+00
6.544999999999999929e+00,3.000000000000000000e+00
6.549999999999999822e+00,3.000000000000000000e+00
6.554999999999999716e+00,3.000000000000000000e+00
6.559999999999999609e+00,3.000000000000000000e+00
6.565000000000000391e+00,3.000000000000000000e+00
6.570000000000000284e+00,3.000000000000000000e+00
6.575000000000000178e+00,3.000000000000000000e+00
6.580000000000000071e+00,3.000000000000000000e+00
6.584999999999999964e+00,3.000000000000000000e+00
6.589999999999999858e+00,3.000000000000000000e+00
6.594999999999999751e+00,3.000000000000000000e+00
6.599999999999999645e+00,3.000000000000000000e+00
6.605000000000000426e+00,3.000000000000000000e+00
6.610000000000000320e+00,3.000000000000000000e+00
6.615000000000000213e+00,3.000000000000000000e+00
6.620000000000000107e+00,3.000000000000000000e+00
6.625000000000000000e+00,3.000000000000000000e+00
6.629999999999999893e+00,3.000000000000000000e+00
6.634999999999999787e+00,3.000000000000000000e+00
6.639999999999999680e+00,3.000000000000000000e+00
6.644999999999999574e+00,3.000000000000000000e+00
6.650000000000000355e+00,3.000000000000000000e+00
6.655000000000000249e+00,3.000000000000000000e+00
6.660000000000000142e+00,3.000000000000000000e+00
6.665000000000000036e+00,3.000000000000000000e+00
6.669999999999999929e+00,3.000000000000000000e+00
6.674999999999999822e+00,3.000000000000000000e+00
6.679999999999999716e+00,3.000000000000000000e+00
6.684999999999999609e+00,3.000000000000000000e+00
6.690000000000000391e+00,3.000000000000000000e+00
6.695000000000000284e+00,3.000000000000000000e+00
6.700000000000000178e+00,3.000000000000000000e+00
6.705000000000000071e+00,3.000000000000000000e+00
6.709999999999999964e+00,3.000000000000000000e+00
6.714999999999999858e+00,3.000000000000000000e+00
6.719999999999999751e+00,3.000000000000000000e+00
6.724999999999999645e+00,3.000000000000000000e+00
6.730000000000000426e+00,3.000000000000000000e+00
6.735000000000000320e+00,3.000000000000000000e+00
6.740000000000000213e+00,3.000000000000000000e+00
6.745000000000000107e+00,3.000000000000000000e+00
6.750000000000000000e+00,3.000000000000000000e+00
6.754999999999999893e+00,3.000000000000000000e+00
6.759999999999999787e+00,3.000000000000000000e+00
6.764999999999999680e+00,3.000000000000000000e+00
6.769999999999999574e+00,3.000000000000000000e+00
6.775000000000000355e+00,3.000000000000000000e+00
6.780000000000000249e+00,3.000000000000000000e+00
6.785000000000000142e+00,3.000000000000000000e+00
6.790000000000000036e+00,3.000000000000000000e+00
6.794999999999999929e+00,3.000000000000000000e+00
6.799999999999999822e+00,3.000000000000000000e+00
6.804999999999999716e+00,3.000000000000000000e+00
6.809999999999999609e+00,3.000000000000000000e+00
6.815000000000000391e+00,3.000000000000000000e+00
6.820000000000000284e+00,3.000000000000000000e+00
6.825000000000000178e+00,3.000000000000000000e+00
6.830000000000000071e+00,3.000000000000000000e+00
6.834999999999999964e+00,3.000000000000000000e+00
6.839999999999999858e+00,3.000000000000000000e+00
6.844999999999999751e+00,3.000000000000000000e+00
6.849999999999999645e+00,3.000000000000000000e+00
6.855000000000000426e+00,3.000000000000000000e+00
6.860000000000000320e+00,3.000000000000000000e+00
6.865000000000000213e+00,3.000000000000000000e+00
6.870000000000000107e+00,3.000000000000000000e+00
6.875000000000000000e+00,3.000000000000000000e+00
6.879999999999999893e+00,3.000000000000000000e+00
6.884999999999999787e+00,3.000000000000000000e+00
6.889999999999999680e+00,3.000000000000000000e+00
6.894999999999999574e+00,3.000000000000000000e+00
6.900000000000000355e+00,3.000000000000000000e+00
6.905000000000000249e+00,3.000000000000000000e+00
6.910000000000000142e+00,3.000000000000000000e+00
6.915000000000000036e+00,3.000000000000000000e+00
6.919999999999999929e+00,3.000000000000000000e+00
6.924999999999999822e+00,3.000000000000000000e+00
6.929999999999999716e+00,3.000000000000000000e+00
6.934999999999999609e+00,3.000000000000000000e+00
6.940000000000000391e+00,3.000000000000000000e+00
6.945000000000000284e+00,3.000000000000000000e+00
6.950000000000000178e+00,3.000000000000000000e+00
6.955000000000000071e+00,3.000000000000000000e+00
6.959999999999999964e+00,3.000000000000000000e+00
6.964999999999999858e+00,3.000000000000000000e+00
6.969999999999999751e+00,3.000000000000000000e+00
6.974999999999999645e+00,3.000000000000000000e+00
6.980000000000000426e+00,3.000000000000000000e+00
6.985000000000000320e+00,3.000000000000000000e+00
6.990000000000000213e+00,3.000000000000000000e+00
6.995000000000000107e+00,3.000000000000000000e+00
7.000000000000000000e+00,3.000000000000000000e+00
7.004999999999999893e+00,3.000000000000000000e+00
7.009999999999999787e+00,3.000000000000000000e+00
7.014999999999999680e+00,3.000000000000000000e+00
7.019999999999999574e+00,3.000000000000000000e+00
7.025000000000000355e+00,3.000000000000000000e+00
7.030000000000000249e+00,3.000000000000000000e+00
7.035000000000000142e+00,3.000000000000000000e+00
7.040000000000000036e+00,3.000000000000000000e+00
7.044999999999999929e+00,3.000000000000000000e+00
7.049999999999999822e+00,3.000000000000000000e+00
7.054999999999999716e+00,3.000000000000000000e+00
7.059999999999999609e+00,3.000000000000000000e+00
7.065000000000000391e+00,3.000000000000000000e+00
7.070000000000000284e+00,3.000000000000000000e+00
7.075000000000000178e+00,3.000000000000000000e+00
7.080000000000000071e+00,3.000000000000000000e+00
7.084999999999999964e+00,3.000000000000000000e+00
7.089999999999999858e+00,3.000000000000000000e+00
7.094999999999999751e+00,3.000000000000000000e+00
7.099999999999999645e+00,3.000000000000000000e+00
7.105000000000000426e+00,4.000000000000000000e+00
7.110000000000000320e+00,4.000000000000000000e+00
7.115000000000000213e+00,4.000000000000000000e+00
7.120000000000000107e+00,4.000000000000000000e+00
7.125000000000000000e+00,4.000000000000000000e+00
7.129999999999999893e+00,4.000000000000000000e+00
7.134999999999999787e+00,4.000000000000000000e+00
7.139999999999999680e+00,4.000000000000000000e+00
7.144999999999999574e+00,4.000000000000000000e+00
7.150000000000000355e+00,4.000000000000000000e+00
7.155000000000000249e+00,4.000000000000000000e+00
7.160000000000000142e+00,4.000000000000000000e+00
7.165000000000000036e+00,4.000000000000000000e+00
7.169999999999999929e+00,4.000000000000000000e+00
7.174999999999999822e+00,4.000000000000000000e+00
7.179999999999999716e+00,4.000000000000000000e+00
7.184999999999999609e+00,4.000000000000000000e+00
7.190000000000000391e+00,4.000000000000000000e+00
7.195000000000000284e+00,4.000000000000000000e+00
7.200000000000000178e+00,4.000000000000000000e+00
7.205000000000000071e+00,4.000000000000000000e+00
7.209999999999999964e+00,4.000000000000000000e+00
7.214999999999999858e+00,4.000000000000000000e+00
7.219999999999999751e+00,4.000000000000000000e+00
7.224999999999999645e+00,4.000000000000000000e+00
7.230000000000000426e+00,4.000000000000000000e+00
7.235000000000000320e+00,4.000000000000000000e+00
7.240000000000000213e+00,4.000000000000000000e+00
7.245000000000000107e+00,4.000000000000000000e+00
7.250000000000000000e+00,4.000000000000000000e+00
7.254999999999999893e+00,4.000000000000000000e+00
7.259999999999999787e+00,4.000000000000000000e+00
7.264999999999999680e+00,4.000000000000000000e+00
7.269999999999999574e+00,4.000000000000000000e+00
7.275000000000000355e+00,4.000000000000000000e+00
7.280000000000000249e+00,4.000000000000000000e+00
7.285000000000000142e+00,4.000000000000000000e+00
7.290000000000000036e+00,4.000000000000000000e+00
7.294999999999999929e+00,4.000000000000000000e+00
7.299999999999999822e+00,4.000000000000000000e+00
7.304999999999999716e+00,4.000000000000000000e+00
7.309999999999999609e+00,4.000000000000000000e+00
7.315000000000000391e+00,4.000000000000000000e+00
7.320000000000000284e+00,4.000000000000000000e+00
7.325000000000000178e+00,4.000000000000000000e+00
7.330000000000000071e+00,4.000000000000000000e+00
7.334999999999999964e+00,4.000000000000000000e+00
7.339999999999999858e+00,4.000000000000000000e+00
7.344999999999999751e+00,4.000000000000000000e+00
7.349999999999999645e+00,4.000000000000000000e+00
7.355000000000000426e+00,4.000000000000000000e+00
7.360000000000000320e+00,4.000000000000000000e+00
7.365000000000000213e+00,4.000000000000000000e+00
7.370000000000000107e+00,4.000000000000000000e+00
7.375000000000000000e+00,4.000000000000000000e+00
7.379999999999999893e+00,4.000000000000000000e+00
7.384999999999999787e+00,4.000000000000000000e+00
7.389999999999999680e+00,5.000000000000000000e+00
7.394999999999999574e+00,5.000000000000000000e+00
7.400000000000000355e+00,5.000000000000000000e+00
7.405000000000000249e+00,5.000000000000000000e+00
7.410000000000000142e+00,5.000000000000000000e+00
7.415000000000000036e+00,5.000000000000000000e+00
7.419999999999999929e+00,5.000000000000000000e+00
7.424999999999999822e+00,5.000000000000000000e+00
7.429999999999999716e+00,5.000000000000000000e+00
7.434999999999999609e+00,5.000000000000000000e+00
7.440000000000000391e+00,5.000000000000000000e+00
7.445000000000000284e+00,5.000000000000000000e+00
7.450000000000000178e+00,5.000000000000000000e+00
7.455000000000000071e+00,5.000000000000000000e+00
7.459999999999999964e+00,5.000000000000000000e+00
7.464999999999999858e+00,5.000000000000000000e+00
7.469999999999999751e+00,5.000000000000000000e+00
7.474999999999999645e+00,5.000000000000000000e+00
7.480000000000000426e+00,5.000000000000000000e+00
7.485000000000000320e+00,5.000000000000000000e+00
7.490000000000000213e+00,5.000000000000000000e+00
7.495000000000000107e+00,5.000000000000000000e+00
7.500000000000000000e+00,5.000000000000000000e+00
7.504999999999999893e+00,5.000000000000000000e+00
7.509999999999999787e+00,5.000000000000000000e+00
7.514999999999999680e+00,5.000000000000000000e+00
7.519999999999999574e+00,5.000000000000000000e+00
7.525000000000000355e+00,5.000000000000000000e+00
7.530000000000000249e+00,5.000000000000000000e+00
7.535000000000000142e+00,5.000000000000000000e+00
7.540000000000000036e+00,5.000000000000000000e+00
7.544999999999999929e+00,5.000000000000000000e+00
7.549999999999999822e+00,5.000000000000000000e+00
7.554999999999999716e+00,5.000000000000000000e+00
7.559999999999999609e+00,5.000000000000000000e+00
7.565000000000000391e+00,5.000000000000000000e+00
7.570000000000000284e+00,5.000000000000000000e+00
7.575000000000000178e+00,5.000000000000000000e+00
7.580000000000000071e+00,5.000000000000000000e+00
7.584999999999999964e+00,5.000000000000000000e+00
7.589999999999999858e+00,5.000000000000000000e+00
7.594999999999999751e+00,5.000000000000000000e+00
7.599999999999999645e+00,5.000000000000000000e+00
7.605000000000000426e+00,5.000000000000000000e+00
7.610000000000000320e+00,5.000000000000000000e+00
7.615000000000000213e+00,5.000000000000000000e+00
7.620000000000000107e+00,5.000000000000000000e+00
7.625000000000000000e+00,5.000000000000000000e+00
7.629999999999999893e+00,5.000000000000000000e+00
7.634999999999999787e+00,5.000000000000000000e+00
7.639999999999999680e+00,5.000000000000000000e+00
7.644999999999999574e+00,5.000000000000000000e+00
7.650000000000000355e+00,5.000000000000000000e+00
7.655000000000000249e+00,5.000000000000000000e+00
7.660000000000000142e+00,5.000000000000000000e+00
7.665000000000000036e+00,5.000000000000000000e+00
7.669999999999999929e+00,5.000000000000000000e+00
7.674999999999999822e+00,5.000000000000000000e+00
7.679999999999999716e+00,5.000000000000000000e+00
7.684999999999999609e+00,5.000000000000000000e+00
7.690000000000000391e+00,5.000000000000000000e+00
7.695000000000000284e+00,5.000000000000000000e+00
7.700000000000000178e+00,5.000000000000000000e+00
7.705000000000000071e+00,5.000000000000000000e+00
7.709999999999999964e+00,5.000000000000000000e+00
7.714999999999999858e+00,5.000000000000000000e+00
7.719999999999999751e+00,5.000000000000000000e+00
7.724999999999999645e+00,5.000000000000000000e+00
7.730000000000000426e+00,5.000000000000000000e+00
7.735000000000000320e+00,5.000000000000000000e+00
7.740000000000000213e+00,5.000000000000000000e+00
7.745000000000000107e+00,5.000000000000000000e+00
7.750000000000000000e+00,5.000000000000000000e+00
7.754999999999999893e+00,5.000000000000000000e+00
7.759999999999999787e+00,5.000000000000000000e+00
7.764999999999999680e+00,5.000000000000000000e+00
7.769999999999999574e+00,5.000000000000000000e+00
7.775000000000000355e+00,5.000000000000000000e+00
7.780000000000000249e+00,5.000000000000000000e+00
7.785000000000000142e+00,5.000000000000000000e+00
7.790000000000000036e+00,5.000000000000000000e+00
7.794999999999999929e+00,5.000000000000000000e+00
7.799999999999999822e+00,5.000000000000000000e+00
7.804999999999999716e+00,5.000000000000000000e+00
7.809999999999999609e+00,5.000000000000000000e+00
7.815000000000000391e+00,5.000000000000000000e+00
7.820000000000000284e+00,5.000000000000000000e+00
7.825000000000000178e+00,5.000000000000000000e+00
7.830000000000000071e+00,5.000000000000000000e+00
7.834999999999999964e+00,5.000000000000000000e+00
7.839999999999999858e+00,5.000000000000000000e+00
7.844999999999999751e+00,5.000000000000000000e+00
7.849999999999999645e+00,5.000000000000000000e+00
7.855000000000000426e+00,5.000000000000000000e+00
7.860000000000000320e+00,5.000000000000000000e+00
7.865000000000000213e+00,5.000000000000000000e+00
7.870000000000000107e+00,6.000000000000000000e+00
7.875000000000000000e+00,6.000000000000000000e+00
7.879999999999999893e+00,6.000000000000000000e+00
7.884999999999999787e+00,6.000000000000000000e+00
7.889999999999999680e+00,6.000000000000000000e+00
7.894999999999999574e+00,6.000000000000000000e+00
7.900000000000000355e+00,6.000000000000000000e+00
7.905000000000000249e+00,6.000000000000000000e+00
7.910000000000000142e+00,6.000000000000000000e+00
7.915000000000000036e+00,6.000000000000000000e+00
7.919999999999999929e+00,6.000000000000000000e+00
7.924999999999999822e+00,6.000000000000000000e+00
7.929999999999999716e+00,6.000000000000000000e+00
7.934999999999999609e+00,6.000000000000000000e+00
7.940000000000000391e+00,6.000000000000000000e+00
7.945000000000000284e+00,6.000000000000000000e+00
7.950000000000000178e+00,6.000000000000000000e+00
7.955000000000000071e+00,6.000000000000000000e+00
7.959999999999999964e+00,6.000000000000000000e+00
7.964999999999999858e+00,6.000000000000000000e+00
7.969999999999999751e+00,6.000000000000000000e+00
7.974999999999999645e+00,6.000000000000000000e+00
7.980000000000000426e+00,6.000000000000000000e+00
7.985000000000000320e+00,6.000000000000000000e+00
7.990000000000000213e+00,6.000000000000000000e+00
7.995000000000000107e+00,6.000000000000000000e+00
8.000000000000000000e+00,6.000000000000000000e+00


==> data/cg/large-cs/solving_curve/mssp-cs-2.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,1.000000000000000000e+00
2.080000000000000071e+00,1.000000000000000000e+00
2.084999999999999964e+00,1.000000000000000000e+00
2.089999999999999858e+00,1.000000000000000000e+00
2.095000000000000195e+00,1.000000000000000000e+00
2.100000000000000089e+00,1.000000000000000000e+00
2.104999999999999982e+00,1.000000000000000000e+00
2.109999999999999876e+00,1.000000000000000000e+00
2.115000000000000213e+00,1.000000000000000000e+00
2.120000000000000107e+00,1.000000000000000000e+00
2.125000000000000000e+00,1.000000000000000000e+00
2.129999999999999893e+00,1.000000000000000000e+00
2.134999999999999787e+00,1.000000000000000000e+00
2.140000000000000124e+00,1.000000000000000000e+00
2.145000000000000018e+00,1.000000000000000000e+00
2.149999999999999911e+00,1.000000000000000000e+00
2.154999999999999805e+00,1.000000000000000000e+00
2.160000000000000142e+00,1.000000000000000000e+00
2.165000000000000036e+00,1.000000000000000000e+00
2.169999999999999929e+00,1.000000000000000000e+00
2.174999999999999822e+00,2.000000000000000000e+00
2.180000000000000160e+00,2.000000000000000000e+00
2.185000000000000053e+00,2.000000000000000000e+00
2.189999999999999947e+00,2.000000000000000000e+00
2.194999999999999840e+00,2.000000000000000000e+00
2.200000000000000178e+00,2.000000000000000000e+00
2.205000000000000071e+00,2.000000000000000000e+00
2.209999999999999964e+00,2.000000000000000000e+00
2.214999999999999858e+00,2.000000000000000000e+00
2.220000000000000195e+00,2.000000000000000000e+00
2.225000000000000089e+00,2.000000000000000000e+00
2.229999999999999982e+00,2.000000000000000000e+00
2.234999999999999876e+00,2.000000000000000000e+00
2.240000000000000213e+00,2.000000000000000000e+00
2.245000000000000107e+00,2.000000000000000000e+00
2.250000000000000000e+00,2.000000000000000000e+00
2.254999999999999893e+00,2.000000000000000000e+00
2.259999999999999787e+00,2.000000000000000000e+00
2.265000000000000124e+00,2.000000000000000000e+00
2.270000000000000018e+00,2.000000000000000000e+00
2.274999999999999911e+00,2.000000000000000000e+00
2.279999999999999805e+00,2.000000000000000000e+00
2.285000000000000142e+00,2.000000000000000000e+00
2.290000000000000036e+00,2.000000000000000000e+00
2.294999999999999929e+00,2.000000000000000000e+00
2.299999999999999822e+00,3.000000000000000000e+00
2.305000000000000160e+00,3.000000000000000000e+00
2.310000000000000053e+00,3.000000000000000000e+00
2.314999999999999947e+00,3.000000000000000000e+00
2.319999999999999840e+00,3.000000000000000000e+00
2.325000000000000178e+00,3.000000000000000000e+00
2.330000000000000071e+00,3.000000000000000000e+00
2.334999999999999964e+00,3.000000000000000000e+00
2.339999999999999858e+00,3.000000000000000000e+00
2.345000000000000195e+00,3.000000000000000000e+00
2.350000000000000089e+00,4.000000000000000000e+00
2.354999999999999982e+00,4.000000000000000000e+00
2.359999999999999876e+00,4.000000000000000000e+00
2.365000000000000213e+00,4.000000000000000000e+00
2.370000000000000107e+00,4.000000000000000000e+00
2.375000000000000000e+00,4.000000000000000000e+00
2.379999999999999893e+00,4.000000000000000000e+00
2.384999999999999787e+00,4.000000000000000000e+00
2.390000000000000124e+00,4.000000000000000000e+00
2.395000000000000018e+00,4.000000000000000000e+00
2.399999999999999911e+00,4.000000000000000000e+00
2.404999999999999805e+00,4.000000000000000000e+00
2.410000000000000142e+00,4.000000000000000000e+00
2.415000000000000036e+00,4.000000000000000000e+00
2.419999999999999929e+00,4.000000000000000000e+00
2.424999999999999822e+00,4.000000000000000000e+00
2.430000000000000160e+00,4.000000000000000000e+00
2.435000000000000053e+00,4.000000000000000000e+00
2.439999999999999947e+00,4.000000000000000000e+00
2.444999999999999840e+00,4.000000000000000000e+00
2.450000000000000178e+00,5.000000000000000000e+00
2.455000000000000071e+00,5.000000000000000000e+00
2.459999999999999964e+00,5.000000000000000000e+00
2.464999999999999858e+00,5.000000000000000000e+00
2.470000000000000195e+00,5.000000000000000000e+00
2.475000000000000089e+00,5.000000000000000000e+00
2.479999999999999982e+00,5.000000000000000000e+00
2.484999999999999876e+00,5.000000000000000000e+00
2.490000000000000213e+00,5.000000000000000000e+00
2.495000000000000107e+00,5.000000000000000000e+00
2.500000000000000000e+00,5.000000000000000000e+00
2.504999999999999893e+00,5.000000000000000000e+00
2.509999999999999787e+00,5.000000000000000000e+00
2.515000000000000124e+00,5.000000000000000000e+00
2.520000000000000018e+00,5.000000000000000000e+00
2.524999999999999911e+00,5.000000000000000000e+00
2.529999999999999805e+00,5.000000000000000000e+00
2.535000000000000142e+00,5.000000000000000000e+00
2.540000000000000036e+00,6.000000000000000000e+00
2.544999999999999929e+00,6.000000000000000000e+00
2.549999999999999822e+00,6.000000000000000000e+00
2.555000000000000160e+00,6.000000000000000000e+00
2.560000000000000053e+00,6.000000000000000000e+00
2.564999999999999947e+00,6.000000000000000000e+00
2.569999999999999840e+00,6.000000000000000000e+00
2.575000000000000178e+00,6.000000000000000000e+00
2.580000000000000071e+00,6.000000000000000000e+00
2.584999999999999964e+00,6.000000000000000000e+00
2.589999999999999858e+00,6.000000000000000000e+00
2.595000000000000195e+00,6.000000000000000000e+00
2.600000000000000089e+00,6.000000000000000000e+00
2.604999999999999982e+00,6.000000000000000000e+00
2.609999999999999876e+00,6.000000000000000000e+00
2.615000000000000213e+00,6.000000000000000000e+00
2.620000000000000107e+00,6.000000000000000000e+00
2.625000000000000000e+00,6.000000000000000000e+00
2.629999999999999893e+00,6.000000000000000000e+00
2.634999999999999787e+00,6.000000000000000000e+00
2.640000000000000124e+00,6.000000000000000000e+00
2.645000000000000018e+00,6.000000000000000000e+00
2.649999999999999911e+00,6.000000000000000000e+00
2.654999999999999805e+00,6.000000000000000000e+00
2.660000000000000142e+00,6.000000000000000000e+00
2.665000000000000036e+00,6.000000000000000000e+00
2.669999999999999929e+00,6.000000000000000000e+00
2.674999999999999822e+00,6.000000000000000000e+00
2.680000000000000160e+00,6.000000000000000000e+00
2.685000000000000053e+00,6.000000000000000000e+00
2.689999999999999947e+00,6.000000000000000000e+00
2.694999999999999840e+00,6.000000000000000000e+00
2.700000000000000178e+00,6.000000000000000000e+00
2.705000000000000071e+00,6.000000000000000000e+00
2.709999999999999964e+00,6.000000000000000000e+00
2.714999999999999858e+00,6.000000000000000000e+00
2.720000000000000195e+00,6.000000000000000000e+00
2.725000000000000089e+00,6.000000000000000000e+00
2.729999999999999982e+00,6.000000000000000000e+00
2.734999999999999876e+00,6.000000000000000000e+00
2.740000000000000213e+00,7.000000000000000000e+00
2.745000000000000107e+00,7.000000000000000000e+00
2.750000000000000000e+00,7.000000000000000000e+00
2.754999999999999893e+00,7.000000000000000000e+00
2.759999999999999787e+00,7.000000000000000000e+00
2.765000000000000124e+00,7.000000000000000000e+00
2.770000000000000018e+00,7.000000000000000000e+00
2.774999999999999911e+00,7.000000000000000000e+00
2.779999999999999805e+00,7.000000000000000000e+00
2.785000000000000142e+00,7.000000000000000000e+00
2.790000000000000036e+00,7.000000000000000000e+00
2.794999999999999929e+00,7.000000000000000000e+00
2.799999999999999822e+00,7.000000000000000000e+00
2.805000000000000160e+00,7.000000000000000000e+00
2.810000000000000053e+00,7.000000000000000000e+00
2.814999999999999947e+00,7.000000000000000000e+00
2.819999999999999840e+00,7.000000000000000000e+00
2.825000000000000178e+00,7.000000000000000000e+00
2.830000000000000071e+00,7.000000000000000000e+00
2.834999999999999964e+00,7.000000000000000000e+00
2.839999999999999858e+00,7.000000000000000000e+00
2.845000000000000195e+00,7.000000000000000000e+00
2.850000000000000089e+00,7.000000000000000000e+00
2.854999999999999982e+00,7.000000000000000000e+00
2.859999999999999876e+00,7.000000000000000000e+00
2.865000000000000213e+00,7.000000000000000000e+00
2.870000000000000107e+00,7.000000000000000000e+00
2.875000000000000000e+00,7.000000000000000000e+00
2.879999999999999893e+00,7.000000000000000000e+00
2.884999999999999787e+00,7.000000000000000000e+00
2.890000000000000124e+00,7.000000000000000000e+00
2.895000000000000018e+00,7.000000000000000000e+00
2.899999999999999911e+00,7.000000000000000000e+00
2.904999999999999805e+00,7.000000000000000000e+00
2.910000000000000142e+00,7.000000000000000000e+00
2.915000000000000036e+00,7.000000000000000000e+00
2.919999999999999929e+00,7.000000000000000000e+00
2.924999999999999822e+00,7.000000000000000000e+00
2.930000000000000160e+00,7.000000000000000000e+00
2.935000000000000053e+00,7.000000000000000000e+00
2.939999999999999947e+00,7.000000000000000000e+00
2.944999999999999840e+00,7.000000000000000000e+00
2.950000000000000178e+00,7.000000000000000000e+00
2.955000000000000071e+00,7.000000000000000000e+00
2.959999999999999964e+00,7.000000000000000000e+00
2.964999999999999858e+00,7.000000000000000000e+00
2.970000000000000195e+00,7.000000000000000000e+00
2.975000000000000089e+00,7.000000000000000000e+00
2.979999999999999982e+00,7.000000000000000000e+00
2.984999999999999876e+00,7.000000000000000000e+00
2.990000000000000213e+00,7.000000000000000000e+00
2.995000000000000107e+00,7.000000000000000000e+00
3.000000000000000000e+00,7.000000000000000000e+00
3.004999999999999893e+00,7.000000000000000000e+00
3.009999999999999787e+00,7.000000000000000000e+00
3.015000000000000124e+00,7.000000000000000000e+00
3.020000000000000018e+00,7.000000000000000000e+00
3.024999999999999911e+00,7.000000000000000000e+00
3.029999999999999805e+00,7.000000000000000000e+00
3.035000000000000142e+00,7.000000000000000000e+00
3.040000000000000036e+00,7.000000000000000000e+00
3.044999999999999929e+00,7.000000000000000000e+00
3.049999999999999822e+00,7.000000000000000000e+00
3.055000000000000160e+00,7.000000000000000000e+00
3.060000000000000053e+00,7.000000000000000000e+00
3.064999999999999947e+00,7.000000000000000000e+00
3.069999999999999840e+00,7.000000000000000000e+00
3.075000000000000178e+00,7.000000000000000000e+00
3.080000000000000071e+00,7.000000000000000000e+00
3.084999999999999964e+00,7.000000000000000000e+00
3.089999999999999858e+00,7.000000000000000000e+00
3.095000000000000195e+00,7.000000000000000000e+00
3.100000000000000089e+00,7.000000000000000000e+00
3.104999999999999982e+00,7.000000000000000000e+00
3.109999999999999876e+00,7.000000000000000000e+00
3.115000000000000213e+00,7.000000000000000000e+00
3.120000000000000107e+00,7.000000000000000000e+00
3.125000000000000000e+00,7.000000000000000000e+00
3.129999999999999893e+00,7.000000000000000000e+00
3.134999999999999787e+00,7.000000000000000000e+00
3.140000000000000124e+00,7.000000000000000000e+00
3.145000000000000018e+00,7.000000000000000000e+00
3.149999999999999911e+00,7.000000000000000000e+00
3.154999999999999805e+00,7.000000000000000000e+00
3.160000000000000142e+00,7.000000000000000000e+00
3.165000000000000036e+00,7.000000000000000000e+00
3.169999999999999929e+00,7.000000000000000000e+00
3.174999999999999822e+00,7.000000000000000000e+00
3.180000000000000160e+00,7.000000000000000000e+00
3.185000000000000053e+00,7.000000000000000000e+00
3.189999999999999947e+00,7.000000000000000000e+00
3.194999999999999840e+00,7.000000000000000000e+00
3.200000000000000178e+00,7.000000000000000000e+00
3.205000000000000071e+00,7.000000000000000000e+00
3.209999999999999964e+00,7.000000000000000000e+00
3.214999999999999858e+00,7.000000000000000000e+00
3.220000000000000195e+00,7.000000000000000000e+00
3.225000000000000089e+00,7.000000000000000000e+00
3.229999999999999982e+00,7.000000000000000000e+00
3.234999999999999876e+00,7.000000000000000000e+00
3.240000000000000213e+00,7.000000000000000000e+00
3.245000000000000107e+00,7.000000000000000000e+00
3.250000000000000000e+00,7.000000000000000000e+00
3.254999999999999893e+00,7.000000000000000000e+00
3.259999999999999787e+00,7.000000000000000000e+00
3.265000000000000124e+00,7.000000000000000000e+00
3.270000000000000018e+00,7.000000000000000000e+00
3.274999999999999911e+00,7.000000000000000000e+00
3.279999999999999805e+00,7.000000000000000000e+00
3.285000000000000142e+00,7.000000000000000000e+00
3.290000000000000036e+00,7.000000000000000000e+00
3.294999999999999929e+00,7.000000000000000000e+00
3.299999999999999822e+00,7.000000000000000000e+00
3.305000000000000160e+00,7.000000000000000000e+00
3.310000000000000053e+00,7.000000000000000000e+00
3.314999999999999947e+00,7.000000000000000000e+00
3.319999999999999840e+00,7.000000000000000000e+00
3.325000000000000178e+00,7.000000000000000000e+00
3.330000000000000071e+00,7.000000000000000000e+00
3.334999999999999964e+00,7.000000000000000000e+00
3.339999999999999858e+00,7.000000000000000000e+00
3.345000000000000195e+00,7.000000000000000000e+00
3.350000000000000089e+00,7.000000000000000000e+00
3.354999999999999982e+00,7.000000000000000000e+00
3.359999999999999876e+00,7.000000000000000000e+00
3.365000000000000213e+00,7.000000000000000000e+00
3.370000000000000107e+00,7.000000000000000000e+00
3.375000000000000000e+00,7.000000000000000000e+00
3.379999999999999893e+00,7.000000000000000000e+00
3.384999999999999787e+00,7.000000000000000000e+00
3.390000000000000124e+00,7.000000000000000000e+00
3.395000000000000018e+00,7.000000000000000000e+00
3.399999999999999911e+00,7.000000000000000000e+00
3.404999999999999805e+00,7.000000000000000000e+00
3.410000000000000142e+00,7.000000000000000000e+00
3.415000000000000036e+00,7.000000000000000000e+00
3.419999999999999929e+00,7.000000000000000000e+00
3.424999999999999822e+00,7.000000000000000000e+00
3.430000000000000160e+00,7.000000000000000000e+00
3.435000000000000053e+00,7.000000000000000000e+00
3.439999999999999947e+00,7.000000000000000000e+00
3.444999999999999840e+00,7.000000000000000000e+00
3.450000000000000178e+00,7.000000000000000000e+00
3.455000000000000071e+00,7.000000000000000000e+00
3.459999999999999964e+00,7.000000000000000000e+00
3.464999999999999858e+00,7.000000000000000000e+00
3.470000000000000195e+00,7.000000000000000000e+00
3.475000000000000089e+00,7.000000000000000000e+00
3.479999999999999982e+00,7.000000000000000000e+00
3.484999999999999876e+00,7.000000000000000000e+00
3.490000000000000213e+00,7.000000000000000000e+00
3.495000000000000107e+00,7.000000000000000000e+00
3.500000000000000000e+00,7.000000000000000000e+00
3.504999999999999893e+00,7.000000000000000000e+00
3.509999999999999787e+00,7.000000000000000000e+00
3.515000000000000124e+00,7.000000000000000000e+00
3.520000000000000018e+00,7.000000000000000000e+00
3.524999999999999911e+00,7.000000000000000000e+00
3.529999999999999805e+00,7.000000000000000000e+00
3.535000000000000142e+00,7.000000000000000000e+00
3.540000000000000036e+00,7.000000000000000000e+00
3.544999999999999929e+00,7.000000000000000000e+00
3.549999999999999822e+00,7.000000000000000000e+00
3.555000000000000160e+00,7.000000000000000000e+00
3.560000000000000053e+00,7.000000000000000000e+00
3.564999999999999947e+00,7.000000000000000000e+00
3.569999999999999840e+00,7.000000000000000000e+00
3.575000000000000178e+00,7.000000000000000000e+00
3.580000000000000071e+00,7.000000000000000000e+00
3.584999999999999964e+00,7.000000000000000000e+00
3.589999999999999858e+00,7.000000000000000000e+00
3.595000000000000195e+00,7.000000000000000000e+00
3.600000000000000089e+00,7.000000000000000000e+00
3.604999999999999982e+00,7.000000000000000000e+00
3.609999999999999876e+00,7.000000000000000000e+00
3.615000000000000213e+00,7.000000000000000000e+00
3.620000000000000107e+00,7.000000000000000000e+00
3.625000000000000000e+00,7.000000000000000000e+00
3.629999999999999893e+00,7.000000000000000000e+00
3.634999999999999787e+00,7.000000000000000000e+00
3.640000000000000124e+00,7.000000000000000000e+00
3.645000000000000018e+00,7.000000000000000000e+00
3.649999999999999911e+00,7.000000000000000000e+00
3.654999999999999805e+00,7.000000000000000000e+00
3.660000000000000142e+00,7.000000000000000000e+00
3.665000000000000036e+00,7.000000000000000000e+00
3.669999999999999929e+00,7.000000000000000000e+00
3.674999999999999822e+00,7.000000000000000000e+00
3.680000000000000160e+00,7.000000000000000000e+00
3.685000000000000053e+00,7.000000000000000000e+00
3.689999999999999947e+00,7.000000000000000000e+00
3.694999999999999840e+00,7.000000000000000000e+00
3.700000000000000178e+00,7.000000000000000000e+00
3.705000000000000071e+00,7.000000000000000000e+00
3.709999999999999964e+00,7.000000000000000000e+00
3.714999999999999858e+00,7.000000000000000000e+00
3.720000000000000195e+00,7.000000000000000000e+00
3.725000000000000089e+00,7.000000000000000000e+00
3.729999999999999982e+00,7.000000000000000000e+00
3.734999999999999876e+00,7.000000000000000000e+00
3.740000000000000213e+00,7.000000000000000000e+00
3.745000000000000107e+00,7.000000000000000000e+00
3.750000000000000000e+00,7.000000000000000000e+00
3.754999999999999893e+00,7.000000000000000000e+00
3.759999999999999787e+00,7.000000000000000000e+00
3.765000000000000124e+00,7.000000000000000000e+00
3.770000000000000018e+00,7.000000000000000000e+00
3.774999999999999911e+00,7.000000000000000000e+00
3.779999999999999805e+00,7.000000000000000000e+00
3.785000000000000142e+00,7.000000000000000000e+00
3.790000000000000036e+00,7.000000000000000000e+00
3.794999999999999929e+00,7.000000000000000000e+00
3.799999999999999822e+00,7.000000000000000000e+00
3.805000000000000160e+00,7.000000000000000000e+00
3.810000000000000053e+00,7.000000000000000000e+00
3.814999999999999947e+00,7.000000000000000000e+00
3.819999999999999840e+00,7.000000000000000000e+00
3.825000000000000178e+00,7.000000000000000000e+00
3.830000000000000071e+00,7.000000000000000000e+00
3.834999999999999964e+00,7.000000000000000000e+00
3.839999999999999858e+00,7.000000000000000000e+00
3.845000000000000195e+00,7.000000000000000000e+00
3.850000000000000089e+00,7.000000000000000000e+00
3.854999999999999982e+00,7.000000000000000000e+00
3.859999999999999876e+00,7.000000000000000000e+00
3.865000000000000213e+00,7.000000000000000000e+00
3.870000000000000107e+00,7.000000000000000000e+00
3.875000000000000000e+00,7.000000000000000000e+00
3.879999999999999893e+00,7.000000000000000000e+00
3.884999999999999787e+00,8.000000000000000000e+00
3.890000000000000124e+00,8.000000000000000000e+00
3.895000000000000018e+00,8.000000000000000000e+00
3.899999999999999911e+00,8.000000000000000000e+00
3.904999999999999805e+00,8.000000000000000000e+00
3.910000000000000142e+00,8.000000000000000000e+00
3.915000000000000036e+00,8.000000000000000000e+00
3.919999999999999929e+00,8.000000000000000000e+00
3.924999999999999822e+00,8.000000000000000000e+00
3.930000000000000160e+00,8.000000000000000000e+00
3.935000000000000053e+00,8.000000000000000000e+00
3.939999999999999947e+00,8.000000000000000000e+00
3.944999999999999840e+00,8.000000000000000000e+00
3.950000000000000178e+00,8.000000000000000000e+00
3.955000000000000071e+00,8.000000000000000000e+00
3.959999999999999964e+00,8.000000000000000000e+00
3.964999999999999858e+00,8.000000000000000000e+00
3.970000000000000195e+00,8.000000000000000000e+00
3.975000000000000089e+00,8.000000000000000000e+00
3.979999999999999982e+00,8.000000000000000000e+00
3.984999999999999876e+00,8.000000000000000000e+00
3.990000000000000213e+00,8.000000000000000000e+00
3.995000000000000107e+00,8.000000000000000000e+00
4.000000000000000000e+00,8.000000000000000000e+00
4.004999999999999893e+00,8.000000000000000000e+00
4.009999999999999787e+00,8.000000000000000000e+00
4.014999999999999680e+00,8.000000000000000000e+00
4.019999999999999574e+00,8.000000000000000000e+00
4.025000000000000355e+00,8.000000000000000000e+00
4.030000000000000249e+00,8.000000000000000000e+00
4.035000000000000142e+00,8.000000000000000000e+00
4.040000000000000036e+00,8.000000000000000000e+00
4.044999999999999929e+00,8.000000000000000000e+00
4.049999999999999822e+00,8.000000000000000000e+00
4.054999999999999716e+00,8.000000000000000000e+00
4.059999999999999609e+00,8.000000000000000000e+00
4.065000000000000391e+00,8.000000000000000000e+00
4.070000000000000284e+00,8.000000000000000000e+00
4.075000000000000178e+00,8.000000000000000000e+00
4.080000000000000071e+00,8.000000000000000000e+00
4.084999999999999964e+00,8.000000000000000000e+00
4.089999999999999858e+00,8.000000000000000000e+00
4.094999999999999751e+00,8.000000000000000000e+00
4.099999999999999645e+00,8.000000000000000000e+00
4.105000000000000426e+00,8.000000000000000000e+00
4.110000000000000320e+00,8.000000000000000000e+00
4.115000000000000213e+00,8.000000000000000000e+00
4.120000000000000107e+00,8.000000000000000000e+00
4.125000000000000000e+00,8.000000000000000000e+00
4.129999999999999893e+00,8.000000000000000000e+00
4.134999999999999787e+00,8.000000000000000000e+00
4.139999999999999680e+00,8.000000000000000000e+00
4.144999999999999574e+00,8.000000000000000000e+00
4.150000000000000355e+00,8.000000000000000000e+00
4.155000000000000249e+00,8.000000000000000000e+00
4.160000000000000142e+00,8.000000000000000000e+00
4.165000000000000036e+00,8.000000000000000000e+00
4.169999999999999929e+00,8.000000000000000000e+00
4.174999999999999822e+00,8.000000000000000000e+00
4.179999999999999716e+00,8.000000000000000000e+00
4.184999999999999609e+00,8.000000000000000000e+00
4.190000000000000391e+00,8.000000000000000000e+00
4.195000000000000284e+00,8.000000000000000000e+00
4.200000000000000178e+00,8.000000000000000000e+00
4.205000000000000071e+00,8.000000000000000000e+00
4.209999999999999964e+00,8.000000000000000000e+00
4.214999999999999858e+00,8.000000000000000000e+00
4.219999999999999751e+00,8.000000000000000000e+00
4.224999999999999645e+00,8.000000000000000000e+00
4.230000000000000426e+00,8.000000000000000000e+00
4.235000000000000320e+00,8.000000000000000000e+00
4.240000000000000213e+00,8.000000000000000000e+00
4.245000000000000107e+00,8.000000000000000000e+00
4.250000000000000000e+00,8.000000000000000000e+00
4.254999999999999893e+00,8.000000000000000000e+00
4.259999999999999787e+00,8.000000000000000000e+00
4.264999999999999680e+00,8.000000000000000000e+00
4.269999999999999574e+00,8.000000000000000000e+00
4.275000000000000355e+00,8.000000000000000000e+00
4.280000000000000249e+00,8.000000000000000000e+00
4.285000000000000142e+00,8.000000000000000000e+00
4.290000000000000036e+00,8.000000000000000000e+00
4.294999999999999929e+00,8.000000000000000000e+00
4.299999999999999822e+00,8.000000000000000000e+00
4.304999999999999716e+00,8.000000000000000000e+00
4.309999999999999609e+00,8.000000000000000000e+00
4.315000000000000391e+00,8.000000000000000000e+00
4.320000000000000284e+00,8.000000000000000000e+00
4.325000000000000178e+00,8.000000000000000000e+00
4.330000000000000071e+00,8.000000000000000000e+00
4.334999999999999964e+00,8.000000000000000000e+00
4.339999999999999858e+00,8.000000000000000000e+00
4.344999999999999751e+00,8.000000000000000000e+00
4.349999999999999645e+00,8.000000000000000000e+00
4.355000000000000426e+00,8.000000000000000000e+00
4.360000000000000320e+00,8.000000000000000000e+00
4.365000000000000213e+00,8.000000000000000000e+00
4.370000000000000107e+00,8.000000000000000000e+00
4.375000000000000000e+00,8.000000000000000000e+00
4.379999999999999893e+00,8.000000000000000000e+00
4.384999999999999787e+00,8.000000000000000000e+00
4.389999999999999680e+00,8.000000000000000000e+00
4.394999999999999574e+00,8.000000000000000000e+00
4.400000000000000355e+00,8.000000000000000000e+00
4.405000000000000249e+00,8.000000000000000000e+00
4.410000000000000142e+00,8.000000000000000000e+00
4.415000000000000036e+00,8.000000000000000000e+00
4.419999999999999929e+00,8.000000000000000000e+00
4.424999999999999822e+00,8.000000000000000000e+00
4.429999999999999716e+00,8.000000000000000000e+00
4.434999999999999609e+00,8.000000000000000000e+00
4.440000000000000391e+00,8.000000000000000000e+00
4.445000000000000284e+00,8.000000000000000000e+00
4.450000000000000178e+00,8.000000000000000000e+00
4.455000000000000071e+00,8.000000000000000000e+00
4.459999999999999964e+00,8.000000000000000000e+00
4.464999999999999858e+00,8.000000000000000000e+00
4.469999999999999751e+00,8.000000000000000000e+00
4.474999999999999645e+00,8.000000000000000000e+00
4.480000000000000426e+00,8.000000000000000000e+00
4.485000000000000320e+00,8.000000000000000000e+00
4.490000000000000213e+00,8.000000000000000000e+00
4.495000000000000107e+00,8.000000000000000000e+00
4.500000000000000000e+00,8.000000000000000000e+00
4.504999999999999893e+00,8.000000000000000000e+00
4.509999999999999787e+00,8.000000000000000000e+00
4.514999999999999680e+00,8.000000000000000000e+00
4.519999999999999574e+00,8.000000000000000000e+00
4.525000000000000355e+00,8.000000000000000000e+00
4.530000000000000249e+00,9.000000000000000000e+00
4.535000000000000142e+00,9.000000000000000000e+00
4.540000000000000036e+00,9.000000000000000000e+00
4.544999999999999929e+00,9.000000000000000000e+00
4.549999999999999822e+00,9.000000000000000000e+00
4.554999999999999716e+00,9.000000000000000000e+00
4.559999999999999609e+00,9.000000000000000000e+00
4.565000000000000391e+00,9.000000000000000000e+00
4.570000000000000284e+00,9.000000000000000000e+00
4.575000000000000178e+00,9.000000000000000000e+00
4.580000000000000071e+00,9.000000000000000000e+00
4.584999999999999964e+00,9.000000000000000000e+00
4.589999999999999858e+00,9.000000000000000000e+00
4.594999999999999751e+00,9.000000000000000000e+00
4.599999999999999645e+00,9.000000000000000000e+00
4.605000000000000426e+00,9.000000000000000000e+00
4.610000000000000320e+00,9.000000000000000000e+00
4.615000000000000213e+00,9.000000000000000000e+00
4.620000000000000107e+00,9.000000000000000000e+00
4.625000000000000000e+00,9.000000000000000000e+00
4.629999999999999893e+00,9.000000000000000000e+00
4.634999999999999787e+00,9.000000000000000000e+00
4.639999999999999680e+00,9.000000000000000000e+00
4.644999999999999574e+00,9.000000000000000000e+00
4.650000000000000355e+00,9.000000000000000000e+00
4.655000000000000249e+00,9.000000000000000000e+00
4.660000000000000142e+00,9.000000000000000000e+00
4.665000000000000036e+00,9.000000000000000000e+00
4.669999999999999929e+00,9.000000000000000000e+00
4.674999999999999822e+00,9.000000000000000000e+00
4.679999999999999716e+00,9.000000000000000000e+00
4.684999999999999609e+00,9.000000000000000000e+00
4.690000000000000391e+00,9.000000000000000000e+00
4.695000000000000284e+00,9.000000000000000000e+00
4.700000000000000178e+00,9.000000000000000000e+00
4.705000000000000071e+00,9.000000000000000000e+00
4.709999999999999964e+00,9.000000000000000000e+00
4.714999999999999858e+00,9.000000000000000000e+00
4.719999999999999751e+00,9.000000000000000000e+00
4.724999999999999645e+00,9.000000000000000000e+00
4.730000000000000426e+00,9.000000000000000000e+00
4.735000000000000320e+00,9.000000000000000000e+00
4.740000000000000213e+00,9.000000000000000000e+00
4.745000000000000107e+00,9.000000000000000000e+00
4.750000000000000000e+00,9.000000000000000000e+00
4.754999999999999893e+00,9.000000000000000000e+00
4.759999999999999787e+00,9.000000000000000000e+00
4.764999999999999680e+00,9.000000000000000000e+00
4.769999999999999574e+00,9.000000000000000000e+00
4.775000000000000355e+00,9.000000000000000000e+00
4.780000000000000249e+00,9.000000000000000000e+00
4.785000000000000142e+00,9.000000000000000000e+00
4.790000000000000036e+00,9.000000000000000000e+00
4.794999999999999929e+00,9.000000000000000000e+00
4.799999999999999822e+00,9.000000000000000000e+00
4.804999999999999716e+00,9.000000000000000000e+00
4.809999999999999609e+00,9.000000000000000000e+00
4.815000000000000391e+00,9.000000000000000000e+00
4.820000000000000284e+00,9.000000000000000000e+00
4.825000000000000178e+00,9.000000000000000000e+00
4.830000000000000071e+00,9.000000000000000000e+00
4.834999999999999964e+00,9.000000000000000000e+00
4.839999999999999858e+00,9.000000000000000000e+00
4.844999999999999751e+00,9.000000000000000000e+00
4.849999999999999645e+00,9.000000000000000000e+00
4.855000000000000426e+00,9.000000000000000000e+00
4.860000000000000320e+00,9.000000000000000000e+00
4.865000000000000213e+00,9.000000000000000000e+00
4.870000000000000107e+00,9.000000000000000000e+00
4.875000000000000000e+00,9.000000000000000000e+00
4.879999999999999893e+00,9.000000000000000000e+00
4.884999999999999787e+00,9.000000000000000000e+00
4.889999999999999680e+00,9.000000000000000000e+00
4.894999999999999574e+00,9.000000000000000000e+00
4.900000000000000355e+00,9.000000000000000000e+00
4.905000000000000249e+00,9.000000000000000000e+00
4.910000000000000142e+00,9.000000000000000000e+00
4.915000000000000036e+00,9.000000000000000000e+00
4.919999999999999929e+00,9.000000000000000000e+00
4.924999999999999822e+00,9.000000000000000000e+00
4.929999999999999716e+00,9.000000000000000000e+00
4.934999999999999609e+00,9.000000000000000000e+00
4.940000000000000391e+00,9.000000000000000000e+00
4.945000000000000284e+00,9.000000000000000000e+00
4.950000000000000178e+00,9.000000000000000000e+00
4.955000000000000071e+00,9.000000000000000000e+00
4.959999999999999964e+00,9.000000000000000000e+00
4.964999999999999858e+00,9.000000000000000000e+00
4.969999999999999751e+00,9.000000000000000000e+00
4.974999999999999645e+00,9.000000000000000000e+00
4.980000000000000426e+00,9.000000000000000000e+00
4.985000000000000320e+00,9.000000000000000000e+00
4.990000000000000213e+00,9.000000000000000000e+00
4.995000000000000107e+00,9.000000000000000000e+00
5.000000000000000000e+00,9.000000000000000000e+00
5.004999999999999893e+00,9.000000000000000000e+00
5.009999999999999787e+00,9.000000000000000000e+00
5.014999999999999680e+00,9.000000000000000000e+00
5.019999999999999574e+00,9.000000000000000000e+00
5.025000000000000355e+00,9.000000000000000000e+00
5.030000000000000249e+00,9.000000000000000000e+00
5.035000000000000142e+00,9.000000000000000000e+00
5.040000000000000036e+00,9.000000000000000000e+00
5.044999999999999929e+00,9.000000000000000000e+00
5.049999999999999822e+00,9.000000000000000000e+00
5.054999999999999716e+00,9.000000000000000000e+00
5.059999999999999609e+00,9.000000000000000000e+00
5.065000000000000391e+00,9.000000000000000000e+00
5.070000000000000284e+00,9.000000000000000000e+00
5.075000000000000178e+00,9.000000000000000000e+00
5.080000000000000071e+00,9.000000000000000000e+00
5.084999999999999964e+00,9.000000000000000000e+00
5.089999999999999858e+00,9.000000000000000000e+00
5.094999999999999751e+00,9.000000000000000000e+00
5.099999999999999645e+00,9.000000000000000000e+00
5.105000000000000426e+00,9.000000000000000000e+00
5.110000000000000320e+00,9.000000000000000000e+00
5.115000000000000213e+00,9.000000000000000000e+00
5.120000000000000107e+00,9.000000000000000000e+00
5.125000000000000000e+00,9.000000000000000000e+00
5.129999999999999893e+00,9.000000000000000000e+00
5.134999999999999787e+00,9.000000000000000000e+00
5.139999999999999680e+00,9.000000000000000000e+00
5.144999999999999574e+00,9.000000000000000000e+00
5.150000000000000355e+00,9.000000000000000000e+00
5.155000000000000249e+00,9.000000000000000000e+00
5.160000000000000142e+00,9.000000000000000000e+00
5.165000000000000036e+00,9.000000000000000000e+00
5.169999999999999929e+00,9.000000000000000000e+00
5.174999999999999822e+00,9.000000000000000000e+00
5.179999999999999716e+00,9.000000000000000000e+00
5.184999999999999609e+00,9.000000000000000000e+00
5.190000000000000391e+00,9.000000000000000000e+00
5.195000000000000284e+00,9.000000000000000000e+00
5.200000000000000178e+00,9.000000000000000000e+00
5.205000000000000071e+00,9.000000000000000000e+00
5.209999999999999964e+00,9.000000000000000000e+00
5.214999999999999858e+00,9.000000000000000000e+00
5.219999999999999751e+00,1.000000000000000000e+01
5.224999999999999645e+00,1.000000000000000000e+01
5.230000000000000426e+00,1.000000000000000000e+01
5.235000000000000320e+00,1.000000000000000000e+01
5.240000000000000213e+00,1.100000000000000000e+01
5.245000000000000107e+00,1.100000000000000000e+01
5.250000000000000000e+00,1.100000000000000000e+01
5.254999999999999893e+00,1.100000000000000000e+01
5.259999999999999787e+00,1.100000000000000000e+01
5.264999999999999680e+00,1.100000000000000000e+01
5.269999999999999574e+00,1.100000000000000000e+01
5.275000000000000355e+00,1.100000000000000000e+01
5.280000000000000249e+00,1.100000000000000000e+01
5.285000000000000142e+00,1.100000000000000000e+01
5.290000000000000036e+00,1.100000000000000000e+01
5.294999999999999929e+00,1.100000000000000000e+01
5.299999999999999822e+00,1.100000000000000000e+01
5.304999999999999716e+00,1.100000000000000000e+01
5.309999999999999609e+00,1.100000000000000000e+01
5.315000000000000391e+00,1.100000000000000000e+01
5.320000000000000284e+00,1.100000000000000000e+01
5.325000000000000178e+00,1.100000000000000000e+01
5.330000000000000071e+00,1.100000000000000000e+01
5.334999999999999964e+00,1.200000000000000000e+01
5.339999999999999858e+00,1.200000000000000000e+01
5.344999999999999751e+00,1.200000000000000000e+01
5.349999999999999645e+00,1.200000000000000000e+01
5.355000000000000426e+00,1.200000000000000000e+01
5.360000000000000320e+00,1.200000000000000000e+01
5.365000000000000213e+00,1.200000000000000000e+01
5.370000000000000107e+00,1.200000000000000000e+01
5.375000000000000000e+00,1.200000000000000000e+01
5.379999999999999893e+00,1.200000000000000000e+01
5.384999999999999787e+00,1.200000000000000000e+01
5.389999999999999680e+00,1.200000000000000000e+01
5.394999999999999574e+00,1.200000000000000000e+01
5.400000000000000355e+00,1.300000000000000000e+01
5.405000000000000249e+00,1.300000000000000000e+01
5.410000000000000142e+00,1.300000000000000000e+01
5.415000000000000036e+00,1.300000000000000000e+01
5.419999999999999929e+00,1.300000000000000000e+01
5.424999999999999822e+00,1.300000000000000000e+01
5.429999999999999716e+00,1.300000000000000000e+01
5.434999999999999609e+00,1.400000000000000000e+01
5.440000000000000391e+00,1.400000000000000000e+01
5.445000000000000284e+00,1.400000000000000000e+01
5.450000000000000178e+00,1.400000000000000000e+01
5.455000000000000071e+00,1.400000000000000000e+01
5.459999999999999964e+00,1.400000000000000000e+01
5.464999999999999858e+00,1.400000000000000000e+01
5.469999999999999751e+00,1.400000000000000000e+01
5.474999999999999645e+00,1.400000000000000000e+01
5.480000000000000426e+00,1.400000000000000000e+01
5.485000000000000320e+00,1.500000000000000000e+01
5.490000000000000213e+00,1.500000000000000000e+01
5.495000000000000107e+00,1.500000000000000000e+01
5.500000000000000000e+00,1.500000000000000000e+01
5.504999999999999893e+00,1.500000000000000000e+01
5.509999999999999787e+00,1.500000000000000000e+01
5.514999999999999680e+00,1.500000000000000000e+01
5.519999999999999574e+00,1.500000000000000000e+01
5.525000000000000355e+00,1.500000000000000000e+01
5.530000000000000249e+00,1.500000000000000000e+01
5.535000000000000142e+00,1.500000000000000000e+01
5.540000000000000036e+00,1.500000000000000000e+01
5.544999999999999929e+00,1.500000000000000000e+01
5.549999999999999822e+00,1.500000000000000000e+01
5.554999999999999716e+00,1.500000000000000000e+01
5.559999999999999609e+00,1.500000000000000000e+01
5.565000000000000391e+00,1.500000000000000000e+01
5.570000000000000284e+00,1.500000000000000000e+01
5.575000000000000178e+00,1.500000000000000000e+01
5.580000000000000071e+00,1.500000000000000000e+01
5.584999999999999964e+00,1.500000000000000000e+01
5.589999999999999858e+00,1.500000000000000000e+01
5.594999999999999751e+00,1.500000000000000000e+01
5.599999999999999645e+00,1.500000000000000000e+01
5.605000000000000426e+00,1.500000000000000000e+01
5.610000000000000320e+00,1.500000000000000000e+01
5.615000000000000213e+00,1.500000000000000000e+01
5.620000000000000107e+00,1.500000000000000000e+01
5.625000000000000000e+00,1.500000000000000000e+01
5.629999999999999893e+00,1.500000000000000000e+01
5.634999999999999787e+00,1.600000000000000000e+01
5.639999999999999680e+00,1.600000000000000000e+01
5.644999999999999574e+00,1.600000000000000000e+01
5.650000000000000355e+00,1.600000000000000000e+01
5.655000000000000249e+00,1.600000000000000000e+01
5.660000000000000142e+00,1.600000000000000000e+01
5.665000000000000036e+00,1.700000000000000000e+01
5.669999999999999929e+00,1.700000000000000000e+01
5.674999999999999822e+00,1.700000000000000000e+01
5.679999999999999716e+00,1.700000000000000000e+01
5.684999999999999609e+00,1.700000000000000000e+01
5.690000000000000391e+00,1.700000000000000000e+01
5.695000000000000284e+00,1.700000000000000000e+01
5.700000000000000178e+00,1.700000000000000000e+01
5.705000000000000071e+00,1.700000000000000000e+01
5.709999999999999964e+00,1.700000000000000000e+01
5.714999999999999858e+00,1.700000000000000000e+01
5.719999999999999751e+00,1.700000000000000000e+01
5.724999999999999645e+00,1.700000000000000000e+01
5.730000000000000426e+00,1.700000000000000000e+01
5.735000000000000320e+00,1.700000000000000000e+01
5.740000000000000213e+00,1.700000000000000000e+01
5.745000000000000107e+00,1.700000000000000000e+01
5.750000000000000000e+00,1.700000000000000000e+01
5.754999999999999893e+00,1.700000000000000000e+01
5.759999999999999787e+00,1.700000000000000000e+01
5.764999999999999680e+00,1.700000000000000000e+01
5.769999999999999574e+00,1.700000000000000000e+01
5.775000000000000355e+00,1.700000000000000000e+01
5.780000000000000249e+00,1.700000000000000000e+01
5.785000000000000142e+00,1.700000000000000000e+01
5.790000000000000036e+00,1.700000000000000000e+01
5.794999999999999929e+00,1.700000000000000000e+01
5.799999999999999822e+00,1.700000000000000000e+01
5.804999999999999716e+00,1.700000000000000000e+01
5.809999999999999609e+00,1.700000000000000000e+01
5.815000000000000391e+00,1.700000000000000000e+01
5.820000000000000284e+00,1.700000000000000000e+01
5.825000000000000178e+00,1.700000000000000000e+01
5.830000000000000071e+00,1.700000000000000000e+01
5.834999999999999964e+00,1.700000000000000000e+01
5.839999999999999858e+00,1.700000000000000000e+01
5.844999999999999751e+00,1.700000000000000000e+01
5.849999999999999645e+00,1.700000000000000000e+01
5.855000000000000426e+00,1.700000000000000000e+01
5.860000000000000320e+00,1.700000000000000000e+01
5.865000000000000213e+00,1.700000000000000000e+01
5.870000000000000107e+00,1.700000000000000000e+01
5.875000000000000000e+00,1.700000000000000000e+01
5.879999999999999893e+00,1.700000000000000000e+01
5.884999999999999787e+00,1.700000000000000000e+01
5.889999999999999680e+00,1.700000000000000000e+01
5.894999999999999574e+00,1.700000000000000000e+01
5.900000000000000355e+00,1.700000000000000000e+01
5.905000000000000249e+00,1.700000000000000000e+01
5.910000000000000142e+00,1.700000000000000000e+01
5.915000000000000036e+00,1.700000000000000000e+01
5.919999999999999929e+00,1.700000000000000000e+01
5.924999999999999822e+00,1.700000000000000000e+01
5.929999999999999716e+00,1.700000000000000000e+01
5.934999999999999609e+00,1.700000000000000000e+01
5.940000000000000391e+00,1.700000000000000000e+01
5.945000000000000284e+00,1.700000000000000000e+01
5.950000000000000178e+00,1.700000000000000000e+01
5.955000000000000071e+00,1.700000000000000000e+01
5.959999999999999964e+00,1.700000000000000000e+01
5.964999999999999858e+00,1.700000000000000000e+01
5.969999999999999751e+00,1.700000000000000000e+01
5.974999999999999645e+00,1.700000000000000000e+01
5.980000000000000426e+00,1.700000000000000000e+01
5.985000000000000320e+00,1.700000000000000000e+01
5.990000000000000213e+00,1.700000000000000000e+01
5.995000000000000107e+00,1.700000000000000000e+01
6.000000000000000000e+00,1.700000000000000000e+01
6.004999999999999893e+00,1.700000000000000000e+01
6.009999999999999787e+00,1.700000000000000000e+01
6.014999999999999680e+00,1.700000000000000000e+01
6.019999999999999574e+00,1.700000000000000000e+01
6.025000000000000355e+00,1.700000000000000000e+01
6.030000000000000249e+00,1.700000000000000000e+01
6.035000000000000142e+00,1.800000000000000000e+01
6.040000000000000036e+00,1.800000000000000000e+01
6.044999999999999929e+00,1.800000000000000000e+01
6.049999999999999822e+00,1.800000000000000000e+01
6.054999999999999716e+00,1.800000000000000000e+01
6.059999999999999609e+00,1.800000000000000000e+01
6.065000000000000391e+00,1.800000000000000000e+01
6.070000000000000284e+00,1.800000000000000000e+01
6.075000000000000178e+00,1.800000000000000000e+01
6.080000000000000071e+00,1.800000000000000000e+01
6.084999999999999964e+00,1.800000000000000000e+01
6.089999999999999858e+00,1.800000000000000000e+01
6.094999999999999751e+00,1.800000000000000000e+01
6.099999999999999645e+00,1.800000000000000000e+01
6.105000000000000426e+00,1.800000000000000000e+01
6.110000000000000320e+00,1.800000000000000000e+01
6.115000000000000213e+00,1.800000000000000000e+01
6.120000000000000107e+00,1.800000000000000000e+01
6.125000000000000000e+00,1.800000000000000000e+01
6.129999999999999893e+00,1.800000000000000000e+01
6.134999999999999787e+00,1.800000000000000000e+01
6.139999999999999680e+00,1.800000000000000000e+01
6.144999999999999574e+00,1.800000000000000000e+01
6.150000000000000355e+00,1.800000000000000000e+01
6.155000000000000249e+00,1.800000000000000000e+01
6.160000000000000142e+00,1.800000000000000000e+01
6.165000000000000036e+00,1.800000000000000000e+01
6.169999999999999929e+00,1.800000000000000000e+01
6.174999999999999822e+00,1.800000000000000000e+01
6.179999999999999716e+00,1.800000000000000000e+01
6.184999999999999609e+00,1.800000000000000000e+01
6.190000000000000391e+00,1.800000000000000000e+01
6.195000000000000284e+00,1.800000000000000000e+01
6.200000000000000178e+00,1.800000000000000000e+01
6.205000000000000071e+00,1.800000000000000000e+01
6.209999999999999964e+00,1.800000000000000000e+01
6.214999999999999858e+00,1.800000000000000000e+01
6.219999999999999751e+00,1.800000000000000000e+01
6.224999999999999645e+00,1.800000000000000000e+01
6.230000000000000426e+00,1.800000000000000000e+01
6.235000000000000320e+00,1.800000000000000000e+01
6.240000000000000213e+00,1.800000000000000000e+01
6.245000000000000107e+00,1.800000000000000000e+01
6.250000000000000000e+00,1.800000000000000000e+01
6.254999999999999893e+00,1.800000000000000000e+01
6.259999999999999787e+00,1.800000000000000000e+01
6.264999999999999680e+00,1.800000000000000000e+01
6.269999999999999574e+00,1.800000000000000000e+01
6.275000000000000355e+00,1.800000000000000000e+01
6.280000000000000249e+00,1.800000000000000000e+01
6.285000000000000142e+00,1.800000000000000000e+01
6.290000000000000036e+00,1.800000000000000000e+01
6.294999999999999929e+00,1.800000000000000000e+01
6.299999999999999822e+00,1.800000000000000000e+01
6.304999999999999716e+00,1.800000000000000000e+01
6.309999999999999609e+00,1.800000000000000000e+01
6.315000000000000391e+00,1.800000000000000000e+01
6.320000000000000284e+00,1.800000000000000000e+01
6.325000000000000178e+00,1.800000000000000000e+01
6.330000000000000071e+00,1.800000000000000000e+01
6.334999999999999964e+00,1.800000000000000000e+01
6.339999999999999858e+00,1.800000000000000000e+01
6.344999999999999751e+00,1.800000000000000000e+01
6.349999999999999645e+00,1.800000000000000000e+01
6.355000000000000426e+00,1.800000000000000000e+01
6.360000000000000320e+00,1.800000000000000000e+01
6.365000000000000213e+00,1.800000000000000000e+01
6.370000000000000107e+00,1.800000000000000000e+01
6.375000000000000000e+00,1.800000000000000000e+01
6.379999999999999893e+00,1.800000000000000000e+01
6.384999999999999787e+00,1.800000000000000000e+01
6.389999999999999680e+00,1.800000000000000000e+01
6.394999999999999574e+00,1.800000000000000000e+01
6.400000000000000355e+00,1.800000000000000000e+01
6.405000000000000249e+00,1.800000000000000000e+01
6.410000000000000142e+00,1.800000000000000000e+01
6.415000000000000036e+00,1.800000000000000000e+01
6.419999999999999929e+00,1.800000000000000000e+01
6.424999999999999822e+00,1.800000000000000000e+01
6.429999999999999716e+00,1.800000000000000000e+01
6.434999999999999609e+00,1.800000000000000000e+01
6.440000000000000391e+00,1.800000000000000000e+01
6.445000000000000284e+00,1.800000000000000000e+01
6.450000000000000178e+00,1.800000000000000000e+01
6.455000000000000071e+00,1.800000000000000000e+01
6.459999999999999964e+00,1.800000000000000000e+01
6.464999999999999858e+00,1.800000000000000000e+01
6.469999999999999751e+00,1.800000000000000000e+01
6.474999999999999645e+00,1.800000000000000000e+01
6.480000000000000426e+00,1.800000000000000000e+01
6.485000000000000320e+00,1.800000000000000000e+01
6.490000000000000213e+00,1.800000000000000000e+01
6.495000000000000107e+00,1.800000000000000000e+01
6.500000000000000000e+00,1.800000000000000000e+01
6.504999999999999893e+00,1.800000000000000000e+01
6.509999999999999787e+00,1.800000000000000000e+01
6.514999999999999680e+00,1.800000000000000000e+01
6.519999999999999574e+00,1.800000000000000000e+01
6.525000000000000355e+00,1.800000000000000000e+01
6.530000000000000249e+00,1.800000000000000000e+01
6.535000000000000142e+00,1.800000000000000000e+01
6.540000000000000036e+00,1.800000000000000000e+01
6.544999999999999929e+00,1.800000000000000000e+01
6.549999999999999822e+00,1.800000000000000000e+01
6.554999999999999716e+00,1.800000000000000000e+01
6.559999999999999609e+00,1.800000000000000000e+01
6.565000000000000391e+00,1.800000000000000000e+01
6.570000000000000284e+00,1.800000000000000000e+01
6.575000000000000178e+00,1.800000000000000000e+01
6.580000000000000071e+00,1.800000000000000000e+01
6.584999999999999964e+00,1.800000000000000000e+01
6.589999999999999858e+00,1.800000000000000000e+01
6.594999999999999751e+00,1.800000000000000000e+01
6.599999999999999645e+00,1.800000000000000000e+01
6.605000000000000426e+00,1.800000000000000000e+01
6.610000000000000320e+00,1.800000000000000000e+01
6.615000000000000213e+00,1.800000000000000000e+01
6.620000000000000107e+00,1.900000000000000000e+01
6.625000000000000000e+00,1.900000000000000000e+01
6.629999999999999893e+00,1.900000000000000000e+01
6.634999999999999787e+00,1.900000000000000000e+01
6.639999999999999680e+00,1.900000000000000000e+01
6.644999999999999574e+00,1.900000000000000000e+01
6.650000000000000355e+00,1.900000000000000000e+01
6.655000000000000249e+00,1.900000000000000000e+01
6.660000000000000142e+00,1.900000000000000000e+01
6.665000000000000036e+00,1.900000000000000000e+01
6.669999999999999929e+00,1.900000000000000000e+01
6.674999999999999822e+00,1.900000000000000000e+01
6.679999999999999716e+00,1.900000000000000000e+01
6.684999999999999609e+00,1.900000000000000000e+01
6.690000000000000391e+00,1.900000000000000000e+01
6.695000000000000284e+00,1.900000000000000000e+01
6.700000000000000178e+00,1.900000000000000000e+01
6.705000000000000071e+00,2.000000000000000000e+01
6.709999999999999964e+00,2.000000000000000000e+01
6.714999999999999858e+00,2.000000000000000000e+01
6.719999999999999751e+00,2.000000000000000000e+01
6.724999999999999645e+00,2.000000000000000000e+01
6.730000000000000426e+00,2.000000000000000000e+01
6.735000000000000320e+00,2.000000000000000000e+01
6.740000000000000213e+00,2.000000000000000000e+01
6.745000000000000107e+00,2.000000000000000000e+01
6.750000000000000000e+00,2.000000000000000000e+01
6.754999999999999893e+00,2.000000000000000000e+01
6.759999999999999787e+00,2.000000000000000000e+01
6.764999999999999680e+00,2.000000000000000000e+01
6.769999999999999574e+00,2.000000000000000000e+01
6.775000000000000355e+00,2.000000000000000000e+01
6.780000000000000249e+00,2.000000000000000000e+01
6.785000000000000142e+00,2.000000000000000000e+01
6.790000000000000036e+00,2.000000000000000000e+01
6.794999999999999929e+00,2.000000000000000000e+01
6.799999999999999822e+00,2.000000000000000000e+01
6.804999999999999716e+00,2.000000000000000000e+01
6.809999999999999609e+00,2.000000000000000000e+01
6.815000000000000391e+00,2.000000000000000000e+01
6.820000000000000284e+00,2.000000000000000000e+01
6.825000000000000178e+00,2.000000000000000000e+01
6.830000000000000071e+00,2.000000000000000000e+01
6.834999999999999964e+00,2.000000000000000000e+01
6.839999999999999858e+00,2.000000000000000000e+01
6.844999999999999751e+00,2.000000000000000000e+01
6.849999999999999645e+00,2.000000000000000000e+01
6.855000000000000426e+00,2.000000000000000000e+01
6.860000000000000320e+00,2.000000000000000000e+01
6.865000000000000213e+00,2.000000000000000000e+01
6.870000000000000107e+00,2.000000000000000000e+01
6.875000000000000000e+00,2.000000000000000000e+01
6.879999999999999893e+00,2.000000000000000000e+01
6.884999999999999787e+00,2.000000000000000000e+01
6.889999999999999680e+00,2.000000000000000000e+01
6.894999999999999574e+00,2.000000000000000000e+01
6.900000000000000355e+00,2.000000000000000000e+01
6.905000000000000249e+00,2.000000000000000000e+01
6.910000000000000142e+00,2.000000000000000000e+01
6.915000000000000036e+00,2.000000000000000000e+01
6.919999999999999929e+00,2.000000000000000000e+01
6.924999999999999822e+00,2.000000000000000000e+01
6.929999999999999716e+00,2.000000000000000000e+01
6.934999999999999609e+00,2.000000000000000000e+01
6.940000000000000391e+00,2.000000000000000000e+01
6.945000000000000284e+00,2.000000000000000000e+01
6.950000000000000178e+00,2.000000000000000000e+01
6.955000000000000071e+00,2.000000000000000000e+01
6.959999999999999964e+00,2.000000000000000000e+01
6.964999999999999858e+00,2.000000000000000000e+01
6.969999999999999751e+00,2.000000000000000000e+01
6.974999999999999645e+00,2.000000000000000000e+01
6.980000000000000426e+00,2.000000000000000000e+01
6.985000000000000320e+00,2.000000000000000000e+01
6.990000000000000213e+00,2.000000000000000000e+01
6.995000000000000107e+00,2.000000000000000000e+01
7.000000000000000000e+00,2.000000000000000000e+01
7.004999999999999893e+00,2.000000000000000000e+01
7.009999999999999787e+00,2.000000000000000000e+01
7.014999999999999680e+00,2.000000000000000000e+01
7.019999999999999574e+00,2.000000000000000000e+01
7.025000000000000355e+00,2.000000000000000000e+01
7.030000000000000249e+00,2.000000000000000000e+01
7.035000000000000142e+00,2.000000000000000000e+01
7.040000000000000036e+00,2.000000000000000000e+01
7.044999999999999929e+00,2.000000000000000000e+01
7.049999999999999822e+00,2.000000000000000000e+01
7.054999999999999716e+00,2.000000000000000000e+01
7.059999999999999609e+00,2.000000000000000000e+01
7.065000000000000391e+00,2.000000000000000000e+01
7.070000000000000284e+00,2.000000000000000000e+01
7.075000000000000178e+00,2.000000000000000000e+01
7.080000000000000071e+00,2.000000000000000000e+01
7.084999999999999964e+00,2.000000000000000000e+01
7.089999999999999858e+00,2.000000000000000000e+01
7.094999999999999751e+00,2.000000000000000000e+01
7.099999999999999645e+00,2.000000000000000000e+01
7.105000000000000426e+00,2.000000000000000000e+01
7.110000000000000320e+00,2.000000000000000000e+01
7.115000000000000213e+00,2.000000000000000000e+01
7.120000000000000107e+00,2.000000000000000000e+01
7.125000000000000000e+00,2.000000000000000000e+01
7.129999999999999893e+00,2.000000000000000000e+01
7.134999999999999787e+00,2.000000000000000000e+01
7.139999999999999680e+00,2.000000000000000000e+01
7.144999999999999574e+00,2.000000000000000000e+01
7.150000000000000355e+00,2.000000000000000000e+01
7.155000000000000249e+00,2.000000000000000000e+01
7.160000000000000142e+00,2.000000000000000000e+01
7.165000000000000036e+00,2.000000000000000000e+01
7.169999999999999929e+00,2.000000000000000000e+01
7.174999999999999822e+00,2.000000000000000000e+01
7.179999999999999716e+00,2.000000000000000000e+01
7.184999999999999609e+00,2.000000000000000000e+01
7.190000000000000391e+00,2.000000000000000000e+01
7.195000000000000284e+00,2.000000000000000000e+01
7.200000000000000178e+00,2.000000000000000000e+01
7.205000000000000071e+00,2.000000000000000000e+01
7.209999999999999964e+00,2.000000000000000000e+01
7.214999999999999858e+00,2.000000000000000000e+01
7.219999999999999751e+00,2.000000000000000000e+01
7.224999999999999645e+00,2.000000000000000000e+01
7.230000000000000426e+00,2.000000000000000000e+01
7.235000000000000320e+00,2.000000000000000000e+01
7.240000000000000213e+00,2.000000000000000000e+01
7.245000000000000107e+00,2.000000000000000000e+01
7.250000000000000000e+00,2.000000000000000000e+01
7.254999999999999893e+00,2.000000000000000000e+01
7.259999999999999787e+00,2.000000000000000000e+01
7.264999999999999680e+00,2.000000000000000000e+01
7.269999999999999574e+00,2.000000000000000000e+01
7.275000000000000355e+00,2.000000000000000000e+01
7.280000000000000249e+00,2.000000000000000000e+01
7.285000000000000142e+00,2.000000000000000000e+01
7.290000000000000036e+00,2.000000000000000000e+01
7.294999999999999929e+00,2.000000000000000000e+01
7.299999999999999822e+00,2.000000000000000000e+01
7.304999999999999716e+00,2.000000000000000000e+01
7.309999999999999609e+00,2.000000000000000000e+01
7.315000000000000391e+00,2.000000000000000000e+01
7.320000000000000284e+00,2.000000000000000000e+01
7.325000000000000178e+00,2.000000000000000000e+01
7.330000000000000071e+00,2.000000000000000000e+01
7.334999999999999964e+00,2.000000000000000000e+01
7.339999999999999858e+00,2.000000000000000000e+01
7.344999999999999751e+00,2.000000000000000000e+01
7.349999999999999645e+00,2.000000000000000000e+01
7.355000000000000426e+00,2.000000000000000000e+01
7.360000000000000320e+00,2.000000000000000000e+01
7.365000000000000213e+00,2.000000000000000000e+01
7.370000000000000107e+00,2.000000000000000000e+01
7.375000000000000000e+00,2.000000000000000000e+01
7.379999999999999893e+00,2.000000000000000000e+01
7.384999999999999787e+00,2.000000000000000000e+01
7.389999999999999680e+00,2.000000000000000000e+01
7.394999999999999574e+00,2.000000000000000000e+01
7.400000000000000355e+00,2.000000000000000000e+01
7.405000000000000249e+00,2.000000000000000000e+01
7.410000000000000142e+00,2.000000000000000000e+01
7.415000000000000036e+00,2.000000000000000000e+01
7.419999999999999929e+00,2.000000000000000000e+01
7.424999999999999822e+00,2.000000000000000000e+01
7.429999999999999716e+00,2.000000000000000000e+01
7.434999999999999609e+00,2.000000000000000000e+01
7.440000000000000391e+00,2.000000000000000000e+01
7.445000000000000284e+00,2.000000000000000000e+01
7.450000000000000178e+00,2.000000000000000000e+01
7.455000000000000071e+00,2.000000000000000000e+01
7.459999999999999964e+00,2.000000000000000000e+01
7.464999999999999858e+00,2.000000000000000000e+01
7.469999999999999751e+00,2.000000000000000000e+01
7.474999999999999645e+00,2.000000000000000000e+01
7.480000000000000426e+00,2.000000000000000000e+01
7.485000000000000320e+00,2.000000000000000000e+01
7.490000000000000213e+00,2.000000000000000000e+01
7.495000000000000107e+00,2.000000000000000000e+01
7.500000000000000000e+00,2.000000000000000000e+01
7.504999999999999893e+00,2.000000000000000000e+01
7.509999999999999787e+00,2.000000000000000000e+01
7.514999999999999680e+00,2.000000000000000000e+01
7.519999999999999574e+00,2.000000000000000000e+01
7.525000000000000355e+00,2.000000000000000000e+01
7.530000000000000249e+00,2.000000000000000000e+01
7.535000000000000142e+00,2.000000000000000000e+01
7.540000000000000036e+00,2.000000000000000000e+01
7.544999999999999929e+00,2.000000000000000000e+01
7.549999999999999822e+00,2.000000000000000000e+01
7.554999999999999716e+00,2.000000000000000000e+01
7.559999999999999609e+00,2.000000000000000000e+01
7.565000000000000391e+00,2.000000000000000000e+01
7.570000000000000284e+00,2.000000000000000000e+01
7.575000000000000178e+00,2.000000000000000000e+01
7.580000000000000071e+00,2.000000000000000000e+01
7.584999999999999964e+00,2.000000000000000000e+01
7.589999999999999858e+00,2.000000000000000000e+01
7.594999999999999751e+00,2.000000000000000000e+01
7.599999999999999645e+00,2.000000000000000000e+01
7.605000000000000426e+00,2.000000000000000000e+01
7.610000000000000320e+00,2.000000000000000000e+01
7.615000000000000213e+00,2.000000000000000000e+01
7.620000000000000107e+00,2.000000000000000000e+01
7.625000000000000000e+00,2.000000000000000000e+01
7.629999999999999893e+00,2.000000000000000000e+01
7.634999999999999787e+00,2.000000000000000000e+01
7.639999999999999680e+00,2.000000000000000000e+01
7.644999999999999574e+00,2.000000000000000000e+01
7.650000000000000355e+00,2.000000000000000000e+01
7.655000000000000249e+00,2.000000000000000000e+01
7.660000000000000142e+00,2.000000000000000000e+01
7.665000000000000036e+00,2.000000000000000000e+01
7.669999999999999929e+00,2.000000000000000000e+01
7.674999999999999822e+00,2.000000000000000000e+01
7.679999999999999716e+00,2.000000000000000000e+01
7.684999999999999609e+00,2.000000000000000000e+01
7.690000000000000391e+00,2.000000000000000000e+01
7.695000000000000284e+00,2.000000000000000000e+01
7.700000000000000178e+00,2.000000000000000000e+01
7.705000000000000071e+00,2.000000000000000000e+01
7.709999999999999964e+00,2.000000000000000000e+01
7.714999999999999858e+00,2.000000000000000000e+01
7.719999999999999751e+00,2.000000000000000000e+01
7.724999999999999645e+00,2.000000000000000000e+01
7.730000000000000426e+00,2.000000000000000000e+01
7.735000000000000320e+00,2.000000000000000000e+01
7.740000000000000213e+00,2.000000000000000000e+01
7.745000000000000107e+00,2.000000000000000000e+01
7.750000000000000000e+00,2.000000000000000000e+01
7.754999999999999893e+00,2.000000000000000000e+01
7.759999999999999787e+00,2.000000000000000000e+01
7.764999999999999680e+00,2.000000000000000000e+01
7.769999999999999574e+00,2.000000000000000000e+01
7.775000000000000355e+00,2.000000000000000000e+01
7.780000000000000249e+00,2.000000000000000000e+01
7.785000000000000142e+00,2.000000000000000000e+01
7.790000000000000036e+00,2.000000000000000000e+01
7.794999999999999929e+00,2.000000000000000000e+01
7.799999999999999822e+00,2.000000000000000000e+01
7.804999999999999716e+00,2.000000000000000000e+01
7.809999999999999609e+00,2.000000000000000000e+01
7.815000000000000391e+00,2.000000000000000000e+01
7.820000000000000284e+00,2.000000000000000000e+01
7.825000000000000178e+00,2.000000000000000000e+01
7.830000000000000071e+00,2.000000000000000000e+01
7.834999999999999964e+00,2.000000000000000000e+01
7.839999999999999858e+00,2.000000000000000000e+01
7.844999999999999751e+00,2.000000000000000000e+01
7.849999999999999645e+00,2.000000000000000000e+01
7.855000000000000426e+00,2.000000000000000000e+01
7.860000000000000320e+00,2.000000000000000000e+01
7.865000000000000213e+00,2.000000000000000000e+01
7.870000000000000107e+00,2.000000000000000000e+01
7.875000000000000000e+00,2.000000000000000000e+01
7.879999999999999893e+00,2.000000000000000000e+01
7.884999999999999787e+00,2.000000000000000000e+01
7.889999999999999680e+00,2.000000000000000000e+01
7.894999999999999574e+00,2.000000000000000000e+01
7.900000000000000355e+00,2.000000000000000000e+01
7.905000000000000249e+00,2.000000000000000000e+01
7.910000000000000142e+00,2.000000000000000000e+01
7.915000000000000036e+00,2.000000000000000000e+01
7.919999999999999929e+00,2.000000000000000000e+01
7.924999999999999822e+00,2.000000000000000000e+01
7.929999999999999716e+00,2.000000000000000000e+01
7.934999999999999609e+00,2.000000000000000000e+01
7.940000000000000391e+00,2.000000000000000000e+01
7.945000000000000284e+00,2.000000000000000000e+01
7.950000000000000178e+00,2.000000000000000000e+01
7.955000000000000071e+00,2.000000000000000000e+01
7.959999999999999964e+00,2.000000000000000000e+01
7.964999999999999858e+00,2.000000000000000000e+01
7.969999999999999751e+00,2.000000000000000000e+01
7.974999999999999645e+00,2.000000000000000000e+01
7.980000000000000426e+00,2.000000000000000000e+01
7.985000000000000320e+00,2.000000000000000000e+01
7.990000000000000213e+00,2.000000000000000000e+01
7.995000000000000107e+00,2.000000000000000000e+01
8.000000000000000000e+00,2.000000000000000000e+01


==> data/cg/large-cs/solving_curve/mssp-cs-3.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,1.000000000000000000e+00
2.765000000000000124e+00,1.000000000000000000e+00
2.770000000000000018e+00,1.000000000000000000e+00
2.774999999999999911e+00,1.000000000000000000e+00
2.779999999999999805e+00,1.000000000000000000e+00
2.785000000000000142e+00,1.000000000000000000e+00
2.790000000000000036e+00,1.000000000000000000e+00
2.794999999999999929e+00,1.000000000000000000e+00
2.799999999999999822e+00,1.000000000000000000e+00
2.805000000000000160e+00,1.000000000000000000e+00
2.810000000000000053e+00,1.000000000000000000e+00
2.814999999999999947e+00,1.000000000000000000e+00
2.819999999999999840e+00,1.000000000000000000e+00
2.825000000000000178e+00,2.000000000000000000e+00
2.830000000000000071e+00,2.000000000000000000e+00
2.834999999999999964e+00,2.000000000000000000e+00
2.839999999999999858e+00,2.000000000000000000e+00
2.845000000000000195e+00,3.000000000000000000e+00
2.850000000000000089e+00,4.000000000000000000e+00
2.854999999999999982e+00,4.000000000000000000e+00
2.859999999999999876e+00,4.000000000000000000e+00
2.865000000000000213e+00,4.000000000000000000e+00
2.870000000000000107e+00,4.000000000000000000e+00
2.875000000000000000e+00,4.000000000000000000e+00
2.879999999999999893e+00,4.000000000000000000e+00
2.884999999999999787e+00,4.000000000000000000e+00
2.890000000000000124e+00,4.000000000000000000e+00
2.895000000000000018e+00,4.000000000000000000e+00
2.899999999999999911e+00,4.000000000000000000e+00
2.904999999999999805e+00,4.000000000000000000e+00
2.910000000000000142e+00,4.000000000000000000e+00
2.915000000000000036e+00,4.000000000000000000e+00
2.919999999999999929e+00,4.000000000000000000e+00
2.924999999999999822e+00,4.000000000000000000e+00
2.930000000000000160e+00,4.000000000000000000e+00
2.935000000000000053e+00,4.000000000000000000e+00
2.939999999999999947e+00,4.000000000000000000e+00
2.944999999999999840e+00,4.000000000000000000e+00
2.950000000000000178e+00,4.000000000000000000e+00
2.955000000000000071e+00,4.000000000000000000e+00
2.959999999999999964e+00,4.000000000000000000e+00
2.964999999999999858e+00,4.000000000000000000e+00
2.970000000000000195e+00,4.000000000000000000e+00
2.975000000000000089e+00,4.000000000000000000e+00
2.979999999999999982e+00,4.000000000000000000e+00
2.984999999999999876e+00,4.000000000000000000e+00
2.990000000000000213e+00,4.000000000000000000e+00
2.995000000000000107e+00,4.000000000000000000e+00
3.000000000000000000e+00,4.000000000000000000e+00
3.004999999999999893e+00,4.000000000000000000e+00
3.009999999999999787e+00,4.000000000000000000e+00
3.015000000000000124e+00,4.000000000000000000e+00
3.020000000000000018e+00,4.000000000000000000e+00
3.024999999999999911e+00,4.000000000000000000e+00
3.029999999999999805e+00,4.000000000000000000e+00
3.035000000000000142e+00,4.000000000000000000e+00
3.040000000000000036e+00,4.000000000000000000e+00
3.044999999999999929e+00,4.000000000000000000e+00
3.049999999999999822e+00,4.000000000000000000e+00
3.055000000000000160e+00,4.000000000000000000e+00
3.060000000000000053e+00,4.000000000000000000e+00
3.064999999999999947e+00,4.000000000000000000e+00
3.069999999999999840e+00,4.000000000000000000e+00
3.075000000000000178e+00,4.000000000000000000e+00
3.080000000000000071e+00,4.000000000000000000e+00
3.084999999999999964e+00,5.000000000000000000e+00
3.089999999999999858e+00,5.000000000000000000e+00
3.095000000000000195e+00,5.000000000000000000e+00
3.100000000000000089e+00,5.000000000000000000e+00
3.104999999999999982e+00,5.000000000000000000e+00
3.109999999999999876e+00,5.000000000000000000e+00
3.115000000000000213e+00,5.000000000000000000e+00
3.120000000000000107e+00,5.000000000000000000e+00
3.125000000000000000e+00,5.000000000000000000e+00
3.129999999999999893e+00,5.000000000000000000e+00
3.134999999999999787e+00,5.000000000000000000e+00
3.140000000000000124e+00,5.000000000000000000e+00
3.145000000000000018e+00,5.000000000000000000e+00
3.149999999999999911e+00,5.000000000000000000e+00
3.154999999999999805e+00,5.000000000000000000e+00
3.160000000000000142e+00,5.000000000000000000e+00
3.165000000000000036e+00,5.000000000000000000e+00
3.169999999999999929e+00,5.000000000000000000e+00
3.174999999999999822e+00,5.000000000000000000e+00
3.180000000000000160e+00,5.000000000000000000e+00
3.185000000000000053e+00,5.000000000000000000e+00
3.189999999999999947e+00,5.000000000000000000e+00
3.194999999999999840e+00,5.000000000000000000e+00
3.200000000000000178e+00,5.000000000000000000e+00
3.205000000000000071e+00,5.000000000000000000e+00
3.209999999999999964e+00,5.000000000000000000e+00
3.214999999999999858e+00,5.000000000000000000e+00
3.220000000000000195e+00,5.000000000000000000e+00
3.225000000000000089e+00,5.000000000000000000e+00
3.229999999999999982e+00,5.000000000000000000e+00
3.234999999999999876e+00,5.000000000000000000e+00
3.240000000000000213e+00,5.000000000000000000e+00
3.245000000000000107e+00,5.000000000000000000e+00
3.250000000000000000e+00,5.000000000000000000e+00
3.254999999999999893e+00,5.000000000000000000e+00
3.259999999999999787e+00,5.000000000000000000e+00
3.265000000000000124e+00,5.000000000000000000e+00
3.270000000000000018e+00,5.000000000000000000e+00
3.274999999999999911e+00,5.000000000000000000e+00
3.279999999999999805e+00,5.000000000000000000e+00
3.285000000000000142e+00,5.000000000000000000e+00
3.290000000000000036e+00,5.000000000000000000e+00
3.294999999999999929e+00,5.000000000000000000e+00
3.299999999999999822e+00,5.000000000000000000e+00
3.305000000000000160e+00,5.000000000000000000e+00
3.310000000000000053e+00,5.000000000000000000e+00
3.314999999999999947e+00,5.000000000000000000e+00
3.319999999999999840e+00,5.000000000000000000e+00
3.325000000000000178e+00,5.000000000000000000e+00
3.330000000000000071e+00,5.000000000000000000e+00
3.334999999999999964e+00,5.000000000000000000e+00
3.339999999999999858e+00,5.000000000000000000e+00
3.345000000000000195e+00,5.000000000000000000e+00
3.350000000000000089e+00,5.000000000000000000e+00
3.354999999999999982e+00,5.000000000000000000e+00
3.359999999999999876e+00,5.000000000000000000e+00
3.365000000000000213e+00,5.000000000000000000e+00
3.370000000000000107e+00,5.000000000000000000e+00
3.375000000000000000e+00,5.000000000000000000e+00
3.379999999999999893e+00,5.000000000000000000e+00
3.384999999999999787e+00,5.000000000000000000e+00
3.390000000000000124e+00,6.000000000000000000e+00
3.395000000000000018e+00,6.000000000000000000e+00
3.399999999999999911e+00,6.000000000000000000e+00
3.404999999999999805e+00,6.000000000000000000e+00
3.410000000000000142e+00,6.000000000000000000e+00
3.415000000000000036e+00,6.000000000000000000e+00
3.419999999999999929e+00,6.000000000000000000e+00
3.424999999999999822e+00,6.000000000000000000e+00
3.430000000000000160e+00,6.000000000000000000e+00
3.435000000000000053e+00,6.000000000000000000e+00
3.439999999999999947e+00,6.000000000000000000e+00
3.444999999999999840e+00,6.000000000000000000e+00
3.450000000000000178e+00,6.000000000000000000e+00
3.455000000000000071e+00,6.000000000000000000e+00
3.459999999999999964e+00,6.000000000000000000e+00
3.464999999999999858e+00,6.000000000000000000e+00
3.470000000000000195e+00,6.000000000000000000e+00
3.475000000000000089e+00,6.000000000000000000e+00
3.479999999999999982e+00,6.000000000000000000e+00
3.484999999999999876e+00,6.000000000000000000e+00
3.490000000000000213e+00,6.000000000000000000e+00
3.495000000000000107e+00,6.000000000000000000e+00
3.500000000000000000e+00,6.000000000000000000e+00
3.504999999999999893e+00,6.000000000000000000e+00
3.509999999999999787e+00,6.000000000000000000e+00
3.515000000000000124e+00,6.000000000000000000e+00
3.520000000000000018e+00,6.000000000000000000e+00
3.524999999999999911e+00,6.000000000000000000e+00
3.529999999999999805e+00,6.000000000000000000e+00
3.535000000000000142e+00,6.000000000000000000e+00
3.540000000000000036e+00,6.000000000000000000e+00
3.544999999999999929e+00,6.000000000000000000e+00
3.549999999999999822e+00,6.000000000000000000e+00
3.555000000000000160e+00,6.000000000000000000e+00
3.560000000000000053e+00,6.000000000000000000e+00
3.564999999999999947e+00,6.000000000000000000e+00
3.569999999999999840e+00,6.000000000000000000e+00
3.575000000000000178e+00,6.000000000000000000e+00
3.580000000000000071e+00,6.000000000000000000e+00
3.584999999999999964e+00,6.000000000000000000e+00
3.589999999999999858e+00,6.000000000000000000e+00
3.595000000000000195e+00,6.000000000000000000e+00
3.600000000000000089e+00,6.000000000000000000e+00
3.604999999999999982e+00,6.000000000000000000e+00
3.609999999999999876e+00,6.000000000000000000e+00
3.615000000000000213e+00,6.000000000000000000e+00
3.620000000000000107e+00,6.000000000000000000e+00
3.625000000000000000e+00,6.000000000000000000e+00
3.629999999999999893e+00,6.000000000000000000e+00
3.634999999999999787e+00,6.000000000000000000e+00
3.640000000000000124e+00,6.000000000000000000e+00
3.645000000000000018e+00,6.000000000000000000e+00
3.649999999999999911e+00,6.000000000000000000e+00
3.654999999999999805e+00,6.000000000000000000e+00
3.660000000000000142e+00,6.000000000000000000e+00
3.665000000000000036e+00,6.000000000000000000e+00
3.669999999999999929e+00,6.000000000000000000e+00
3.674999999999999822e+00,6.000000000000000000e+00
3.680000000000000160e+00,6.000000000000000000e+00
3.685000000000000053e+00,6.000000000000000000e+00
3.689999999999999947e+00,6.000000000000000000e+00
3.694999999999999840e+00,6.000000000000000000e+00
3.700000000000000178e+00,6.000000000000000000e+00
3.705000000000000071e+00,6.000000000000000000e+00
3.709999999999999964e+00,6.000000000000000000e+00
3.714999999999999858e+00,6.000000000000000000e+00
3.720000000000000195e+00,6.000000000000000000e+00
3.725000000000000089e+00,6.000000000000000000e+00
3.729999999999999982e+00,6.000000000000000000e+00
3.734999999999999876e+00,6.000000000000000000e+00
3.740000000000000213e+00,6.000000000000000000e+00
3.745000000000000107e+00,6.000000000000000000e+00
3.750000000000000000e+00,6.000000000000000000e+00
3.754999999999999893e+00,6.000000000000000000e+00
3.759999999999999787e+00,6.000000000000000000e+00
3.765000000000000124e+00,6.000000000000000000e+00
3.770000000000000018e+00,6.000000000000000000e+00
3.774999999999999911e+00,6.000000000000000000e+00
3.779999999999999805e+00,6.000000000000000000e+00
3.785000000000000142e+00,6.000000000000000000e+00
3.790000000000000036e+00,6.000000000000000000e+00
3.794999999999999929e+00,6.000000000000000000e+00
3.799999999999999822e+00,6.000000000000000000e+00
3.805000000000000160e+00,6.000000000000000000e+00
3.810000000000000053e+00,6.000000000000000000e+00
3.814999999999999947e+00,6.000000000000000000e+00
3.819999999999999840e+00,6.000000000000000000e+00
3.825000000000000178e+00,6.000000000000000000e+00
3.830000000000000071e+00,6.000000000000000000e+00
3.834999999999999964e+00,6.000000000000000000e+00
3.839999999999999858e+00,6.000000000000000000e+00
3.845000000000000195e+00,6.000000000000000000e+00
3.850000000000000089e+00,6.000000000000000000e+00
3.854999999999999982e+00,6.000000000000000000e+00
3.859999999999999876e+00,6.000000000000000000e+00
3.865000000000000213e+00,6.000000000000000000e+00
3.870000000000000107e+00,6.000000000000000000e+00
3.875000000000000000e+00,6.000000000000000000e+00
3.879999999999999893e+00,6.000000000000000000e+00
3.884999999999999787e+00,6.000000000000000000e+00
3.890000000000000124e+00,6.000000000000000000e+00
3.895000000000000018e+00,6.000000000000000000e+00
3.899999999999999911e+00,6.000000000000000000e+00
3.904999999999999805e+00,6.000000000000000000e+00
3.910000000000000142e+00,6.000000000000000000e+00
3.915000000000000036e+00,6.000000000000000000e+00
3.919999999999999929e+00,6.000000000000000000e+00
3.924999999999999822e+00,6.000000000000000000e+00
3.930000000000000160e+00,6.000000000000000000e+00
3.935000000000000053e+00,6.000000000000000000e+00
3.939999999999999947e+00,6.000000000000000000e+00
3.944999999999999840e+00,6.000000000000000000e+00
3.950000000000000178e+00,6.000000000000000000e+00
3.955000000000000071e+00,6.000000000000000000e+00
3.959999999999999964e+00,6.000000000000000000e+00
3.964999999999999858e+00,6.000000000000000000e+00
3.970000000000000195e+00,6.000000000000000000e+00
3.975000000000000089e+00,6.000000000000000000e+00
3.979999999999999982e+00,6.000000000000000000e+00
3.984999999999999876e+00,6.000000000000000000e+00
3.990000000000000213e+00,6.000000000000000000e+00
3.995000000000000107e+00,6.000000000000000000e+00
4.000000000000000000e+00,6.000000000000000000e+00
4.004999999999999893e+00,6.000000000000000000e+00
4.009999999999999787e+00,6.000000000000000000e+00
4.014999999999999680e+00,6.000000000000000000e+00
4.019999999999999574e+00,6.000000000000000000e+00
4.025000000000000355e+00,6.000000000000000000e+00
4.030000000000000249e+00,6.000000000000000000e+00
4.035000000000000142e+00,6.000000000000000000e+00
4.040000000000000036e+00,6.000000000000000000e+00
4.044999999999999929e+00,6.000000000000000000e+00
4.049999999999999822e+00,6.000000000000000000e+00
4.054999999999999716e+00,6.000000000000000000e+00
4.059999999999999609e+00,6.000000000000000000e+00
4.065000000000000391e+00,6.000000000000000000e+00
4.070000000000000284e+00,6.000000000000000000e+00
4.075000000000000178e+00,6.000000000000000000e+00
4.080000000000000071e+00,6.000000000000000000e+00
4.084999999999999964e+00,6.000000000000000000e+00
4.089999999999999858e+00,6.000000000000000000e+00
4.094999999999999751e+00,6.000000000000000000e+00
4.099999999999999645e+00,6.000000000000000000e+00
4.105000000000000426e+00,6.000000000000000000e+00
4.110000000000000320e+00,6.000000000000000000e+00
4.115000000000000213e+00,6.000000000000000000e+00
4.120000000000000107e+00,6.000000000000000000e+00
4.125000000000000000e+00,6.000000000000000000e+00
4.129999999999999893e+00,6.000000000000000000e+00
4.134999999999999787e+00,6.000000000000000000e+00
4.139999999999999680e+00,6.000000000000000000e+00
4.144999999999999574e+00,6.000000000000000000e+00
4.150000000000000355e+00,6.000000000000000000e+00
4.155000000000000249e+00,6.000000000000000000e+00
4.160000000000000142e+00,6.000000000000000000e+00
4.165000000000000036e+00,6.000000000000000000e+00
4.169999999999999929e+00,7.000000000000000000e+00
4.174999999999999822e+00,7.000000000000000000e+00
4.179999999999999716e+00,7.000000000000000000e+00
4.184999999999999609e+00,7.000000000000000000e+00
4.190000000000000391e+00,7.000000000000000000e+00
4.195000000000000284e+00,7.000000000000000000e+00
4.200000000000000178e+00,7.000000000000000000e+00
4.205000000000000071e+00,7.000000000000000000e+00
4.209999999999999964e+00,7.000000000000000000e+00
4.214999999999999858e+00,7.000000000000000000e+00
4.219999999999999751e+00,7.000000000000000000e+00
4.224999999999999645e+00,7.000000000000000000e+00
4.230000000000000426e+00,7.000000000000000000e+00
4.235000000000000320e+00,7.000000000000000000e+00
4.240000000000000213e+00,7.000000000000000000e+00
4.245000000000000107e+00,7.000000000000000000e+00
4.250000000000000000e+00,7.000000000000000000e+00
4.254999999999999893e+00,7.000000000000000000e+00
4.259999999999999787e+00,7.000000000000000000e+00
4.264999999999999680e+00,7.000000000000000000e+00
4.269999999999999574e+00,7.000000000000000000e+00
4.275000000000000355e+00,7.000000000000000000e+00
4.280000000000000249e+00,7.000000000000000000e+00
4.285000000000000142e+00,7.000000000000000000e+00
4.290000000000000036e+00,7.000000000000000000e+00
4.294999999999999929e+00,7.000000000000000000e+00
4.299999999999999822e+00,7.000000000000000000e+00
4.304999999999999716e+00,7.000000000000000000e+00
4.309999999999999609e+00,7.000000000000000000e+00
4.315000000000000391e+00,7.000000000000000000e+00
4.320000000000000284e+00,7.000000000000000000e+00
4.325000000000000178e+00,7.000000000000000000e+00
4.330000000000000071e+00,7.000000000000000000e+00
4.334999999999999964e+00,7.000000000000000000e+00
4.339999999999999858e+00,7.000000000000000000e+00
4.344999999999999751e+00,7.000000000000000000e+00
4.349999999999999645e+00,7.000000000000000000e+00
4.355000000000000426e+00,7.000000000000000000e+00
4.360000000000000320e+00,7.000000000000000000e+00
4.365000000000000213e+00,7.000000000000000000e+00
4.370000000000000107e+00,7.000000000000000000e+00
4.375000000000000000e+00,7.000000000000000000e+00
4.379999999999999893e+00,7.000000000000000000e+00
4.384999999999999787e+00,7.000000000000000000e+00
4.389999999999999680e+00,7.000000000000000000e+00
4.394999999999999574e+00,7.000000000000000000e+00
4.400000000000000355e+00,7.000000000000000000e+00
4.405000000000000249e+00,7.000000000000000000e+00
4.410000000000000142e+00,7.000000000000000000e+00
4.415000000000000036e+00,7.000000000000000000e+00
4.419999999999999929e+00,7.000000000000000000e+00
4.424999999999999822e+00,7.000000000000000000e+00
4.429999999999999716e+00,7.000000000000000000e+00
4.434999999999999609e+00,7.000000000000000000e+00
4.440000000000000391e+00,7.000000000000000000e+00
4.445000000000000284e+00,7.000000000000000000e+00
4.450000000000000178e+00,7.000000000000000000e+00
4.455000000000000071e+00,7.000000000000000000e+00
4.459999999999999964e+00,7.000000000000000000e+00
4.464999999999999858e+00,8.000000000000000000e+00
4.469999999999999751e+00,8.000000000000000000e+00
4.474999999999999645e+00,8.000000000000000000e+00
4.480000000000000426e+00,8.000000000000000000e+00
4.485000000000000320e+00,8.000000000000000000e+00
4.490000000000000213e+00,8.000000000000000000e+00
4.495000000000000107e+00,8.000000000000000000e+00
4.500000000000000000e+00,8.000000000000000000e+00
4.504999999999999893e+00,8.000000000000000000e+00
4.509999999999999787e+00,8.000000000000000000e+00
4.514999999999999680e+00,8.000000000000000000e+00
4.519999999999999574e+00,8.000000000000000000e+00
4.525000000000000355e+00,8.000000000000000000e+00
4.530000000000000249e+00,8.000000000000000000e+00
4.535000000000000142e+00,8.000000000000000000e+00
4.540000000000000036e+00,8.000000000000000000e+00
4.544999999999999929e+00,8.000000000000000000e+00
4.549999999999999822e+00,8.000000000000000000e+00
4.554999999999999716e+00,8.000000000000000000e+00
4.559999999999999609e+00,8.000000000000000000e+00
4.565000000000000391e+00,8.000000000000000000e+00
4.570000000000000284e+00,8.000000000000000000e+00
4.575000000000000178e+00,8.000000000000000000e+00
4.580000000000000071e+00,8.000000000000000000e+00
4.584999999999999964e+00,8.000000000000000000e+00
4.589999999999999858e+00,8.000000000000000000e+00
4.594999999999999751e+00,8.000000000000000000e+00
4.599999999999999645e+00,9.000000000000000000e+00
4.605000000000000426e+00,9.000000000000000000e+00
4.610000000000000320e+00,9.000000000000000000e+00
4.615000000000000213e+00,9.000000000000000000e+00
4.620000000000000107e+00,9.000000000000000000e+00
4.625000000000000000e+00,9.000000000000000000e+00
4.629999999999999893e+00,9.000000000000000000e+00
4.634999999999999787e+00,9.000000000000000000e+00
4.639999999999999680e+00,9.000000000000000000e+00
4.644999999999999574e+00,9.000000000000000000e+00
4.650000000000000355e+00,9.000000000000000000e+00
4.655000000000000249e+00,9.000000000000000000e+00
4.660000000000000142e+00,9.000000000000000000e+00
4.665000000000000036e+00,9.000000000000000000e+00
4.669999999999999929e+00,9.000000000000000000e+00
4.674999999999999822e+00,9.000000000000000000e+00
4.679999999999999716e+00,9.000000000000000000e+00
4.684999999999999609e+00,9.000000000000000000e+00
4.690000000000000391e+00,9.000000000000000000e+00
4.695000000000000284e+00,9.000000000000000000e+00
4.700000000000000178e+00,9.000000000000000000e+00
4.705000000000000071e+00,9.000000000000000000e+00
4.709999999999999964e+00,9.000000000000000000e+00
4.714999999999999858e+00,9.000000000000000000e+00
4.719999999999999751e+00,9.000000000000000000e+00
4.724999999999999645e+00,9.000000000000000000e+00
4.730000000000000426e+00,9.000000000000000000e+00
4.735000000000000320e+00,9.000000000000000000e+00
4.740000000000000213e+00,9.000000000000000000e+00
4.745000000000000107e+00,9.000000000000000000e+00
4.750000000000000000e+00,9.000000000000000000e+00
4.754999999999999893e+00,9.000000000000000000e+00
4.759999999999999787e+00,9.000000000000000000e+00
4.764999999999999680e+00,9.000000000000000000e+00
4.769999999999999574e+00,9.000000000000000000e+00
4.775000000000000355e+00,9.000000000000000000e+00
4.780000000000000249e+00,9.000000000000000000e+00
4.785000000000000142e+00,1.000000000000000000e+01
4.790000000000000036e+00,1.000000000000000000e+01
4.794999999999999929e+00,1.000000000000000000e+01
4.799999999999999822e+00,1.000000000000000000e+01
4.804999999999999716e+00,1.000000000000000000e+01
4.809999999999999609e+00,1.000000000000000000e+01
4.815000000000000391e+00,1.000000000000000000e+01
4.820000000000000284e+00,1.000000000000000000e+01
4.825000000000000178e+00,1.000000000000000000e+01
4.830000000000000071e+00,1.000000000000000000e+01
4.834999999999999964e+00,1.000000000000000000e+01
4.839999999999999858e+00,1.000000000000000000e+01
4.844999999999999751e+00,1.000000000000000000e+01
4.849999999999999645e+00,1.000000000000000000e+01
4.855000000000000426e+00,1.000000000000000000e+01
4.860000000000000320e+00,1.000000000000000000e+01
4.865000000000000213e+00,1.000000000000000000e+01
4.870000000000000107e+00,1.000000000000000000e+01
4.875000000000000000e+00,1.000000000000000000e+01
4.879999999999999893e+00,1.000000000000000000e+01
4.884999999999999787e+00,1.000000000000000000e+01
4.889999999999999680e+00,1.000000000000000000e+01
4.894999999999999574e+00,1.000000000000000000e+01
4.900000000000000355e+00,1.000000000000000000e+01
4.905000000000000249e+00,1.000000000000000000e+01
4.910000000000000142e+00,1.000000000000000000e+01
4.915000000000000036e+00,1.000000000000000000e+01
4.919999999999999929e+00,1.000000000000000000e+01
4.924999999999999822e+00,1.000000000000000000e+01
4.929999999999999716e+00,1.000000000000000000e+01
4.934999999999999609e+00,1.000000000000000000e+01
4.940000000000000391e+00,1.000000000000000000e+01
4.945000000000000284e+00,1.000000000000000000e+01
4.950000000000000178e+00,1.000000000000000000e+01
4.955000000000000071e+00,1.000000000000000000e+01
4.959999999999999964e+00,1.000000000000000000e+01
4.964999999999999858e+00,1.000000000000000000e+01
4.969999999999999751e+00,1.000000000000000000e+01
4.974999999999999645e+00,1.000000000000000000e+01
4.980000000000000426e+00,1.000000000000000000e+01
4.985000000000000320e+00,1.000000000000000000e+01
4.990000000000000213e+00,1.000000000000000000e+01
4.995000000000000107e+00,1.000000000000000000e+01
5.000000000000000000e+00,1.000000000000000000e+01
5.004999999999999893e+00,1.000000000000000000e+01
5.009999999999999787e+00,1.000000000000000000e+01
5.014999999999999680e+00,1.000000000000000000e+01
5.019999999999999574e+00,1.000000000000000000e+01
5.025000000000000355e+00,1.000000000000000000e+01
5.030000000000000249e+00,1.000000000000000000e+01
5.035000000000000142e+00,1.000000000000000000e+01
5.040000000000000036e+00,1.000000000000000000e+01
5.044999999999999929e+00,1.000000000000000000e+01
5.049999999999999822e+00,1.000000000000000000e+01
5.054999999999999716e+00,1.000000000000000000e+01
5.059999999999999609e+00,1.000000000000000000e+01
5.065000000000000391e+00,1.000000000000000000e+01
5.070000000000000284e+00,1.000000000000000000e+01
5.075000000000000178e+00,1.000000000000000000e+01
5.080000000000000071e+00,1.000000000000000000e+01
5.084999999999999964e+00,1.000000000000000000e+01
5.089999999999999858e+00,1.000000000000000000e+01
5.094999999999999751e+00,1.000000000000000000e+01
5.099999999999999645e+00,1.000000000000000000e+01
5.105000000000000426e+00,1.000000000000000000e+01
5.110000000000000320e+00,1.000000000000000000e+01
5.115000000000000213e+00,1.000000000000000000e+01
5.120000000000000107e+00,1.000000000000000000e+01
5.125000000000000000e+00,1.000000000000000000e+01
5.129999999999999893e+00,1.000000000000000000e+01
5.134999999999999787e+00,1.000000000000000000e+01
5.139999999999999680e+00,1.000000000000000000e+01
5.144999999999999574e+00,1.000000000000000000e+01
5.150000000000000355e+00,1.000000000000000000e+01
5.155000000000000249e+00,1.000000000000000000e+01
5.160000000000000142e+00,1.000000000000000000e+01
5.165000000000000036e+00,1.000000000000000000e+01
5.169999999999999929e+00,1.000000000000000000e+01
5.174999999999999822e+00,1.000000000000000000e+01
5.179999999999999716e+00,1.000000000000000000e+01
5.184999999999999609e+00,1.000000000000000000e+01
5.190000000000000391e+00,1.000000000000000000e+01
5.195000000000000284e+00,1.000000000000000000e+01
5.200000000000000178e+00,1.000000000000000000e+01
5.205000000000000071e+00,1.000000000000000000e+01
5.209999999999999964e+00,1.000000000000000000e+01
5.214999999999999858e+00,1.000000000000000000e+01
5.219999999999999751e+00,1.000000000000000000e+01
5.224999999999999645e+00,1.000000000000000000e+01
5.230000000000000426e+00,1.000000000000000000e+01
5.235000000000000320e+00,1.000000000000000000e+01
5.240000000000000213e+00,1.000000000000000000e+01
5.245000000000000107e+00,1.000000000000000000e+01
5.250000000000000000e+00,1.000000000000000000e+01
5.254999999999999893e+00,1.000000000000000000e+01
5.259999999999999787e+00,1.000000000000000000e+01
5.264999999999999680e+00,1.000000000000000000e+01
5.269999999999999574e+00,1.000000000000000000e+01
5.275000000000000355e+00,1.000000000000000000e+01
5.280000000000000249e+00,1.000000000000000000e+01
5.285000000000000142e+00,1.000000000000000000e+01
5.290000000000000036e+00,1.000000000000000000e+01
5.294999999999999929e+00,1.000000000000000000e+01
5.299999999999999822e+00,1.000000000000000000e+01
5.304999999999999716e+00,1.000000000000000000e+01
5.309999999999999609e+00,1.000000000000000000e+01
5.315000000000000391e+00,1.000000000000000000e+01
5.320000000000000284e+00,1.000000000000000000e+01
5.325000000000000178e+00,1.000000000000000000e+01
5.330000000000000071e+00,1.000000000000000000e+01
5.334999999999999964e+00,1.000000000000000000e+01
5.339999999999999858e+00,1.000000000000000000e+01
5.344999999999999751e+00,1.100000000000000000e+01
5.349999999999999645e+00,1.100000000000000000e+01
5.355000000000000426e+00,1.100000000000000000e+01
5.360000000000000320e+00,1.100000000000000000e+01
5.365000000000000213e+00,1.100000000000000000e+01
5.370000000000000107e+00,1.100000000000000000e+01
5.375000000000000000e+00,1.100000000000000000e+01
5.379999999999999893e+00,1.200000000000000000e+01
5.384999999999999787e+00,1.200000000000000000e+01
5.389999999999999680e+00,1.200000000000000000e+01
5.394999999999999574e+00,1.200000000000000000e+01
5.400000000000000355e+00,1.200000000000000000e+01
5.405000000000000249e+00,1.200000000000000000e+01
5.410000000000000142e+00,1.200000000000000000e+01
5.415000000000000036e+00,1.200000000000000000e+01
5.419999999999999929e+00,1.200000000000000000e+01
5.424999999999999822e+00,1.200000000000000000e+01
5.429999999999999716e+00,1.200000000000000000e+01
5.434999999999999609e+00,1.200000000000000000e+01
5.440000000000000391e+00,1.200000000000000000e+01
5.445000000000000284e+00,1.200000000000000000e+01
5.450000000000000178e+00,1.200000000000000000e+01
5.455000000000000071e+00,1.200000000000000000e+01
5.459999999999999964e+00,1.200000000000000000e+01
5.464999999999999858e+00,1.200000000000000000e+01
5.469999999999999751e+00,1.200000000000000000e+01
5.474999999999999645e+00,1.200000000000000000e+01
5.480000000000000426e+00,1.200000000000000000e+01
5.485000000000000320e+00,1.200000000000000000e+01
5.490000000000000213e+00,1.200000000000000000e+01
5.495000000000000107e+00,1.200000000000000000e+01
5.500000000000000000e+00,1.200000000000000000e+01
5.504999999999999893e+00,1.200000000000000000e+01
5.509999999999999787e+00,1.200000000000000000e+01
5.514999999999999680e+00,1.200000000000000000e+01
5.519999999999999574e+00,1.200000000000000000e+01
5.525000000000000355e+00,1.200000000000000000e+01
5.530000000000000249e+00,1.200000000000000000e+01
5.535000000000000142e+00,1.200000000000000000e+01
5.540000000000000036e+00,1.200000000000000000e+01
5.544999999999999929e+00,1.200000000000000000e+01
5.549999999999999822e+00,1.200000000000000000e+01
5.554999999999999716e+00,1.200000000000000000e+01
5.559999999999999609e+00,1.200000000000000000e+01
5.565000000000000391e+00,1.200000000000000000e+01
5.570000000000000284e+00,1.200000000000000000e+01
5.575000000000000178e+00,1.200000000000000000e+01
5.580000000000000071e+00,1.200000000000000000e+01
5.584999999999999964e+00,1.200000000000000000e+01
5.589999999999999858e+00,1.200000000000000000e+01
5.594999999999999751e+00,1.200000000000000000e+01
5.599999999999999645e+00,1.200000000000000000e+01
5.605000000000000426e+00,1.200000000000000000e+01
5.610000000000000320e+00,1.200000000000000000e+01
5.615000000000000213e+00,1.200000000000000000e+01
5.620000000000000107e+00,1.200000000000000000e+01
5.625000000000000000e+00,1.200000000000000000e+01
5.629999999999999893e+00,1.200000000000000000e+01
5.634999999999999787e+00,1.200000000000000000e+01
5.639999999999999680e+00,1.200000000000000000e+01
5.644999999999999574e+00,1.200000000000000000e+01
5.650000000000000355e+00,1.200000000000000000e+01
5.655000000000000249e+00,1.200000000000000000e+01
5.660000000000000142e+00,1.200000000000000000e+01
5.665000000000000036e+00,1.200000000000000000e+01
5.669999999999999929e+00,1.200000000000000000e+01
5.674999999999999822e+00,1.200000000000000000e+01
5.679999999999999716e+00,1.200000000000000000e+01
5.684999999999999609e+00,1.200000000000000000e+01
5.690000000000000391e+00,1.200000000000000000e+01
5.695000000000000284e+00,1.200000000000000000e+01
5.700000000000000178e+00,1.200000000000000000e+01
5.705000000000000071e+00,1.200000000000000000e+01
5.709999999999999964e+00,1.200000000000000000e+01
5.714999999999999858e+00,1.200000000000000000e+01
5.719999999999999751e+00,1.200000000000000000e+01
5.724999999999999645e+00,1.200000000000000000e+01
5.730000000000000426e+00,1.200000000000000000e+01
5.735000000000000320e+00,1.200000000000000000e+01
5.740000000000000213e+00,1.200000000000000000e+01
5.745000000000000107e+00,1.200000000000000000e+01
5.750000000000000000e+00,1.200000000000000000e+01
5.754999999999999893e+00,1.200000000000000000e+01
5.759999999999999787e+00,1.200000000000000000e+01
5.764999999999999680e+00,1.200000000000000000e+01
5.769999999999999574e+00,1.200000000000000000e+01
5.775000000000000355e+00,1.300000000000000000e+01
5.780000000000000249e+00,1.300000000000000000e+01
5.785000000000000142e+00,1.300000000000000000e+01
5.790000000000000036e+00,1.300000000000000000e+01
5.794999999999999929e+00,1.300000000000000000e+01
5.799999999999999822e+00,1.300000000000000000e+01
5.804999999999999716e+00,1.300000000000000000e+01
5.809999999999999609e+00,1.300000000000000000e+01
5.815000000000000391e+00,1.300000000000000000e+01
5.820000000000000284e+00,1.300000000000000000e+01
5.825000000000000178e+00,1.300000000000000000e+01
5.830000000000000071e+00,1.300000000000000000e+01
5.834999999999999964e+00,1.300000000000000000e+01
5.839999999999999858e+00,1.300000000000000000e+01
5.844999999999999751e+00,1.300000000000000000e+01
5.849999999999999645e+00,1.300000000000000000e+01
5.855000000000000426e+00,1.300000000000000000e+01
5.860000000000000320e+00,1.300000000000000000e+01
5.865000000000000213e+00,1.300000000000000000e+01
5.870000000000000107e+00,1.300000000000000000e+01
5.875000000000000000e+00,1.300000000000000000e+01
5.879999999999999893e+00,1.300000000000000000e+01
5.884999999999999787e+00,1.300000000000000000e+01
5.889999999999999680e+00,1.300000000000000000e+01
5.894999999999999574e+00,1.300000000000000000e+01
5.900000000000000355e+00,1.300000000000000000e+01
5.905000000000000249e+00,1.300000000000000000e+01
5.910000000000000142e+00,1.300000000000000000e+01
5.915000000000000036e+00,1.300000000000000000e+01
5.919999999999999929e+00,1.300000000000000000e+01
5.924999999999999822e+00,1.300000000000000000e+01
5.929999999999999716e+00,1.300000000000000000e+01
5.934999999999999609e+00,1.300000000000000000e+01
5.940000000000000391e+00,1.300000000000000000e+01
5.945000000000000284e+00,1.300000000000000000e+01
5.950000000000000178e+00,1.300000000000000000e+01
5.955000000000000071e+00,1.300000000000000000e+01
5.959999999999999964e+00,1.300000000000000000e+01
5.964999999999999858e+00,1.300000000000000000e+01
5.969999999999999751e+00,1.300000000000000000e+01
5.974999999999999645e+00,1.300000000000000000e+01
5.980000000000000426e+00,1.300000000000000000e+01
5.985000000000000320e+00,1.300000000000000000e+01
5.990000000000000213e+00,1.300000000000000000e+01
5.995000000000000107e+00,1.300000000000000000e+01
6.000000000000000000e+00,1.300000000000000000e+01
6.004999999999999893e+00,1.300000000000000000e+01
6.009999999999999787e+00,1.300000000000000000e+01
6.014999999999999680e+00,1.300000000000000000e+01
6.019999999999999574e+00,1.300000000000000000e+01
6.025000000000000355e+00,1.300000000000000000e+01
6.030000000000000249e+00,1.300000000000000000e+01
6.035000000000000142e+00,1.300000000000000000e+01
6.040000000000000036e+00,1.300000000000000000e+01
6.044999999999999929e+00,1.300000000000000000e+01
6.049999999999999822e+00,1.300000000000000000e+01
6.054999999999999716e+00,1.300000000000000000e+01
6.059999999999999609e+00,1.300000000000000000e+01
6.065000000000000391e+00,1.300000000000000000e+01
6.070000000000000284e+00,1.300000000000000000e+01
6.075000000000000178e+00,1.300000000000000000e+01
6.080000000000000071e+00,1.300000000000000000e+01
6.084999999999999964e+00,1.300000000000000000e+01
6.089999999999999858e+00,1.300000000000000000e+01
6.094999999999999751e+00,1.300000000000000000e+01
6.099999999999999645e+00,1.300000000000000000e+01
6.105000000000000426e+00,1.300000000000000000e+01
6.110000000000000320e+00,1.300000000000000000e+01
6.115000000000000213e+00,1.300000000000000000e+01
6.120000000000000107e+00,1.300000000000000000e+01
6.125000000000000000e+00,1.300000000000000000e+01
6.129999999999999893e+00,1.300000000000000000e+01
6.134999999999999787e+00,1.300000000000000000e+01
6.139999999999999680e+00,1.300000000000000000e+01
6.144999999999999574e+00,1.300000000000000000e+01
6.150000000000000355e+00,1.300000000000000000e+01
6.155000000000000249e+00,1.300000000000000000e+01
6.160000000000000142e+00,1.300000000000000000e+01
6.165000000000000036e+00,1.300000000000000000e+01
6.169999999999999929e+00,1.300000000000000000e+01
6.174999999999999822e+00,1.300000000000000000e+01
6.179999999999999716e+00,1.300000000000000000e+01
6.184999999999999609e+00,1.300000000000000000e+01
6.190000000000000391e+00,1.300000000000000000e+01
6.195000000000000284e+00,1.300000000000000000e+01
6.200000000000000178e+00,1.300000000000000000e+01
6.205000000000000071e+00,1.300000000000000000e+01
6.209999999999999964e+00,1.300000000000000000e+01
6.214999999999999858e+00,1.300000000000000000e+01
6.219999999999999751e+00,1.300000000000000000e+01
6.224999999999999645e+00,1.300000000000000000e+01
6.230000000000000426e+00,1.300000000000000000e+01
6.235000000000000320e+00,1.300000000000000000e+01
6.240000000000000213e+00,1.300000000000000000e+01
6.245000000000000107e+00,1.300000000000000000e+01
6.250000000000000000e+00,1.300000000000000000e+01
6.254999999999999893e+00,1.300000000000000000e+01
6.259999999999999787e+00,1.300000000000000000e+01
6.264999999999999680e+00,1.300000000000000000e+01
6.269999999999999574e+00,1.300000000000000000e+01
6.275000000000000355e+00,1.300000000000000000e+01
6.280000000000000249e+00,1.300000000000000000e+01
6.285000000000000142e+00,1.300000000000000000e+01
6.290000000000000036e+00,1.300000000000000000e+01
6.294999999999999929e+00,1.300000000000000000e+01
6.299999999999999822e+00,1.300000000000000000e+01
6.304999999999999716e+00,1.300000000000000000e+01
6.309999999999999609e+00,1.300000000000000000e+01
6.315000000000000391e+00,1.300000000000000000e+01
6.320000000000000284e+00,1.300000000000000000e+01
6.325000000000000178e+00,1.300000000000000000e+01
6.330000000000000071e+00,1.300000000000000000e+01
6.334999999999999964e+00,1.400000000000000000e+01
6.339999999999999858e+00,1.400000000000000000e+01
6.344999999999999751e+00,1.400000000000000000e+01
6.349999999999999645e+00,1.400000000000000000e+01
6.355000000000000426e+00,1.400000000000000000e+01
6.360000000000000320e+00,1.400000000000000000e+01
6.365000000000000213e+00,1.400000000000000000e+01
6.370000000000000107e+00,1.400000000000000000e+01
6.375000000000000000e+00,1.400000000000000000e+01
6.379999999999999893e+00,1.400000000000000000e+01
6.384999999999999787e+00,1.400000000000000000e+01
6.389999999999999680e+00,1.400000000000000000e+01
6.394999999999999574e+00,1.400000000000000000e+01
6.400000000000000355e+00,1.500000000000000000e+01
6.405000000000000249e+00,1.500000000000000000e+01
6.410000000000000142e+00,1.500000000000000000e+01
6.415000000000000036e+00,1.500000000000000000e+01
6.419999999999999929e+00,1.500000000000000000e+01
6.424999999999999822e+00,1.500000000000000000e+01
6.429999999999999716e+00,1.500000000000000000e+01
6.434999999999999609e+00,1.500000000000000000e+01
6.440000000000000391e+00,1.500000000000000000e+01
6.445000000000000284e+00,1.500000000000000000e+01
6.450000000000000178e+00,1.500000000000000000e+01
6.455000000000000071e+00,1.500000000000000000e+01
6.459999999999999964e+00,1.500000000000000000e+01
6.464999999999999858e+00,1.500000000000000000e+01
6.469999999999999751e+00,1.500000000000000000e+01
6.474999999999999645e+00,1.500000000000000000e+01
6.480000000000000426e+00,1.500000000000000000e+01
6.485000000000000320e+00,1.500000000000000000e+01
6.490000000000000213e+00,1.500000000000000000e+01
6.495000000000000107e+00,1.500000000000000000e+01
6.500000000000000000e+00,1.500000000000000000e+01
6.504999999999999893e+00,1.500000000000000000e+01
6.509999999999999787e+00,1.500000000000000000e+01
6.514999999999999680e+00,1.500000000000000000e+01
6.519999999999999574e+00,1.500000000000000000e+01
6.525000000000000355e+00,1.500000000000000000e+01
6.530000000000000249e+00,1.500000000000000000e+01
6.535000000000000142e+00,1.500000000000000000e+01
6.540000000000000036e+00,1.500000000000000000e+01
6.544999999999999929e+00,1.500000000000000000e+01
6.549999999999999822e+00,1.500000000000000000e+01
6.554999999999999716e+00,1.500000000000000000e+01
6.559999999999999609e+00,1.500000000000000000e+01
6.565000000000000391e+00,1.500000000000000000e+01
6.570000000000000284e+00,1.500000000000000000e+01
6.575000000000000178e+00,1.500000000000000000e+01
6.580000000000000071e+00,1.500000000000000000e+01
6.584999999999999964e+00,1.500000000000000000e+01
6.589999999999999858e+00,1.500000000000000000e+01
6.594999999999999751e+00,1.500000000000000000e+01
6.599999999999999645e+00,1.500000000000000000e+01
6.605000000000000426e+00,1.500000000000000000e+01
6.610000000000000320e+00,1.500000000000000000e+01
6.615000000000000213e+00,1.500000000000000000e+01
6.620000000000000107e+00,1.500000000000000000e+01
6.625000000000000000e+00,1.500000000000000000e+01
6.629999999999999893e+00,1.500000000000000000e+01
6.634999999999999787e+00,1.500000000000000000e+01
6.639999999999999680e+00,1.500000000000000000e+01
6.644999999999999574e+00,1.500000000000000000e+01
6.650000000000000355e+00,1.500000000000000000e+01
6.655000000000000249e+00,1.500000000000000000e+01
6.660000000000000142e+00,1.500000000000000000e+01
6.665000000000000036e+00,1.500000000000000000e+01
6.669999999999999929e+00,1.500000000000000000e+01
6.674999999999999822e+00,1.500000000000000000e+01
6.679999999999999716e+00,1.500000000000000000e+01
6.684999999999999609e+00,1.500000000000000000e+01
6.690000000000000391e+00,1.500000000000000000e+01
6.695000000000000284e+00,1.500000000000000000e+01
6.700000000000000178e+00,1.500000000000000000e+01
6.705000000000000071e+00,1.500000000000000000e+01
6.709999999999999964e+00,1.500000000000000000e+01
6.714999999999999858e+00,1.500000000000000000e+01
6.719999999999999751e+00,1.500000000000000000e+01
6.724999999999999645e+00,1.500000000000000000e+01
6.730000000000000426e+00,1.500000000000000000e+01
6.735000000000000320e+00,1.500000000000000000e+01
6.740000000000000213e+00,1.500000000000000000e+01
6.745000000000000107e+00,1.500000000000000000e+01
6.750000000000000000e+00,1.500000000000000000e+01
6.754999999999999893e+00,1.500000000000000000e+01
6.759999999999999787e+00,1.500000000000000000e+01
6.764999999999999680e+00,1.500000000000000000e+01
6.769999999999999574e+00,1.500000000000000000e+01
6.775000000000000355e+00,1.500000000000000000e+01
6.780000000000000249e+00,1.500000000000000000e+01
6.785000000000000142e+00,1.500000000000000000e+01
6.790000000000000036e+00,1.500000000000000000e+01
6.794999999999999929e+00,1.500000000000000000e+01
6.799999999999999822e+00,1.500000000000000000e+01
6.804999999999999716e+00,1.500000000000000000e+01
6.809999999999999609e+00,1.500000000000000000e+01
6.815000000000000391e+00,1.500000000000000000e+01
6.820000000000000284e+00,1.500000000000000000e+01
6.825000000000000178e+00,1.500000000000000000e+01
6.830000000000000071e+00,1.500000000000000000e+01
6.834999999999999964e+00,1.500000000000000000e+01
6.839999999999999858e+00,1.500000000000000000e+01
6.844999999999999751e+00,1.500000000000000000e+01
6.849999999999999645e+00,1.500000000000000000e+01
6.855000000000000426e+00,1.500000000000000000e+01
6.860000000000000320e+00,1.500000000000000000e+01
6.865000000000000213e+00,1.500000000000000000e+01
6.870000000000000107e+00,1.600000000000000000e+01
6.875000000000000000e+00,1.600000000000000000e+01
6.879999999999999893e+00,1.600000000000000000e+01
6.884999999999999787e+00,1.600000000000000000e+01
6.889999999999999680e+00,1.600000000000000000e+01
6.894999999999999574e+00,1.600000000000000000e+01
6.900000000000000355e+00,1.600000000000000000e+01
6.905000000000000249e+00,1.600000000000000000e+01
6.910000000000000142e+00,1.600000000000000000e+01
6.915000000000000036e+00,1.600000000000000000e+01
6.919999999999999929e+00,1.600000000000000000e+01
6.924999999999999822e+00,1.600000000000000000e+01
6.929999999999999716e+00,1.600000000000000000e+01
6.934999999999999609e+00,1.600000000000000000e+01
6.940000000000000391e+00,1.600000000000000000e+01
6.945000000000000284e+00,1.600000000000000000e+01
6.950000000000000178e+00,1.600000000000000000e+01
6.955000000000000071e+00,1.600000000000000000e+01
6.959999999999999964e+00,1.600000000000000000e+01
6.964999999999999858e+00,1.600000000000000000e+01
6.969999999999999751e+00,1.600000000000000000e+01
6.974999999999999645e+00,1.600000000000000000e+01
6.980000000000000426e+00,1.600000000000000000e+01
6.985000000000000320e+00,1.600000000000000000e+01
6.990000000000000213e+00,1.600000000000000000e+01
6.995000000000000107e+00,1.600000000000000000e+01
7.000000000000000000e+00,1.600000000000000000e+01
7.004999999999999893e+00,1.600000000000000000e+01
7.009999999999999787e+00,1.600000000000000000e+01
7.014999999999999680e+00,1.600000000000000000e+01
7.019999999999999574e+00,1.600000000000000000e+01
7.025000000000000355e+00,1.600000000000000000e+01
7.030000000000000249e+00,1.700000000000000000e+01
7.035000000000000142e+00,1.700000000000000000e+01
7.040000000000000036e+00,1.700000000000000000e+01
7.044999999999999929e+00,1.700000000000000000e+01
7.049999999999999822e+00,1.700000000000000000e+01
7.054999999999999716e+00,1.700000000000000000e+01
7.059999999999999609e+00,1.700000000000000000e+01
7.065000000000000391e+00,1.700000000000000000e+01
7.070000000000000284e+00,1.700000000000000000e+01
7.075000000000000178e+00,1.700000000000000000e+01
7.080000000000000071e+00,1.700000000000000000e+01
7.084999999999999964e+00,1.700000000000000000e+01
7.089999999999999858e+00,1.700000000000000000e+01
7.094999999999999751e+00,1.700000000000000000e+01
7.099999999999999645e+00,1.700000000000000000e+01
7.105000000000000426e+00,1.700000000000000000e+01
7.110000000000000320e+00,1.700000000000000000e+01
7.115000000000000213e+00,1.700000000000000000e+01
7.120000000000000107e+00,1.700000000000000000e+01
7.125000000000000000e+00,1.700000000000000000e+01
7.129999999999999893e+00,1.700000000000000000e+01
7.134999999999999787e+00,1.700000000000000000e+01
7.139999999999999680e+00,1.700000000000000000e+01
7.144999999999999574e+00,1.700000000000000000e+01
7.150000000000000355e+00,1.700000000000000000e+01
7.155000000000000249e+00,1.700000000000000000e+01
7.160000000000000142e+00,1.700000000000000000e+01
7.165000000000000036e+00,1.700000000000000000e+01
7.169999999999999929e+00,1.700000000000000000e+01
7.174999999999999822e+00,1.700000000000000000e+01
7.179999999999999716e+00,1.700000000000000000e+01
7.184999999999999609e+00,1.700000000000000000e+01
7.190000000000000391e+00,1.700000000000000000e+01
7.195000000000000284e+00,1.700000000000000000e+01
7.200000000000000178e+00,1.700000000000000000e+01
7.205000000000000071e+00,1.800000000000000000e+01
7.209999999999999964e+00,1.800000000000000000e+01
7.214999999999999858e+00,1.800000000000000000e+01
7.219999999999999751e+00,1.800000000000000000e+01
7.224999999999999645e+00,1.900000000000000000e+01
7.230000000000000426e+00,1.900000000000000000e+01
7.235000000000000320e+00,1.900000000000000000e+01
7.240000000000000213e+00,1.900000000000000000e+01
7.245000000000000107e+00,1.900000000000000000e+01
7.250000000000000000e+00,1.900000000000000000e+01
7.254999999999999893e+00,1.900000000000000000e+01
7.259999999999999787e+00,2.000000000000000000e+01
7.264999999999999680e+00,2.000000000000000000e+01
7.269999999999999574e+00,2.000000000000000000e+01
7.275000000000000355e+00,2.000000000000000000e+01
7.280000000000000249e+00,2.000000000000000000e+01
7.285000000000000142e+00,2.000000000000000000e+01
7.290000000000000036e+00,2.000000000000000000e+01
7.294999999999999929e+00,2.000000000000000000e+01
7.299999999999999822e+00,2.000000000000000000e+01
7.304999999999999716e+00,2.000000000000000000e+01
7.309999999999999609e+00,2.000000000000000000e+01
7.315000000000000391e+00,2.000000000000000000e+01
7.320000000000000284e+00,2.000000000000000000e+01
7.325000000000000178e+00,2.000000000000000000e+01
7.330000000000000071e+00,2.000000000000000000e+01
7.334999999999999964e+00,2.000000000000000000e+01
7.339999999999999858e+00,2.000000000000000000e+01
7.344999999999999751e+00,2.000000000000000000e+01
7.349999999999999645e+00,2.100000000000000000e+01
7.355000000000000426e+00,2.100000000000000000e+01
7.360000000000000320e+00,2.100000000000000000e+01
7.365000000000000213e+00,2.100000000000000000e+01
7.370000000000000107e+00,2.100000000000000000e+01
7.375000000000000000e+00,2.100000000000000000e+01
7.379999999999999893e+00,2.100000000000000000e+01
7.384999999999999787e+00,2.100000000000000000e+01
7.389999999999999680e+00,2.100000000000000000e+01
7.394999999999999574e+00,2.100000000000000000e+01
7.400000000000000355e+00,2.100000000000000000e+01
7.405000000000000249e+00,2.100000000000000000e+01
7.410000000000000142e+00,2.100000000000000000e+01
7.415000000000000036e+00,2.100000000000000000e+01
7.419999999999999929e+00,2.100000000000000000e+01
7.424999999999999822e+00,2.100000000000000000e+01
7.429999999999999716e+00,2.100000000000000000e+01
7.434999999999999609e+00,2.100000000000000000e+01
7.440000000000000391e+00,2.100000000000000000e+01
7.445000000000000284e+00,2.100000000000000000e+01
7.450000000000000178e+00,2.100000000000000000e+01
7.455000000000000071e+00,2.100000000000000000e+01
7.459999999999999964e+00,2.100000000000000000e+01
7.464999999999999858e+00,2.100000000000000000e+01
7.469999999999999751e+00,2.100000000000000000e+01
7.474999999999999645e+00,2.100000000000000000e+01
7.480000000000000426e+00,2.100000000000000000e+01
7.485000000000000320e+00,2.100000000000000000e+01
7.490000000000000213e+00,2.100000000000000000e+01
7.495000000000000107e+00,2.100000000000000000e+01
7.500000000000000000e+00,2.100000000000000000e+01
7.504999999999999893e+00,2.100000000000000000e+01
7.509999999999999787e+00,2.100000000000000000e+01
7.514999999999999680e+00,2.100000000000000000e+01
7.519999999999999574e+00,2.100000000000000000e+01
7.525000000000000355e+00,2.100000000000000000e+01
7.530000000000000249e+00,2.100000000000000000e+01
7.535000000000000142e+00,2.100000000000000000e+01
7.540000000000000036e+00,2.100000000000000000e+01
7.544999999999999929e+00,2.100000000000000000e+01
7.549999999999999822e+00,2.100000000000000000e+01
7.554999999999999716e+00,2.100000000000000000e+01
7.559999999999999609e+00,2.100000000000000000e+01
7.565000000000000391e+00,2.100000000000000000e+01
7.570000000000000284e+00,2.100000000000000000e+01
7.575000000000000178e+00,2.100000000000000000e+01
7.580000000000000071e+00,2.100000000000000000e+01
7.584999999999999964e+00,2.100000000000000000e+01
7.589999999999999858e+00,2.100000000000000000e+01
7.594999999999999751e+00,2.200000000000000000e+01
7.599999999999999645e+00,2.200000000000000000e+01
7.605000000000000426e+00,2.200000000000000000e+01
7.610000000000000320e+00,2.200000000000000000e+01
7.615000000000000213e+00,2.200000000000000000e+01
7.620000000000000107e+00,2.200000000000000000e+01
7.625000000000000000e+00,2.200000000000000000e+01
7.629999999999999893e+00,2.200000000000000000e+01
7.634999999999999787e+00,2.200000000000000000e+01
7.639999999999999680e+00,2.200000000000000000e+01
7.644999999999999574e+00,2.200000000000000000e+01
7.650000000000000355e+00,2.200000000000000000e+01
7.655000000000000249e+00,2.200000000000000000e+01
7.660000000000000142e+00,2.200000000000000000e+01
7.665000000000000036e+00,2.200000000000000000e+01
7.669999999999999929e+00,2.200000000000000000e+01
7.674999999999999822e+00,2.200000000000000000e+01
7.679999999999999716e+00,2.200000000000000000e+01
7.684999999999999609e+00,2.200000000000000000e+01
7.690000000000000391e+00,2.200000000000000000e+01
7.695000000000000284e+00,2.200000000000000000e+01
7.700000000000000178e+00,2.200000000000000000e+01
7.705000000000000071e+00,2.200000000000000000e+01
7.709999999999999964e+00,2.200000000000000000e+01
7.714999999999999858e+00,2.200000000000000000e+01
7.719999999999999751e+00,2.200000000000000000e+01
7.724999999999999645e+00,2.200000000000000000e+01
7.730000000000000426e+00,2.200000000000000000e+01
7.735000000000000320e+00,2.200000000000000000e+01
7.740000000000000213e+00,2.200000000000000000e+01
7.745000000000000107e+00,2.200000000000000000e+01
7.750000000000000000e+00,2.200000000000000000e+01
7.754999999999999893e+00,2.200000000000000000e+01
7.759999999999999787e+00,2.200000000000000000e+01
7.764999999999999680e+00,2.200000000000000000e+01
7.769999999999999574e+00,2.200000000000000000e+01
7.775000000000000355e+00,2.200000000000000000e+01
7.780000000000000249e+00,2.200000000000000000e+01
7.785000000000000142e+00,2.200000000000000000e+01
7.790000000000000036e+00,2.200000000000000000e+01
7.794999999999999929e+00,2.200000000000000000e+01
7.799999999999999822e+00,2.200000000000000000e+01
7.804999999999999716e+00,2.200000000000000000e+01
7.809999999999999609e+00,2.200000000000000000e+01
7.815000000000000391e+00,2.200000000000000000e+01
7.820000000000000284e+00,2.200000000000000000e+01
7.825000000000000178e+00,2.200000000000000000e+01
7.830000000000000071e+00,2.200000000000000000e+01
7.834999999999999964e+00,2.200000000000000000e+01
7.839999999999999858e+00,2.200000000000000000e+01
7.844999999999999751e+00,2.200000000000000000e+01
7.849999999999999645e+00,2.200000000000000000e+01
7.855000000000000426e+00,2.200000000000000000e+01
7.860000000000000320e+00,2.200000000000000000e+01
7.865000000000000213e+00,2.200000000000000000e+01
7.870000000000000107e+00,2.200000000000000000e+01
7.875000000000000000e+00,2.200000000000000000e+01
7.879999999999999893e+00,2.200000000000000000e+01
7.884999999999999787e+00,2.200000000000000000e+01
7.889999999999999680e+00,2.200000000000000000e+01
7.894999999999999574e+00,2.200000000000000000e+01
7.900000000000000355e+00,2.200000000000000000e+01
7.905000000000000249e+00,2.200000000000000000e+01
7.910000000000000142e+00,2.200000000000000000e+01
7.915000000000000036e+00,2.200000000000000000e+01
7.919999999999999929e+00,2.200000000000000000e+01
7.924999999999999822e+00,2.200000000000000000e+01
7.929999999999999716e+00,2.200000000000000000e+01
7.934999999999999609e+00,2.200000000000000000e+01
7.940000000000000391e+00,2.200000000000000000e+01
7.945000000000000284e+00,2.200000000000000000e+01
7.950000000000000178e+00,2.200000000000000000e+01
7.955000000000000071e+00,2.200000000000000000e+01
7.959999999999999964e+00,2.200000000000000000e+01
7.964999999999999858e+00,2.200000000000000000e+01
7.969999999999999751e+00,2.200000000000000000e+01
7.974999999999999645e+00,2.200000000000000000e+01
7.980000000000000426e+00,2.200000000000000000e+01
7.985000000000000320e+00,2.200000000000000000e+01
7.990000000000000213e+00,2.200000000000000000e+01
7.995000000000000107e+00,2.200000000000000000e+01
8.000000000000000000e+00,2.200000000000000000e+01


==> data/cg/large-cs/solving_curve/mssp-cs-4.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large-cs/solving_curve/mssp-cs-5.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large-cs/solving_curve/svm-cs-0.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,1.000000000000000000e+00
3.464999999999999858e+00,1.000000000000000000e+00
3.470000000000000195e+00,1.000000000000000000e+00
3.475000000000000089e+00,1.000000000000000000e+00
3.479999999999999982e+00,1.000000000000000000e+00
3.484999999999999876e+00,1.000000000000000000e+00
3.490000000000000213e+00,1.000000000000000000e+00
3.495000000000000107e+00,1.000000000000000000e+00
3.500000000000000000e+00,1.000000000000000000e+00
3.504999999999999893e+00,1.000000000000000000e+00
3.509999999999999787e+00,1.000000000000000000e+00
3.515000000000000124e+00,1.000000000000000000e+00
3.520000000000000018e+00,1.000000000000000000e+00
3.524999999999999911e+00,1.000000000000000000e+00
3.529999999999999805e+00,1.000000000000000000e+00
3.535000000000000142e+00,1.000000000000000000e+00
3.540000000000000036e+00,1.000000000000000000e+00
3.544999999999999929e+00,1.000000000000000000e+00
3.549999999999999822e+00,1.000000000000000000e+00
3.555000000000000160e+00,2.000000000000000000e+00
3.560000000000000053e+00,2.000000000000000000e+00
3.564999999999999947e+00,2.000000000000000000e+00
3.569999999999999840e+00,2.000000000000000000e+00
3.575000000000000178e+00,2.000000000000000000e+00
3.580000000000000071e+00,2.000000000000000000e+00
3.584999999999999964e+00,2.000000000000000000e+00
3.589999999999999858e+00,2.000000000000000000e+00
3.595000000000000195e+00,2.000000000000000000e+00
3.600000000000000089e+00,2.000000000000000000e+00
3.604999999999999982e+00,2.000000000000000000e+00
3.609999999999999876e+00,2.000000000000000000e+00
3.615000000000000213e+00,2.000000000000000000e+00
3.620000000000000107e+00,2.000000000000000000e+00
3.625000000000000000e+00,2.000000000000000000e+00
3.629999999999999893e+00,2.000000000000000000e+00
3.634999999999999787e+00,2.000000000000000000e+00
3.640000000000000124e+00,2.000000000000000000e+00
3.645000000000000018e+00,2.000000000000000000e+00
3.649999999999999911e+00,2.000000000000000000e+00
3.654999999999999805e+00,2.000000000000000000e+00
3.660000000000000142e+00,2.000000000000000000e+00
3.665000000000000036e+00,2.000000000000000000e+00
3.669999999999999929e+00,2.000000000000000000e+00
3.674999999999999822e+00,2.000000000000000000e+00
3.680000000000000160e+00,2.000000000000000000e+00
3.685000000000000053e+00,2.000000000000000000e+00
3.689999999999999947e+00,2.000000000000000000e+00
3.694999999999999840e+00,2.000000000000000000e+00
3.700000000000000178e+00,2.000000000000000000e+00
3.705000000000000071e+00,2.000000000000000000e+00
3.709999999999999964e+00,2.000000000000000000e+00
3.714999999999999858e+00,2.000000000000000000e+00
3.720000000000000195e+00,2.000000000000000000e+00
3.725000000000000089e+00,2.000000000000000000e+00
3.729999999999999982e+00,2.000000000000000000e+00
3.734999999999999876e+00,2.000000000000000000e+00
3.740000000000000213e+00,2.000000000000000000e+00
3.745000000000000107e+00,2.000000000000000000e+00
3.750000000000000000e+00,2.000000000000000000e+00
3.754999999999999893e+00,2.000000000000000000e+00
3.759999999999999787e+00,2.000000000000000000e+00
3.765000000000000124e+00,2.000000000000000000e+00
3.770000000000000018e+00,2.000000000000000000e+00
3.774999999999999911e+00,2.000000000000000000e+00
3.779999999999999805e+00,2.000000000000000000e+00
3.785000000000000142e+00,3.000000000000000000e+00
3.790000000000000036e+00,3.000000000000000000e+00
3.794999999999999929e+00,3.000000000000000000e+00
3.799999999999999822e+00,3.000000000000000000e+00
3.805000000000000160e+00,3.000000000000000000e+00
3.810000000000000053e+00,3.000000000000000000e+00
3.814999999999999947e+00,3.000000000000000000e+00
3.819999999999999840e+00,3.000000000000000000e+00
3.825000000000000178e+00,3.000000000000000000e+00
3.830000000000000071e+00,3.000000000000000000e+00
3.834999999999999964e+00,3.000000000000000000e+00
3.839999999999999858e+00,3.000000000000000000e+00
3.845000000000000195e+00,3.000000000000000000e+00
3.850000000000000089e+00,3.000000000000000000e+00
3.854999999999999982e+00,3.000000000000000000e+00
3.859999999999999876e+00,3.000000000000000000e+00
3.865000000000000213e+00,3.000000000000000000e+00
3.870000000000000107e+00,3.000000000000000000e+00
3.875000000000000000e+00,3.000000000000000000e+00
3.879999999999999893e+00,3.000000000000000000e+00
3.884999999999999787e+00,3.000000000000000000e+00
3.890000000000000124e+00,3.000000000000000000e+00
3.895000000000000018e+00,3.000000000000000000e+00
3.899999999999999911e+00,3.000000000000000000e+00
3.904999999999999805e+00,3.000000000000000000e+00
3.910000000000000142e+00,3.000000000000000000e+00
3.915000000000000036e+00,3.000000000000000000e+00
3.919999999999999929e+00,3.000000000000000000e+00
3.924999999999999822e+00,3.000000000000000000e+00
3.930000000000000160e+00,3.000000000000000000e+00
3.935000000000000053e+00,3.000000000000000000e+00
3.939999999999999947e+00,3.000000000000000000e+00
3.944999999999999840e+00,3.000000000000000000e+00
3.950000000000000178e+00,3.000000000000000000e+00
3.955000000000000071e+00,3.000000000000000000e+00
3.959999999999999964e+00,3.000000000000000000e+00
3.964999999999999858e+00,3.000000000000000000e+00
3.970000000000000195e+00,3.000000000000000000e+00
3.975000000000000089e+00,3.000000000000000000e+00
3.979999999999999982e+00,3.000000000000000000e+00
3.984999999999999876e+00,3.000000000000000000e+00
3.990000000000000213e+00,3.000000000000000000e+00
3.995000000000000107e+00,3.000000000000000000e+00
4.000000000000000000e+00,3.000000000000000000e+00
4.004999999999999893e+00,3.000000000000000000e+00
4.009999999999999787e+00,3.000000000000000000e+00
4.014999999999999680e+00,3.000000000000000000e+00
4.019999999999999574e+00,3.000000000000000000e+00
4.025000000000000355e+00,3.000000000000000000e+00
4.030000000000000249e+00,3.000000000000000000e+00
4.035000000000000142e+00,3.000000000000000000e+00
4.040000000000000036e+00,4.000000000000000000e+00
4.044999999999999929e+00,4.000000000000000000e+00
4.049999999999999822e+00,4.000000000000000000e+00
4.054999999999999716e+00,4.000000000000000000e+00
4.059999999999999609e+00,4.000000000000000000e+00
4.065000000000000391e+00,4.000000000000000000e+00
4.070000000000000284e+00,4.000000000000000000e+00
4.075000000000000178e+00,4.000000000000000000e+00
4.080000000000000071e+00,4.000000000000000000e+00
4.084999999999999964e+00,4.000000000000000000e+00
4.089999999999999858e+00,4.000000000000000000e+00
4.094999999999999751e+00,4.000000000000000000e+00
4.099999999999999645e+00,4.000000000000000000e+00
4.105000000000000426e+00,4.000000000000000000e+00
4.110000000000000320e+00,4.000000000000000000e+00
4.115000000000000213e+00,4.000000000000000000e+00
4.120000000000000107e+00,4.000000000000000000e+00
4.125000000000000000e+00,4.000000000000000000e+00
4.129999999999999893e+00,5.000000000000000000e+00
4.134999999999999787e+00,5.000000000000000000e+00
4.139999999999999680e+00,5.000000000000000000e+00
4.144999999999999574e+00,5.000000000000000000e+00
4.150000000000000355e+00,5.000000000000000000e+00
4.155000000000000249e+00,5.000000000000000000e+00
4.160000000000000142e+00,5.000000000000000000e+00
4.165000000000000036e+00,5.000000000000000000e+00
4.169999999999999929e+00,5.000000000000000000e+00
4.174999999999999822e+00,5.000000000000000000e+00
4.179999999999999716e+00,5.000000000000000000e+00
4.184999999999999609e+00,5.000000000000000000e+00
4.190000000000000391e+00,5.000000000000000000e+00
4.195000000000000284e+00,5.000000000000000000e+00
4.200000000000000178e+00,5.000000000000000000e+00
4.205000000000000071e+00,5.000000000000000000e+00
4.209999999999999964e+00,5.000000000000000000e+00
4.214999999999999858e+00,5.000000000000000000e+00
4.219999999999999751e+00,5.000000000000000000e+00
4.224999999999999645e+00,5.000000000000000000e+00
4.230000000000000426e+00,5.000000000000000000e+00
4.235000000000000320e+00,5.000000000000000000e+00
4.240000000000000213e+00,5.000000000000000000e+00
4.245000000000000107e+00,5.000000000000000000e+00
4.250000000000000000e+00,5.000000000000000000e+00
4.254999999999999893e+00,5.000000000000000000e+00
4.259999999999999787e+00,5.000000000000000000e+00
4.264999999999999680e+00,5.000000000000000000e+00
4.269999999999999574e+00,5.000000000000000000e+00
4.275000000000000355e+00,5.000000000000000000e+00
4.280000000000000249e+00,5.000000000000000000e+00
4.285000000000000142e+00,5.000000000000000000e+00
4.290000000000000036e+00,5.000000000000000000e+00
4.294999999999999929e+00,5.000000000000000000e+00
4.299999999999999822e+00,5.000000000000000000e+00
4.304999999999999716e+00,6.000000000000000000e+00
4.309999999999999609e+00,6.000000000000000000e+00
4.315000000000000391e+00,6.000000000000000000e+00
4.320000000000000284e+00,6.000000000000000000e+00
4.325000000000000178e+00,6.000000000000000000e+00
4.330000000000000071e+00,6.000000000000000000e+00
4.334999999999999964e+00,6.000000000000000000e+00
4.339999999999999858e+00,7.000000000000000000e+00
4.344999999999999751e+00,7.000000000000000000e+00
4.349999999999999645e+00,7.000000000000000000e+00
4.355000000000000426e+00,7.000000000000000000e+00
4.360000000000000320e+00,7.000000000000000000e+00
4.365000000000000213e+00,7.000000000000000000e+00
4.370000000000000107e+00,7.000000000000000000e+00
4.375000000000000000e+00,7.000000000000000000e+00
4.379999999999999893e+00,7.000000000000000000e+00
4.384999999999999787e+00,7.000000000000000000e+00
4.389999999999999680e+00,7.000000000000000000e+00
4.394999999999999574e+00,7.000000000000000000e+00
4.400000000000000355e+00,7.000000000000000000e+00
4.405000000000000249e+00,7.000000000000000000e+00
4.410000000000000142e+00,7.000000000000000000e+00
4.415000000000000036e+00,7.000000000000000000e+00
4.419999999999999929e+00,7.000000000000000000e+00
4.424999999999999822e+00,7.000000000000000000e+00
4.429999999999999716e+00,7.000000000000000000e+00
4.434999999999999609e+00,7.000000000000000000e+00
4.440000000000000391e+00,7.000000000000000000e+00
4.445000000000000284e+00,7.000000000000000000e+00
4.450000000000000178e+00,7.000000000000000000e+00
4.455000000000000071e+00,7.000000000000000000e+00
4.459999999999999964e+00,7.000000000000000000e+00
4.464999999999999858e+00,7.000000000000000000e+00
4.469999999999999751e+00,7.000000000000000000e+00
4.474999999999999645e+00,7.000000000000000000e+00
4.480000000000000426e+00,7.000000000000000000e+00
4.485000000000000320e+00,7.000000000000000000e+00
4.490000000000000213e+00,7.000000000000000000e+00
4.495000000000000107e+00,7.000000000000000000e+00
4.500000000000000000e+00,7.000000000000000000e+00
4.504999999999999893e+00,7.000000000000000000e+00
4.509999999999999787e+00,7.000000000000000000e+00
4.514999999999999680e+00,7.000000000000000000e+00
4.519999999999999574e+00,7.000000000000000000e+00
4.525000000000000355e+00,7.000000000000000000e+00
4.530000000000000249e+00,7.000000000000000000e+00
4.535000000000000142e+00,7.000000000000000000e+00
4.540000000000000036e+00,7.000000000000000000e+00
4.544999999999999929e+00,7.000000000000000000e+00
4.549999999999999822e+00,7.000000000000000000e+00
4.554999999999999716e+00,7.000000000000000000e+00
4.559999999999999609e+00,7.000000000000000000e+00
4.565000000000000391e+00,7.000000000000000000e+00
4.570000000000000284e+00,7.000000000000000000e+00
4.575000000000000178e+00,7.000000000000000000e+00
4.580000000000000071e+00,7.000000000000000000e+00
4.584999999999999964e+00,7.000000000000000000e+00
4.589999999999999858e+00,7.000000000000000000e+00
4.594999999999999751e+00,7.000000000000000000e+00
4.599999999999999645e+00,7.000000000000000000e+00
4.605000000000000426e+00,7.000000000000000000e+00
4.610000000000000320e+00,7.000000000000000000e+00
4.615000000000000213e+00,7.000000000000000000e+00
4.620000000000000107e+00,7.000000000000000000e+00
4.625000000000000000e+00,7.000000000000000000e+00
4.629999999999999893e+00,7.000000000000000000e+00
4.634999999999999787e+00,7.000000000000000000e+00
4.639999999999999680e+00,7.000000000000000000e+00
4.644999999999999574e+00,7.000000000000000000e+00
4.650000000000000355e+00,7.000000000000000000e+00
4.655000000000000249e+00,7.000000000000000000e+00
4.660000000000000142e+00,7.000000000000000000e+00
4.665000000000000036e+00,7.000000000000000000e+00
4.669999999999999929e+00,7.000000000000000000e+00
4.674999999999999822e+00,7.000000000000000000e+00
4.679999999999999716e+00,7.000000000000000000e+00
4.684999999999999609e+00,7.000000000000000000e+00
4.690000000000000391e+00,7.000000000000000000e+00
4.695000000000000284e+00,7.000000000000000000e+00
4.700000000000000178e+00,7.000000000000000000e+00
4.705000000000000071e+00,7.000000000000000000e+00
4.709999999999999964e+00,7.000000000000000000e+00
4.714999999999999858e+00,7.000000000000000000e+00
4.719999999999999751e+00,7.000000000000000000e+00
4.724999999999999645e+00,7.000000000000000000e+00
4.730000000000000426e+00,7.000000000000000000e+00
4.735000000000000320e+00,7.000000000000000000e+00
4.740000000000000213e+00,7.000000000000000000e+00
4.745000000000000107e+00,7.000000000000000000e+00
4.750000000000000000e+00,7.000000000000000000e+00
4.754999999999999893e+00,7.000000000000000000e+00
4.759999999999999787e+00,7.000000000000000000e+00
4.764999999999999680e+00,7.000000000000000000e+00
4.769999999999999574e+00,7.000000000000000000e+00
4.775000000000000355e+00,7.000000000000000000e+00
4.780000000000000249e+00,7.000000000000000000e+00
4.785000000000000142e+00,7.000000000000000000e+00
4.790000000000000036e+00,7.000000000000000000e+00
4.794999999999999929e+00,7.000000000000000000e+00
4.799999999999999822e+00,7.000000000000000000e+00
4.804999999999999716e+00,7.000000000000000000e+00
4.809999999999999609e+00,7.000000000000000000e+00
4.815000000000000391e+00,7.000000000000000000e+00
4.820000000000000284e+00,7.000000000000000000e+00
4.825000000000000178e+00,7.000000000000000000e+00
4.830000000000000071e+00,7.000000000000000000e+00
4.834999999999999964e+00,7.000000000000000000e+00
4.839999999999999858e+00,7.000000000000000000e+00
4.844999999999999751e+00,7.000000000000000000e+00
4.849999999999999645e+00,7.000000000000000000e+00
4.855000000000000426e+00,7.000000000000000000e+00
4.860000000000000320e+00,7.000000000000000000e+00
4.865000000000000213e+00,7.000000000000000000e+00
4.870000000000000107e+00,7.000000000000000000e+00
4.875000000000000000e+00,7.000000000000000000e+00
4.879999999999999893e+00,7.000000000000000000e+00
4.884999999999999787e+00,7.000000000000000000e+00
4.889999999999999680e+00,7.000000000000000000e+00
4.894999999999999574e+00,7.000000000000000000e+00
4.900000000000000355e+00,7.000000000000000000e+00
4.905000000000000249e+00,7.000000000000000000e+00
4.910000000000000142e+00,7.000000000000000000e+00
4.915000000000000036e+00,7.000000000000000000e+00
4.919999999999999929e+00,7.000000000000000000e+00
4.924999999999999822e+00,7.000000000000000000e+00
4.929999999999999716e+00,7.000000000000000000e+00
4.934999999999999609e+00,7.000000000000000000e+00
4.940000000000000391e+00,7.000000000000000000e+00
4.945000000000000284e+00,7.000000000000000000e+00
4.950000000000000178e+00,7.000000000000000000e+00
4.955000000000000071e+00,7.000000000000000000e+00
4.959999999999999964e+00,7.000000000000000000e+00
4.964999999999999858e+00,7.000000000000000000e+00
4.969999999999999751e+00,7.000000000000000000e+00
4.974999999999999645e+00,7.000000000000000000e+00
4.980000000000000426e+00,7.000000000000000000e+00
4.985000000000000320e+00,7.000000000000000000e+00
4.990000000000000213e+00,7.000000000000000000e+00
4.995000000000000107e+00,7.000000000000000000e+00
5.000000000000000000e+00,7.000000000000000000e+00
5.004999999999999893e+00,7.000000000000000000e+00
5.009999999999999787e+00,7.000000000000000000e+00
5.014999999999999680e+00,7.000000000000000000e+00
5.019999999999999574e+00,7.000000000000000000e+00
5.025000000000000355e+00,7.000000000000000000e+00
5.030000000000000249e+00,7.000000000000000000e+00
5.035000000000000142e+00,7.000000000000000000e+00
5.040000000000000036e+00,7.000000000000000000e+00
5.044999999999999929e+00,7.000000000000000000e+00
5.049999999999999822e+00,7.000000000000000000e+00
5.054999999999999716e+00,7.000000000000000000e+00
5.059999999999999609e+00,7.000000000000000000e+00
5.065000000000000391e+00,7.000000000000000000e+00
5.070000000000000284e+00,7.000000000000000000e+00
5.075000000000000178e+00,7.000000000000000000e+00
5.080000000000000071e+00,7.000000000000000000e+00
5.084999999999999964e+00,7.000000000000000000e+00
5.089999999999999858e+00,7.000000000000000000e+00
5.094999999999999751e+00,7.000000000000000000e+00
5.099999999999999645e+00,7.000000000000000000e+00
5.105000000000000426e+00,7.000000000000000000e+00
5.110000000000000320e+00,7.000000000000000000e+00
5.115000000000000213e+00,7.000000000000000000e+00
5.120000000000000107e+00,7.000000000000000000e+00
5.125000000000000000e+00,7.000000000000000000e+00
5.129999999999999893e+00,7.000000000000000000e+00
5.134999999999999787e+00,7.000000000000000000e+00
5.139999999999999680e+00,7.000000000000000000e+00
5.144999999999999574e+00,7.000000000000000000e+00
5.150000000000000355e+00,7.000000000000000000e+00
5.155000000000000249e+00,7.000000000000000000e+00
5.160000000000000142e+00,7.000000000000000000e+00
5.165000000000000036e+00,7.000000000000000000e+00
5.169999999999999929e+00,7.000000000000000000e+00
5.174999999999999822e+00,7.000000000000000000e+00
5.179999999999999716e+00,7.000000000000000000e+00
5.184999999999999609e+00,7.000000000000000000e+00
5.190000000000000391e+00,7.000000000000000000e+00
5.195000000000000284e+00,7.000000000000000000e+00
5.200000000000000178e+00,7.000000000000000000e+00
5.205000000000000071e+00,7.000000000000000000e+00
5.209999999999999964e+00,7.000000000000000000e+00
5.214999999999999858e+00,7.000000000000000000e+00
5.219999999999999751e+00,7.000000000000000000e+00
5.224999999999999645e+00,7.000000000000000000e+00
5.230000000000000426e+00,7.000000000000000000e+00
5.235000000000000320e+00,7.000000000000000000e+00
5.240000000000000213e+00,7.000000000000000000e+00
5.245000000000000107e+00,7.000000000000000000e+00
5.250000000000000000e+00,7.000000000000000000e+00
5.254999999999999893e+00,7.000000000000000000e+00
5.259999999999999787e+00,7.000000000000000000e+00
5.264999999999999680e+00,7.000000000000000000e+00
5.269999999999999574e+00,7.000000000000000000e+00
5.275000000000000355e+00,7.000000000000000000e+00
5.280000000000000249e+00,7.000000000000000000e+00
5.285000000000000142e+00,7.000000000000000000e+00
5.290000000000000036e+00,7.000000000000000000e+00
5.294999999999999929e+00,7.000000000000000000e+00
5.299999999999999822e+00,7.000000000000000000e+00
5.304999999999999716e+00,7.000000000000000000e+00
5.309999999999999609e+00,7.000000000000000000e+00
5.315000000000000391e+00,7.000000000000000000e+00
5.320000000000000284e+00,7.000000000000000000e+00
5.325000000000000178e+00,7.000000000000000000e+00
5.330000000000000071e+00,7.000000000000000000e+00
5.334999999999999964e+00,7.000000000000000000e+00
5.339999999999999858e+00,7.000000000000000000e+00
5.344999999999999751e+00,7.000000000000000000e+00
5.349999999999999645e+00,7.000000000000000000e+00
5.355000000000000426e+00,7.000000000000000000e+00
5.360000000000000320e+00,7.000000000000000000e+00
5.365000000000000213e+00,7.000000000000000000e+00
5.370000000000000107e+00,7.000000000000000000e+00
5.375000000000000000e+00,7.000000000000000000e+00
5.379999999999999893e+00,7.000000000000000000e+00
5.384999999999999787e+00,7.000000000000000000e+00
5.389999999999999680e+00,7.000000000000000000e+00
5.394999999999999574e+00,7.000000000000000000e+00
5.400000000000000355e+00,7.000000000000000000e+00
5.405000000000000249e+00,7.000000000000000000e+00
5.410000000000000142e+00,7.000000000000000000e+00
5.415000000000000036e+00,7.000000000000000000e+00
5.419999999999999929e+00,7.000000000000000000e+00
5.424999999999999822e+00,7.000000000000000000e+00
5.429999999999999716e+00,7.000000000000000000e+00
5.434999999999999609e+00,7.000000000000000000e+00
5.440000000000000391e+00,7.000000000000000000e+00
5.445000000000000284e+00,7.000000000000000000e+00
5.450000000000000178e+00,7.000000000000000000e+00
5.455000000000000071e+00,7.000000000000000000e+00
5.459999999999999964e+00,7.000000000000000000e+00
5.464999999999999858e+00,7.000000000000000000e+00
5.469999999999999751e+00,7.000000000000000000e+00
5.474999999999999645e+00,7.000000000000000000e+00
5.480000000000000426e+00,7.000000000000000000e+00
5.485000000000000320e+00,7.000000000000000000e+00
5.490000000000000213e+00,7.000000000000000000e+00
5.495000000000000107e+00,7.000000000000000000e+00
5.500000000000000000e+00,7.000000000000000000e+00
5.504999999999999893e+00,7.000000000000000000e+00
5.509999999999999787e+00,7.000000000000000000e+00
5.514999999999999680e+00,7.000000000000000000e+00
5.519999999999999574e+00,7.000000000000000000e+00
5.525000000000000355e+00,7.000000000000000000e+00
5.530000000000000249e+00,7.000000000000000000e+00
5.535000000000000142e+00,7.000000000000000000e+00
5.540000000000000036e+00,7.000000000000000000e+00
5.544999999999999929e+00,7.000000000000000000e+00
5.549999999999999822e+00,7.000000000000000000e+00
5.554999999999999716e+00,7.000000000000000000e+00
5.559999999999999609e+00,7.000000000000000000e+00
5.565000000000000391e+00,7.000000000000000000e+00
5.570000000000000284e+00,7.000000000000000000e+00
5.575000000000000178e+00,7.000000000000000000e+00
5.580000000000000071e+00,7.000000000000000000e+00
5.584999999999999964e+00,7.000000000000000000e+00
5.589999999999999858e+00,7.000000000000000000e+00
5.594999999999999751e+00,7.000000000000000000e+00
5.599999999999999645e+00,7.000000000000000000e+00
5.605000000000000426e+00,7.000000000000000000e+00
5.610000000000000320e+00,7.000000000000000000e+00
5.615000000000000213e+00,7.000000000000000000e+00
5.620000000000000107e+00,7.000000000000000000e+00
5.625000000000000000e+00,7.000000000000000000e+00
5.629999999999999893e+00,7.000000000000000000e+00
5.634999999999999787e+00,7.000000000000000000e+00
5.639999999999999680e+00,7.000000000000000000e+00
5.644999999999999574e+00,7.000000000000000000e+00
5.650000000000000355e+00,7.000000000000000000e+00
5.655000000000000249e+00,7.000000000000000000e+00
5.660000000000000142e+00,7.000000000000000000e+00
5.665000000000000036e+00,7.000000000000000000e+00
5.669999999999999929e+00,7.000000000000000000e+00
5.674999999999999822e+00,7.000000000000000000e+00
5.679999999999999716e+00,7.000000000000000000e+00
5.684999999999999609e+00,7.000000000000000000e+00
5.690000000000000391e+00,7.000000000000000000e+00
5.695000000000000284e+00,7.000000000000000000e+00
5.700000000000000178e+00,7.000000000000000000e+00
5.705000000000000071e+00,7.000000000000000000e+00
5.709999999999999964e+00,7.000000000000000000e+00
5.714999999999999858e+00,7.000000000000000000e+00
5.719999999999999751e+00,7.000000000000000000e+00
5.724999999999999645e+00,7.000000000000000000e+00
5.730000000000000426e+00,7.000000000000000000e+00
5.735000000000000320e+00,7.000000000000000000e+00
5.740000000000000213e+00,7.000000000000000000e+00
5.745000000000000107e+00,7.000000000000000000e+00
5.750000000000000000e+00,7.000000000000000000e+00
5.754999999999999893e+00,7.000000000000000000e+00
5.759999999999999787e+00,7.000000000000000000e+00
5.764999999999999680e+00,7.000000000000000000e+00
5.769999999999999574e+00,7.000000000000000000e+00
5.775000000000000355e+00,7.000000000000000000e+00
5.780000000000000249e+00,7.000000000000000000e+00
5.785000000000000142e+00,7.000000000000000000e+00
5.790000000000000036e+00,7.000000000000000000e+00
5.794999999999999929e+00,7.000000000000000000e+00
5.799999999999999822e+00,7.000000000000000000e+00
5.804999999999999716e+00,7.000000000000000000e+00
5.809999999999999609e+00,7.000000000000000000e+00
5.815000000000000391e+00,7.000000000000000000e+00
5.820000000000000284e+00,7.000000000000000000e+00
5.825000000000000178e+00,7.000000000000000000e+00
5.830000000000000071e+00,7.000000000000000000e+00
5.834999999999999964e+00,7.000000000000000000e+00
5.839999999999999858e+00,7.000000000000000000e+00
5.844999999999999751e+00,7.000000000000000000e+00
5.849999999999999645e+00,7.000000000000000000e+00
5.855000000000000426e+00,7.000000000000000000e+00
5.860000000000000320e+00,7.000000000000000000e+00
5.865000000000000213e+00,7.000000000000000000e+00
5.870000000000000107e+00,7.000000000000000000e+00
5.875000000000000000e+00,7.000000000000000000e+00
5.879999999999999893e+00,7.000000000000000000e+00
5.884999999999999787e+00,7.000000000000000000e+00
5.889999999999999680e+00,7.000000000000000000e+00
5.894999999999999574e+00,7.000000000000000000e+00
5.900000000000000355e+00,7.000000000000000000e+00
5.905000000000000249e+00,7.000000000000000000e+00
5.910000000000000142e+00,7.000000000000000000e+00
5.915000000000000036e+00,7.000000000000000000e+00
5.919999999999999929e+00,7.000000000000000000e+00
5.924999999999999822e+00,7.000000000000000000e+00
5.929999999999999716e+00,7.000000000000000000e+00
5.934999999999999609e+00,7.000000000000000000e+00
5.940000000000000391e+00,7.000000000000000000e+00
5.945000000000000284e+00,7.000000000000000000e+00
5.950000000000000178e+00,7.000000000000000000e+00
5.955000000000000071e+00,7.000000000000000000e+00
5.959999999999999964e+00,7.000000000000000000e+00
5.964999999999999858e+00,7.000000000000000000e+00
5.969999999999999751e+00,7.000000000000000000e+00
5.974999999999999645e+00,7.000000000000000000e+00
5.980000000000000426e+00,7.000000000000000000e+00
5.985000000000000320e+00,7.000000000000000000e+00
5.990000000000000213e+00,7.000000000000000000e+00
5.995000000000000107e+00,7.000000000000000000e+00
6.000000000000000000e+00,7.000000000000000000e+00
6.004999999999999893e+00,7.000000000000000000e+00
6.009999999999999787e+00,7.000000000000000000e+00
6.014999999999999680e+00,7.000000000000000000e+00
6.019999999999999574e+00,7.000000000000000000e+00
6.025000000000000355e+00,7.000000000000000000e+00
6.030000000000000249e+00,7.000000000000000000e+00
6.035000000000000142e+00,7.000000000000000000e+00
6.040000000000000036e+00,7.000000000000000000e+00
6.044999999999999929e+00,7.000000000000000000e+00
6.049999999999999822e+00,7.000000000000000000e+00
6.054999999999999716e+00,7.000000000000000000e+00
6.059999999999999609e+00,7.000000000000000000e+00
6.065000000000000391e+00,7.000000000000000000e+00
6.070000000000000284e+00,7.000000000000000000e+00
6.075000000000000178e+00,7.000000000000000000e+00
6.080000000000000071e+00,7.000000000000000000e+00
6.084999999999999964e+00,7.000000000000000000e+00
6.089999999999999858e+00,7.000000000000000000e+00
6.094999999999999751e+00,7.000000000000000000e+00
6.099999999999999645e+00,7.000000000000000000e+00
6.105000000000000426e+00,7.000000000000000000e+00
6.110000000000000320e+00,7.000000000000000000e+00
6.115000000000000213e+00,7.000000000000000000e+00
6.120000000000000107e+00,7.000000000000000000e+00
6.125000000000000000e+00,7.000000000000000000e+00
6.129999999999999893e+00,7.000000000000000000e+00
6.134999999999999787e+00,7.000000000000000000e+00
6.139999999999999680e+00,7.000000000000000000e+00
6.144999999999999574e+00,7.000000000000000000e+00
6.150000000000000355e+00,7.000000000000000000e+00
6.155000000000000249e+00,7.000000000000000000e+00
6.160000000000000142e+00,7.000000000000000000e+00
6.165000000000000036e+00,7.000000000000000000e+00
6.169999999999999929e+00,7.000000000000000000e+00
6.174999999999999822e+00,7.000000000000000000e+00
6.179999999999999716e+00,7.000000000000000000e+00
6.184999999999999609e+00,7.000000000000000000e+00
6.190000000000000391e+00,7.000000000000000000e+00
6.195000000000000284e+00,7.000000000000000000e+00
6.200000000000000178e+00,7.000000000000000000e+00
6.205000000000000071e+00,7.000000000000000000e+00
6.209999999999999964e+00,7.000000000000000000e+00
6.214999999999999858e+00,7.000000000000000000e+00
6.219999999999999751e+00,7.000000000000000000e+00
6.224999999999999645e+00,7.000000000000000000e+00
6.230000000000000426e+00,7.000000000000000000e+00
6.235000000000000320e+00,7.000000000000000000e+00
6.240000000000000213e+00,7.000000000000000000e+00
6.245000000000000107e+00,7.000000000000000000e+00
6.250000000000000000e+00,7.000000000000000000e+00
6.254999999999999893e+00,7.000000000000000000e+00
6.259999999999999787e+00,7.000000000000000000e+00
6.264999999999999680e+00,7.000000000000000000e+00
6.269999999999999574e+00,7.000000000000000000e+00
6.275000000000000355e+00,7.000000000000000000e+00
6.280000000000000249e+00,7.000000000000000000e+00
6.285000000000000142e+00,7.000000000000000000e+00
6.290000000000000036e+00,7.000000000000000000e+00
6.294999999999999929e+00,7.000000000000000000e+00
6.299999999999999822e+00,7.000000000000000000e+00
6.304999999999999716e+00,7.000000000000000000e+00
6.309999999999999609e+00,7.000000000000000000e+00
6.315000000000000391e+00,7.000000000000000000e+00
6.320000000000000284e+00,7.000000000000000000e+00
6.325000000000000178e+00,7.000000000000000000e+00
6.330000000000000071e+00,7.000000000000000000e+00
6.334999999999999964e+00,7.000000000000000000e+00
6.339999999999999858e+00,7.000000000000000000e+00
6.344999999999999751e+00,7.000000000000000000e+00
6.349999999999999645e+00,7.000000000000000000e+00
6.355000000000000426e+00,7.000000000000000000e+00
6.360000000000000320e+00,7.000000000000000000e+00
6.365000000000000213e+00,7.000000000000000000e+00
6.370000000000000107e+00,7.000000000000000000e+00
6.375000000000000000e+00,7.000000000000000000e+00
6.379999999999999893e+00,7.000000000000000000e+00
6.384999999999999787e+00,7.000000000000000000e+00
6.389999999999999680e+00,7.000000000000000000e+00
6.394999999999999574e+00,7.000000000000000000e+00
6.400000000000000355e+00,7.000000000000000000e+00
6.405000000000000249e+00,7.000000000000000000e+00
6.410000000000000142e+00,7.000000000000000000e+00
6.415000000000000036e+00,7.000000000000000000e+00
6.419999999999999929e+00,7.000000000000000000e+00
6.424999999999999822e+00,7.000000000000000000e+00
6.429999999999999716e+00,7.000000000000000000e+00
6.434999999999999609e+00,7.000000000000000000e+00
6.440000000000000391e+00,7.000000000000000000e+00
6.445000000000000284e+00,7.000000000000000000e+00
6.450000000000000178e+00,7.000000000000000000e+00
6.455000000000000071e+00,7.000000000000000000e+00
6.459999999999999964e+00,7.000000000000000000e+00
6.464999999999999858e+00,7.000000000000000000e+00
6.469999999999999751e+00,7.000000000000000000e+00
6.474999999999999645e+00,7.000000000000000000e+00
6.480000000000000426e+00,7.000000000000000000e+00
6.485000000000000320e+00,7.000000000000000000e+00
6.490000000000000213e+00,7.000000000000000000e+00
6.495000000000000107e+00,7.000000000000000000e+00
6.500000000000000000e+00,7.000000000000000000e+00
6.504999999999999893e+00,7.000000000000000000e+00
6.509999999999999787e+00,7.000000000000000000e+00
6.514999999999999680e+00,7.000000000000000000e+00
6.519999999999999574e+00,7.000000000000000000e+00
6.525000000000000355e+00,7.000000000000000000e+00
6.530000000000000249e+00,7.000000000000000000e+00
6.535000000000000142e+00,7.000000000000000000e+00
6.540000000000000036e+00,7.000000000000000000e+00
6.544999999999999929e+00,7.000000000000000000e+00
6.549999999999999822e+00,7.000000000000000000e+00
6.554999999999999716e+00,7.000000000000000000e+00
6.559999999999999609e+00,7.000000000000000000e+00
6.565000000000000391e+00,7.000000000000000000e+00
6.570000000000000284e+00,7.000000000000000000e+00
6.575000000000000178e+00,7.000000000000000000e+00
6.580000000000000071e+00,7.000000000000000000e+00
6.584999999999999964e+00,7.000000000000000000e+00
6.589999999999999858e+00,7.000000000000000000e+00
6.594999999999999751e+00,7.000000000000000000e+00
6.599999999999999645e+00,7.000000000000000000e+00
6.605000000000000426e+00,7.000000000000000000e+00
6.610000000000000320e+00,7.000000000000000000e+00
6.615000000000000213e+00,7.000000000000000000e+00
6.620000000000000107e+00,7.000000000000000000e+00
6.625000000000000000e+00,7.000000000000000000e+00
6.629999999999999893e+00,7.000000000000000000e+00
6.634999999999999787e+00,7.000000000000000000e+00
6.639999999999999680e+00,7.000000000000000000e+00
6.644999999999999574e+00,7.000000000000000000e+00
6.650000000000000355e+00,7.000000000000000000e+00
6.655000000000000249e+00,7.000000000000000000e+00
6.660000000000000142e+00,7.000000000000000000e+00
6.665000000000000036e+00,7.000000000000000000e+00
6.669999999999999929e+00,7.000000000000000000e+00
6.674999999999999822e+00,7.000000000000000000e+00
6.679999999999999716e+00,7.000000000000000000e+00
6.684999999999999609e+00,7.000000000000000000e+00
6.690000000000000391e+00,7.000000000000000000e+00
6.695000000000000284e+00,7.000000000000000000e+00
6.700000000000000178e+00,7.000000000000000000e+00
6.705000000000000071e+00,7.000000000000000000e+00
6.709999999999999964e+00,7.000000000000000000e+00
6.714999999999999858e+00,7.000000000000000000e+00
6.719999999999999751e+00,7.000000000000000000e+00
6.724999999999999645e+00,7.000000000000000000e+00
6.730000000000000426e+00,7.000000000000000000e+00
6.735000000000000320e+00,7.000000000000000000e+00
6.740000000000000213e+00,7.000000000000000000e+00
6.745000000000000107e+00,7.000000000000000000e+00
6.750000000000000000e+00,7.000000000000000000e+00
6.754999999999999893e+00,7.000000000000000000e+00
6.759999999999999787e+00,7.000000000000000000e+00
6.764999999999999680e+00,7.000000000000000000e+00
6.769999999999999574e+00,7.000000000000000000e+00
6.775000000000000355e+00,7.000000000000000000e+00
6.780000000000000249e+00,7.000000000000000000e+00
6.785000000000000142e+00,7.000000000000000000e+00
6.790000000000000036e+00,7.000000000000000000e+00
6.794999999999999929e+00,7.000000000000000000e+00
6.799999999999999822e+00,7.000000000000000000e+00
6.804999999999999716e+00,7.000000000000000000e+00
6.809999999999999609e+00,7.000000000000000000e+00
6.815000000000000391e+00,7.000000000000000000e+00
6.820000000000000284e+00,7.000000000000000000e+00
6.825000000000000178e+00,7.000000000000000000e+00
6.830000000000000071e+00,7.000000000000000000e+00
6.834999999999999964e+00,7.000000000000000000e+00
6.839999999999999858e+00,7.000000000000000000e+00
6.844999999999999751e+00,7.000000000000000000e+00
6.849999999999999645e+00,7.000000000000000000e+00
6.855000000000000426e+00,7.000000000000000000e+00
6.860000000000000320e+00,7.000000000000000000e+00
6.865000000000000213e+00,7.000000000000000000e+00
6.870000000000000107e+00,7.000000000000000000e+00
6.875000000000000000e+00,7.000000000000000000e+00
6.879999999999999893e+00,7.000000000000000000e+00
6.884999999999999787e+00,7.000000000000000000e+00
6.889999999999999680e+00,7.000000000000000000e+00
6.894999999999999574e+00,7.000000000000000000e+00
6.900000000000000355e+00,7.000000000000000000e+00
6.905000000000000249e+00,7.000000000000000000e+00
6.910000000000000142e+00,7.000000000000000000e+00
6.915000000000000036e+00,7.000000000000000000e+00
6.919999999999999929e+00,7.000000000000000000e+00
6.924999999999999822e+00,7.000000000000000000e+00
6.929999999999999716e+00,7.000000000000000000e+00
6.934999999999999609e+00,7.000000000000000000e+00
6.940000000000000391e+00,7.000000000000000000e+00
6.945000000000000284e+00,7.000000000000000000e+00
6.950000000000000178e+00,7.000000000000000000e+00
6.955000000000000071e+00,7.000000000000000000e+00
6.959999999999999964e+00,7.000000000000000000e+00
6.964999999999999858e+00,7.000000000000000000e+00
6.969999999999999751e+00,7.000000000000000000e+00
6.974999999999999645e+00,7.000000000000000000e+00
6.980000000000000426e+00,8.000000000000000000e+00
6.985000000000000320e+00,8.000000000000000000e+00
6.990000000000000213e+00,8.000000000000000000e+00
6.995000000000000107e+00,8.000000000000000000e+00
7.000000000000000000e+00,8.000000000000000000e+00
7.004999999999999893e+00,8.000000000000000000e+00
7.009999999999999787e+00,8.000000000000000000e+00
7.014999999999999680e+00,8.000000000000000000e+00
7.019999999999999574e+00,8.000000000000000000e+00
7.025000000000000355e+00,8.000000000000000000e+00
7.030000000000000249e+00,8.000000000000000000e+00
7.035000000000000142e+00,8.000000000000000000e+00
7.040000000000000036e+00,8.000000000000000000e+00
7.044999999999999929e+00,8.000000000000000000e+00
7.049999999999999822e+00,8.000000000000000000e+00
7.054999999999999716e+00,8.000000000000000000e+00
7.059999999999999609e+00,8.000000000000000000e+00
7.065000000000000391e+00,8.000000000000000000e+00
7.070000000000000284e+00,8.000000000000000000e+00
7.075000000000000178e+00,8.000000000000000000e+00
7.080000000000000071e+00,8.000000000000000000e+00
7.084999999999999964e+00,8.000000000000000000e+00
7.089999999999999858e+00,8.000000000000000000e+00
7.094999999999999751e+00,8.000000000000000000e+00
7.099999999999999645e+00,8.000000000000000000e+00
7.105000000000000426e+00,8.000000000000000000e+00
7.110000000000000320e+00,8.000000000000000000e+00
7.115000000000000213e+00,8.000000000000000000e+00
7.120000000000000107e+00,8.000000000000000000e+00
7.125000000000000000e+00,8.000000000000000000e+00
7.129999999999999893e+00,8.000000000000000000e+00
7.134999999999999787e+00,8.000000000000000000e+00
7.139999999999999680e+00,8.000000000000000000e+00
7.144999999999999574e+00,8.000000000000000000e+00
7.150000000000000355e+00,8.000000000000000000e+00
7.155000000000000249e+00,8.000000000000000000e+00
7.160000000000000142e+00,8.000000000000000000e+00
7.165000000000000036e+00,8.000000000000000000e+00
7.169999999999999929e+00,8.000000000000000000e+00
7.174999999999999822e+00,8.000000000000000000e+00
7.179999999999999716e+00,8.000000000000000000e+00
7.184999999999999609e+00,8.000000000000000000e+00
7.190000000000000391e+00,8.000000000000000000e+00
7.195000000000000284e+00,8.000000000000000000e+00
7.200000000000000178e+00,8.000000000000000000e+00
7.205000000000000071e+00,8.000000000000000000e+00
7.209999999999999964e+00,8.000000000000000000e+00
7.214999999999999858e+00,8.000000000000000000e+00
7.219999999999999751e+00,8.000000000000000000e+00
7.224999999999999645e+00,8.000000000000000000e+00
7.230000000000000426e+00,8.000000000000000000e+00
7.235000000000000320e+00,8.000000000000000000e+00
7.240000000000000213e+00,8.000000000000000000e+00
7.245000000000000107e+00,8.000000000000000000e+00
7.250000000000000000e+00,8.000000000000000000e+00
7.254999999999999893e+00,8.000000000000000000e+00
7.259999999999999787e+00,8.000000000000000000e+00
7.264999999999999680e+00,8.000000000000000000e+00
7.269999999999999574e+00,8.000000000000000000e+00
7.275000000000000355e+00,8.000000000000000000e+00
7.280000000000000249e+00,8.000000000000000000e+00
7.285000000000000142e+00,8.000000000000000000e+00
7.290000000000000036e+00,8.000000000000000000e+00
7.294999999999999929e+00,8.000000000000000000e+00
7.299999999999999822e+00,8.000000000000000000e+00
7.304999999999999716e+00,8.000000000000000000e+00
7.309999999999999609e+00,8.000000000000000000e+00
7.315000000000000391e+00,8.000000000000000000e+00
7.320000000000000284e+00,8.000000000000000000e+00
7.325000000000000178e+00,8.000000000000000000e+00
7.330000000000000071e+00,8.000000000000000000e+00
7.334999999999999964e+00,8.000000000000000000e+00
7.339999999999999858e+00,8.000000000000000000e+00
7.344999999999999751e+00,8.000000000000000000e+00
7.349999999999999645e+00,8.000000000000000000e+00
7.355000000000000426e+00,8.000000000000000000e+00
7.360000000000000320e+00,8.000000000000000000e+00
7.365000000000000213e+00,8.000000000000000000e+00
7.370000000000000107e+00,8.000000000000000000e+00
7.375000000000000000e+00,8.000000000000000000e+00
7.379999999999999893e+00,8.000000000000000000e+00
7.384999999999999787e+00,8.000000000000000000e+00
7.389999999999999680e+00,8.000000000000000000e+00
7.394999999999999574e+00,8.000000000000000000e+00
7.400000000000000355e+00,8.000000000000000000e+00
7.405000000000000249e+00,8.000000000000000000e+00
7.410000000000000142e+00,8.000000000000000000e+00
7.415000000000000036e+00,8.000000000000000000e+00
7.419999999999999929e+00,8.000000000000000000e+00
7.424999999999999822e+00,8.000000000000000000e+00
7.429999999999999716e+00,8.000000000000000000e+00
7.434999999999999609e+00,8.000000000000000000e+00
7.440000000000000391e+00,8.000000000000000000e+00
7.445000000000000284e+00,8.000000000000000000e+00
7.450000000000000178e+00,8.000000000000000000e+00
7.455000000000000071e+00,8.000000000000000000e+00
7.459999999999999964e+00,8.000000000000000000e+00
7.464999999999999858e+00,8.000000000000000000e+00
7.469999999999999751e+00,8.000000000000000000e+00
7.474999999999999645e+00,8.000000000000000000e+00
7.480000000000000426e+00,8.000000000000000000e+00
7.485000000000000320e+00,8.000000000000000000e+00
7.490000000000000213e+00,8.000000000000000000e+00
7.495000000000000107e+00,8.000000000000000000e+00
7.500000000000000000e+00,8.000000000000000000e+00
7.504999999999999893e+00,8.000000000000000000e+00
7.509999999999999787e+00,8.000000000000000000e+00
7.514999999999999680e+00,8.000000000000000000e+00
7.519999999999999574e+00,8.000000000000000000e+00
7.525000000000000355e+00,8.000000000000000000e+00
7.530000000000000249e+00,8.000000000000000000e+00
7.535000000000000142e+00,8.000000000000000000e+00
7.540000000000000036e+00,8.000000000000000000e+00
7.544999999999999929e+00,8.000000000000000000e+00
7.549999999999999822e+00,8.000000000000000000e+00
7.554999999999999716e+00,8.000000000000000000e+00
7.559999999999999609e+00,8.000000000000000000e+00
7.565000000000000391e+00,8.000000000000000000e+00
7.570000000000000284e+00,8.000000000000000000e+00
7.575000000000000178e+00,8.000000000000000000e+00
7.580000000000000071e+00,8.000000000000000000e+00
7.584999999999999964e+00,8.000000000000000000e+00
7.589999999999999858e+00,8.000000000000000000e+00
7.594999999999999751e+00,8.000000000000000000e+00
7.599999999999999645e+00,8.000000000000000000e+00
7.605000000000000426e+00,8.000000000000000000e+00
7.610000000000000320e+00,8.000000000000000000e+00
7.615000000000000213e+00,8.000000000000000000e+00
7.620000000000000107e+00,8.000000000000000000e+00
7.625000000000000000e+00,8.000000000000000000e+00
7.629999999999999893e+00,8.000000000000000000e+00
7.634999999999999787e+00,8.000000000000000000e+00
7.639999999999999680e+00,8.000000000000000000e+00
7.644999999999999574e+00,8.000000000000000000e+00
7.650000000000000355e+00,8.000000000000000000e+00
7.655000000000000249e+00,8.000000000000000000e+00
7.660000000000000142e+00,8.000000000000000000e+00
7.665000000000000036e+00,8.000000000000000000e+00
7.669999999999999929e+00,8.000000000000000000e+00
7.674999999999999822e+00,8.000000000000000000e+00
7.679999999999999716e+00,8.000000000000000000e+00
7.684999999999999609e+00,8.000000000000000000e+00
7.690000000000000391e+00,8.000000000000000000e+00
7.695000000000000284e+00,8.000000000000000000e+00
7.700000000000000178e+00,8.000000000000000000e+00
7.705000000000000071e+00,8.000000000000000000e+00
7.709999999999999964e+00,8.000000000000000000e+00
7.714999999999999858e+00,8.000000000000000000e+00
7.719999999999999751e+00,8.000000000000000000e+00
7.724999999999999645e+00,8.000000000000000000e+00
7.730000000000000426e+00,8.000000000000000000e+00
7.735000000000000320e+00,8.000000000000000000e+00
7.740000000000000213e+00,8.000000000000000000e+00
7.745000000000000107e+00,8.000000000000000000e+00
7.750000000000000000e+00,8.000000000000000000e+00
7.754999999999999893e+00,8.000000000000000000e+00
7.759999999999999787e+00,8.000000000000000000e+00
7.764999999999999680e+00,8.000000000000000000e+00
7.769999999999999574e+00,8.000000000000000000e+00
7.775000000000000355e+00,8.000000000000000000e+00
7.780000000000000249e+00,8.000000000000000000e+00
7.785000000000000142e+00,8.000000000000000000e+00
7.790000000000000036e+00,8.000000000000000000e+00
7.794999999999999929e+00,8.000000000000000000e+00
7.799999999999999822e+00,8.000000000000000000e+00
7.804999999999999716e+00,8.000000000000000000e+00
7.809999999999999609e+00,8.000000000000000000e+00
7.815000000000000391e+00,8.000000000000000000e+00
7.820000000000000284e+00,8.000000000000000000e+00
7.825000000000000178e+00,8.000000000000000000e+00
7.830000000000000071e+00,8.000000000000000000e+00
7.834999999999999964e+00,8.000000000000000000e+00
7.839999999999999858e+00,8.000000000000000000e+00
7.844999999999999751e+00,8.000000000000000000e+00
7.849999999999999645e+00,8.000000000000000000e+00
7.855000000000000426e+00,8.000000000000000000e+00
7.860000000000000320e+00,8.000000000000000000e+00
7.865000000000000213e+00,8.000000000000000000e+00
7.870000000000000107e+00,8.000000000000000000e+00
7.875000000000000000e+00,8.000000000000000000e+00
7.879999999999999893e+00,8.000000000000000000e+00
7.884999999999999787e+00,8.000000000000000000e+00
7.889999999999999680e+00,8.000000000000000000e+00
7.894999999999999574e+00,8.000000000000000000e+00
7.900000000000000355e+00,8.000000000000000000e+00
7.905000000000000249e+00,8.000000000000000000e+00
7.910000000000000142e+00,8.000000000000000000e+00
7.915000000000000036e+00,8.000000000000000000e+00
7.919999999999999929e+00,8.000000000000000000e+00
7.924999999999999822e+00,8.000000000000000000e+00
7.929999999999999716e+00,8.000000000000000000e+00
7.934999999999999609e+00,8.000000000000000000e+00
7.940000000000000391e+00,8.000000000000000000e+00
7.945000000000000284e+00,8.000000000000000000e+00
7.950000000000000178e+00,8.000000000000000000e+00
7.955000000000000071e+00,8.000000000000000000e+00
7.959999999999999964e+00,8.000000000000000000e+00
7.964999999999999858e+00,8.000000000000000000e+00
7.969999999999999751e+00,8.000000000000000000e+00
7.974999999999999645e+00,8.000000000000000000e+00
7.980000000000000426e+00,8.000000000000000000e+00
7.985000000000000320e+00,8.000000000000000000e+00
7.990000000000000213e+00,8.000000000000000000e+00
7.995000000000000107e+00,8.000000000000000000e+00
8.000000000000000000e+00,8.000000000000000000e+00


==> data/cg/large-cs/solving_curve/svm-cs-1.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large-cs/solving_curve/svm-cs-2.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,1.000000000000000000e+00
6.620000000000000107e+00,1.000000000000000000e+00
6.625000000000000000e+00,1.000000000000000000e+00
6.629999999999999893e+00,1.000000000000000000e+00
6.634999999999999787e+00,1.000000000000000000e+00
6.639999999999999680e+00,1.000000000000000000e+00
6.644999999999999574e+00,1.000000000000000000e+00
6.650000000000000355e+00,1.000000000000000000e+00
6.655000000000000249e+00,1.000000000000000000e+00
6.660000000000000142e+00,1.000000000000000000e+00
6.665000000000000036e+00,1.000000000000000000e+00
6.669999999999999929e+00,1.000000000000000000e+00
6.674999999999999822e+00,1.000000000000000000e+00
6.679999999999999716e+00,1.000000000000000000e+00
6.684999999999999609e+00,1.000000000000000000e+00
6.690000000000000391e+00,1.000000000000000000e+00
6.695000000000000284e+00,1.000000000000000000e+00
6.700000000000000178e+00,1.000000000000000000e+00
6.705000000000000071e+00,1.000000000000000000e+00
6.709999999999999964e+00,1.000000000000000000e+00
6.714999999999999858e+00,1.000000000000000000e+00
6.719999999999999751e+00,1.000000000000000000e+00
6.724999999999999645e+00,1.000000000000000000e+00
6.730000000000000426e+00,1.000000000000000000e+00
6.735000000000000320e+00,1.000000000000000000e+00
6.740000000000000213e+00,1.000000000000000000e+00
6.745000000000000107e+00,1.000000000000000000e+00
6.750000000000000000e+00,1.000000000000000000e+00
6.754999999999999893e+00,1.000000000000000000e+00
6.759999999999999787e+00,1.000000000000000000e+00
6.764999999999999680e+00,1.000000000000000000e+00
6.769999999999999574e+00,1.000000000000000000e+00
6.775000000000000355e+00,1.000000000000000000e+00
6.780000000000000249e+00,1.000000000000000000e+00
6.785000000000000142e+00,1.000000000000000000e+00
6.790000000000000036e+00,1.000000000000000000e+00
6.794999999999999929e+00,1.000000000000000000e+00
6.799999999999999822e+00,1.000000000000000000e+00
6.804999999999999716e+00,1.000000000000000000e+00
6.809999999999999609e+00,1.000000000000000000e+00
6.815000000000000391e+00,1.000000000000000000e+00
6.820000000000000284e+00,1.000000000000000000e+00
6.825000000000000178e+00,1.000000000000000000e+00
6.830000000000000071e+00,1.000000000000000000e+00
6.834999999999999964e+00,1.000000000000000000e+00
6.839999999999999858e+00,1.000000000000000000e+00
6.844999999999999751e+00,1.000000000000000000e+00
6.849999999999999645e+00,1.000000000000000000e+00
6.855000000000000426e+00,1.000000000000000000e+00
6.860000000000000320e+00,1.000000000000000000e+00
6.865000000000000213e+00,1.000000000000000000e+00
6.870000000000000107e+00,1.000000000000000000e+00
6.875000000000000000e+00,1.000000000000000000e+00
6.879999999999999893e+00,1.000000000000000000e+00
6.884999999999999787e+00,1.000000000000000000e+00
6.889999999999999680e+00,1.000000000000000000e+00
6.894999999999999574e+00,1.000000000000000000e+00
6.900000000000000355e+00,1.000000000000000000e+00
6.905000000000000249e+00,1.000000000000000000e+00
6.910000000000000142e+00,1.000000000000000000e+00
6.915000000000000036e+00,1.000000000000000000e+00
6.919999999999999929e+00,1.000000000000000000e+00
6.924999999999999822e+00,1.000000000000000000e+00
6.929999999999999716e+00,2.000000000000000000e+00
6.934999999999999609e+00,2.000000000000000000e+00
6.940000000000000391e+00,2.000000000000000000e+00
6.945000000000000284e+00,2.000000000000000000e+00
6.950000000000000178e+00,2.000000000000000000e+00
6.955000000000000071e+00,2.000000000000000000e+00
6.959999999999999964e+00,2.000000000000000000e+00
6.964999999999999858e+00,2.000000000000000000e+00
6.969999999999999751e+00,2.000000000000000000e+00
6.974999999999999645e+00,2.000000000000000000e+00
6.980000000000000426e+00,2.000000000000000000e+00
6.985000000000000320e+00,2.000000000000000000e+00
6.990000000000000213e+00,2.000000000000000000e+00
6.995000000000000107e+00,2.000000000000000000e+00
7.000000000000000000e+00,3.000000000000000000e+00
7.004999999999999893e+00,3.000000000000000000e+00
7.009999999999999787e+00,3.000000000000000000e+00
7.014999999999999680e+00,3.000000000000000000e+00
7.019999999999999574e+00,3.000000000000000000e+00
7.025000000000000355e+00,3.000000000000000000e+00
7.030000000000000249e+00,3.000000000000000000e+00
7.035000000000000142e+00,3.000000000000000000e+00
7.040000000000000036e+00,3.000000000000000000e+00
7.044999999999999929e+00,3.000000000000000000e+00
7.049999999999999822e+00,3.000000000000000000e+00
7.054999999999999716e+00,3.000000000000000000e+00
7.059999999999999609e+00,3.000000000000000000e+00
7.065000000000000391e+00,3.000000000000000000e+00
7.070000000000000284e+00,3.000000000000000000e+00
7.075000000000000178e+00,3.000000000000000000e+00
7.080000000000000071e+00,3.000000000000000000e+00
7.084999999999999964e+00,3.000000000000000000e+00
7.089999999999999858e+00,3.000000000000000000e+00
7.094999999999999751e+00,3.000000000000000000e+00
7.099999999999999645e+00,3.000000000000000000e+00
7.105000000000000426e+00,3.000000000000000000e+00
7.110000000000000320e+00,3.000000000000000000e+00
7.115000000000000213e+00,3.000000000000000000e+00
7.120000000000000107e+00,3.000000000000000000e+00
7.125000000000000000e+00,3.000000000000000000e+00
7.129999999999999893e+00,3.000000000000000000e+00
7.134999999999999787e+00,3.000000000000000000e+00
7.139999999999999680e+00,3.000000000000000000e+00
7.144999999999999574e+00,3.000000000000000000e+00
7.150000000000000355e+00,3.000000000000000000e+00
7.155000000000000249e+00,3.000000000000000000e+00
7.160000000000000142e+00,3.000000000000000000e+00
7.165000000000000036e+00,3.000000000000000000e+00
7.169999999999999929e+00,3.000000000000000000e+00
7.174999999999999822e+00,3.000000000000000000e+00
7.179999999999999716e+00,3.000000000000000000e+00
7.184999999999999609e+00,3.000000000000000000e+00
7.190000000000000391e+00,3.000000000000000000e+00
7.195000000000000284e+00,3.000000000000000000e+00
7.200000000000000178e+00,3.000000000000000000e+00
7.205000000000000071e+00,3.000000000000000000e+00
7.209999999999999964e+00,3.000000000000000000e+00
7.214999999999999858e+00,3.000000000000000000e+00
7.219999999999999751e+00,3.000000000000000000e+00
7.224999999999999645e+00,3.000000000000000000e+00
7.230000000000000426e+00,3.000000000000000000e+00
7.235000000000000320e+00,3.000000000000000000e+00
7.240000000000000213e+00,3.000000000000000000e+00
7.245000000000000107e+00,3.000000000000000000e+00
7.250000000000000000e+00,3.000000000000000000e+00
7.254999999999999893e+00,3.000000000000000000e+00
7.259999999999999787e+00,3.000000000000000000e+00
7.264999999999999680e+00,3.000000000000000000e+00
7.269999999999999574e+00,3.000000000000000000e+00
7.275000000000000355e+00,3.000000000000000000e+00
7.280000000000000249e+00,3.000000000000000000e+00
7.285000000000000142e+00,3.000000000000000000e+00
7.290000000000000036e+00,3.000000000000000000e+00
7.294999999999999929e+00,3.000000000000000000e+00
7.299999999999999822e+00,3.000000000000000000e+00
7.304999999999999716e+00,3.000000000000000000e+00
7.309999999999999609e+00,3.000000000000000000e+00
7.315000000000000391e+00,3.000000000000000000e+00
7.320000000000000284e+00,3.000000000000000000e+00
7.325000000000000178e+00,3.000000000000000000e+00
7.330000000000000071e+00,3.000000000000000000e+00
7.334999999999999964e+00,3.000000000000000000e+00
7.339999999999999858e+00,3.000000000000000000e+00
7.344999999999999751e+00,3.000000000000000000e+00
7.349999999999999645e+00,3.000000000000000000e+00
7.355000000000000426e+00,3.000000000000000000e+00
7.360000000000000320e+00,3.000000000000000000e+00
7.365000000000000213e+00,3.000000000000000000e+00
7.370000000000000107e+00,3.000000000000000000e+00
7.375000000000000000e+00,3.000000000000000000e+00
7.379999999999999893e+00,3.000000000000000000e+00
7.384999999999999787e+00,3.000000000000000000e+00
7.389999999999999680e+00,3.000000000000000000e+00
7.394999999999999574e+00,3.000000000000000000e+00
7.400000000000000355e+00,3.000000000000000000e+00
7.405000000000000249e+00,3.000000000000000000e+00
7.410000000000000142e+00,3.000000000000000000e+00
7.415000000000000036e+00,3.000000000000000000e+00
7.419999999999999929e+00,3.000000000000000000e+00
7.424999999999999822e+00,3.000000000000000000e+00
7.429999999999999716e+00,3.000000000000000000e+00
7.434999999999999609e+00,3.000000000000000000e+00
7.440000000000000391e+00,3.000000000000000000e+00
7.445000000000000284e+00,3.000000000000000000e+00
7.450000000000000178e+00,3.000000000000000000e+00
7.455000000000000071e+00,3.000000000000000000e+00
7.459999999999999964e+00,3.000000000000000000e+00
7.464999999999999858e+00,3.000000000000000000e+00
7.469999999999999751e+00,3.000000000000000000e+00
7.474999999999999645e+00,3.000000000000000000e+00
7.480000000000000426e+00,3.000000000000000000e+00
7.485000000000000320e+00,3.000000000000000000e+00
7.490000000000000213e+00,3.000000000000000000e+00
7.495000000000000107e+00,3.000000000000000000e+00
7.500000000000000000e+00,3.000000000000000000e+00
7.504999999999999893e+00,3.000000000000000000e+00
7.509999999999999787e+00,3.000000000000000000e+00
7.514999999999999680e+00,3.000000000000000000e+00
7.519999999999999574e+00,3.000000000000000000e+00
7.525000000000000355e+00,3.000000000000000000e+00
7.530000000000000249e+00,4.000000000000000000e+00
7.535000000000000142e+00,4.000000000000000000e+00
7.540000000000000036e+00,4.000000000000000000e+00
7.544999999999999929e+00,4.000000000000000000e+00
7.549999999999999822e+00,4.000000000000000000e+00
7.554999999999999716e+00,4.000000000000000000e+00
7.559999999999999609e+00,4.000000000000000000e+00
7.565000000000000391e+00,4.000000000000000000e+00
7.570000000000000284e+00,4.000000000000000000e+00
7.575000000000000178e+00,4.000000000000000000e+00
7.580000000000000071e+00,4.000000000000000000e+00
7.584999999999999964e+00,4.000000000000000000e+00
7.589999999999999858e+00,4.000000000000000000e+00
7.594999999999999751e+00,4.000000000000000000e+00
7.599999999999999645e+00,4.000000000000000000e+00
7.605000000000000426e+00,4.000000000000000000e+00
7.610000000000000320e+00,4.000000000000000000e+00
7.615000000000000213e+00,4.000000000000000000e+00
7.620000000000000107e+00,4.000000000000000000e+00
7.625000000000000000e+00,4.000000000000000000e+00
7.629999999999999893e+00,4.000000000000000000e+00
7.634999999999999787e+00,4.000000000000000000e+00
7.639999999999999680e+00,4.000000000000000000e+00
7.644999999999999574e+00,4.000000000000000000e+00
7.650000000000000355e+00,4.000000000000000000e+00
7.655000000000000249e+00,4.000000000000000000e+00
7.660000000000000142e+00,4.000000000000000000e+00
7.665000000000000036e+00,4.000000000000000000e+00
7.669999999999999929e+00,4.000000000000000000e+00
7.674999999999999822e+00,4.000000000000000000e+00
7.679999999999999716e+00,4.000000000000000000e+00
7.684999999999999609e+00,4.000000000000000000e+00
7.690000000000000391e+00,4.000000000000000000e+00
7.695000000000000284e+00,4.000000000000000000e+00
7.700000000000000178e+00,4.000000000000000000e+00
7.705000000000000071e+00,4.000000000000000000e+00
7.709999999999999964e+00,4.000000000000000000e+00
7.714999999999999858e+00,4.000000000000000000e+00
7.719999999999999751e+00,4.000000000000000000e+00
7.724999999999999645e+00,4.000000000000000000e+00
7.730000000000000426e+00,4.000000000000000000e+00
7.735000000000000320e+00,4.000000000000000000e+00
7.740000000000000213e+00,4.000000000000000000e+00
7.745000000000000107e+00,4.000000000000000000e+00
7.750000000000000000e+00,4.000000000000000000e+00
7.754999999999999893e+00,4.000000000000000000e+00
7.759999999999999787e+00,4.000000000000000000e+00
7.764999999999999680e+00,5.000000000000000000e+00
7.769999999999999574e+00,5.000000000000000000e+00
7.775000000000000355e+00,5.000000000000000000e+00
7.780000000000000249e+00,5.000000000000000000e+00
7.785000000000000142e+00,5.000000000000000000e+00
7.790000000000000036e+00,5.000000000000000000e+00
7.794999999999999929e+00,5.000000000000000000e+00
7.799999999999999822e+00,5.000000000000000000e+00
7.804999999999999716e+00,5.000000000000000000e+00
7.809999999999999609e+00,5.000000000000000000e+00
7.815000000000000391e+00,5.000000000000000000e+00
7.820000000000000284e+00,5.000000000000000000e+00
7.825000000000000178e+00,5.000000000000000000e+00
7.830000000000000071e+00,5.000000000000000000e+00
7.834999999999999964e+00,5.000000000000000000e+00
7.839999999999999858e+00,5.000000000000000000e+00
7.844999999999999751e+00,5.000000000000000000e+00
7.849999999999999645e+00,5.000000000000000000e+00
7.855000000000000426e+00,5.000000000000000000e+00
7.860000000000000320e+00,5.000000000000000000e+00
7.865000000000000213e+00,5.000000000000000000e+00
7.870000000000000107e+00,5.000000000000000000e+00
7.875000000000000000e+00,6.000000000000000000e+00
7.879999999999999893e+00,6.000000000000000000e+00
7.884999999999999787e+00,6.000000000000000000e+00
7.889999999999999680e+00,6.000000000000000000e+00
7.894999999999999574e+00,6.000000000000000000e+00
7.900000000000000355e+00,6.000000000000000000e+00
7.905000000000000249e+00,6.000000000000000000e+00
7.910000000000000142e+00,6.000000000000000000e+00
7.915000000000000036e+00,6.000000000000000000e+00
7.919999999999999929e+00,6.000000000000000000e+00
7.924999999999999822e+00,6.000000000000000000e+00
7.929999999999999716e+00,6.000000000000000000e+00
7.934999999999999609e+00,6.000000000000000000e+00
7.940000000000000391e+00,6.000000000000000000e+00
7.945000000000000284e+00,6.000000000000000000e+00
7.950000000000000178e+00,6.000000000000000000e+00
7.955000000000000071e+00,6.000000000000000000e+00
7.959999999999999964e+00,6.000000000000000000e+00
7.964999999999999858e+00,6.000000000000000000e+00
7.969999999999999751e+00,6.000000000000000000e+00
7.974999999999999645e+00,6.000000000000000000e+00
7.980000000000000426e+00,6.000000000000000000e+00
7.985000000000000320e+00,6.000000000000000000e+00
7.990000000000000213e+00,6.000000000000000000e+00
7.995000000000000107e+00,6.000000000000000000e+00
8.000000000000000000e+00,6.000000000000000000e+00


==> data/cg/large-cs/solving_curve/svm-cs-3.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large-cs/solving_curve/svm-cs-4.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large-cs/solving_curve/svm-cs-5.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large-cs/solving_curve_cg/mssp-cs-0.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/mssp-cs-1.txt <==
x,y
1,0
2,1
3,1
4,1
5,1


==> data/cg/large-cs/solving_curve_cg/mssp-cs-2.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/mssp-cs-3.txt <==
x,y
1,0
2,0
3,1
4,1
5,1


==> data/cg/large-cs/solving_curve_cg/mssp-cs-4.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/mssp-cs-5.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/svm-cs-0.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/svm-cs-1.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/svm-cs-2.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/svm-cs-3.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/svm-cs-4.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large-cs/solving_curve_cg/svm-cs-5.txt <==
x,y
1,0
2,0
3,0
4,0
5,0


==> data/cg/large/lp-curve/aco.txt <==
x,y
5.000000000000000104e-03,5.426339999999999719e+01
1.000000000000000021e-02,5.426339999999999719e+01
1.499999999999999944e-02,5.426339999999999719e+01
2.000000000000000042e-02,5.426339999999999719e+01
2.500000000000000139e-02,5.426339999999999719e+01
2.999999999999999889e-02,5.426339999999999719e+01
3.500000000000000333e-02,5.426339999999999719e+01
4.000000000000000083e-02,5.426339999999999719e+01
4.499999999999999833e-02,5.426339999999999719e+01
5.000000000000000278e-02,5.426339999999999719e+01
5.500000000000000028e-02,5.426339999999999719e+01
5.999999999999999778e-02,5.426339999999999719e+01
6.500000000000000222e-02,5.426339999999999719e+01
7.000000000000000666e-02,5.426339999999999719e+01
7.499999999999999722e-02,5.426339999999999719e+01
8.000000000000000167e-02,5.426339999999999719e+01
8.500000000000000611e-02,5.426339999999999719e+01
8.999999999999999667e-02,5.426339999999999719e+01
9.500000000000000111e-02,5.426339999999999719e+01
1.000000000000000056e-01,5.426339999999999719e+01
1.049999999999999961e-01,5.426339999999999719e+01
1.100000000000000006e-01,5.426339999999999719e+01
1.150000000000000050e-01,5.426339999999999719e+01
1.199999999999999956e-01,5.426339999999999719e+01
1.250000000000000000e-01,5.426339999999999719e+01
1.300000000000000044e-01,5.426339999999999719e+01
1.350000000000000089e-01,5.426339999999999719e+01
1.400000000000000133e-01,5.426339999999999719e+01
1.449999999999999900e-01,5.426339999999999719e+01
1.499999999999999944e-01,5.426339999999999719e+01
1.549999999999999989e-01,5.426339999999999719e+01
1.600000000000000033e-01,5.426339999999999719e+01
1.650000000000000078e-01,5.426339999999999719e+01
1.700000000000000122e-01,5.426339999999999719e+01
1.749999999999999889e-01,5.418424999999999869e+01
1.799999999999999933e-01,5.406828999999999752e+01
1.849999999999999978e-01,5.403764999999999930e+01
1.900000000000000022e-01,5.399423999999999779e+01
1.950000000000000067e-01,5.396961000000000297e+01
2.000000000000000111e-01,5.394398000000000337e+01
2.049999999999999878e-01,5.393540999999999741e+01
2.099999999999999922e-01,5.393540999999999741e+01
2.149999999999999967e-01,5.393540999999999741e+01
2.200000000000000011e-01,5.393540999999999741e+01
2.250000000000000056e-01,5.393540999999999741e+01
2.300000000000000100e-01,5.393540999999999741e+01
2.349999999999999867e-01,5.393540999999999741e+01
2.399999999999999911e-01,5.393540999999999741e+01
2.449999999999999956e-01,5.393540999999999741e+01
2.500000000000000000e-01,5.393540999999999741e+01
2.550000000000000044e-01,5.393540999999999741e+01
2.600000000000000089e-01,5.393540999999999741e+01
2.650000000000000133e-01,5.393540999999999741e+01
2.700000000000000178e-01,5.393540999999999741e+01
2.750000000000000222e-01,5.393540999999999741e+01
2.800000000000000266e-01,5.393540999999999741e+01
2.849999999999999756e-01,5.393540999999999741e+01
2.899999999999999800e-01,5.393540999999999741e+01
2.949999999999999845e-01,5.393540999999999741e+01
2.999999999999999889e-01,5.393540999999999741e+01
3.049999999999999933e-01,5.390883999999999787e+01
3.099999999999999978e-01,5.384526000000000323e+01
3.150000000000000022e-01,5.379975000000000307e+01
3.200000000000000067e-01,5.377458000000000027e+01
3.250000000000000111e-01,5.376030999999999693e+01
3.300000000000000155e-01,5.373816999999999666e+01
3.350000000000000200e-01,5.369288000000000238e+01
3.400000000000000244e-01,5.365418999999999983e+01
3.449999999999999734e-01,5.358677999999999741e+01
3.499999999999999778e-01,5.355293000000000347e+01
3.549999999999999822e-01,5.352261000000000024e+01
3.599999999999999867e-01,5.348722000000000065e+01
3.649999999999999911e-01,5.347458999999999918e+01
3.699999999999999956e-01,5.345414999999999850e+01
3.750000000000000000e-01,5.343856000000000250e+01
3.800000000000000044e-01,5.343439000000000050e+01
3.850000000000000089e-01,5.343439000000000050e+01
3.900000000000000133e-01,5.343439000000000050e+01
3.950000000000000178e-01,5.343439000000000050e+01
4.000000000000000222e-01,5.343439000000000050e+01
4.050000000000000266e-01,5.343439000000000050e+01
4.099999999999999756e-01,5.343439000000000050e+01
4.149999999999999800e-01,5.343439000000000050e+01
4.199999999999999845e-01,5.343343000000000131e+01
4.249999999999999889e-01,5.343343000000000131e+01
4.299999999999999933e-01,5.343258999999999759e+01
4.349999999999999978e-01,5.343164000000000158e+01
4.400000000000000022e-01,5.342972000000000321e+01
4.450000000000000067e-01,5.342349000000000103e+01
4.500000000000000111e-01,5.342349000000000103e+01
4.550000000000000155e-01,5.341132999999999953e+01
4.600000000000000200e-01,5.340780000000000172e+01
4.650000000000000244e-01,5.340368000000000137e+01
4.699999999999999734e-01,5.339627999999999730e+01
4.749999999999999778e-01,5.339108000000000231e+01
4.799999999999999822e-01,5.338586000000000098e+01
4.849999999999999867e-01,5.338103000000000264e+01
4.899999999999999911e-01,5.337915000000000276e+01
4.949999999999999956e-01,5.337915000000000276e+01
5.000000000000000000e-01,5.334414999999999907e+01
5.050000000000000044e-01,5.332891999999999655e+01
5.100000000000000089e-01,5.327779000000000309e+01
5.150000000000000133e-01,5.326359000000000066e+01
5.200000000000000178e-01,5.325759000000000043e+01
5.250000000000000222e-01,5.323812000000000211e+01
5.300000000000000266e-01,5.320783999999999736e+01
5.350000000000000311e-01,5.318242999999999654e+01
5.400000000000000355e-01,5.315961000000000070e+01
5.450000000000000400e-01,5.311648999999999887e+01
5.500000000000000444e-01,5.308207000000000164e+01
5.550000000000000488e-01,5.306522999999999968e+01
5.600000000000000533e-01,5.305528000000000333e+01
5.649999999999999467e-01,5.304963000000000051e+01
5.699999999999999512e-01,5.304963000000000051e+01
5.749999999999999556e-01,5.304963000000000051e+01
5.799999999999999600e-01,5.304469999999999885e+01
5.849999999999999645e-01,5.304469999999999885e+01
5.899999999999999689e-01,5.304276000000000124e+01
5.949999999999999734e-01,5.304066000000000258e+01
5.999999999999999778e-01,5.301988000000000056e+01
6.049999999999999822e-01,5.301456999999999908e+01
6.099999999999999867e-01,5.301456999999999908e+01
6.149999999999999911e-01,5.301456999999999908e+01
6.199999999999999956e-01,5.300918999999999670e+01
6.250000000000000000e-01,5.300144999999999840e+01
6.300000000000000044e-01,5.300009000000000015e+01
6.350000000000000089e-01,5.300009000000000015e+01
6.400000000000000133e-01,5.300009000000000015e+01
6.450000000000000178e-01,5.300009000000000015e+01
6.500000000000000222e-01,5.300009000000000015e+01
6.550000000000000266e-01,5.300009000000000015e+01
6.600000000000000311e-01,5.299280000000000257e+01
6.650000000000000355e-01,5.296988999999999947e+01
6.700000000000000400e-01,5.295996999999999844e+01
6.750000000000000444e-01,5.291772000000000276e+01
6.800000000000000488e-01,5.290791999999999717e+01
6.850000000000000533e-01,5.290326999999999913e+01
6.899999999999999467e-01,5.289990000000000236e+01
6.949999999999999512e-01,5.289114000000000004e+01
6.999999999999999556e-01,5.286851000000000056e+01
7.049999999999999600e-01,5.286851000000000056e+01
7.099999999999999645e-01,5.286520999999999759e+01
7.149999999999999689e-01,5.285936000000000234e+01
7.199999999999999734e-01,5.284722000000000008e+01
7.249999999999999778e-01,5.284275999999999840e+01
7.299999999999999822e-01,5.284219000000000221e+01
7.349999999999999867e-01,5.284219000000000221e+01
7.399999999999999911e-01,5.284219000000000221e+01
7.449999999999999956e-01,5.284219000000000221e+01
7.500000000000000000e-01,5.283977999999999753e+01
7.550000000000000044e-01,5.283912000000000120e+01
7.600000000000000089e-01,5.283426999999999651e+01
7.650000000000000133e-01,5.283426999999999651e+01
7.700000000000000178e-01,5.281701999999999941e+01
7.750000000000000222e-01,5.280901999999999674e+01
7.800000000000000266e-01,5.279879999999999995e+01
7.850000000000000311e-01,5.277091999999999672e+01
7.900000000000000355e-01,5.274983000000000288e+01
7.950000000000000400e-01,5.273371999999999815e+01
8.000000000000000444e-01,5.272973000000000354e+01
8.050000000000000488e-01,5.272585999999999729e+01
8.100000000000000533e-01,5.271824000000000154e+01
8.149999999999999467e-01,5.271139000000000152e+01
8.199999999999999512e-01,5.270949999999999847e+01
8.249999999999999556e-01,5.269664000000000215e+01
8.299999999999999600e-01,5.268368000000000251e+01
8.349999999999999645e-01,5.268101000000000056e+01
8.399999999999999689e-01,5.265214000000000283e+01
8.449999999999999734e-01,5.262528999999999968e+01
8.499999999999999778e-01,5.260369000000000028e+01
8.549999999999999822e-01,5.260025000000000261e+01
8.599999999999999867e-01,5.259487000000000023e+01
8.649999999999999911e-01,5.258151000000000153e+01
8.699999999999999956e-01,5.256287999999999982e+01
8.750000000000000000e-01,5.255743999999999971e+01
8.800000000000000044e-01,5.254616999999999649e+01
8.850000000000000089e-01,5.254173999999999722e+01
8.900000000000000133e-01,5.253238999999999947e+01
8.950000000000000178e-01,5.252617000000000047e+01
9.000000000000000222e-01,5.252452000000000254e+01
9.050000000000000266e-01,5.252385999999999910e+01
9.100000000000000311e-01,5.252385999999999910e+01
9.150000000000000355e-01,5.252385999999999910e+01
9.200000000000000400e-01,5.252326999999999657e+01
9.250000000000000444e-01,5.252326999999999657e+01
9.300000000000000488e-01,5.252326999999999657e+01
9.350000000000000533e-01,5.252257999999999782e+01
9.399999999999999467e-01,5.252257999999999782e+01
9.449999999999999512e-01,5.252195999999999998e+01
9.499999999999999556e-01,5.252195999999999998e+01
9.549999999999999600e-01,5.252195999999999998e+01
9.599999999999999645e-01,5.252195999999999998e+01
9.649999999999999689e-01,5.252195999999999998e+01
9.699999999999999734e-01,5.252132000000000289e+01
9.749999999999999778e-01,5.252132000000000289e+01
9.799999999999999822e-01,5.252132000000000289e+01
9.849999999999999867e-01,5.252132000000000289e+01
9.899999999999999911e-01,5.251093999999999795e+01
9.949999999999999956e-01,5.250361999999999796e+01
1.000000000000000000e+00,5.250124000000000279e+01
1.004999999999999893e+00,5.249242999999999881e+01
1.010000000000000009e+00,5.246457000000000193e+01
1.014999999999999902e+00,5.244377999999999673e+01
1.020000000000000018e+00,5.243379000000000190e+01
1.024999999999999911e+00,5.242249000000000336e+01
1.030000000000000027e+00,5.240769999999999840e+01
1.034999999999999920e+00,5.238853999999999900e+01
1.040000000000000036e+00,5.236516000000000304e+01
1.044999999999999929e+00,5.235976999999999748e+01
1.050000000000000044e+00,5.235204000000000235e+01
1.054999999999999938e+00,5.234716999999999842e+01
1.060000000000000053e+00,5.234107000000000198e+01
1.064999999999999947e+00,5.233366000000000184e+01
1.070000000000000062e+00,5.233062000000000324e+01
1.074999999999999956e+00,5.232780999999999949e+01
1.080000000000000071e+00,5.232403999999999655e+01
1.084999999999999964e+00,5.232032000000000238e+01
1.090000000000000080e+00,5.230859000000000236e+01
1.094999999999999973e+00,5.229160999999999859e+01
1.100000000000000089e+00,5.228533000000000186e+01
1.104999999999999982e+00,5.228253000000000128e+01
1.110000000000000098e+00,5.228213000000000221e+01
1.114999999999999991e+00,5.228179999999999694e+01
1.120000000000000107e+00,5.228179999999999694e+01
1.125000000000000000e+00,5.227956999999999965e+01
1.129999999999999893e+00,5.227877999999999759e+01
1.135000000000000009e+00,5.227801999999999794e+01
1.139999999999999902e+00,5.226993000000000222e+01
1.145000000000000018e+00,5.226671999999999940e+01
1.149999999999999911e+00,5.226671999999999940e+01
1.155000000000000027e+00,5.225824000000000069e+01
1.159999999999999920e+00,5.225090999999999752e+01
1.165000000000000036e+00,5.225054999999999694e+01
1.169999999999999929e+00,5.224839000000000055e+01
1.175000000000000044e+00,5.223057000000000016e+01
1.179999999999999938e+00,5.221079999999999899e+01
1.185000000000000053e+00,5.220658999999999850e+01
1.189999999999999947e+00,5.220206000000000301e+01
1.195000000000000062e+00,5.219847000000000037e+01
1.199999999999999956e+00,5.219225000000000136e+01
1.205000000000000071e+00,5.218565999999999860e+01
1.209999999999999964e+00,5.217387000000000086e+01
1.215000000000000080e+00,5.217248000000000019e+01
1.219999999999999973e+00,5.217248000000000019e+01
1.225000000000000089e+00,5.217079999999999984e+01
1.229999999999999982e+00,5.216929999999999978e+01
1.235000000000000098e+00,5.216308000000000078e+01
1.239999999999999991e+00,5.215905000000000058e+01
1.245000000000000107e+00,5.215861000000000303e+01
1.250000000000000000e+00,5.215793000000000035e+01
1.254999999999999893e+00,5.215048000000000172e+01
1.260000000000000009e+00,5.214318000000000097e+01
1.264999999999999902e+00,5.213535999999999859e+01
1.270000000000000018e+00,5.212754000000000332e+01
1.274999999999999911e+00,5.212199999999999989e+01
1.280000000000000027e+00,5.211945000000000050e+01
1.284999999999999920e+00,5.211596000000000117e+01
1.290000000000000036e+00,5.210752000000000095e+01
1.294999999999999929e+00,5.210495999999999839e+01
1.300000000000000044e+00,5.210193000000000296e+01
1.304999999999999938e+00,5.210193000000000296e+01
1.310000000000000053e+00,5.210193000000000296e+01
1.314999999999999947e+00,5.209893999999999892e+01
1.320000000000000062e+00,5.209671999999999770e+01
1.324999999999999956e+00,5.207943000000000211e+01
1.330000000000000071e+00,5.207943000000000211e+01
1.334999999999999964e+00,5.207775999999999783e+01
1.340000000000000080e+00,5.206877999999999673e+01
1.344999999999999973e+00,5.203987999999999658e+01
1.350000000000000089e+00,5.202096999999999838e+01
1.354999999999999982e+00,5.201917999999999864e+01
1.360000000000000098e+00,5.201917999999999864e+01
1.364999999999999991e+00,5.201718000000000330e+01
1.370000000000000107e+00,5.201266999999999996e+01
1.375000000000000000e+00,5.200399999999999778e+01
1.379999999999999893e+00,5.199593000000000131e+01
1.385000000000000009e+00,5.199206000000000216e+01
1.389999999999999902e+00,5.199051000000000045e+01
1.395000000000000018e+00,5.198382999999999754e+01
1.399999999999999911e+00,5.197885000000000133e+01
1.405000000000000027e+00,5.196902999999999651e+01
1.409999999999999920e+00,5.195622000000000185e+01
1.415000000000000036e+00,5.195161000000000229e+01
1.419999999999999929e+00,5.195161000000000229e+01
1.425000000000000044e+00,5.195040999999999798e+01
1.429999999999999938e+00,5.195040999999999798e+01
1.435000000000000053e+00,5.195040999999999798e+01
1.439999999999999947e+00,5.195011000000000223e+01
1.445000000000000062e+00,5.194948000000000121e+01
1.449999999999999956e+00,5.194948000000000121e+01
1.455000000000000071e+00,5.194919999999999760e+01
1.459999999999999964e+00,5.194919999999999760e+01
1.465000000000000080e+00,5.194890000000000185e+01
1.469999999999999973e+00,5.194890000000000185e+01
1.475000000000000089e+00,5.194890000000000185e+01
1.479999999999999982e+00,5.194857999999999976e+01
1.485000000000000098e+00,5.194035000000000224e+01
1.489999999999999991e+00,5.192947999999999809e+01
1.495000000000000107e+00,5.192766999999999911e+01
1.500000000000000000e+00,5.192114999999999725e+01
1.504999999999999893e+00,5.191105000000000302e+01
1.510000000000000009e+00,5.189912999999999954e+01
1.514999999999999902e+00,5.187539999999999907e+01
1.520000000000000018e+00,5.185575999999999652e+01
1.524999999999999911e+00,5.185025000000000261e+01
1.530000000000000027e+00,5.184351999999999805e+01
1.534999999999999920e+00,5.183803999999999945e+01
1.540000000000000036e+00,5.183176999999999879e+01
1.544999999999999929e+00,5.182153000000000276e+01
1.550000000000000044e+00,5.181521000000000043e+01
1.554999999999999938e+00,5.180890999999999735e+01
1.560000000000000053e+00,5.180890999999999735e+01
1.564999999999999947e+00,5.180494000000000199e+01
1.570000000000000062e+00,5.180147999999999797e+01
1.574999999999999956e+00,5.179834999999999923e+01
1.580000000000000071e+00,5.178667999999999694e+01
1.584999999999999964e+00,5.178233999999999781e+01
1.590000000000000080e+00,5.176512000000000313e+01
1.594999999999999973e+00,5.175934999999999775e+01
1.600000000000000089e+00,5.175748999999999711e+01
1.604999999999999982e+00,5.175612000000000279e+01
1.610000000000000098e+00,5.175498999999999938e+01
1.614999999999999991e+00,5.175498999999999938e+01
1.620000000000000107e+00,5.175386000000000308e+01
1.625000000000000000e+00,5.175269999999999726e+01
1.629999999999999893e+00,5.175269999999999726e+01
1.635000000000000009e+00,5.175240999999999758e+01
1.639999999999999902e+00,5.175240999999999758e+01
1.645000000000000018e+00,5.175240999999999758e+01
1.649999999999999911e+00,5.175240999999999758e+01
1.655000000000000027e+00,5.175046999999999997e+01
1.659999999999999920e+00,5.174210000000000065e+01
1.665000000000000036e+00,5.174036000000000257e+01
1.669999999999999929e+00,5.173834999999999695e+01
1.675000000000000044e+00,5.173129000000000133e+01
1.679999999999999938e+00,5.172767999999999944e+01
1.685000000000000053e+00,5.170866000000000184e+01
1.689999999999999947e+00,5.169821999999999917e+01
1.695000000000000062e+00,5.169422000000000139e+01
1.699999999999999956e+00,5.168603000000000236e+01
1.705000000000000071e+00,5.168079999999999785e+01
1.709999999999999964e+00,5.167497000000000185e+01
1.715000000000000080e+00,5.167150999999999783e+01
1.719999999999999973e+00,5.166206999999999994e+01
1.725000000000000089e+00,5.165926999999999936e+01
1.729999999999999982e+00,5.165773999999999688e+01
1.735000000000000098e+00,5.165773999999999688e+01
1.739999999999999991e+00,5.165147999999999939e+01
1.745000000000000107e+00,5.164856000000000336e+01
1.750000000000000000e+00,5.163631999999999778e+01
1.754999999999999893e+00,5.163237000000000165e+01
1.760000000000000009e+00,5.162404999999999688e+01
1.764999999999999902e+00,5.161583999999999861e+01
1.770000000000000018e+00,5.161307000000000045e+01
1.774999999999999911e+00,5.160790999999999684e+01
1.780000000000000027e+00,5.160242000000000218e+01
1.784999999999999920e+00,5.159132000000000318e+01
1.790000000000000036e+00,5.158153999999999684e+01
1.794999999999999929e+00,5.157909000000000077e+01
1.800000000000000044e+00,5.157545999999999964e+01
1.804999999999999938e+00,5.156945000000000334e+01
1.810000000000000053e+00,5.156831999999999994e+01
1.814999999999999947e+00,5.156663999999999959e+01
1.820000000000000062e+00,5.156663999999999959e+01
1.824999999999999956e+00,5.156407000000000096e+01
1.830000000000000071e+00,5.155442000000000036e+01
1.834999999999999964e+00,5.155227000000000004e+01
1.840000000000000080e+00,5.154352000000000089e+01
1.844999999999999973e+00,5.153499999999999659e+01
1.850000000000000089e+00,5.150607000000000113e+01
1.854999999999999982e+00,5.149745000000000061e+01
1.860000000000000098e+00,5.148579000000000150e+01
1.864999999999999991e+00,5.148051999999999850e+01
1.870000000000000107e+00,5.147753000000000156e+01
1.875000000000000000e+00,5.147529999999999717e+01
1.879999999999999893e+00,5.147160000000000224e+01
1.885000000000000009e+00,5.147093999999999880e+01
1.889999999999999902e+00,5.146470999999999663e+01
1.895000000000000018e+00,5.145866000000000184e+01
1.899999999999999911e+00,5.145403999999999911e+01
1.905000000000000027e+00,5.145403999999999911e+01
1.909999999999999920e+00,5.144469999999999743e+01
1.915000000000000036e+00,5.144288999999999845e+01
1.919999999999999929e+00,5.144059000000000026e+01
1.925000000000000044e+00,5.143124000000000251e+01
1.929999999999999938e+00,5.142877000000000010e+01
1.935000000000000053e+00,5.142526000000000153e+01
1.939999999999999947e+00,5.142445000000000022e+01
1.945000000000000062e+00,5.141485000000000127e+01
1.949999999999999956e+00,5.141485000000000127e+01
1.955000000000000071e+00,5.140487999999999857e+01
1.959999999999999964e+00,5.139952000000000254e+01
1.965000000000000080e+00,5.139952000000000254e+01
1.969999999999999973e+00,5.139952000000000254e+01
1.975000000000000089e+00,5.139800999999999931e+01
1.979999999999999982e+00,5.139533999999999736e+01
1.985000000000000098e+00,5.139332999999999885e+01
1.989999999999999991e+00,5.139332999999999885e+01
1.995000000000000107e+00,5.138839999999999719e+01
2.000000000000000000e+00,5.138239000000000090e+01
2.004999999999999893e+00,5.136798999999999893e+01
2.009999999999999787e+00,5.136334000000000088e+01
2.015000000000000124e+00,5.135882000000000147e+01
2.020000000000000018e+00,5.135446000000000311e+01
2.024999999999999911e+00,5.135305999999999926e+01
2.029999999999999805e+00,5.134698000000000206e+01
2.035000000000000142e+00,5.133021999999999707e+01
2.040000000000000036e+00,5.132446000000000197e+01
2.044999999999999929e+00,5.131595000000000084e+01
2.049999999999999822e+00,5.131222000000000349e+01
2.055000000000000160e+00,5.131018000000000256e+01
2.060000000000000053e+00,5.130140000000000100e+01
2.064999999999999947e+00,5.129455999999999705e+01
2.069999999999999840e+00,5.129455999999999705e+01
2.075000000000000178e+00,5.129173000000000116e+01
2.080000000000000071e+00,5.129052999999999685e+01
2.084999999999999964e+00,5.128585000000000349e+01
2.089999999999999858e+00,5.127967999999999904e+01
2.095000000000000195e+00,5.127282999999999902e+01
2.100000000000000089e+00,5.126841999999999899e+01
2.104999999999999982e+00,5.126666000000000167e+01
2.109999999999999876e+00,5.126458000000000226e+01
2.115000000000000213e+00,5.126162000000000063e+01
2.120000000000000107e+00,5.126051999999999964e+01
2.125000000000000000e+00,5.125712000000000046e+01
2.129999999999999893e+00,5.125616000000000128e+01
2.134999999999999787e+00,5.125583999999999918e+01
2.140000000000000124e+00,5.125509000000000270e+01
2.145000000000000018e+00,5.125509000000000270e+01
2.149999999999999911e+00,5.125509000000000270e+01
2.154999999999999805e+00,5.125491999999999848e+01
2.160000000000000142e+00,5.125491999999999848e+01
2.165000000000000036e+00,5.125088999999999828e+01
2.169999999999999929e+00,5.124766000000000332e+01
2.174999999999999822e+00,5.124766000000000332e+01
2.180000000000000160e+00,5.124636999999999887e+01
2.185000000000000053e+00,5.123883000000000010e+01
2.189999999999999947e+00,5.123805000000000121e+01
2.194999999999999840e+00,5.123805000000000121e+01
2.200000000000000178e+00,5.123478000000000065e+01
2.205000000000000071e+00,5.122944999999999993e+01
2.209999999999999964e+00,5.122628000000000270e+01
2.214999999999999858e+00,5.122099999999999653e+01
2.220000000000000195e+00,5.121788000000000096e+01
2.225000000000000089e+00,5.121681999999999846e+01
2.229999999999999982e+00,5.121278000000000219e+01
2.234999999999999876e+00,5.120799999999999841e+01
2.240000000000000213e+00,5.120636999999999972e+01
2.245000000000000107e+00,5.120221999999999696e+01
2.250000000000000000e+00,5.119704999999999728e+01
2.254999999999999893e+00,5.119586999999999932e+01
2.259999999999999787e+00,5.119308000000000192e+01
2.265000000000000124e+00,5.118825999999999965e+01
2.270000000000000018e+00,5.118231999999999715e+01
2.274999999999999911e+00,5.117750999999999806e+01
2.279999999999999805e+00,5.117452999999999719e+01
2.285000000000000142e+00,5.117239000000000004e+01
2.290000000000000036e+00,5.117072000000000287e+01
2.294999999999999929e+00,5.116552000000000078e+01
2.299999999999999822e+00,5.116199999999999903e+01
2.305000000000000160e+00,5.116080000000000183e+01
2.310000000000000053e+00,5.115926999999999936e+01
2.314999999999999947e+00,5.115773999999999688e+01
2.319999999999999840e+00,5.115395999999999788e+01
2.325000000000000178e+00,5.115205999999999875e+01
2.330000000000000071e+00,5.114896999999999849e+01
2.334999999999999964e+00,5.114471999999999952e+01
2.339999999999999858e+00,5.113662000000000063e+01
2.345000000000000195e+00,5.113150999999999868e+01
2.350000000000000089e+00,5.112503999999999849e+01
2.354999999999999982e+00,5.112315000000000254e+01
2.359999999999999876e+00,5.112051000000000300e+01
2.365000000000000213e+00,5.111717999999999762e+01
2.370000000000000107e+00,5.111518999999999835e+01
2.375000000000000000e+00,5.111030999999999835e+01
2.379999999999999893e+00,5.110137000000000285e+01
2.384999999999999787e+00,5.109611999999999910e+01
2.390000000000000124e+00,5.109217000000000297e+01
2.395000000000000018e+00,5.108762000000000114e+01
2.399999999999999911e+00,5.107656999999999670e+01
2.404999999999999805e+00,5.105837999999999965e+01
2.410000000000000142e+00,5.105736000000000274e+01
2.415000000000000036e+00,5.105736000000000274e+01
2.419999999999999929e+00,5.105722000000000094e+01
2.424999999999999822e+00,5.105707999999999913e+01
2.430000000000000160e+00,5.105098999999999876e+01
2.435000000000000053e+00,5.105051000000000272e+01
2.439999999999999947e+00,5.104820000000000135e+01
2.444999999999999840e+00,5.104648999999999859e+01
2.450000000000000178e+00,5.104520999999999731e+01
2.455000000000000071e+00,5.104469000000000278e+01
2.459999999999999964e+00,5.104366000000000270e+01
2.464999999999999858e+00,5.103753999999999991e+01
2.470000000000000195e+00,5.103656000000000148e+01
2.475000000000000089e+00,5.103641999999999967e+01
2.479999999999999982e+00,5.103641999999999967e+01
2.484999999999999876e+00,5.103641999999999967e+01
2.490000000000000213e+00,5.103641999999999967e+01
2.495000000000000107e+00,5.103623999999999938e+01
2.500000000000000000e+00,5.103623999999999938e+01
2.504999999999999893e+00,5.103352000000000288e+01
2.509999999999999787e+00,5.102774000000000143e+01
2.515000000000000124e+00,5.102353000000000094e+01
2.520000000000000018e+00,5.101715000000000089e+01
2.524999999999999911e+00,5.101050000000000040e+01
2.529999999999999805e+00,5.100728999999999758e+01
2.535000000000000142e+00,5.100728999999999758e+01
2.540000000000000036e+00,5.100728999999999758e+01
2.544999999999999929e+00,5.100527999999999906e+01
2.549999999999999822e+00,5.100178999999999974e+01
2.555000000000000160e+00,5.099215999999999838e+01
2.560000000000000053e+00,5.098859999999999815e+01
2.564999999999999947e+00,5.098366000000000042e+01
2.569999999999999840e+00,5.097764999999999702e+01
2.575000000000000178e+00,5.097225999999999857e+01
2.580000000000000071e+00,5.096784000000000248e+01
2.584999999999999964e+00,5.096461999999999648e+01
2.589999999999999858e+00,5.096302000000000021e+01
2.595000000000000195e+00,5.096070999999999884e+01
2.600000000000000089e+00,5.095441999999999894e+01
2.604999999999999982e+00,5.095067999999999842e+01
2.609999999999999876e+00,5.094870000000000232e+01
2.615000000000000213e+00,5.094695000000000107e+01
2.620000000000000107e+00,5.094346999999999781e+01
2.625000000000000000e+00,5.094346999999999781e+01
2.629999999999999893e+00,5.094234999999999758e+01
2.634999999999999787e+00,5.093981000000000137e+01
2.640000000000000124e+00,5.093733999999999895e+01
2.645000000000000018e+00,5.093719999999999715e+01
2.649999999999999911e+00,5.093520000000000181e+01
2.654999999999999805e+00,5.093435000000000201e+01
2.660000000000000142e+00,5.093245999999999896e+01
2.665000000000000036e+00,5.093012999999999835e+01
2.669999999999999929e+00,5.092920000000000158e+01
2.674999999999999822e+00,5.092425999999999675e+01
2.680000000000000160e+00,5.092051000000000016e+01
2.685000000000000053e+00,5.091568000000000183e+01
2.689999999999999947e+00,5.091273000000000337e+01
2.694999999999999840e+00,5.091190000000000282e+01
2.700000000000000178e+00,5.090993999999999886e+01
2.705000000000000071e+00,5.090822000000000003e+01
2.709999999999999964e+00,5.090733000000000175e+01
2.714999999999999858e+00,5.090733000000000175e+01
2.720000000000000195e+00,5.090415000000000134e+01
2.725000000000000089e+00,5.090124000000000137e+01
2.729999999999999982e+00,5.089253000000000071e+01
2.734999999999999876e+00,5.088971000000000089e+01
2.740000000000000213e+00,5.088519999999999754e+01
2.745000000000000107e+00,5.088190000000000168e+01
2.750000000000000000e+00,5.088025999999999982e+01
2.754999999999999893e+00,5.088013999999999726e+01
2.759999999999999787e+00,5.088013999999999726e+01
2.765000000000000124e+00,5.087904000000000337e+01
2.770000000000000018e+00,5.087704000000000093e+01
2.774999999999999911e+00,5.087371000000000265e+01
2.779999999999999805e+00,5.087087999999999965e+01
2.785000000000000142e+00,5.086610000000000298e+01
2.790000000000000036e+00,5.085184000000000282e+01
2.794999999999999929e+00,5.084947999999999979e+01
2.799999999999999822e+00,5.084947999999999979e+01
2.805000000000000160e+00,5.084770999999999930e+01
2.810000000000000053e+00,5.084691999999999723e+01
2.814999999999999947e+00,5.084416000000000224e+01
2.819999999999999840e+00,5.084282999999999930e+01
2.825000000000000178e+00,5.084208000000000283e+01
2.830000000000000071e+00,5.084109000000000123e+01
2.834999999999999964e+00,5.084109000000000123e+01
2.839999999999999858e+00,5.083957999999999799e+01
2.845000000000000195e+00,5.083661000000000030e+01
2.850000000000000089e+00,5.083169999999999789e+01
2.854999999999999982e+00,5.082645000000000124e+01
2.859999999999999876e+00,5.082343000000000188e+01
2.865000000000000213e+00,5.081692999999999927e+01
2.870000000000000107e+00,5.081320000000000192e+01
2.875000000000000000e+00,5.081188000000000216e+01
2.879999999999999893e+00,5.081072999999999951e+01
2.884999999999999787e+00,5.080749999999999744e+01
2.890000000000000124e+00,5.080001000000000033e+01
2.895000000000000018e+00,5.079480999999999824e+01
2.899999999999999911e+00,5.079012000000000171e+01
2.904999999999999805e+00,5.078388000000000346e+01
2.910000000000000142e+00,5.078061000000000291e+01
2.915000000000000036e+00,5.077642999999999773e+01
2.919999999999999929e+00,5.077208000000000254e+01
2.924999999999999822e+00,5.077051999999999765e+01
2.930000000000000160e+00,5.076897000000000304e+01
2.935000000000000053e+00,5.076843000000000217e+01
2.939999999999999947e+00,5.076843000000000217e+01
2.944999999999999840e+00,5.076608999999999838e+01
2.950000000000000178e+00,5.076062000000000296e+01
2.955000000000000071e+00,5.076019000000000148e+01
2.959999999999999964e+00,5.075869999999999749e+01
2.964999999999999858e+00,5.075377999999999901e+01
2.970000000000000195e+00,5.075122000000000355e+01
2.975000000000000089e+00,5.075122000000000355e+01
2.979999999999999982e+00,5.075070999999999799e+01
2.984999999999999876e+00,5.074862999999999857e+01
2.990000000000000213e+00,5.074862999999999857e+01
2.995000000000000107e+00,5.074134999999999707e+01
3.000000000000000000e+00,5.074134999999999707e+01
3.004999999999999893e+00,5.074123999999999768e+01
3.009999999999999787e+00,5.073604999999999876e+01
3.015000000000000124e+00,5.073514999999999731e+01
3.020000000000000018e+00,5.073172000000000281e+01
3.024999999999999911e+00,5.072858000000000089e+01
3.029999999999999805e+00,5.072697000000000145e+01
3.035000000000000142e+00,5.071020000000000039e+01
3.040000000000000036e+00,5.070483000000000118e+01
3.044999999999999929e+00,5.070315999999999690e+01
3.049999999999999822e+00,5.070053000000000054e+01
3.055000000000000160e+00,5.069823999999999842e+01
3.060000000000000053e+00,5.069659000000000049e+01
3.064999999999999947e+00,5.069458000000000197e+01
3.069999999999999840e+00,5.069077000000000055e+01
3.075000000000000178e+00,5.068643999999999750e+01
3.080000000000000071e+00,5.068055999999999983e+01
3.084999999999999964e+00,5.067801999999999651e+01
3.089999999999999858e+00,5.067510999999999655e+01
3.095000000000000195e+00,5.067352000000000345e+01
3.100000000000000089e+00,5.067338999999999771e+01
3.104999999999999982e+00,5.067323999999999984e+01
3.109999999999999876e+00,5.067239000000000004e+01
3.115000000000000213e+00,5.066890999999999678e+01
3.120000000000000107e+00,5.066602999999999923e+01
3.125000000000000000e+00,5.066154999999999831e+01
3.129999999999999893e+00,5.065990000000000038e+01
3.134999999999999787e+00,5.065785999999999945e+01
3.140000000000000124e+00,5.065599000000000274e+01
3.145000000000000018e+00,5.065337000000000245e+01
3.149999999999999911e+00,5.065323999999999671e+01
3.154999999999999805e+00,5.065037999999999840e+01
3.160000000000000142e+00,5.064789999999999992e+01
3.165000000000000036e+00,5.064789999999999992e+01
3.169999999999999929e+00,5.064625999999999806e+01
3.174999999999999822e+00,5.064553999999999689e+01
3.180000000000000160e+00,5.064488000000000056e+01
3.185000000000000053e+00,5.064245999999999981e+01
3.189999999999999947e+00,5.063676999999999850e+01
3.194999999999999840e+00,5.063260999999999967e+01
3.200000000000000178e+00,5.063204999999999956e+01
3.205000000000000071e+00,5.063204999999999956e+01
3.209999999999999964e+00,5.063204999999999956e+01
3.214999999999999858e+00,5.063204999999999956e+01
3.220000000000000195e+00,5.063130999999999915e+01
3.225000000000000089e+00,5.063020000000000209e+01
3.229999999999999982e+00,5.062380000000000280e+01
3.234999999999999876e+00,5.062167000000000172e+01
3.240000000000000213e+00,5.061974000000000018e+01
3.245000000000000107e+00,5.061773000000000167e+01
3.250000000000000000e+00,5.060918000000000205e+01
3.254999999999999893e+00,5.060096000000000060e+01
3.259999999999999787e+00,5.059779000000000337e+01
3.265000000000000124e+00,5.059541000000000111e+01
3.270000000000000018e+00,5.059414999999999907e+01
3.274999999999999911e+00,5.059324000000000154e+01
3.279999999999999805e+00,5.058200999999999681e+01
3.285000000000000142e+00,5.058189999999999742e+01
3.290000000000000036e+00,5.058003999999999678e+01
3.294999999999999929e+00,5.057898000000000138e+01
3.299999999999999822e+00,5.057797000000000054e+01
3.305000000000000160e+00,5.057583999999999946e+01
3.310000000000000053e+00,5.057188000000000017e+01
3.314999999999999947e+00,5.056768999999999892e+01
3.319999999999999840e+00,5.056423000000000201e+01
3.325000000000000178e+00,5.056333999999999662e+01
3.330000000000000071e+00,5.056137999999999977e+01
3.334999999999999964e+00,5.055930000000000035e+01
3.339999999999999858e+00,5.055870999999999782e+01
3.345000000000000195e+00,5.055615000000000236e+01
3.350000000000000089e+00,5.055523000000000167e+01
3.354999999999999982e+00,5.055424000000000007e+01
3.359999999999999876e+00,5.055019000000000062e+01
3.365000000000000213e+00,5.054706000000000188e+01
3.370000000000000107e+00,5.054480999999999824e+01
3.375000000000000000e+00,5.053815000000000168e+01
3.379999999999999893e+00,5.053746000000000294e+01
3.384999999999999787e+00,5.053542999999999807e+01
3.390000000000000124e+00,5.053459999999999752e+01
3.395000000000000018e+00,5.053441999999999723e+01
3.399999999999999911e+00,5.053289000000000186e+01
3.404999999999999805e+00,5.053135999999999939e+01
3.410000000000000142e+00,5.052956999999999965e+01
3.415000000000000036e+00,5.052622000000000213e+01
3.419999999999999929e+00,5.052226000000000283e+01
3.424999999999999822e+00,5.051935999999999893e+01
3.430000000000000160e+00,5.051624000000000336e+01
3.435000000000000053e+00,5.051404999999999745e+01
3.439999999999999947e+00,5.051149999999999807e+01
3.444999999999999840e+00,5.051115000000000066e+01
3.450000000000000178e+00,5.051022999999999996e+01
3.455000000000000071e+00,5.050900000000000034e+01
3.459999999999999964e+00,5.050789000000000328e+01
3.464999999999999858e+00,5.050733000000000317e+01
3.470000000000000195e+00,5.050703000000000031e+01
3.475000000000000089e+00,5.050534999999999997e+01
3.479999999999999982e+00,5.050216000000000349e+01
3.484999999999999876e+00,5.050000000000000000e+01
3.490000000000000213e+00,5.049857000000000085e+01
3.495000000000000107e+00,5.049857000000000085e+01
3.500000000000000000e+00,5.049857000000000085e+01
3.504999999999999893e+00,5.049795999999999907e+01
3.509999999999999787e+00,5.049721000000000259e+01
3.515000000000000124e+00,5.049721000000000259e+01
3.520000000000000018e+00,5.049645000000000294e+01
3.524999999999999911e+00,5.049477000000000260e+01
3.529999999999999805e+00,5.049063000000000301e+01
3.535000000000000142e+00,5.048794999999999789e+01
3.540000000000000036e+00,5.048698000000000263e+01
3.544999999999999929e+00,5.048664000000000129e+01
3.549999999999999822e+00,5.048458999999999719e+01
3.555000000000000160e+00,5.048185000000000144e+01
3.560000000000000053e+00,5.048037000000000063e+01
3.564999999999999947e+00,5.047954000000000008e+01
3.569999999999999840e+00,5.047847000000000151e+01
3.575000000000000178e+00,5.047525999999999868e+01
3.580000000000000071e+00,5.047326000000000334e+01
3.584999999999999964e+00,5.047202000000000055e+01
3.589999999999999858e+00,5.046967000000000070e+01
3.595000000000000195e+00,5.046616999999999820e+01
3.600000000000000089e+00,5.045969000000000193e+01
3.604999999999999982e+00,5.045532999999999646e+01
3.609999999999999876e+00,5.045504999999999995e+01
3.615000000000000213e+00,5.045255000000000223e+01
3.620000000000000107e+00,5.045121999999999929e+01
3.625000000000000000e+00,5.044897000000000276e+01
3.629999999999999893e+00,5.044792000000000343e+01
3.634999999999999787e+00,5.044666999999999746e+01
3.640000000000000124e+00,5.044512999999999892e+01
3.645000000000000018e+00,5.044480999999999682e+01
3.649999999999999911e+00,5.044424999999999670e+01
3.654999999999999805e+00,5.044225999999999743e+01
3.660000000000000142e+00,5.043621999999999872e+01
3.665000000000000036e+00,5.043493000000000137e+01
3.669999999999999929e+00,5.043493000000000137e+01
3.674999999999999822e+00,5.043426000000000187e+01
3.680000000000000160e+00,5.043225999999999942e+01
3.685000000000000053e+00,5.043037000000000347e+01
3.689999999999999947e+00,5.042848999999999648e+01
3.694999999999999840e+00,5.042602000000000118e+01
3.700000000000000178e+00,5.042235999999999763e+01
3.705000000000000071e+00,5.042092999999999847e+01
3.709999999999999964e+00,5.042052999999999940e+01
3.714999999999999858e+00,5.042025000000000290e+01
3.720000000000000195e+00,5.041911000000000342e+01
3.725000000000000089e+00,5.041828000000000287e+01
3.729999999999999982e+00,5.041828000000000287e+01
3.734999999999999876e+00,5.041745000000000232e+01
3.740000000000000213e+00,5.041633999999999816e+01
3.745000000000000107e+00,5.041460000000000008e+01
3.750000000000000000e+00,5.041293000000000291e+01
3.754999999999999893e+00,5.041125999999999863e+01
3.759999999999999787e+00,5.040688999999999709e+01
3.765000000000000124e+00,5.040406999999999726e+01
3.770000000000000018e+00,5.040182999999999680e+01
3.774999999999999911e+00,5.039936000000000149e+01
3.779999999999999805e+00,5.039833999999999747e+01
3.785000000000000142e+00,5.039800000000000324e+01
3.790000000000000036e+00,5.039688000000000301e+01
3.794999999999999929e+00,5.039605000000000246e+01
3.799999999999999822e+00,5.039589999999999748e+01
3.805000000000000160e+00,5.039544999999999675e+01
3.810000000000000053e+00,5.039520999999999873e+01
3.814999999999999947e+00,5.039486000000000132e+01
3.819999999999999840e+00,5.039354000000000156e+01
3.825000000000000178e+00,5.039124000000000336e+01
3.830000000000000071e+00,5.038745000000000118e+01
3.834999999999999964e+00,5.038642999999999716e+01
3.839999999999999858e+00,5.038562000000000296e+01
3.845000000000000195e+00,5.038316999999999979e+01
3.850000000000000089e+00,5.037445999999999913e+01
3.854999999999999982e+00,5.037355999999999767e+01
3.859999999999999876e+00,5.037051999999999907e+01
3.865000000000000213e+00,5.036491999999999791e+01
3.870000000000000107e+00,5.036124999999999829e+01
3.875000000000000000e+00,5.036008999999999958e+01
3.879999999999999893e+00,5.036008999999999958e+01
3.884999999999999787e+00,5.035766000000000275e+01
3.890000000000000124e+00,5.034935999999999723e+01
3.895000000000000018e+00,5.034821999999999775e+01
3.899999999999999911e+00,5.034369999999999834e+01
3.904999999999999805e+00,5.034369999999999834e+01
3.910000000000000142e+00,5.033950000000000102e+01
3.915000000000000036e+00,5.033883999999999759e+01
3.919999999999999929e+00,5.033614000000000033e+01
3.924999999999999822e+00,5.033554000000000173e+01
3.930000000000000160e+00,5.033115999999999701e+01
3.935000000000000053e+00,5.033057000000000158e+01
3.939999999999999947e+00,5.032900000000000063e+01
3.944999999999999840e+00,5.032724999999999937e+01
3.950000000000000178e+00,5.032086000000000325e+01
3.955000000000000071e+00,5.032030000000000314e+01
3.959999999999999964e+00,5.031927000000000305e+01
3.964999999999999858e+00,5.030588000000000193e+01
3.970000000000000195e+00,5.030395000000000039e+01
3.975000000000000089e+00,5.030335000000000178e+01
3.979999999999999982e+00,5.030111000000000132e+01
3.984999999999999876e+00,5.029740000000000322e+01
3.990000000000000213e+00,5.029654000000000025e+01
3.995000000000000107e+00,5.029500999999999777e+01
4.000000000000000000e+00,5.029285000000000139e+01
4.004999999999999893e+00,5.029209000000000174e+01
4.009999999999999787e+00,5.028750999999999749e+01
4.014999999999999680e+00,5.028437000000000268e+01
4.019999999999999574e+00,5.028320999999999685e+01
4.025000000000000355e+00,5.028150999999999726e+01
4.030000000000000249e+00,5.027830000000000155e+01
4.035000000000000142e+00,5.027745000000000175e+01
4.040000000000000036e+00,5.027492000000000161e+01
4.044999999999999929e+00,5.027318999999999960e+01
4.049999999999999822e+00,5.027318999999999960e+01
4.054999999999999716e+00,5.027264000000000266e+01
4.059999999999999609e+00,5.027248999999999768e+01
4.065000000000000391e+00,5.027248999999999768e+01
4.070000000000000284e+00,5.027190000000000225e+01
4.075000000000000178e+00,5.027190000000000225e+01
4.080000000000000071e+00,5.027190000000000225e+01
4.084999999999999964e+00,5.026872000000000185e+01
4.089999999999999858e+00,5.026252000000000209e+01
4.094999999999999751e+00,5.026144000000000034e+01
4.099999999999999645e+00,5.025202999999999776e+01
4.105000000000000426e+00,5.025032999999999817e+01
4.110000000000000320e+00,5.024625999999999948e+01
4.115000000000000213e+00,5.024521000000000015e+01
4.120000000000000107e+00,5.024240999999999957e+01
4.125000000000000000e+00,5.023924999999999841e+01
4.129999999999999893e+00,5.023666000000000054e+01
4.134999999999999787e+00,5.023389000000000237e+01
4.139999999999999680e+00,5.023073000000000121e+01
4.144999999999999574e+00,5.022995999999999839e+01
4.150000000000000355e+00,5.022865000000000180e+01
4.155000000000000249e+00,5.022708000000000084e+01
4.160000000000000142e+00,5.022558999999999685e+01
4.165000000000000036e+00,5.022440000000000282e+01
4.169999999999999929e+00,5.022232999999999947e+01
4.174999999999999822e+00,5.022147999999999968e+01
4.179999999999999716e+00,5.021914999999999907e+01
4.184999999999999609e+00,5.021757999999999811e+01
4.190000000000000391e+00,5.021649000000000029e+01
4.195000000000000284e+00,5.020438000000000045e+01
4.200000000000000178e+00,5.020123999999999853e+01
4.205000000000000071e+00,5.019904999999999973e+01
4.209999999999999964e+00,5.019747999999999877e+01
4.214999999999999858e+00,5.019646999999999792e+01
4.219999999999999751e+00,5.019574999999999676e+01
4.224999999999999645e+00,5.019566999999999979e+01
4.230000000000000426e+00,5.019120000000000203e+01
4.235000000000000320e+00,5.019066000000000116e+01
4.240000000000000213e+00,5.018999999999999773e+01
4.245000000000000107e+00,5.018988000000000227e+01
4.250000000000000000e+00,5.018878999999999735e+01
4.254999999999999893e+00,5.018809000000000253e+01
4.259999999999999787e+00,5.018046999999999969e+01
4.264999999999999680e+00,5.017846999999999724e+01
4.269999999999999574e+00,5.017421999999999827e+01
4.275000000000000355e+00,5.017307000000000272e+01
4.280000000000000249e+00,5.017027000000000214e+01
4.285000000000000142e+00,5.016953999999999780e+01
4.290000000000000036e+00,5.016879000000000133e+01
4.294999999999999929e+00,5.016680999999999813e+01
4.299999999999999822e+00,5.016546999999999912e+01
4.304999999999999716e+00,5.016420000000000101e+01
4.309999999999999609e+00,5.016349999999999909e+01
4.315000000000000391e+00,5.016228999999999871e+01
4.320000000000000284e+00,5.016069999999999851e+01
4.325000000000000178e+00,5.015984000000000265e+01
4.330000000000000071e+00,5.015841000000000349e+01
4.334999999999999964e+00,5.015464000000000055e+01
4.339999999999999858e+00,5.015386000000000166e+01
4.344999999999999751e+00,5.015321999999999747e+01
4.349999999999999645e+00,5.015111999999999881e+01
4.355000000000000426e+00,5.015093000000000245e+01
4.360000000000000320e+00,5.015012000000000114e+01
4.365000000000000213e+00,5.014806999999999704e+01
4.370000000000000107e+00,5.014596999999999838e+01
4.375000000000000000e+00,5.014513999999999783e+01
4.379999999999999893e+00,5.014341999999999899e+01
4.384999999999999787e+00,5.014316000000000173e+01
4.389999999999999680e+00,5.014197000000000060e+01
4.394999999999999574e+00,5.014133000000000351e+01
4.400000000000000355e+00,5.014079999999999870e+01
4.405000000000000249e+00,5.014039999999999964e+01
4.410000000000000142e+00,5.013891999999999882e+01
4.415000000000000036e+00,5.013615000000000066e+01
4.419999999999999929e+00,5.013432999999999851e+01
4.424999999999999822e+00,5.013199000000000183e+01
4.429999999999999716e+00,5.013071000000000055e+01
4.434999999999999609e+00,5.012937000000000154e+01
4.440000000000000391e+00,5.012729000000000212e+01
4.445000000000000284e+00,5.012559999999999860e+01
4.450000000000000178e+00,5.012409999999999854e+01
4.455000000000000071e+00,5.012371999999999872e+01
4.459999999999999964e+00,5.012270000000000181e+01
4.464999999999999858e+00,5.012015999999999849e+01
4.469999999999999751e+00,5.011829999999999785e+01
4.474999999999999645e+00,5.011730000000000018e+01
4.480000000000000426e+00,5.011524000000000001e+01
4.485000000000000320e+00,5.011323999999999756e+01
4.490000000000000213e+00,5.011281000000000319e+01
4.495000000000000107e+00,5.011124999999999829e+01
4.500000000000000000e+00,5.011005999999999716e+01
4.504999999999999893e+00,5.010900999999999783e+01
4.509999999999999787e+00,5.010855000000000103e+01
4.514999999999999680e+00,5.010750000000000171e+01
4.519999999999999574e+00,5.010685000000000144e+01
4.525000000000000355e+00,5.010596999999999923e+01
4.530000000000000249e+00,5.010475999999999885e+01
4.535000000000000142e+00,5.010173999999999950e+01
4.540000000000000036e+00,5.010103000000000151e+01
4.544999999999999929e+00,5.010011999999999688e+01
4.549999999999999822e+00,5.009841000000000122e+01
4.554999999999999716e+00,5.009705000000000297e+01
4.559999999999999609e+00,5.009544000000000352e+01
4.565000000000000391e+00,5.009394999999999953e+01
4.570000000000000284e+00,5.009284000000000248e+01
4.575000000000000178e+00,5.009264000000000294e+01
4.580000000000000071e+00,5.009264000000000294e+01
4.584999999999999964e+00,5.009199999999999875e+01
4.589999999999999858e+00,5.009138999999999697e+01
4.594999999999999751e+00,5.009085000000000321e+01
4.599999999999999645e+00,5.008885999999999683e+01
4.605000000000000426e+00,5.008713999999999800e+01
4.610000000000000320e+00,5.008556000000000097e+01
4.615000000000000213e+00,5.008375000000000199e+01
4.620000000000000107e+00,5.008051999999999992e+01
4.625000000000000000e+00,5.007992000000000132e+01
4.629999999999999893e+00,5.007854999999999990e+01
4.634999999999999787e+00,5.007748999999999739e+01
4.639999999999999680e+00,5.007636000000000109e+01
4.644999999999999574e+00,5.007583999999999946e+01
4.650000000000000355e+00,5.007475999999999772e+01
4.655000000000000249e+00,5.007408000000000214e+01
4.660000000000000142e+00,5.007343999999999795e+01
4.665000000000000036e+00,5.007276999999999845e+01
4.669999999999999929e+00,5.007153000000000276e+01
4.674999999999999822e+00,5.007122999999999990e+01
4.679999999999999716e+00,5.006965000000000288e+01
4.684999999999999609e+00,5.006822999999999979e+01
4.690000000000000391e+00,5.006678999999999746e+01
4.695000000000000284e+00,5.006553999999999860e+01
4.700000000000000178e+00,5.006416000000000111e+01
4.705000000000000071e+00,5.006130999999999887e+01
4.709999999999999964e+00,5.005944000000000216e+01
4.714999999999999858e+00,5.005787000000000120e+01
4.719999999999999751e+00,5.005749000000000137e+01
4.724999999999999645e+00,5.005566000000000315e+01
4.730000000000000426e+00,5.005281999999999698e+01
4.735000000000000320e+00,5.005199999999999960e+01
4.740000000000000213e+00,5.005040999999999940e+01
4.745000000000000107e+00,5.004948999999999870e+01
4.750000000000000000e+00,5.004896999999999707e+01
4.754999999999999893e+00,5.004804000000000030e+01
4.759999999999999787e+00,5.004804000000000030e+01
4.764999999999999680e+00,5.004758999999999958e+01
4.769999999999999574e+00,5.004675000000000296e+01
4.775000000000000355e+00,5.004484000000000066e+01
4.780000000000000249e+00,5.004321999999999804e+01
4.785000000000000142e+00,5.004265999999999792e+01
4.790000000000000036e+00,5.003889999999999816e+01
4.794999999999999929e+00,5.003766999999999854e+01
4.799999999999999822e+00,5.003692999999999813e+01
4.804999999999999716e+00,5.003692999999999813e+01
4.809999999999999609e+00,5.003526999999999703e+01
4.815000000000000391e+00,5.003417000000000314e+01
4.820000000000000284e+00,5.003296999999999883e+01
4.825000000000000178e+00,5.003081999999999852e+01
4.830000000000000071e+00,5.002962999999999738e+01
4.834999999999999964e+00,5.002550000000000097e+01
4.839999999999999858e+00,5.002152999999999849e+01
4.844999999999999751e+00,5.002076999999999884e+01
4.849999999999999645e+00,5.001783999999999963e+01
4.855000000000000426e+00,5.001731000000000193e+01
4.860000000000000320e+00,5.001619000000000170e+01
4.865000000000000213e+00,5.001603999999999672e+01
4.870000000000000107e+00,5.001471999999999696e+01
4.875000000000000000e+00,5.001366999999999763e+01
4.879999999999999893e+00,5.001071999999999917e+01
4.884999999999999787e+00,5.001059999999999661e+01
4.889999999999999680e+00,5.000824000000000069e+01
4.894999999999999574e+00,5.000695999999999941e+01
4.900000000000000355e+00,5.000262000000000029e+01
4.905000000000000249e+00,4.999530000000000030e+01
4.910000000000000142e+00,4.999401000000000295e+01
4.915000000000000036e+00,4.999376999999999782e+01
4.919999999999999929e+00,4.999246999999999730e+01
4.924999999999999822e+00,4.999157999999999902e+01
4.929999999999999716e+00,4.998998999999999882e+01
4.934999999999999609e+00,4.998499000000000336e+01
4.940000000000000391e+00,4.998033000000000214e+01
4.945000000000000284e+00,4.997668000000000177e+01
4.950000000000000178e+00,4.997574000000000183e+01
4.955000000000000071e+00,4.997328999999999866e+01
4.959999999999999964e+00,4.997012999999999749e+01
4.964999999999999858e+00,4.996997000000000355e+01
4.969999999999999751e+00,4.996864999999999668e+01
4.974999999999999645e+00,4.996864999999999668e+01
4.980000000000000426e+00,4.996831000000000245e+01
4.985000000000000320e+00,4.996797999999999718e+01
4.990000000000000213e+00,4.996672999999999831e+01
4.995000000000000107e+00,4.996609000000000123e+01
5.000000000000000000e+00,4.996491000000000327e+01
5.004999999999999893e+00,4.996394999999999698e+01
5.009999999999999787e+00,4.996018000000000114e+01
5.014999999999999680e+00,4.995669999999999789e+01
5.019999999999999574e+00,4.995470999999999862e+01
5.025000000000000355e+00,4.995380999999999716e+01
5.030000000000000249e+00,4.994866999999999990e+01
5.035000000000000142e+00,4.994082000000000221e+01
5.040000000000000036e+00,4.993954999999999700e+01
5.044999999999999929e+00,4.993898000000000081e+01
5.049999999999999822e+00,4.993840000000000146e+01
5.054999999999999716e+00,4.993798999999999921e+01
5.059999999999999609e+00,4.993786000000000058e+01
5.065000000000000391e+00,4.993681000000000125e+01
5.070000000000000284e+00,4.992947000000000202e+01
5.075000000000000178e+00,4.992911999999999750e+01
5.080000000000000071e+00,4.992790000000000106e+01
5.084999999999999964e+00,4.992314999999999969e+01
5.089999999999999858e+00,4.992249999999999943e+01
5.094999999999999751e+00,4.992049999999999699e+01
5.099999999999999645e+00,4.991817999999999955e+01
5.105000000000000426e+00,4.991696999999999917e+01
5.110000000000000320e+00,4.991599000000000075e+01
5.115000000000000213e+00,4.991328000000000031e+01
5.120000000000000107e+00,4.991214999999999691e+01
5.125000000000000000e+00,4.991060000000000230e+01
5.129999999999999893e+00,4.990872999999999848e+01
5.134999999999999787e+00,4.990872999999999848e+01
5.139999999999999680e+00,4.990744000000000113e+01
5.144999999999999574e+00,4.990635999999999939e+01
5.150000000000000355e+00,4.990592000000000183e+01
5.155000000000000249e+00,4.990198999999999785e+01
5.160000000000000142e+00,4.990178000000000225e+01
5.165000000000000036e+00,4.990077999999999747e+01
5.169999999999999929e+00,4.989676000000000045e+01
5.174999999999999822e+00,4.989612000000000336e+01
5.179999999999999716e+00,4.989504000000000161e+01
5.184999999999999609e+00,4.989412000000000091e+01
5.190000000000000391e+00,4.989245999999999981e+01
5.195000000000000284e+00,4.989130999999999716e+01
5.200000000000000178e+00,4.989005000000000223e+01
5.205000000000000071e+00,4.988895999999999731e+01
5.209999999999999964e+00,4.988620999999999839e+01
5.214999999999999858e+00,4.988586999999999705e+01
5.219999999999999751e+00,4.988427999999999685e+01
5.224999999999999645e+00,4.988347999999999871e+01
5.230000000000000426e+00,4.987557999999999936e+01
5.235000000000000320e+00,4.987424000000000035e+01
5.240000000000000213e+00,4.987328999999999724e+01
5.245000000000000107e+00,4.987304999999999922e+01
5.250000000000000000e+00,4.987248999999999910e+01
5.254999999999999893e+00,4.987152999999999992e+01
5.259999999999999787e+00,4.986690999999999718e+01
5.264999999999999680e+00,4.986639000000000266e+01
5.269999999999999574e+00,4.986605999999999739e+01
5.275000000000000355e+00,4.986540000000000106e+01
5.280000000000000249e+00,4.986493999999999716e+01
5.285000000000000142e+00,4.986316000000000059e+01
5.290000000000000036e+00,4.985620999999999725e+01
5.294999999999999929e+00,4.985390000000000299e+01
5.299999999999999822e+00,4.985242999999999824e+01
5.304999999999999716e+00,4.985105999999999682e+01
5.309999999999999609e+00,4.984879000000000104e+01
5.315000000000000391e+00,4.984709000000000145e+01
5.320000000000000284e+00,4.984555999999999898e+01
5.325000000000000178e+00,4.984555999999999898e+01
5.330000000000000071e+00,4.984532999999999703e+01
5.334999999999999964e+00,4.984514999999999674e+01
5.339999999999999858e+00,4.984402999999999651e+01
5.344999999999999751e+00,4.984360999999999819e+01
5.349999999999999645e+00,4.984324999999999761e+01
5.355000000000000426e+00,4.984246999999999872e+01
5.360000000000000320e+00,4.984147000000000105e+01
5.365000000000000213e+00,4.984017000000000053e+01
5.370000000000000107e+00,4.983874999999999744e+01
5.375000000000000000e+00,4.983666999999999803e+01
5.379999999999999893e+00,4.983512000000000342e+01
5.384999999999999787e+00,4.983478000000000208e+01
5.389999999999999680e+00,4.983371999999999957e+01
5.394999999999999574e+00,4.983355999999999852e+01
5.400000000000000355e+00,4.983290000000000219e+01
5.405000000000000249e+00,4.983140000000000214e+01
5.410000000000000142e+00,4.983075999999999794e+01
5.415000000000000036e+00,4.983039999999999736e+01
5.419999999999999929e+00,4.983028999999999797e+01
5.424999999999999822e+00,4.983010000000000161e+01
5.429999999999999716e+00,4.982896999999999821e+01
5.434999999999999609e+00,4.982656000000000063e+01
5.440000000000000391e+00,4.982551999999999737e+01
5.445000000000000284e+00,4.982437000000000182e+01
5.450000000000000178e+00,4.982336999999999705e+01
5.455000000000000071e+00,4.982233999999999696e+01
5.459999999999999964e+00,4.982184999999999775e+01
5.464999999999999858e+00,4.982036000000000087e+01
5.469999999999999751e+00,4.981945999999999941e+01
5.474999999999999645e+00,4.981808000000000192e+01
5.480000000000000426e+00,4.981597000000000008e+01
5.485000000000000320e+00,4.981501999999999697e+01
5.490000000000000213e+00,4.981501999999999697e+01
5.495000000000000107e+00,4.981461000000000183e+01
5.500000000000000000e+00,4.981302000000000163e+01
5.504999999999999893e+00,4.981204000000000320e+01
5.509999999999999787e+00,4.980993999999999744e+01
5.514999999999999680e+00,4.980935000000000201e+01
5.519999999999999574e+00,4.980810999999999922e+01
5.525000000000000355e+00,4.980628999999999706e+01
5.530000000000000249e+00,4.980575000000000330e+01
5.535000000000000142e+00,4.980518000000000001e+01
5.540000000000000036e+00,4.980362999999999829e+01
5.544999999999999929e+00,4.980263000000000062e+01
5.549999999999999822e+00,4.980087000000000330e+01
5.554999999999999716e+00,4.979993000000000336e+01
5.559999999999999609e+00,4.979961999999999733e+01
5.565000000000000391e+00,4.979769000000000290e+01
5.570000000000000284e+00,4.979737000000000080e+01
5.575000000000000178e+00,4.979344999999999999e+01
5.580000000000000071e+00,4.979312999999999789e+01
5.584999999999999964e+00,4.979223000000000354e+01
5.589999999999999858e+00,4.979160000000000252e+01
5.594999999999999751e+00,4.979066999999999865e+01
5.599999999999999645e+00,4.979019999999999868e+01
5.605000000000000426e+00,4.978992000000000218e+01
5.610000000000000320e+00,4.978922000000000025e+01
5.615000000000000213e+00,4.978826999999999714e+01
5.620000000000000107e+00,4.978775999999999868e+01
5.625000000000000000e+00,4.978647999999999740e+01
5.629999999999999893e+00,4.978564999999999685e+01
5.634999999999999787e+00,4.978361000000000303e+01
5.639999999999999680e+00,4.978217999999999677e+01
5.644999999999999574e+00,4.978058000000000050e+01
5.650000000000000355e+00,4.977942999999999785e+01
5.655000000000000249e+00,4.977895000000000181e+01
5.660000000000000142e+00,4.977888999999999697e+01
5.665000000000000036e+00,4.977855999999999881e+01
5.669999999999999929e+00,4.977855999999999881e+01
5.674999999999999822e+00,4.977790000000000248e+01
5.679999999999999716e+00,4.977702000000000027e+01
5.684999999999999609e+00,4.977662000000000120e+01
5.690000000000000391e+00,4.977559999999999718e+01
5.695000000000000284e+00,4.977510000000000190e+01
5.700000000000000178e+00,4.976944000000000301e+01
5.705000000000000071e+00,4.976921000000000106e+01
5.709999999999999964e+00,4.976738000000000284e+01
5.714999999999999858e+00,4.976288999999999874e+01
5.719999999999999751e+00,4.976098999999999961e+01
5.724999999999999645e+00,4.976026999999999845e+01
5.730000000000000426e+00,4.975874000000000308e+01
5.735000000000000320e+00,4.975836000000000325e+01
5.740000000000000213e+00,4.975739999999999696e+01
5.745000000000000107e+00,4.975558000000000192e+01
5.750000000000000000e+00,4.975422999999999973e+01
5.754999999999999893e+00,4.975395999999999930e+01
5.759999999999999787e+00,4.975155999999999779e+01
5.764999999999999680e+00,4.975101999999999691e+01
5.769999999999999574e+00,4.974990999999999985e+01
5.775000000000000355e+00,4.974830999999999648e+01
5.780000000000000249e+00,4.974378999999999706e+01
5.785000000000000142e+00,4.974253000000000213e+01
5.790000000000000036e+00,4.974253000000000213e+01
5.794999999999999929e+00,4.974134999999999707e+01
5.799999999999999822e+00,4.974058999999999742e+01
5.804999999999999716e+00,4.973821999999999832e+01
5.809999999999999609e+00,4.973709000000000202e+01
5.815000000000000391e+00,4.973456000000000188e+01
5.820000000000000284e+00,4.973067999999999955e+01
5.825000000000000178e+00,4.972861000000000331e+01
5.830000000000000071e+00,4.972769999999999868e+01
5.834999999999999964e+00,4.972769999999999868e+01
5.839999999999999858e+00,4.972764000000000095e+01
5.844999999999999751e+00,4.972728000000000037e+01
5.849999999999999645e+00,4.972728000000000037e+01
5.855000000000000426e+00,4.972690999999999661e+01
5.860000000000000320e+00,4.972469999999999857e+01
5.865000000000000213e+00,4.972270000000000323e+01
5.870000000000000107e+00,4.972229999999999706e+01
5.875000000000000000e+00,4.972008999999999901e+01
5.879999999999999893e+00,4.971482999999999919e+01
5.884999999999999787e+00,4.971417999999999893e+01
5.889999999999999680e+00,4.971155999999999864e+01
5.894999999999999574e+00,4.971059000000000339e+01
5.900000000000000355e+00,4.970955000000000013e+01
5.905000000000000249e+00,4.970808999999999855e+01
5.910000000000000142e+00,4.970767000000000024e+01
5.915000000000000036e+00,4.970738000000000056e+01
5.919999999999999929e+00,4.970199999999999818e+01
5.924999999999999822e+00,4.969950000000000045e+01
5.929999999999999716e+00,4.969950000000000045e+01
5.934999999999999609e+00,4.969592000000000098e+01
5.940000000000000391e+00,4.969588000000000250e+01
5.945000000000000284e+00,4.969516999999999740e+01
5.950000000000000178e+00,4.969489000000000090e+01
5.955000000000000071e+00,4.969413000000000125e+01
5.959999999999999964e+00,4.969330000000000069e+01
5.964999999999999858e+00,4.968442999999999898e+01
5.969999999999999751e+00,4.968337999999999965e+01
5.974999999999999645e+00,4.968220000000000169e+01
5.980000000000000426e+00,4.968066000000000315e+01
5.985000000000000320e+00,4.967929000000000173e+01
5.990000000000000213e+00,4.967719999999999914e+01
5.995000000000000107e+00,4.967452999999999719e+01
6.000000000000000000e+00,4.967452999999999719e+01
6.004999999999999893e+00,4.967443999999999704e+01
6.009999999999999787e+00,4.967443999999999704e+01
6.014999999999999680e+00,4.967385000000000161e+01
6.019999999999999574e+00,4.967385000000000161e+01
6.025000000000000355e+00,4.967378000000000071e+01
6.030000000000000249e+00,4.967233000000000231e+01
6.035000000000000142e+00,4.967132999999999754e+01
6.040000000000000036e+00,4.967081999999999908e+01
6.044999999999999929e+00,4.966857000000000255e+01
6.049999999999999822e+00,4.966687999999999903e+01
6.054999999999999716e+00,4.966620999999999952e+01
6.059999999999999609e+00,4.966389000000000209e+01
6.065000000000000391e+00,4.966179999999999950e+01
6.070000000000000284e+00,4.965758000000000294e+01
6.075000000000000178e+00,4.965588000000000335e+01
6.080000000000000071e+00,4.965505000000000280e+01
6.084999999999999964e+00,4.965424000000000149e+01
6.089999999999999858e+00,4.965306000000000353e+01
6.094999999999999751e+00,4.965057999999999794e+01
6.099999999999999645e+00,4.964909000000000106e+01
6.105000000000000426e+00,4.964770999999999646e+01
6.110000000000000320e+00,4.964569000000000187e+01
6.115000000000000213e+00,4.964034000000000191e+01
6.120000000000000107e+00,4.963783000000000101e+01
6.125000000000000000e+00,4.963741000000000270e+01
6.129999999999999893e+00,4.963685999999999865e+01
6.134999999999999787e+00,4.963629000000000246e+01
6.139999999999999680e+00,4.963508000000000209e+01
6.144999999999999574e+00,4.963351000000000113e+01
6.150000000000000355e+00,4.963251999999999953e+01
6.155000000000000249e+00,4.963081999999999994e+01
6.160000000000000142e+00,4.962856000000000023e+01
6.165000000000000036e+00,4.962707999999999942e+01
6.169999999999999929e+00,4.962532000000000210e+01
6.174999999999999822e+00,4.962463000000000335e+01
6.179999999999999716e+00,4.962463000000000335e+01
6.184999999999999609e+00,4.962427999999999884e+01
6.190000000000000391e+00,4.962353000000000236e+01
6.195000000000000284e+00,4.962348000000000070e+01
6.200000000000000178e+00,4.962337000000000131e+01
6.205000000000000071e+00,4.962301999999999680e+01
6.209999999999999964e+00,4.962221000000000259e+01
6.214999999999999858e+00,4.962100000000000222e+01
6.219999999999999751e+00,4.962053999999999832e+01
6.224999999999999645e+00,4.961979999999999791e+01
6.230000000000000426e+00,4.961889000000000038e+01
6.235000000000000320e+00,4.961840999999999724e+01
6.240000000000000213e+00,4.961766000000000076e+01
6.245000000000000107e+00,4.961704000000000292e+01
6.250000000000000000e+00,4.961543999999999954e+01
6.254999999999999893e+00,4.961440999999999946e+01
6.259999999999999787e+00,4.961012999999999806e+01
6.264999999999999680e+00,4.960965000000000202e+01
6.269999999999999574e+00,4.960907000000000266e+01
6.275000000000000355e+00,4.960775999999999897e+01
6.280000000000000249e+00,4.960759999999999792e+01
6.285000000000000142e+00,4.960759999999999792e+01
6.290000000000000036e+00,4.960725000000000051e+01
6.294999999999999929e+00,4.960712000000000188e+01
6.299999999999999822e+00,4.960625000000000284e+01
6.304999999999999716e+00,4.960504000000000246e+01
6.309999999999999609e+00,4.960419000000000267e+01
6.315000000000000391e+00,4.960045000000000215e+01
6.320000000000000284e+00,4.959913000000000238e+01
6.325000000000000178e+00,4.959758000000000067e+01
6.330000000000000071e+00,4.959552999999999656e+01
6.334999999999999964e+00,4.959481999999999857e+01
6.339999999999999858e+00,4.959342000000000183e+01
6.344999999999999751e+00,4.959196000000000026e+01
6.349999999999999645e+00,4.959004999999999797e+01
6.355000000000000426e+00,4.958735999999999677e+01
6.360000000000000320e+00,4.958711000000000269e+01
6.365000000000000213e+00,4.958283999999999736e+01
6.370000000000000107e+00,4.958200999999999681e+01
6.375000000000000000e+00,4.958194999999999908e+01
6.379999999999999893e+00,4.957981000000000193e+01
6.384999999999999787e+00,4.957836999999999961e+01
6.389999999999999680e+00,4.957764999999999844e+01
6.394999999999999574e+00,4.957645000000000124e+01
6.400000000000000355e+00,4.957506999999999664e+01
6.405000000000000249e+00,4.957374999999999687e+01
6.410000000000000142e+00,4.957289000000000101e+01
6.415000000000000036e+00,4.957238000000000255e+01
6.419999999999999929e+00,4.957157000000000124e+01
6.424999999999999822e+00,4.957050000000000267e+01
6.429999999999999716e+00,4.956998000000000104e+01
6.434999999999999609e+00,4.956927999999999912e+01
6.440000000000000391e+00,4.956860000000000355e+01
6.445000000000000284e+00,4.956745000000000090e+01
6.450000000000000178e+00,4.956620000000000203e+01
6.455000000000000071e+00,4.956513999999999953e+01
6.459999999999999964e+00,4.956463999999999714e+01
6.464999999999999858e+00,4.956405000000000172e+01
6.469999999999999751e+00,4.956327000000000282e+01
6.474999999999999645e+00,4.956266000000000105e+01
6.480000000000000426e+00,4.956121000000000265e+01
6.485000000000000320e+00,4.956004999999999683e+01
6.490000000000000213e+00,4.955949999999999989e+01
6.495000000000000107e+00,4.955836000000000041e+01
6.500000000000000000e+00,4.955747000000000213e+01
6.504999999999999893e+00,4.955704000000000065e+01
6.509999999999999787e+00,4.955592000000000041e+01
6.514999999999999680e+00,4.955592000000000041e+01
6.519999999999999574e+00,4.955572999999999695e+01
6.525000000000000355e+00,4.955570000000000164e+01
6.530000000000000249e+00,4.955518000000000001e+01
6.535000000000000142e+00,4.955445999999999884e+01
6.540000000000000036e+00,4.955414999999999992e+01
6.544999999999999929e+00,4.955326999999999771e+01
6.549999999999999822e+00,4.955225000000000080e+01
6.554999999999999716e+00,4.954883999999999844e+01
6.559999999999999609e+00,4.954565000000000197e+01
6.565000000000000391e+00,4.954543999999999926e+01
6.570000000000000284e+00,4.954496999999999929e+01
6.575000000000000178e+00,4.954428000000000054e+01
6.580000000000000071e+00,4.954408000000000101e+01
6.584999999999999964e+00,4.954330999999999818e+01
6.589999999999999858e+00,4.954220000000000113e+01
6.594999999999999751e+00,4.954052000000000078e+01
6.599999999999999645e+00,4.953752999999999673e+01
6.605000000000000426e+00,4.953674999999999784e+01
6.610000000000000320e+00,4.953520000000000323e+01
6.615000000000000213e+00,4.953450999999999738e+01
6.620000000000000107e+00,4.953383999999999787e+01
6.625000000000000000e+00,4.953369000000000000e+01
6.629999999999999893e+00,4.952882999999999925e+01
6.634999999999999787e+00,4.952857000000000198e+01
6.639999999999999680e+00,4.952779999999999916e+01
6.644999999999999574e+00,4.952694999999999936e+01
6.650000000000000355e+00,4.952600999999999942e+01
6.655000000000000249e+00,4.952510000000000190e+01
6.660000000000000142e+00,4.952347000000000321e+01
6.665000000000000036e+00,4.952194999999999681e+01
6.669999999999999929e+00,4.952078000000000202e+01
6.674999999999999822e+00,4.952020000000000266e+01
6.679999999999999716e+00,4.951782999999999646e+01
6.684999999999999609e+00,4.951691000000000287e+01
6.690000000000000391e+00,4.951664000000000243e+01
6.695000000000000284e+00,4.951415000000000077e+01
6.700000000000000178e+00,4.951313999999999993e+01
6.705000000000000071e+00,4.951227000000000089e+01
6.709999999999999964e+00,4.950894999999999868e+01
6.714999999999999858e+00,4.950717000000000212e+01
6.719999999999999751e+00,4.950612000000000279e+01
6.724999999999999645e+00,4.950576000000000221e+01
6.730000000000000426e+00,4.950554999999999950e+01
6.735000000000000320e+00,4.950238000000000227e+01
6.740000000000000213e+00,4.950166000000000111e+01
6.745000000000000107e+00,4.950032000000000210e+01
6.750000000000000000e+00,4.949862999999999857e+01
6.754999999999999893e+00,4.949795000000000300e+01
6.759999999999999787e+00,4.949777000000000271e+01
6.764999999999999680e+00,4.949712000000000245e+01
6.769999999999999574e+00,4.949385999999999797e+01
6.775000000000000355e+00,4.949352999999999980e+01
6.780000000000000249e+00,4.949300999999999817e+01
6.785000000000000142e+00,4.949269000000000318e+01
6.790000000000000036e+00,4.949239000000000033e+01
6.794999999999999929e+00,4.948845000000000027e+01
6.799999999999999822e+00,4.948843000000000103e+01
6.804999999999999716e+00,4.948789000000000016e+01
6.809999999999999609e+00,4.948772999999999911e+01
6.815000000000000391e+00,4.948734999999999928e+01
6.820000000000000284e+00,4.948595000000000255e+01
6.825000000000000178e+00,4.948525000000000063e+01
6.830000000000000071e+00,4.948342000000000240e+01
6.834999999999999964e+00,4.948237000000000307e+01
6.839999999999999858e+00,4.947921000000000191e+01
6.844999999999999751e+00,4.947827000000000197e+01
6.849999999999999645e+00,4.947791999999999746e+01
6.855000000000000426e+00,4.947364999999999924e+01
6.860000000000000320e+00,4.947259999999999991e+01
6.865000000000000213e+00,4.947140999999999877e+01
6.870000000000000107e+00,4.947012999999999749e+01
6.875000000000000000e+00,4.947005000000000052e+01
6.879999999999999893e+00,4.946909000000000134e+01
6.884999999999999787e+00,4.946723999999999677e+01
6.889999999999999680e+00,4.946623999999999910e+01
6.894999999999999574e+00,4.946573000000000064e+01
6.900000000000000355e+00,4.946544000000000096e+01
6.905000000000000249e+00,4.946527999999999992e+01
6.910000000000000142e+00,4.946484999999999843e+01
6.915000000000000036e+00,4.946441000000000088e+01
6.919999999999999929e+00,4.946414000000000044e+01
6.924999999999999822e+00,4.946372999999999820e+01
6.929999999999999716e+00,4.946334000000000231e+01
6.934999999999999609e+00,4.946287000000000234e+01
6.940000000000000391e+00,4.946072000000000202e+01
6.945000000000000284e+00,4.945915999999999713e+01
6.950000000000000178e+00,4.945837999999999823e+01
6.955000000000000071e+00,4.945526000000000266e+01
6.959999999999999964e+00,4.945526000000000266e+01
6.964999999999999858e+00,4.945286999999999722e+01
6.969999999999999751e+00,4.945150999999999897e+01
6.974999999999999645e+00,4.945112000000000307e+01
6.980000000000000426e+00,4.945069999999999766e+01
6.985000000000000320e+00,4.945033999999999708e+01
6.990000000000000213e+00,4.944919000000000153e+01
6.995000000000000107e+00,4.944796999999999798e+01
7.000000000000000000e+00,4.944700000000000273e+01
7.004999999999999893e+00,4.944525000000000148e+01
7.009999999999999787e+00,4.944407999999999959e+01
7.014999999999999680e+00,4.944200000000000017e+01
7.019999999999999574e+00,4.944113999999999720e+01
7.025000000000000355e+00,4.943983000000000061e+01
7.030000000000000249e+00,4.943916000000000111e+01
7.035000000000000142e+00,4.943834999999999980e+01
7.040000000000000036e+00,4.943798999999999921e+01
7.044999999999999929e+00,4.943668000000000262e+01
7.049999999999999822e+00,4.943538999999999817e+01
7.054999999999999716e+00,4.943361000000000161e+01
7.059999999999999609e+00,4.943310000000000315e+01
7.065000000000000391e+00,4.943260999999999683e+01
7.070000000000000284e+00,4.943258000000000152e+01
7.075000000000000178e+00,4.943211000000000155e+01
7.080000000000000071e+00,4.943191999999999808e+01
7.084999999999999964e+00,4.943128999999999706e+01
7.089999999999999858e+00,4.943101999999999663e+01
7.094999999999999751e+00,4.943097999999999814e+01
7.099999999999999645e+00,4.943016000000000076e+01
7.105000000000000426e+00,4.942954000000000292e+01
7.110000000000000320e+00,4.942925999999999931e+01
7.115000000000000213e+00,4.942840999999999951e+01
7.120000000000000107e+00,4.942663000000000295e+01
7.125000000000000000e+00,4.942497000000000185e+01
7.129999999999999893e+00,4.942412999999999812e+01
7.134999999999999787e+00,4.942376999999999754e+01
7.139999999999999680e+00,4.942235000000000156e+01
7.144999999999999574e+00,4.941512999999999778e+01
7.150000000000000355e+00,4.941438999999999737e+01
7.155000000000000249e+00,4.941297000000000139e+01
7.160000000000000142e+00,4.941197999999999979e+01
7.165000000000000036e+00,4.941113000000000000e+01
7.169999999999999929e+00,4.941046000000000049e+01
7.174999999999999822e+00,4.940964999999999918e+01
7.179999999999999716e+00,4.940874000000000166e+01
7.184999999999999609e+00,4.940735999999999706e+01
7.190000000000000391e+00,4.940690000000000026e+01
7.195000000000000284e+00,4.940614999999999668e+01
7.200000000000000178e+00,4.940570000000000306e+01
7.205000000000000071e+00,4.940570000000000306e+01
7.209999999999999964e+00,4.940523000000000309e+01
7.214999999999999858e+00,4.940502000000000038e+01
7.219999999999999751e+00,4.940474999999999994e+01
7.224999999999999645e+00,4.940306999999999960e+01
7.230000000000000426e+00,4.940207999999999799e+01
7.235000000000000320e+00,4.940133999999999759e+01
7.240000000000000213e+00,4.940131000000000228e+01
7.245000000000000107e+00,4.940115000000000123e+01
7.250000000000000000e+00,4.940026000000000295e+01
7.254999999999999893e+00,4.939956999999999709e+01
7.259999999999999787e+00,4.939889999999999759e+01
7.264999999999999680e+00,4.939862999999999715e+01
7.269999999999999574e+00,4.939840999999999838e+01
7.275000000000000355e+00,4.939777000000000129e+01
7.280000000000000249e+00,4.939759999999999707e+01
7.285000000000000142e+00,4.939607000000000170e+01
7.290000000000000036e+00,4.939441999999999666e+01
7.294999999999999929e+00,4.939327999999999719e+01
7.299999999999999822e+00,4.939287999999999812e+01
7.304999999999999716e+00,4.939200000000000301e+01
7.309999999999999609e+00,4.939182000000000272e+01
7.315000000000000391e+00,4.938687000000000182e+01
7.320000000000000284e+00,4.938591000000000264e+01
7.325000000000000178e+00,4.938562999999999903e+01
7.330000000000000071e+00,4.938315000000000055e+01
7.334999999999999964e+00,4.938172999999999746e+01
7.339999999999999858e+00,4.937913999999999959e+01
7.344999999999999751e+00,4.937763000000000346e+01
7.349999999999999645e+00,4.937561000000000178e+01
7.355000000000000426e+00,4.937398000000000309e+01
7.360000000000000320e+00,4.937254999999999683e+01
7.365000000000000213e+00,4.937232999999999805e+01
7.370000000000000107e+00,4.937145000000000294e+01
7.375000000000000000e+00,4.937028000000000105e+01
7.379999999999999893e+00,4.936966999999999928e+01
7.384999999999999787e+00,4.936905999999999750e+01
7.389999999999999680e+00,4.936590999999999951e+01
7.394999999999999574e+00,4.936509999999999820e+01
7.400000000000000355e+00,4.936489999999999867e+01
7.405000000000000249e+00,4.936469999999999914e+01
7.410000000000000142e+00,4.936408000000000129e+01
7.415000000000000036e+00,4.936408000000000129e+01
7.419999999999999929e+00,4.936238999999999777e+01
7.424999999999999822e+00,4.936218000000000217e+01
7.429999999999999716e+00,4.936169000000000295e+01
7.434999999999999609e+00,4.935652000000000328e+01
7.440000000000000391e+00,4.935618999999999801e+01
7.445000000000000284e+00,4.935560999999999865e+01
7.450000000000000178e+00,4.935488999999999749e+01
7.455000000000000071e+00,4.935407000000000011e+01
7.459999999999999964e+00,4.935323999999999955e+01
7.464999999999999858e+00,4.935264000000000095e+01
7.469999999999999751e+00,4.935220999999999947e+01
7.474999999999999645e+00,4.935161000000000087e+01
7.480000000000000426e+00,4.934922999999999860e+01
7.485000000000000320e+00,4.934900999999999982e+01
7.490000000000000213e+00,4.934702000000000055e+01
7.495000000000000107e+00,4.934628000000000014e+01
7.500000000000000000e+00,4.934550000000000125e+01
7.504999999999999893e+00,4.934485999999999706e+01
7.509999999999999787e+00,4.934454999999999814e+01
7.514999999999999680e+00,4.934358999999999895e+01
7.519999999999999574e+00,4.934239000000000175e+01
7.525000000000000355e+00,4.934125999999999834e+01
7.530000000000000249e+00,4.934017999999999660e+01
7.535000000000000142e+00,4.933919000000000210e+01
7.540000000000000036e+00,4.933872000000000213e+01
7.544999999999999929e+00,4.933652000000000015e+01
7.549999999999999822e+00,4.933408000000000015e+01
7.554999999999999716e+00,4.933324000000000353e+01
7.559999999999999609e+00,4.933171999999999713e+01
7.565000000000000391e+00,4.933032000000000039e+01
7.570000000000000284e+00,4.933006999999999920e+01
7.575000000000000178e+00,4.932992000000000132e+01
7.580000000000000071e+00,4.932900000000000063e+01
7.584999999999999964e+00,4.932807999999999993e+01
7.589999999999999858e+00,4.932807999999999993e+01
7.594999999999999751e+00,4.932699000000000211e+01
7.599999999999999645e+00,4.932654000000000138e+01
7.605000000000000426e+00,4.932623999999999853e+01
7.610000000000000320e+00,4.932592999999999961e+01
7.615000000000000213e+00,4.932204999999999728e+01
7.620000000000000107e+00,4.932148000000000110e+01
7.625000000000000000e+00,4.932050999999999874e+01
7.629999999999999893e+00,4.931877000000000066e+01
7.634999999999999787e+00,4.931812000000000040e+01
7.639999999999999680e+00,4.931380999999999659e+01
7.644999999999999574e+00,4.931313000000000102e+01
7.650000000000000355e+00,4.931282999999999817e+01
7.655000000000000249e+00,4.931143999999999750e+01
7.660000000000000142e+00,4.931089999999999662e+01
7.665000000000000036e+00,4.931058999999999770e+01
7.669999999999999929e+00,4.930724000000000018e+01
7.674999999999999822e+00,4.930577000000000254e+01
7.679999999999999716e+00,4.930510999999999910e+01
7.684999999999999609e+00,4.930445000000000277e+01
7.690000000000000391e+00,4.930304999999999893e+01
7.695000000000000284e+00,4.930010000000000048e+01
7.700000000000000178e+00,4.929926999999999992e+01
7.705000000000000071e+00,4.929733999999999838e+01
7.709999999999999964e+00,4.929679000000000144e+01
7.714999999999999858e+00,4.929614000000000118e+01
7.719999999999999751e+00,4.929560000000000031e+01
7.724999999999999645e+00,4.929449000000000325e+01
7.730000000000000426e+00,4.929332000000000136e+01
7.735000000000000320e+00,4.929292999999999836e+01
7.740000000000000213e+00,4.929292999999999836e+01
7.745000000000000107e+00,4.929274999999999807e+01
7.750000000000000000e+00,4.929209999999999781e+01
7.754999999999999893e+00,4.929180999999999813e+01
7.759999999999999787e+00,4.929175999999999647e+01
7.764999999999999680e+00,4.929175999999999647e+01
7.769999999999999574e+00,4.929175999999999647e+01
7.775000000000000355e+00,4.929119000000000028e+01
7.780000000000000249e+00,4.929095999999999833e+01
7.785000000000000142e+00,4.929046999999999912e+01
7.790000000000000036e+00,4.928860999999999848e+01
7.794999999999999929e+00,4.928844999999999743e+01
7.799999999999999822e+00,4.928817000000000093e+01
7.804999999999999716e+00,4.928768000000000171e+01
7.809999999999999609e+00,4.928654999999999831e+01
7.815000000000000391e+00,4.928605999999999909e+01
7.820000000000000284e+00,4.928513999999999839e+01
7.825000000000000178e+00,4.928491999999999962e+01
7.830000000000000071e+00,4.928385999999999711e+01
7.834999999999999964e+00,4.928307000000000215e+01
7.839999999999999858e+00,4.928211999999999904e+01
7.844999999999999751e+00,4.928078000000000003e+01
7.849999999999999645e+00,4.927998999999999796e+01
7.855000000000000426e+00,4.927929999999999922e+01
7.860000000000000320e+00,4.927819999999999823e+01
7.865000000000000213e+00,4.927716000000000207e+01
7.870000000000000107e+00,4.927660000000000196e+01
7.875000000000000000e+00,4.927597000000000094e+01
7.879999999999999893e+00,4.927510000000000190e+01
7.884999999999999787e+00,4.927371000000000123e+01
7.889999999999999680e+00,4.927291999999999916e+01
7.894999999999999574e+00,4.927194000000000074e+01
7.900000000000000355e+00,4.927087999999999823e+01
7.905000000000000249e+00,4.927069999999999794e+01
7.910000000000000142e+00,4.927031999999999812e+01
7.915000000000000036e+00,4.927029000000000281e+01
7.919999999999999929e+00,4.927002999999999844e+01
7.924999999999999822e+00,4.927002999999999844e+01
7.929999999999999716e+00,4.926944000000000301e+01
7.934999999999999609e+00,4.926892000000000138e+01
7.940000000000000391e+00,4.926874000000000109e+01
7.945000000000000284e+00,4.926816999999999780e+01
7.950000000000000178e+00,4.926749999999999829e+01
7.955000000000000071e+00,4.926718999999999937e+01
7.959999999999999964e+00,4.926666999999999774e+01
7.964999999999999858e+00,4.926586999999999961e+01
7.969999999999999751e+00,4.926530999999999949e+01
7.974999999999999645e+00,4.926514000000000237e+01
7.980000000000000426e+00,4.926440999999999804e+01
7.985000000000000320e+00,4.926238000000000028e+01
7.990000000000000213e+00,4.926102999999999810e+01
7.995000000000000107e+00,4.925975999999999999e+01
8.000000000000000000e+00,4.925818999999999903e+01


==> data/cg/large/lp-curve/fastwclq.txt <==
x,y
5.000000000000000104e-03,5.426339999999999719e+01
1.000000000000000021e-02,5.426339999999999719e+01
1.499999999999999944e-02,5.426339999999999719e+01
2.000000000000000042e-02,5.426339999999999719e+01
2.500000000000000139e-02,5.426339999999999719e+01
2.999999999999999889e-02,5.426339999999999719e+01
3.500000000000000333e-02,5.426339999999999719e+01
4.000000000000000083e-02,5.426339999999999719e+01
4.499999999999999833e-02,5.426339999999999719e+01
5.000000000000000278e-02,5.426339999999999719e+01
5.500000000000000028e-02,5.426339999999999719e+01
5.999999999999999778e-02,5.422451000000000221e+01
6.500000000000000222e-02,5.421074000000000126e+01
7.000000000000000666e-02,5.420606999999999687e+01
7.499999999999999722e-02,5.420606999999999687e+01
8.000000000000000167e-02,5.420606999999999687e+01
8.500000000000000611e-02,5.420606999999999687e+01
8.999999999999999667e-02,5.420606999999999687e+01
9.500000000000000111e-02,5.420606999999999687e+01
1.000000000000000056e-01,5.420606999999999687e+01
1.049999999999999961e-01,5.420606999999999687e+01
1.100000000000000006e-01,5.417419000000000295e+01
1.150000000000000050e-01,5.416481000000000279e+01
1.199999999999999956e-01,5.416082999999999714e+01
1.250000000000000000e-01,5.415905000000000058e+01
1.300000000000000044e-01,5.415905000000000058e+01
1.350000000000000089e-01,5.415905000000000058e+01
1.400000000000000133e-01,5.415905000000000058e+01
1.449999999999999900e-01,5.415905000000000058e+01
1.499999999999999944e-01,5.415905000000000058e+01
1.549999999999999989e-01,5.414540000000000219e+01
1.600000000000000033e-01,5.413186000000000320e+01
1.650000000000000078e-01,5.412068000000000012e+01
1.700000000000000122e-01,5.411482999999999777e+01
1.749999999999999889e-01,5.410817000000000121e+01
1.799999999999999933e-01,5.410685999999999751e+01
1.849999999999999978e-01,5.410685999999999751e+01
1.900000000000000022e-01,5.410622000000000043e+01
1.950000000000000067e-01,5.410544999999999760e+01
2.000000000000000111e-01,5.410544999999999760e+01
2.049999999999999878e-01,5.408333999999999975e+01
2.099999999999999922e-01,5.408044000000000295e+01
2.149999999999999967e-01,5.407683000000000106e+01
2.200000000000000011e-01,5.407126999999999839e+01
2.250000000000000056e-01,5.407126999999999839e+01
2.300000000000000100e-01,5.406783999999999679e+01
2.349999999999999867e-01,5.406705999999999790e+01
2.399999999999999911e-01,5.406703999999999866e+01
2.449999999999999956e-01,5.406703999999999866e+01
2.500000000000000000e-01,5.406573000000000206e+01
2.550000000000000044e-01,5.404458000000000339e+01
2.600000000000000089e-01,5.404316000000000031e+01
2.650000000000000133e-01,5.403594999999999970e+01
2.700000000000000178e-01,5.403099999999999881e+01
2.750000000000000222e-01,5.402935000000000088e+01
2.800000000000000266e-01,5.402633999999999759e+01
2.849999999999999756e-01,5.402208999999999861e+01
2.899999999999999800e-01,5.402159000000000333e+01
2.949999999999999845e-01,5.402159000000000333e+01
2.999999999999999889e-01,5.401122999999999763e+01
3.049999999999999933e-01,5.400005000000000166e+01
3.099999999999999978e-01,5.399763000000000090e+01
3.150000000000000022e-01,5.399634999999999962e+01
3.200000000000000067e-01,5.399246999999999730e+01
3.250000000000000111e-01,5.399107000000000056e+01
3.300000000000000155e-01,5.399025999999999925e+01
3.350000000000000200e-01,5.398807000000000045e+01
3.400000000000000244e-01,5.398590000000000089e+01
3.449999999999999734e-01,5.398590000000000089e+01
3.499999999999999778e-01,5.397077000000000169e+01
3.549999999999999822e-01,5.396750000000000114e+01
3.599999999999999867e-01,5.396497999999999706e+01
3.649999999999999911e-01,5.395790999999999826e+01
3.699999999999999956e-01,5.395490000000000208e+01
3.750000000000000000e-01,5.395369000000000170e+01
3.800000000000000044e-01,5.395154999999999745e+01
3.850000000000000089e-01,5.394832000000000249e+01
3.900000000000000133e-01,5.394590999999999781e+01
3.950000000000000178e-01,5.394362999999999886e+01
4.000000000000000222e-01,5.393005999999999744e+01
4.050000000000000266e-01,5.392851000000000283e+01
4.099999999999999756e-01,5.392696000000000112e+01
4.149999999999999800e-01,5.392354000000000269e+01
4.199999999999999845e-01,5.392159000000000191e+01
4.249999999999999889e-01,5.392076999999999742e+01
4.299999999999999933e-01,5.392022999999999655e+01
4.349999999999999978e-01,5.391864999999999952e+01
4.400000000000000022e-01,5.391655000000000086e+01
4.450000000000000067e-01,5.390872999999999848e+01
4.500000000000000111e-01,5.390039999999999765e+01
4.550000000000000155e-01,5.389925000000000210e+01
4.600000000000000200e-01,5.389721999999999724e+01
4.650000000000000244e-01,5.389412999999999698e+01
4.699999999999999734e-01,5.389052999999999827e+01
4.749999999999999778e-01,5.388965999999999923e+01
4.799999999999999822e-01,5.388965999999999923e+01
4.849999999999999867e-01,5.388692999999999955e+01
4.899999999999999911e-01,5.388418999999999670e+01
4.949999999999999956e-01,5.387062000000000239e+01
5.000000000000000000e-01,5.386728000000000094e+01
5.050000000000000044e-01,5.386672999999999689e+01
5.100000000000000089e-01,5.386569999999999681e+01
5.150000000000000133e-01,5.386520999999999759e+01
5.200000000000000178e-01,5.386308999999999969e+01
5.250000000000000222e-01,5.386110999999999649e+01
5.300000000000000266e-01,5.386008999999999958e+01
5.350000000000000311e-01,5.386008999999999958e+01
5.400000000000000355e-01,5.385663999999999874e+01
5.450000000000000400e-01,5.384640000000000271e+01
5.500000000000000444e-01,5.384273000000000309e+01
5.550000000000000488e-01,5.384273000000000309e+01
5.600000000000000533e-01,5.383993999999999858e+01
5.649999999999999467e-01,5.383762000000000114e+01
5.699999999999999512e-01,5.383520000000000039e+01
5.749999999999999556e-01,5.383436999999999983e+01
5.799999999999999600e-01,5.383435000000000059e+01
5.849999999999999645e-01,5.383299999999999841e+01
5.899999999999999689e-01,5.382770000000000010e+01
5.949999999999999734e-01,5.381671000000000049e+01
5.999999999999999778e-01,5.381490000000000151e+01
6.049999999999999822e-01,5.381300999999999846e+01
6.099999999999999867e-01,5.381224000000000274e+01
6.149999999999999911e-01,5.381224000000000274e+01
6.199999999999999956e-01,5.381052999999999997e+01
6.250000000000000000e-01,5.380957000000000079e+01
6.300000000000000044e-01,5.380883000000000038e+01
6.350000000000000089e-01,5.380769000000000091e+01
6.400000000000000133e-01,5.380049000000000348e+01
6.450000000000000178e-01,5.379594000000000165e+01
6.500000000000000222e-01,5.379285000000000139e+01
6.550000000000000266e-01,5.379243000000000308e+01
6.600000000000000311e-01,5.378976999999999720e+01
6.650000000000000355e-01,5.378703000000000145e+01
6.700000000000000400e-01,5.378571999999999775e+01
6.750000000000000444e-01,5.378464000000000311e+01
6.800000000000000488e-01,5.378464000000000311e+01
6.850000000000000533e-01,5.378316000000000230e+01
6.899999999999999467e-01,5.377412000000000347e+01
6.949999999999999512e-01,5.376991999999999905e+01
6.999999999999999556e-01,5.376834000000000202e+01
7.049999999999999600e-01,5.376644999999999897e+01
7.099999999999999645e-01,5.376444999999999652e+01
7.149999999999999689e-01,5.376444999999999652e+01
7.199999999999999734e-01,5.376339999999999719e+01
7.249999999999999778e-01,5.376247000000000043e+01
7.299999999999999822e-01,5.376169999999999760e+01
7.349999999999999867e-01,5.376100000000000279e+01
7.399999999999999911e-01,5.375260000000000105e+01
7.449999999999999956e-01,5.374839000000000055e+01
7.500000000000000000e-01,5.374839000000000055e+01
7.550000000000000044e-01,5.374839000000000055e+01
7.600000000000000089e-01,5.374537999999999727e+01
7.650000000000000133e-01,5.374204999999999899e+01
7.700000000000000178e-01,5.374014999999999986e+01
7.750000000000000222e-01,5.373948000000000036e+01
7.800000000000000266e-01,5.373803000000000196e+01
7.850000000000000311e-01,5.373566999999999894e+01
7.900000000000000355e-01,5.372903000000000162e+01
7.950000000000000400e-01,5.372612999999999772e+01
8.000000000000000444e-01,5.372505999999999915e+01
8.050000000000000488e-01,5.372283999999999793e+01
8.100000000000000533e-01,5.372283999999999793e+01
8.149999999999999467e-01,5.372026999999999930e+01
8.199999999999999512e-01,5.371896999999999878e+01
8.249999999999999556e-01,5.371828000000000003e+01
8.299999999999999600e-01,5.371828000000000003e+01
8.349999999999999645e-01,5.371300999999999704e+01
8.399999999999999689e-01,5.370833999999999975e+01
8.449999999999999734e-01,5.370638000000000289e+01
8.499999999999999778e-01,5.370635999999999655e+01
8.549999999999999822e-01,5.370503999999999678e+01
8.599999999999999867e-01,5.370360999999999763e+01
8.649999999999999911e-01,5.370022999999999769e+01
8.699999999999999956e-01,5.369980999999999938e+01
8.750000000000000000e-01,5.369810999999999979e+01
8.800000000000000044e-01,5.369740000000000180e+01
8.850000000000000089e-01,5.369201000000000334e+01
8.900000000000000133e-01,5.368804000000000087e+01
8.950000000000000178e-01,5.368625000000000114e+01
9.000000000000000222e-01,5.368496999999999986e+01
9.050000000000000266e-01,5.368433000000000277e+01
9.100000000000000311e-01,5.368158999999999992e+01
9.150000000000000355e-01,5.368041999999999803e+01
9.200000000000000400e-01,5.367945000000000277e+01
9.250000000000000444e-01,5.367835999999999785e+01
9.300000000000000488e-01,5.367772000000000077e+01
9.350000000000000533e-01,5.367170999999999736e+01
9.399999999999999467e-01,5.366760000000000019e+01
9.449999999999999512e-01,5.366599000000000075e+01
9.499999999999999556e-01,5.366550999999999760e+01
9.549999999999999600e-01,5.366550000000000153e+01
9.599999999999999645e-01,5.366427000000000191e+01
9.649999999999999689e-01,5.366255000000000308e+01
9.699999999999999734e-01,5.366037000000000035e+01
9.749999999999999778e-01,5.365901999999999816e+01
9.799999999999999822e-01,5.365901999999999816e+01
9.849999999999999867e-01,5.365117000000000047e+01
9.899999999999999911e-01,5.364923000000000286e+01
9.949999999999999956e-01,5.364829000000000292e+01
1.000000000000000000e+00,5.364768999999999721e+01
1.004999999999999893e+00,5.364647999999999683e+01
1.010000000000000009e+00,5.364571000000000112e+01
1.014999999999999902e+00,5.364343000000000217e+01
1.020000000000000018e+00,5.364238999999999891e+01
1.024999999999999911e+00,5.364054999999999751e+01
1.030000000000000027e+00,5.363857999999999748e+01
1.034999999999999920e+00,5.363291000000000253e+01
1.040000000000000036e+00,5.363033999999999679e+01
1.044999999999999929e+00,5.362942000000000320e+01
1.050000000000000044e+00,5.362897000000000247e+01
1.054999999999999938e+00,5.362800000000000011e+01
1.060000000000000053e+00,5.362760000000000105e+01
1.064999999999999947e+00,5.362545000000000073e+01
1.070000000000000062e+00,5.362369000000000341e+01
1.074999999999999956e+00,5.362277999999999878e+01
1.080000000000000071e+00,5.361916999999999689e+01
1.084999999999999964e+00,5.351292000000000115e+01
1.090000000000000080e+00,5.351042999999999950e+01
1.094999999999999973e+00,5.350988999999999862e+01
1.100000000000000089e+00,5.350954000000000121e+01
1.104999999999999982e+00,5.350865000000000293e+01
1.110000000000000098e+00,5.350833000000000084e+01
1.114999999999999991e+00,5.350762999999999892e+01
1.120000000000000107e+00,5.350460000000000349e+01
1.125000000000000000e+00,5.350459000000000032e+01
1.129999999999999893e+00,5.349987000000000137e+01
1.135000000000000009e+00,5.349571000000000254e+01
1.139999999999999902e+00,5.349269000000000318e+01
1.145000000000000018e+00,5.349231999999999942e+01
1.149999999999999911e+00,5.349181000000000097e+01
1.155000000000000027e+00,5.349099999999999966e+01
1.159999999999999920e+00,5.349024000000000001e+01
1.165000000000000036e+00,5.348787000000000091e+01
1.169999999999999929e+00,5.338069000000000131e+01
1.175000000000000044e+00,5.338067999999999813e+01
1.179999999999999938e+00,5.337682999999999822e+01
1.185000000000000053e+00,5.337348000000000070e+01
1.189999999999999947e+00,5.337098000000000297e+01
1.195000000000000062e+00,5.336901000000000295e+01
1.199999999999999956e+00,5.336901000000000295e+01
1.205000000000000071e+00,5.336899999999999977e+01
1.209999999999999964e+00,5.336845999999999890e+01
1.215000000000000080e+00,5.326250000000000284e+01
1.219999999999999973e+00,5.326153999999999655e+01
1.225000000000000089e+00,5.326015999999999906e+01
1.229999999999999982e+00,5.325614000000000203e+01
1.235000000000000098e+00,5.325350000000000250e+01
1.239999999999999991e+00,5.307469999999999999e+01
1.245000000000000107e+00,5.307307000000000130e+01
1.250000000000000000e+00,5.307262000000000057e+01
1.254999999999999893e+00,5.307227999999999923e+01
1.260000000000000009e+00,5.307204000000000121e+01
1.264999999999999902e+00,5.306958000000000197e+01
1.270000000000000018e+00,5.306815999999999889e+01
1.274999999999999911e+00,5.306763999999999726e+01
1.280000000000000027e+00,5.306441000000000230e+01
1.284999999999999920e+00,5.298152000000000328e+01
1.290000000000000036e+00,5.297899999999999920e+01
1.294999999999999929e+00,5.297717000000000098e+01
1.300000000000000044e+00,5.290944999999999965e+01
1.304999999999999938e+00,5.290899000000000285e+01
1.310000000000000053e+00,5.290899000000000285e+01
1.314999999999999947e+00,5.290899000000000285e+01
1.320000000000000062e+00,5.282891999999999655e+01
1.324999999999999956e+00,5.282809000000000310e+01
1.330000000000000071e+00,5.282354999999999734e+01
1.334999999999999964e+00,5.282050000000000267e+01
1.340000000000000080e+00,5.281692000000000320e+01
1.344999999999999973e+00,5.281642999999999688e+01
1.350000000000000089e+00,5.281506000000000256e+01
1.354999999999999982e+00,5.281466000000000349e+01
1.360000000000000098e+00,5.281427999999999656e+01
1.364999999999999991e+00,5.272081000000000017e+01
1.370000000000000107e+00,5.272046000000000276e+01
1.375000000000000000e+00,5.264992000000000161e+01
1.379999999999999893e+00,5.264605999999999852e+01
1.385000000000000009e+00,5.264424999999999955e+01
1.389999999999999902e+00,5.257323999999999842e+01
1.395000000000000018e+00,5.257206000000000046e+01
1.399999999999999911e+00,5.257206000000000046e+01
1.405000000000000027e+00,5.257121999999999673e+01
1.409999999999999920e+00,5.249907999999999930e+01
1.415000000000000036e+00,5.249907999999999930e+01
1.419999999999999929e+00,5.240108000000000033e+01
1.425000000000000044e+00,5.239990999999999843e+01
1.429999999999999938e+00,5.239524000000000115e+01
1.435000000000000053e+00,5.239361999999999853e+01
1.439999999999999947e+00,5.239050999999999902e+01
1.445000000000000062e+00,5.231512000000000029e+01
1.449999999999999956e+00,5.231470000000000198e+01
1.455000000000000071e+00,5.231351999999999691e+01
1.459999999999999964e+00,5.231351000000000084e+01
1.465000000000000080e+00,5.227494000000000085e+01
1.469999999999999973e+00,5.227429000000000059e+01
1.475000000000000089e+00,5.227396000000000242e+01
1.479999999999999982e+00,5.226935000000000286e+01
1.485000000000000098e+00,5.226812999999999931e+01
1.489999999999999991e+00,5.226661000000000001e+01
1.495000000000000107e+00,5.226518999999999693e+01
1.500000000000000000e+00,5.226474999999999937e+01
1.504999999999999893e+00,5.226395000000000124e+01
1.510000000000000009e+00,5.226395000000000124e+01
1.514999999999999902e+00,5.226304999999999978e+01
1.520000000000000018e+00,5.226205000000000211e+01
1.524999999999999911e+00,5.226183999999999941e+01
1.530000000000000027e+00,5.225824000000000069e+01
1.534999999999999920e+00,5.225625999999999749e+01
1.540000000000000036e+00,5.225482000000000227e+01
1.544999999999999929e+00,5.225316000000000116e+01
1.550000000000000044e+00,5.225164000000000186e+01
1.554999999999999938e+00,5.225083000000000055e+01
1.560000000000000053e+00,5.225003000000000242e+01
1.564999999999999947e+00,5.224837000000000131e+01
1.570000000000000062e+00,5.224728999999999957e+01
1.574999999999999956e+00,5.224622000000000099e+01
1.580000000000000071e+00,5.224316999999999922e+01
1.584999999999999964e+00,5.224127000000000010e+01
1.590000000000000080e+00,5.216633000000000209e+01
1.594999999999999973e+00,5.216566999999999865e+01
1.600000000000000089e+00,5.216523999999999717e+01
1.604999999999999982e+00,5.216481999999999886e+01
1.610000000000000098e+00,5.216376999999999953e+01
1.614999999999999991e+00,5.216376000000000346e+01
1.620000000000000107e+00,5.216376000000000346e+01
1.625000000000000000e+00,5.216306999999999761e+01
1.629999999999999893e+00,5.215961999999999676e+01
1.635000000000000009e+00,5.215784000000000020e+01
1.639999999999999902e+00,5.215713999999999828e+01
1.645000000000000018e+00,5.215418999999999983e+01
1.649999999999999911e+00,5.215332999999999686e+01
1.655000000000000027e+00,5.215265999999999735e+01
1.659999999999999920e+00,5.215216000000000207e+01
1.665000000000000036e+00,5.215102999999999867e+01
1.669999999999999929e+00,5.214898999999999774e+01
1.675000000000000044e+00,5.214867999999999881e+01
1.679999999999999938e+00,5.214482999999999890e+01
1.685000000000000053e+00,5.214213999999999771e+01
1.689999999999999947e+00,5.214180000000000348e+01
1.695000000000000062e+00,5.214007999999999754e+01
1.699999999999999956e+00,5.214007999999999754e+01
1.705000000000000071e+00,5.213953000000000060e+01
1.709999999999999964e+00,5.213953000000000060e+01
1.715000000000000080e+00,5.213917000000000002e+01
1.719999999999999973e+00,5.213841000000000037e+01
1.725000000000000089e+00,5.213774999999999693e+01
1.729999999999999982e+00,5.213606000000000051e+01
1.735000000000000098e+00,5.213318000000000296e+01
1.739999999999999991e+00,5.213251000000000346e+01
1.745000000000000107e+00,5.213053000000000026e+01
1.750000000000000000e+00,5.212883999999999673e+01
1.754999999999999893e+00,5.212850000000000250e+01
1.760000000000000009e+00,5.212769999999999726e+01
1.764999999999999902e+00,5.212769999999999726e+01
1.770000000000000018e+00,5.212574000000000041e+01
1.774999999999999911e+00,5.210989000000000004e+01
1.780000000000000027e+00,5.210728000000000293e+01
1.784999999999999920e+00,5.210531000000000290e+01
1.790000000000000036e+00,5.210419999999999874e+01
1.794999999999999929e+00,5.210246999999999673e+01
1.800000000000000044e+00,5.210181000000000040e+01
1.804999999999999938e+00,5.210179000000000116e+01
1.810000000000000053e+00,5.210116000000000014e+01
1.814999999999999947e+00,5.210070000000000334e+01
1.820000000000000062e+00,5.209947999999999979e+01
1.824999999999999956e+00,5.209911000000000314e+01
1.830000000000000071e+00,5.209749000000000052e+01
1.834999999999999964e+00,5.209481000000000250e+01
1.840000000000000080e+00,5.209391000000000105e+01
1.844999999999999973e+00,5.209281000000000006e+01
1.850000000000000089e+00,5.209154000000000195e+01
1.854999999999999982e+00,5.209017000000000053e+01
1.860000000000000098e+00,5.208953999999999951e+01
1.864999999999999991e+00,5.208845000000000169e+01
1.870000000000000107e+00,5.208706000000000103e+01
1.875000000000000000e+00,5.208567000000000036e+01
1.879999999999999893e+00,5.208411999999999864e+01
1.885000000000000009e+00,5.208223999999999876e+01
1.889999999999999902e+00,5.208155000000000001e+01
1.895000000000000018e+00,5.208075000000000188e+01
1.899999999999999911e+00,5.207883000000000351e+01
1.905000000000000027e+00,5.207838000000000278e+01
1.909999999999999920e+00,5.207777000000000100e+01
1.915000000000000036e+00,5.207775999999999783e+01
1.919999999999999929e+00,5.207744000000000284e+01
1.925000000000000044e+00,5.207710000000000150e+01
1.929999999999999938e+00,5.207549999999999812e+01
1.935000000000000053e+00,5.207417000000000229e+01
1.939999999999999947e+00,5.207294000000000267e+01
1.945000000000000062e+00,5.207171999999999912e+01
1.949999999999999956e+00,5.207059000000000282e+01
1.955000000000000071e+00,5.206944000000000017e+01
1.959999999999999964e+00,5.206750000000000256e+01
1.965000000000000080e+00,5.206707999999999714e+01
1.969999999999999973e+00,5.206533999999999907e+01
1.975000000000000089e+00,5.206394999999999840e+01
1.979999999999999982e+00,5.206262000000000256e+01
1.985000000000000098e+00,5.205143999999999949e+01
1.989999999999999991e+00,5.205022000000000304e+01
1.995000000000000107e+00,5.202904000000000195e+01
2.000000000000000000e+00,5.199898999999999916e+01
2.004999999999999893e+00,5.199871000000000265e+01
2.009999999999999787e+00,5.199801000000000073e+01
2.015000000000000124e+00,5.199739000000000289e+01
2.020000000000000018e+00,5.199656000000000233e+01
2.024999999999999911e+00,5.199602999999999753e+01
2.029999999999999805e+00,5.199537999999999727e+01
2.035000000000000142e+00,5.197708999999999691e+01
2.040000000000000036e+00,5.197554999999999836e+01
2.044999999999999929e+00,5.195154000000000138e+01
2.049999999999999822e+00,5.195096000000000203e+01
2.055000000000000160e+00,5.194986999999999711e+01
2.060000000000000053e+00,5.194888000000000261e+01
2.064999999999999947e+00,5.194798999999999722e+01
2.069999999999999840e+00,5.194689000000000334e+01
2.075000000000000178e+00,5.194514000000000209e+01
2.080000000000000071e+00,5.194373999999999825e+01
2.084999999999999964e+00,5.194133999999999673e+01
2.089999999999999858e+00,5.190872999999999848e+01
2.095000000000000195e+00,5.190724999999999767e+01
2.100000000000000089e+00,5.190724999999999767e+01
2.104999999999999982e+00,5.186876999999999782e+01
2.109999999999999876e+00,5.186849000000000132e+01
2.115000000000000213e+00,5.186807000000000301e+01
2.120000000000000107e+00,5.185401000000000238e+01
2.125000000000000000e+00,5.185340999999999667e+01
2.129999999999999893e+00,5.185258000000000322e+01
2.134999999999999787e+00,5.176317999999999842e+01
2.140000000000000124e+00,5.176156999999999897e+01
2.145000000000000018e+00,5.176106000000000051e+01
2.149999999999999911e+00,5.176030000000000086e+01
2.154999999999999805e+00,5.175889999999999702e+01
2.160000000000000142e+00,5.151731999999999800e+01
2.165000000000000036e+00,5.151704999999999757e+01
2.169999999999999929e+00,5.149311999999999756e+01
2.174999999999999822e+00,5.149139000000000266e+01
2.180000000000000160e+00,5.149047999999999803e+01
2.185000000000000053e+00,5.148843999999999710e+01
2.189999999999999947e+00,5.148700000000000188e+01
2.194999999999999840e+00,5.148436999999999841e+01
2.200000000000000178e+00,5.148405000000000342e+01
2.205000000000000071e+00,5.148353000000000179e+01
2.209999999999999964e+00,5.148268999999999807e+01
2.214999999999999858e+00,5.148268999999999807e+01
2.220000000000000195e+00,5.148234000000000066e+01
2.225000000000000089e+00,5.148208999999999946e+01
2.229999999999999982e+00,5.148149000000000086e+01
2.234999999999999876e+00,5.135817000000000121e+01
2.240000000000000213e+00,5.135667999999999722e+01
2.245000000000000107e+00,5.135537999999999670e+01
2.250000000000000000e+00,5.135428000000000281e+01
2.254999999999999893e+00,5.135372999999999877e+01
2.259999999999999787e+00,5.135343000000000302e+01
2.265000000000000124e+00,5.133386999999999745e+01
2.270000000000000018e+00,5.133361000000000018e+01
2.274999999999999911e+00,5.133160000000000167e+01
2.279999999999999805e+00,5.133071000000000339e+01
2.285000000000000142e+00,5.132945000000000135e+01
2.290000000000000036e+00,5.115753999999999735e+01
2.294999999999999929e+00,5.112780000000000058e+01
2.299999999999999822e+00,5.112606999999999857e+01
2.305000000000000160e+00,5.112546999999999997e+01
2.310000000000000053e+00,5.112483999999999895e+01
2.314999999999999947e+00,5.112454000000000320e+01
2.319999999999999840e+00,5.112407999999999930e+01
2.325000000000000178e+00,5.112348000000000070e+01
2.330000000000000071e+00,5.112348000000000070e+01
2.334999999999999964e+00,5.112299000000000149e+01
2.339999999999999858e+00,5.112154999999999916e+01
2.345000000000000195e+00,5.112100000000000222e+01
2.350000000000000089e+00,5.111903000000000219e+01
2.354999999999999982e+00,5.111793000000000120e+01
2.359999999999999876e+00,5.111744000000000199e+01
2.365000000000000213e+00,5.111688000000000187e+01
2.370000000000000107e+00,5.102561000000000035e+01
2.375000000000000000e+00,5.102364000000000033e+01
2.379999999999999893e+00,5.102252000000000010e+01
2.384999999999999787e+00,5.102203000000000088e+01
2.390000000000000124e+00,5.102040999999999826e+01
2.395000000000000018e+00,5.101991000000000298e+01
2.399999999999999911e+00,5.101805000000000234e+01
2.404999999999999805e+00,5.101697999999999666e+01
2.410000000000000142e+00,5.101595999999999975e+01
2.415000000000000036e+00,5.101565000000000083e+01
2.419999999999999929e+00,5.101541999999999888e+01
2.424999999999999822e+00,5.101483999999999952e+01
2.430000000000000160e+00,5.098366000000000042e+01
2.435000000000000053e+00,5.098329999999999984e+01
2.439999999999999947e+00,5.098261999999999716e+01
2.444999999999999840e+00,5.098141999999999996e+01
2.450000000000000178e+00,5.098116999999999877e+01
2.455000000000000071e+00,5.098004000000000246e+01
2.459999999999999964e+00,5.097299000000000291e+01
2.464999999999999858e+00,5.097270999999999930e+01
2.470000000000000195e+00,5.097243999999999886e+01
2.475000000000000089e+00,5.097126999999999697e+01
2.479999999999999982e+00,5.096974999999999767e+01
2.484999999999999876e+00,5.096820999999999913e+01
2.490000000000000213e+00,5.096663000000000210e+01
2.495000000000000107e+00,5.096508999999999645e+01
2.500000000000000000e+00,5.096508999999999645e+01
2.504999999999999893e+00,5.096415999999999968e+01
2.509999999999999787e+00,5.096280999999999750e+01
2.515000000000000124e+00,5.096227999999999980e+01
2.520000000000000018e+00,5.096204999999999785e+01
2.524999999999999911e+00,5.096179999999999666e+01
2.529999999999999805e+00,5.096133999999999986e+01
2.535000000000000142e+00,5.096059000000000339e+01
2.540000000000000036e+00,5.095969999999999800e+01
2.544999999999999929e+00,5.095859000000000094e+01
2.549999999999999822e+00,5.095808000000000249e+01
2.555000000000000160e+00,5.095716999999999786e+01
2.560000000000000053e+00,5.095671999999999713e+01
2.564999999999999947e+00,5.095589999999999975e+01
2.569999999999999840e+00,5.095562999999999931e+01
2.575000000000000178e+00,5.095506000000000313e+01
2.580000000000000071e+00,5.095401999999999987e+01
2.584999999999999964e+00,5.095235000000000269e+01
2.589999999999999858e+00,5.095130999999999943e+01
2.595000000000000195e+00,5.094998999999999967e+01
2.600000000000000089e+00,5.094854999999999734e+01
2.604999999999999982e+00,5.094767999999999830e+01
2.609999999999999876e+00,5.094662999999999897e+01
2.615000000000000213e+00,5.094606999999999886e+01
2.620000000000000107e+00,5.094519999999999982e+01
2.625000000000000000e+00,5.094429999999999836e+01
2.629999999999999893e+00,5.094402999999999793e+01
2.634999999999999787e+00,5.094342999999999932e+01
2.640000000000000124e+00,5.094275999999999982e+01
2.645000000000000018e+00,5.094165999999999883e+01
2.649999999999999911e+00,5.094091999999999842e+01
2.654999999999999805e+00,5.093084999999999951e+01
2.660000000000000142e+00,5.092972000000000321e+01
2.665000000000000036e+00,5.092927000000000248e+01
2.669999999999999929e+00,5.091944000000000159e+01
2.674999999999999822e+00,5.091919000000000040e+01
2.680000000000000160e+00,5.091785000000000139e+01
2.685000000000000053e+00,5.091622999999999877e+01
2.689999999999999947e+00,5.091602000000000317e+01
2.694999999999999840e+00,5.091487999999999658e+01
2.700000000000000178e+00,5.091387000000000285e+01
2.705000000000000071e+00,5.091299999999999670e+01
2.709999999999999964e+00,5.091205999999999676e+01
2.714999999999999858e+00,5.091114999999999924e+01
2.720000000000000195e+00,5.091046000000000049e+01
2.725000000000000089e+00,5.091046000000000049e+01
2.729999999999999982e+00,5.091017999999999688e+01
2.734999999999999876e+00,5.090970000000000084e+01
2.740000000000000213e+00,5.090287000000000006e+01
2.745000000000000107e+00,5.090220000000000056e+01
2.750000000000000000e+00,5.090137000000000000e+01
2.754999999999999893e+00,5.089981000000000222e+01
2.759999999999999787e+00,5.089920999999999651e+01
2.765000000000000124e+00,5.089784999999999826e+01
2.770000000000000018e+00,5.089679000000000286e+01
2.774999999999999911e+00,5.089576000000000278e+01
2.779999999999999805e+00,5.089497000000000071e+01
2.785000000000000142e+00,5.089470000000000027e+01
2.790000000000000036e+00,5.089347999999999672e+01
2.794999999999999929e+00,5.089303999999999917e+01
2.799999999999999822e+00,5.089180000000000348e+01
2.805000000000000160e+00,5.089139000000000124e+01
2.810000000000000053e+00,5.089041000000000281e+01
2.814999999999999947e+00,5.088163000000000125e+01
2.819999999999999840e+00,5.088096000000000174e+01
2.825000000000000178e+00,5.087998000000000332e+01
2.830000000000000071e+00,5.087955000000000183e+01
2.834999999999999964e+00,5.087930000000000064e+01
2.839999999999999858e+00,5.087913999999999959e+01
2.845000000000000195e+00,5.087913999999999959e+01
2.850000000000000089e+00,5.087856000000000023e+01
2.854999999999999982e+00,5.086603000000000208e+01
2.859999999999999876e+00,5.086507999999999896e+01
2.865000000000000213e+00,5.086467999999999989e+01
2.870000000000000107e+00,5.086328999999999922e+01
2.875000000000000000e+00,5.086307000000000045e+01
2.879999999999999893e+00,5.086211000000000126e+01
2.884999999999999787e+00,5.086142999999999859e+01
2.890000000000000124e+00,5.084971999999999781e+01
2.895000000000000018e+00,5.084911000000000314e+01
2.899999999999999911e+00,5.084013999999999811e+01
2.904999999999999805e+00,5.083944999999999936e+01
2.910000000000000142e+00,5.083840000000000003e+01
2.915000000000000036e+00,5.082469999999999999e+01
2.919999999999999929e+00,5.082363999999999749e+01
2.924999999999999822e+00,5.082272999999999996e+01
2.930000000000000160e+00,5.082162999999999897e+01
2.935000000000000053e+00,5.081280000000000285e+01
2.939999999999999947e+00,5.081228999999999729e+01
2.944999999999999840e+00,5.081139999999999901e+01
2.950000000000000178e+00,5.081098999999999677e+01
2.955000000000000071e+00,5.080194000000000187e+01
2.959999999999999964e+00,5.080133000000000010e+01
2.964999999999999858e+00,5.080109999999999815e+01
2.970000000000000195e+00,5.080019999999999669e+01
2.975000000000000089e+00,5.079966999999999899e+01
2.979999999999999982e+00,5.079889000000000010e+01
2.984999999999999876e+00,5.079796000000000333e+01
2.990000000000000213e+00,5.078764999999999930e+01
2.995000000000000107e+00,5.078661999999999921e+01
3.000000000000000000e+00,5.078546999999999656e+01
3.004999999999999893e+00,5.078450999999999738e+01
3.009999999999999787e+00,5.078394999999999726e+01
3.015000000000000124e+00,5.078372000000000241e+01
3.020000000000000018e+00,5.078305000000000291e+01
3.024999999999999911e+00,5.076747999999999905e+01
3.029999999999999805e+00,5.076684999999999803e+01
3.035000000000000142e+00,5.076536999999999722e+01
3.040000000000000036e+00,5.076518999999999693e+01
3.044999999999999929e+00,5.076489999999999725e+01
3.049999999999999822e+00,5.076397000000000048e+01
3.055000000000000160e+00,5.076375999999999777e+01
3.060000000000000053e+00,5.076261000000000223e+01
3.064999999999999947e+00,5.076176999999999850e+01
3.069999999999999840e+00,5.076156999999999897e+01
3.075000000000000178e+00,5.076095000000000113e+01
3.080000000000000071e+00,5.076021999999999679e+01
3.084999999999999964e+00,5.075905000000000200e+01
3.089999999999999858e+00,5.075836000000000325e+01
3.095000000000000195e+00,5.075791000000000253e+01
3.100000000000000089e+00,5.075692999999999699e+01
3.104999999999999982e+00,5.075603000000000264e+01
3.109999999999999876e+00,5.075533000000000072e+01
3.115000000000000213e+00,5.075444999999999851e+01
3.120000000000000107e+00,5.075347000000000008e+01
3.125000000000000000e+00,5.075305999999999784e+01
3.129999999999999893e+00,5.074405999999999750e+01
3.134999999999999787e+00,5.072802999999999685e+01
3.140000000000000124e+00,5.072715999999999781e+01
3.145000000000000018e+00,5.070882000000000289e+01
3.149999999999999911e+00,5.070862000000000336e+01
3.154999999999999805e+00,5.070824999999999960e+01
3.160000000000000142e+00,5.070758000000000010e+01
3.165000000000000036e+00,5.070665999999999940e+01
3.169999999999999929e+00,5.070604000000000156e+01
3.174999999999999822e+00,5.070519999999999783e+01
3.180000000000000160e+00,5.070396000000000214e+01
3.185000000000000053e+00,5.070365999999999929e+01
3.189999999999999947e+00,5.070248000000000133e+01
3.194999999999999840e+00,5.069227000000000061e+01
3.200000000000000178e+00,5.069185000000000230e+01
3.205000000000000071e+00,5.069077000000000055e+01
3.209999999999999964e+00,5.069030000000000058e+01
3.214999999999999858e+00,5.068939999999999912e+01
3.220000000000000195e+00,5.068901000000000323e+01
3.225000000000000089e+00,5.068834999999999980e+01
3.229999999999999982e+00,5.068753000000000242e+01
3.234999999999999876e+00,5.068668000000000262e+01
3.240000000000000213e+00,5.068639000000000294e+01
3.245000000000000107e+00,5.068574000000000268e+01
3.250000000000000000e+00,5.068538999999999817e+01
3.254999999999999893e+00,5.068538999999999817e+01
3.259999999999999787e+00,5.068486000000000047e+01
3.265000000000000124e+00,5.068386000000000280e+01
3.270000000000000018e+00,5.068337999999999965e+01
3.274999999999999911e+00,5.068263999999999925e+01
3.279999999999999805e+00,5.068249000000000137e+01
3.285000000000000142e+00,5.068106999999999829e+01
3.290000000000000036e+00,5.068016000000000076e+01
3.294999999999999929e+00,5.067940999999999718e+01
3.299999999999999822e+00,5.067889000000000266e+01
3.305000000000000160e+00,5.067799000000000120e+01
3.310000000000000053e+00,5.067730999999999852e+01
3.314999999999999947e+00,5.067703000000000202e+01
3.319999999999999840e+00,5.067616000000000298e+01
3.325000000000000178e+00,5.067575999999999681e+01
3.330000000000000071e+00,5.067466000000000292e+01
3.334999999999999964e+00,5.067428000000000310e+01
3.339999999999999858e+00,5.067352000000000345e+01
3.345000000000000195e+00,5.067253000000000185e+01
3.350000000000000089e+00,5.063976999999999862e+01
3.354999999999999982e+00,5.063327999999999918e+01
3.359999999999999876e+00,5.063304999999999723e+01
3.365000000000000213e+00,5.063219000000000136e+01
3.370000000000000107e+00,5.063125000000000142e+01
3.375000000000000000e+00,5.063096000000000174e+01
3.379999999999999893e+00,5.063065000000000282e+01
3.384999999999999787e+00,5.063034999999999997e+01
3.390000000000000124e+00,5.062955000000000183e+01
3.395000000000000018e+00,5.062841000000000236e+01
3.399999999999999911e+00,5.062740000000000151e+01
3.404999999999999805e+00,5.062677999999999656e+01
3.410000000000000142e+00,5.062637000000000143e+01
3.415000000000000036e+00,5.062583000000000055e+01
3.419999999999999929e+00,5.062541999999999831e+01
3.424999999999999822e+00,5.062460000000000093e+01
3.430000000000000160e+00,5.058883999999999759e+01
3.435000000000000053e+00,5.058867000000000047e+01
3.439999999999999947e+00,5.058812000000000353e+01
3.444999999999999840e+00,5.058720999999999890e+01
3.450000000000000178e+00,5.058624999999999972e+01
3.455000000000000071e+00,5.058579000000000292e+01
3.459999999999999964e+00,5.058530999999999977e+01
3.464999999999999858e+00,5.058487999999999829e+01
3.470000000000000195e+00,5.055998999999999910e+01
3.475000000000000089e+00,5.055937999999999732e+01
3.479999999999999982e+00,5.055890000000000128e+01
3.484999999999999876e+00,5.055836000000000041e+01
3.490000000000000213e+00,5.055816000000000088e+01
3.495000000000000107e+00,5.055677000000000021e+01
3.500000000000000000e+00,5.055599000000000132e+01
3.504999999999999893e+00,5.055487000000000108e+01
3.509999999999999787e+00,5.055463000000000306e+01
3.515000000000000124e+00,5.055380000000000251e+01
3.520000000000000018e+00,5.055339000000000027e+01
3.524999999999999911e+00,5.055270999999999759e+01
3.529999999999999805e+00,5.055217999999999989e+01
3.535000000000000142e+00,5.055136999999999858e+01
3.540000000000000036e+00,5.054301000000000244e+01
3.544999999999999929e+00,5.054272999999999882e+01
3.549999999999999822e+00,5.054211000000000098e+01
3.555000000000000160e+00,5.054151000000000238e+01
3.560000000000000053e+00,5.053638999999999726e+01
3.564999999999999947e+00,5.053623000000000332e+01
3.569999999999999840e+00,5.053529000000000337e+01
3.575000000000000178e+00,5.053490000000000038e+01
3.580000000000000071e+00,5.053428999999999860e+01
3.584999999999999964e+00,5.050905999999999807e+01
3.589999999999999858e+00,5.050811999999999813e+01
3.595000000000000195e+00,5.050742000000000331e+01
3.600000000000000089e+00,5.048113000000000028e+01
3.604999999999999982e+00,5.047155000000000058e+01
3.609999999999999876e+00,5.047062999999999988e+01
3.615000000000000213e+00,5.046987000000000023e+01
3.620000000000000107e+00,5.046954000000000207e+01
3.625000000000000000e+00,5.046885999999999939e+01
3.629999999999999893e+00,5.046793999999999869e+01
3.634999999999999787e+00,5.046761000000000053e+01
3.640000000000000124e+00,5.046744999999999948e+01
3.645000000000000018e+00,5.046728000000000236e+01
3.649999999999999911e+00,5.046647999999999712e+01
3.654999999999999805e+00,5.046580999999999761e+01
3.660000000000000142e+00,5.046508000000000038e+01
3.665000000000000036e+00,5.046132999999999669e+01
3.669999999999999929e+00,5.046083999999999747e+01
3.674999999999999822e+00,5.044481999999999999e+01
3.680000000000000160e+00,5.044377999999999673e+01
3.685000000000000053e+00,5.044286999999999921e+01
3.689999999999999947e+00,5.044265999999999650e+01
3.694999999999999840e+00,5.044205000000000183e+01
3.700000000000000178e+00,5.044205000000000183e+01
3.705000000000000071e+00,5.044116999999999962e+01
3.709999999999999964e+00,5.043493000000000137e+01
3.714999999999999858e+00,5.043428000000000111e+01
3.720000000000000195e+00,5.043386999999999887e+01
3.725000000000000089e+00,5.043352000000000146e+01
3.729999999999999982e+00,5.043301000000000300e+01
3.734999999999999876e+00,5.043198000000000292e+01
3.740000000000000213e+00,5.043139999999999645e+01
3.745000000000000107e+00,5.043124000000000251e+01
3.750000000000000000e+00,5.043104999999999905e+01
3.754999999999999893e+00,5.043052999999999741e+01
3.759999999999999787e+00,5.042998000000000047e+01
3.765000000000000124e+00,5.042098000000000013e+01
3.770000000000000018e+00,5.041474000000000188e+01
3.774999999999999911e+00,5.041454999999999842e+01
3.779999999999999805e+00,5.041454999999999842e+01
3.785000000000000142e+00,5.041344999999999743e+01
3.790000000000000036e+00,5.040858000000000061e+01
3.794999999999999929e+00,5.040858000000000061e+01
3.799999999999999822e+00,5.040738000000000341e+01
3.805000000000000160e+00,5.040690000000000026e+01
3.810000000000000053e+00,5.040628999999999849e+01
3.814999999999999947e+00,5.040554999999999808e+01
3.819999999999999840e+00,5.040444000000000102e+01
3.825000000000000178e+00,5.040406999999999726e+01
3.830000000000000071e+00,5.040391000000000332e+01
3.834999999999999964e+00,5.039710999999999785e+01
3.839999999999999858e+00,5.039661000000000257e+01
3.845000000000000195e+00,5.039567999999999870e+01
3.850000000000000089e+00,5.039565999999999946e+01
3.854999999999999982e+00,5.039509999999999934e+01
3.859999999999999876e+00,5.039484999999999815e+01
3.865000000000000213e+00,5.039410000000000167e+01
3.870000000000000107e+00,5.039379999999999882e+01
3.875000000000000000e+00,5.039294000000000295e+01
3.879999999999999893e+00,5.039274000000000342e+01
3.884999999999999787e+00,5.039242999999999739e+01
3.890000000000000124e+00,5.039206999999999681e+01
3.895000000000000018e+00,5.039074999999999704e+01
3.899999999999999911e+00,5.039027999999999707e+01
3.904999999999999805e+00,5.038985999999999876e+01
3.910000000000000142e+00,5.038949000000000211e+01
3.915000000000000036e+00,5.038857999999999748e+01
3.919999999999999929e+00,5.038786000000000342e+01
3.924999999999999822e+00,5.037926000000000215e+01
3.930000000000000160e+00,5.037901000000000096e+01
3.935000000000000053e+00,5.037216999999999700e+01
3.939999999999999947e+00,5.036610000000000298e+01
3.944999999999999840e+00,5.036518999999999835e+01
3.950000000000000178e+00,5.035269000000000261e+01
3.955000000000000071e+00,5.035269000000000261e+01
3.959999999999999964e+00,5.035222000000000264e+01
3.964999999999999858e+00,5.035211000000000325e+01
3.970000000000000195e+00,5.035159000000000162e+01
3.975000000000000089e+00,5.035099999999999909e+01
3.979999999999999982e+00,5.035056999999999761e+01
3.984999999999999876e+00,5.035056999999999761e+01
3.990000000000000213e+00,5.034978000000000264e+01
3.995000000000000107e+00,5.034942999999999813e+01
4.000000000000000000e+00,5.034846999999999895e+01
4.004999999999999893e+00,5.034741999999999962e+01
4.009999999999999787e+00,5.034714999999999918e+01
4.014999999999999680e+00,5.034669000000000239e+01
4.019999999999999574e+00,5.034608999999999668e+01
4.025000000000000355e+00,5.034506999999999977e+01
4.030000000000000249e+00,5.033657000000000181e+01
4.035000000000000142e+00,5.033599000000000245e+01
4.040000000000000036e+00,5.033538000000000068e+01
4.044999999999999929e+00,5.033538000000000068e+01
4.049999999999999822e+00,5.033473000000000042e+01
4.054999999999999716e+00,5.031980000000000075e+01
4.059999999999999609e+00,5.031963999999999970e+01
4.065000000000000391e+00,5.031931000000000154e+01
4.070000000000000284e+00,5.031882000000000232e+01
4.075000000000000178e+00,5.031824999999999903e+01
4.080000000000000071e+00,5.031779000000000224e+01
4.084999999999999964e+00,5.031739999999999924e+01
4.089999999999999858e+00,5.030445000000000277e+01
4.094999999999999751e+00,5.030434000000000339e+01
4.099999999999999645e+00,5.030369999999999919e+01
4.105000000000000426e+00,5.030288999999999788e+01
4.110000000000000320e+00,5.030210000000000292e+01
4.115000000000000213e+00,5.030180000000000007e+01
4.120000000000000107e+00,5.030154999999999887e+01
4.125000000000000000e+00,5.030118999999999829e+01
4.129999999999999893e+00,5.030010000000000048e+01
4.134999999999999787e+00,5.029955999999999960e+01
4.139999999999999680e+00,5.029422999999999888e+01
4.144999999999999574e+00,5.029397999999999769e+01
4.150000000000000355e+00,5.029357000000000255e+01
4.155000000000000249e+00,5.029263999999999868e+01
4.160000000000000142e+00,5.029193999999999676e+01
4.165000000000000036e+00,5.029182000000000130e+01
4.169999999999999929e+00,5.029157000000000011e+01
4.174999999999999822e+00,5.029108999999999696e+01
4.179999999999999716e+00,5.029086000000000212e+01
4.184999999999999609e+00,5.029008000000000322e+01
4.190000000000000391e+00,5.028954999999999842e+01
4.195000000000000284e+00,5.028943000000000296e+01
4.200000000000000178e+00,5.028891999999999740e+01
4.205000000000000071e+00,5.028837999999999653e+01
4.209999999999999964e+00,5.028726000000000340e+01
4.214999999999999858e+00,5.028634000000000270e+01
4.219999999999999751e+00,5.028582999999999714e+01
4.224999999999999645e+00,5.028540999999999883e+01
4.230000000000000426e+00,5.028511000000000308e+01
4.235000000000000320e+00,5.028430999999999784e+01
4.240000000000000213e+00,5.028394000000000119e+01
4.245000000000000107e+00,5.028298999999999808e+01
4.250000000000000000e+00,5.028280000000000172e+01
4.254999999999999893e+00,5.028231000000000250e+01
4.259999999999999787e+00,5.027582999999999913e+01
4.264999999999999680e+00,5.027494000000000085e+01
4.269999999999999574e+00,5.027494000000000085e+01
4.275000000000000355e+00,5.027467999999999648e+01
4.280000000000000249e+00,5.027441000000000315e+01
4.285000000000000142e+00,5.027400000000000091e+01
4.290000000000000036e+00,5.027333999999999747e+01
4.294999999999999929e+00,5.027300000000000324e+01
4.299999999999999822e+00,5.027277000000000129e+01
4.304999999999999716e+00,5.027237999999999829e+01
4.309999999999999609e+00,5.027165999999999713e+01
4.315000000000000391e+00,5.027147000000000077e+01
4.320000000000000284e+00,5.027036999999999978e+01
4.325000000000000178e+00,5.026984000000000208e+01
4.330000000000000071e+00,5.026933999999999969e+01
4.334999999999999964e+00,5.026890999999999821e+01
4.339999999999999858e+00,5.026812999999999931e+01
4.344999999999999751e+00,5.026774999999999949e+01
4.349999999999999645e+00,5.026230000000000331e+01
4.355000000000000426e+00,5.026183999999999941e+01
4.360000000000000320e+00,5.026183000000000334e+01
4.365000000000000213e+00,5.026100999999999885e+01
4.370000000000000107e+00,5.026030000000000086e+01
4.375000000000000000e+00,5.026017000000000223e+01
4.379999999999999893e+00,5.025970000000000226e+01
4.384999999999999787e+00,5.025941000000000258e+01
4.389999999999999680e+00,5.025862999999999658e+01
4.394999999999999574e+00,5.025811999999999813e+01
4.400000000000000355e+00,5.025798000000000343e+01
4.405000000000000249e+00,5.025721999999999667e+01
4.410000000000000142e+00,5.025695000000000334e+01
4.415000000000000036e+00,5.025410999999999717e+01
4.419999999999999929e+00,5.025350999999999857e+01
4.424999999999999822e+00,5.025301000000000329e+01
4.429999999999999716e+00,5.025263000000000346e+01
4.434999999999999609e+00,5.025200000000000244e+01
4.440000000000000391e+00,5.025126999999999811e+01
4.445000000000000284e+00,5.025081999999999738e+01
4.450000000000000178e+00,5.025016999999999712e+01
4.455000000000000071e+00,5.024980999999999653e+01
4.459999999999999964e+00,5.024916000000000338e+01
4.464999999999999858e+00,5.024916000000000338e+01
4.469999999999999751e+00,5.024891000000000219e+01
4.474999999999999645e+00,5.024804999999999922e+01
4.480000000000000426e+00,5.024779000000000195e+01
4.485000000000000320e+00,5.024759999999999849e+01
4.490000000000000213e+00,5.024730000000000274e+01
4.495000000000000107e+00,5.024266999999999683e+01
4.500000000000000000e+00,5.024210000000000065e+01
4.504999999999999893e+00,5.024143999999999721e+01
4.509999999999999787e+00,5.024067000000000149e+01
4.514999999999999680e+00,5.024036999999999864e+01
4.519999999999999574e+00,5.024024000000000001e+01
4.525000000000000355e+00,5.023991999999999791e+01
4.530000000000000249e+00,5.023687000000000324e+01
4.535000000000000142e+00,5.023660000000000281e+01
4.540000000000000036e+00,5.023599000000000103e+01
4.544999999999999929e+00,5.022852000000000317e+01
4.549999999999999822e+00,5.022818000000000183e+01
4.554999999999999716e+00,5.022787999999999897e+01
4.559999999999999609e+00,5.022706999999999766e+01
4.565000000000000391e+00,5.022664000000000328e+01
4.570000000000000284e+00,5.022599999999999909e+01
4.575000000000000178e+00,5.022569000000000017e+01
4.580000000000000071e+00,5.022525000000000261e+01
4.584999999999999964e+00,5.022494999999999976e+01
4.589999999999999858e+00,5.022482999999999720e+01
4.594999999999999751e+00,5.022390999999999650e+01
4.599999999999999645e+00,5.022334000000000032e+01
4.605000000000000426e+00,5.022325000000000017e+01
4.610000000000000320e+00,5.022247999999999735e+01
4.615000000000000213e+00,5.021770999999999674e+01
4.620000000000000107e+00,5.021683999999999770e+01
4.625000000000000000e+00,5.021638000000000090e+01
4.629999999999999893e+00,5.021594999999999942e+01
4.634999999999999787e+00,5.021547000000000338e+01
4.639999999999999680e+00,5.021506999999999721e+01
4.644999999999999574e+00,5.021475999999999829e+01
4.650000000000000355e+00,5.021381000000000228e+01
4.655000000000000249e+00,5.021289999999999765e+01
4.660000000000000142e+00,5.021289999999999765e+01
4.665000000000000036e+00,5.021260000000000190e+01
4.669999999999999929e+00,5.021213000000000193e+01
4.674999999999999822e+00,5.020857000000000170e+01
4.679999999999999716e+00,5.020797999999999917e+01
4.684999999999999609e+00,5.020591999999999899e+01
4.690000000000000391e+00,5.020559000000000083e+01
4.695000000000000284e+00,5.020559000000000083e+01
4.700000000000000178e+00,5.020524000000000342e+01
4.705000000000000071e+00,5.020042000000000115e+01
4.709999999999999964e+00,5.020006000000000057e+01
4.714999999999999858e+00,5.019951999999999970e+01
4.719999999999999751e+00,5.019890000000000185e+01
4.724999999999999645e+00,5.019861000000000217e+01
4.730000000000000426e+00,5.019848000000000354e+01
4.735000000000000320e+00,5.019782000000000011e+01
4.740000000000000213e+00,5.019711999999999819e+01
4.745000000000000107e+00,5.019673999999999836e+01
4.750000000000000000e+00,5.019617999999999824e+01
4.754999999999999893e+00,5.019548999999999950e+01
4.759999999999999787e+00,5.018966000000000349e+01
4.764999999999999680e+00,5.017181000000000068e+01
4.769999999999999574e+00,5.017139000000000237e+01
4.775000000000000355e+00,5.016704000000000008e+01
4.780000000000000249e+00,5.016655999999999693e+01
4.785000000000000142e+00,5.016633999999999816e+01
4.790000000000000036e+00,5.016622999999999877e+01
4.794999999999999929e+00,5.016523000000000110e+01
4.799999999999999822e+00,5.016496000000000066e+01
4.804999999999999716e+00,5.016447999999999752e+01
4.809999999999999609e+00,5.016405999999999921e+01
4.815000000000000391e+00,5.015756999999999977e+01
4.820000000000000284e+00,5.014560000000000173e+01
4.825000000000000178e+00,5.014488000000000056e+01
4.830000000000000071e+00,5.014432000000000045e+01
4.834999999999999964e+00,5.012664000000000186e+01
4.839999999999999858e+00,5.012595999999999918e+01
4.844999999999999751e+00,5.012572999999999723e+01
4.849999999999999645e+00,5.012543999999999755e+01
4.855000000000000426e+00,5.012474000000000274e+01
4.860000000000000320e+00,5.012418000000000262e+01
4.865000000000000213e+00,5.011413999999999902e+01
4.870000000000000107e+00,5.010604000000000013e+01
4.875000000000000000e+00,5.010594999999999999e+01
4.879999999999999893e+00,5.010557000000000016e+01
4.884999999999999787e+00,5.010481999999999658e+01
4.889999999999999680e+00,5.010461000000000098e+01
4.894999999999999574e+00,5.010414000000000101e+01
4.900000000000000355e+00,5.008333999999999975e+01
4.905000000000000249e+00,5.008129000000000275e+01
4.910000000000000142e+00,5.008073999999999870e+01
4.915000000000000036e+00,5.007986999999999966e+01
4.919999999999999929e+00,5.007957999999999998e+01
4.924999999999999822e+00,5.007929000000000030e+01
4.929999999999999716e+00,5.007898000000000138e+01
4.934999999999999609e+00,5.007862999999999687e+01
4.940000000000000391e+00,5.007836000000000354e+01
4.945000000000000284e+00,5.007770000000000010e+01
4.950000000000000178e+00,5.007748000000000133e+01
4.955000000000000071e+00,5.007636999999999716e+01
4.959999999999999964e+00,5.007598999999999734e+01
4.964999999999999858e+00,5.007578000000000173e+01
4.969999999999999751e+00,5.006470000000000198e+01
4.974999999999999645e+00,5.006421999999999883e+01
4.980000000000000426e+00,5.006385000000000218e+01
4.985000000000000320e+00,5.005496000000000123e+01
4.990000000000000213e+00,5.005447999999999809e+01
4.995000000000000107e+00,5.005414999999999992e+01
5.000000000000000000e+00,5.005387999999999948e+01
5.004999999999999893e+00,5.005333000000000254e+01
5.009999999999999787e+00,5.005293000000000347e+01
5.014999999999999680e+00,5.005254000000000048e+01
5.019999999999999574e+00,5.005201000000000278e+01
5.025000000000000355e+00,5.005181000000000324e+01
5.030000000000000249e+00,5.005154000000000281e+01
5.035000000000000142e+00,5.005131999999999692e+01
5.040000000000000036e+00,5.005073999999999756e+01
5.044999999999999929e+00,5.005035000000000167e+01
5.049999999999999822e+00,5.004988000000000170e+01
5.054999999999999716e+00,5.004952000000000112e+01
5.059999999999999609e+00,5.004899000000000342e+01
5.065000000000000391e+00,5.004836000000000240e+01
5.070000000000000284e+00,5.004773999999999745e+01
5.075000000000000178e+00,5.004755000000000109e+01
5.080000000000000071e+00,5.004722000000000293e+01
5.084999999999999964e+00,5.004720999999999975e+01
5.089999999999999858e+00,5.004650999999999783e+01
5.094999999999999751e+00,5.004583999999999833e+01
5.099999999999999645e+00,5.004514999999999958e+01
5.105000000000000426e+00,5.004473000000000127e+01
5.110000000000000320e+00,5.004410000000000025e+01
5.115000000000000213e+00,5.004375000000000284e+01
5.120000000000000107e+00,5.003598999999999819e+01
5.125000000000000000e+00,5.003560999999999837e+01
5.129999999999999893e+00,5.003495999999999810e+01
5.134999999999999787e+00,5.003479999999999706e+01
5.139999999999999680e+00,5.003061999999999898e+01
5.144999999999999574e+00,5.003034999999999854e+01
5.150000000000000355e+00,5.002976000000000312e+01
5.155000000000000249e+00,5.002927999999999997e+01
5.160000000000000142e+00,5.002859000000000123e+01
5.165000000000000036e+00,5.002801999999999794e+01
5.169999999999999929e+00,5.002758999999999645e+01
5.174999999999999822e+00,5.002709999999999724e+01
5.179999999999999716e+00,5.002698000000000178e+01
5.184999999999999609e+00,5.002667999999999893e+01
5.190000000000000391e+00,5.002622000000000213e+01
5.195000000000000284e+00,5.002609999999999957e+01
5.200000000000000178e+00,5.002559000000000111e+01
5.205000000000000071e+00,5.002532999999999674e+01
5.209999999999999964e+00,5.002497000000000327e+01
5.214999999999999858e+00,5.002436999999999756e+01
5.219999999999999751e+00,5.002369999999999806e+01
5.224999999999999645e+00,5.002346000000000004e+01
5.230000000000000426e+00,5.002327999999999975e+01
5.235000000000000320e+00,5.002235000000000298e+01
5.240000000000000213e+00,5.002217999999999876e+01
5.245000000000000107e+00,5.002203000000000088e+01
5.250000000000000000e+00,5.002190000000000225e+01
5.254999999999999893e+00,5.002112000000000336e+01
5.259999999999999787e+00,5.002076999999999884e+01
5.264999999999999680e+00,5.002067000000000263e+01
5.269999999999999574e+00,5.001950999999999681e+01
5.275000000000000355e+00,5.001892999999999745e+01
5.280000000000000249e+00,5.001856000000000080e+01
5.285000000000000142e+00,5.001845999999999748e+01
5.290000000000000036e+00,5.001821999999999946e+01
5.294999999999999929e+00,5.001796000000000220e+01
5.299999999999999822e+00,5.001769000000000176e+01
5.304999999999999716e+00,5.001744000000000057e+01
5.309999999999999609e+00,5.001277999999999935e+01
5.315000000000000391e+00,5.001254000000000133e+01
5.320000000000000284e+00,5.001189999999999714e+01
5.325000000000000178e+00,5.001107999999999976e+01
5.330000000000000071e+00,5.001082999999999856e+01
5.334999999999999964e+00,5.001033999999999935e+01
5.339999999999999858e+00,5.000974999999999682e+01
5.344999999999999751e+00,5.000934999999999775e+01
5.349999999999999645e+00,5.000927000000000078e+01
5.355000000000000426e+00,5.000927000000000078e+01
5.360000000000000320e+00,5.000865000000000293e+01
5.365000000000000213e+00,4.999728999999999957e+01
5.370000000000000107e+00,4.999719000000000335e+01
5.375000000000000000e+00,4.999316999999999922e+01
5.379999999999999893e+00,4.999240000000000350e+01
5.384999999999999787e+00,4.999197000000000202e+01
5.389999999999999680e+00,4.999197000000000202e+01
5.394999999999999574e+00,4.999148999999999887e+01
5.400000000000000355e+00,4.998848000000000269e+01
5.405000000000000249e+00,4.998846999999999952e+01
5.410000000000000142e+00,4.998792000000000257e+01
5.415000000000000036e+00,4.998689000000000249e+01
5.419999999999999929e+00,4.998651000000000266e+01
5.424999999999999822e+00,4.998615999999999815e+01
5.429999999999999716e+00,4.998559999999999803e+01
5.434999999999999609e+00,4.998525999999999669e+01
5.440000000000000391e+00,4.998483000000000231e+01
5.445000000000000284e+00,4.997896000000000072e+01
5.450000000000000178e+00,4.997357000000000227e+01
5.455000000000000071e+00,4.997319000000000244e+01
5.459999999999999964e+00,4.997303000000000139e+01
5.464999999999999858e+00,4.997270000000000323e+01
5.469999999999999751e+00,4.997218000000000160e+01
5.474999999999999645e+00,4.997209000000000145e+01
5.480000000000000426e+00,4.997113000000000227e+01
5.485000000000000320e+00,4.997048000000000201e+01
5.490000000000000213e+00,4.997001999999999811e+01
5.495000000000000107e+00,4.997001000000000204e+01
5.500000000000000000e+00,4.996970000000000312e+01
5.504999999999999893e+00,4.996947000000000116e+01
5.509999999999999787e+00,4.996947000000000116e+01
5.514999999999999680e+00,4.996916000000000224e+01
5.519999999999999574e+00,4.996876000000000317e+01
5.525000000000000355e+00,4.996788999999999703e+01
5.530000000000000249e+00,4.996755999999999887e+01
5.535000000000000142e+00,4.996656999999999726e+01
5.540000000000000036e+00,4.996636999999999773e+01
5.544999999999999929e+00,4.996453999999999951e+01
5.549999999999999822e+00,4.996453999999999951e+01
5.554999999999999716e+00,4.996345999999999776e+01
5.559999999999999609e+00,4.996287000000000234e+01
5.565000000000000391e+00,4.996269999999999811e+01
5.570000000000000284e+00,4.996256000000000341e+01
5.575000000000000178e+00,4.996211999999999875e+01
5.580000000000000071e+00,4.996166000000000196e+01
5.584999999999999964e+00,4.996088000000000306e+01
5.589999999999999858e+00,4.996023000000000280e+01
5.594999999999999751e+00,4.995964000000000027e+01
5.599999999999999645e+00,4.995942999999999756e+01
5.605000000000000426e+00,4.995897999999999683e+01
5.610000000000000320e+00,4.995871000000000350e+01
5.615000000000000213e+00,4.995871000000000350e+01
5.620000000000000107e+00,4.995871000000000350e+01
5.625000000000000000e+00,4.995841999999999672e+01
5.629999999999999893e+00,4.995770000000000266e+01
5.634999999999999787e+00,4.995745000000000147e+01
5.639999999999999680e+00,4.995687999999999818e+01
5.644999999999999574e+00,4.995618000000000336e+01
5.650000000000000355e+00,4.995562000000000324e+01
5.655000000000000249e+00,4.995528999999999797e+01
5.660000000000000142e+00,4.995506999999999920e+01
5.665000000000000036e+00,4.995468000000000330e+01
5.669999999999999929e+00,4.995049999999999812e+01
5.674999999999999822e+00,4.994993000000000194e+01
5.679999999999999716e+00,4.994973999999999847e+01
5.684999999999999609e+00,4.994928999999999775e+01
5.690000000000000391e+00,4.994870999999999839e+01
5.695000000000000284e+00,4.994810999999999979e+01
5.700000000000000178e+00,4.994762000000000057e+01
5.705000000000000071e+00,4.994715000000000060e+01
5.709999999999999964e+00,4.994693000000000183e+01
5.714999999999999858e+00,4.994673000000000229e+01
5.719999999999999751e+00,4.994655999999999807e+01
5.724999999999999645e+00,4.994646000000000186e+01
5.730000000000000426e+00,4.994646000000000186e+01
5.735000000000000320e+00,4.994579999999999842e+01
5.740000000000000213e+00,4.994552000000000191e+01
5.745000000000000107e+00,4.993012999999999835e+01
5.750000000000000000e+00,4.992967000000000155e+01
5.754999999999999893e+00,4.992291999999999774e+01
5.759999999999999787e+00,4.991787999999999670e+01
5.764999999999999680e+00,4.991720000000000113e+01
5.769999999999999574e+00,4.990952000000000055e+01
5.775000000000000355e+00,4.990934000000000026e+01
5.780000000000000249e+00,4.990899000000000285e+01
5.785000000000000142e+00,4.990872999999999848e+01
5.790000000000000036e+00,4.990438000000000329e+01
5.794999999999999929e+00,4.990337999999999852e+01
5.799999999999999822e+00,4.989724999999999966e+01
5.804999999999999716e+00,4.989683000000000135e+01
5.809999999999999609e+00,4.989649000000000001e+01
5.815000000000000391e+00,4.989629000000000048e+01
5.820000000000000284e+00,4.989609000000000094e+01
5.825000000000000178e+00,4.989540000000000219e+01
5.830000000000000071e+00,4.989079999999999870e+01
5.834999999999999964e+00,4.989079999999999870e+01
5.839999999999999858e+00,4.989032000000000266e+01
5.844999999999999751e+00,4.988965000000000316e+01
5.849999999999999645e+00,4.988909000000000304e+01
5.855000000000000426e+00,4.988850999999999658e+01
5.860000000000000320e+00,4.988817000000000235e+01
5.865000000000000213e+00,4.988741000000000270e+01
5.870000000000000107e+00,4.988687999999999789e+01
5.875000000000000000e+00,4.988665999999999912e+01
5.879999999999999893e+00,4.988654999999999973e+01
5.884999999999999787e+00,4.988611999999999824e+01
5.889999999999999680e+00,4.988589999999999947e+01
5.894999999999999574e+00,4.988557999999999737e+01
5.900000000000000355e+00,4.988465999999999667e+01
5.905000000000000249e+00,4.988443999999999789e+01
5.910000000000000142e+00,4.988407999999999731e+01
5.915000000000000036e+00,4.988389999999999702e+01
5.919999999999999929e+00,4.988369999999999749e+01
5.924999999999999822e+00,4.988358999999999810e+01
5.929999999999999716e+00,4.988322000000000145e+01
5.934999999999999609e+00,4.988278999999999996e+01
5.940000000000000391e+00,4.988241000000000014e+01
5.945000000000000284e+00,4.988233000000000317e+01
5.950000000000000178e+00,4.988208000000000197e+01
5.955000000000000071e+00,4.988154000000000110e+01
5.959999999999999964e+00,4.988101000000000340e+01
5.964999999999999858e+00,4.988053000000000026e+01
5.969999999999999751e+00,4.988016999999999967e+01
5.974999999999999645e+00,4.987971000000000288e+01
5.980000000000000426e+00,4.987971000000000288e+01
5.985000000000000320e+00,4.987944000000000244e+01
5.990000000000000213e+00,4.987917999999999807e+01
5.995000000000000107e+00,4.987865000000000038e+01
6.000000000000000000e+00,4.987865000000000038e+01
6.004999999999999893e+00,4.987780000000000058e+01
6.009999999999999787e+00,4.987716999999999956e+01
6.014999999999999680e+00,4.987646000000000157e+01
6.019999999999999574e+00,4.987628000000000128e+01
6.025000000000000355e+00,4.986789999999999878e+01
6.030000000000000249e+00,4.986764999999999759e+01
6.035000000000000142e+00,4.986755000000000138e+01
6.040000000000000036e+00,4.986717000000000155e+01
6.044999999999999929e+00,4.986661999999999750e+01
6.049999999999999822e+00,4.986641999999999797e+01
6.054999999999999716e+00,4.986016000000000048e+01
6.059999999999999609e+00,4.985974000000000217e+01
6.065000000000000391e+00,4.985909999999999798e+01
6.070000000000000284e+00,4.985867999999999967e+01
6.075000000000000178e+00,4.985831999999999908e+01
6.080000000000000071e+00,4.985772000000000048e+01
6.084999999999999964e+00,4.985748000000000246e+01
6.089999999999999858e+00,4.985714000000000112e+01
6.094999999999999751e+00,4.985714000000000112e+01
6.099999999999999645e+00,4.984127999999999759e+01
6.105000000000000426e+00,4.984105000000000274e+01
6.110000000000000320e+00,4.983999000000000024e+01
6.115000000000000213e+00,4.983973999999999904e+01
6.120000000000000107e+00,4.983939999999999770e+01
6.125000000000000000e+00,4.983910000000000196e+01
6.129999999999999893e+00,4.983863999999999805e+01
6.134999999999999787e+00,4.983845999999999776e+01
6.139999999999999680e+00,4.983838000000000079e+01
6.144999999999999574e+00,4.983802000000000021e+01
6.150000000000000355e+00,4.983780999999999750e+01
6.155000000000000249e+00,4.983747999999999934e+01
6.160000000000000142e+00,4.983727999999999980e+01
6.165000000000000036e+00,4.983648999999999774e+01
6.169999999999999929e+00,4.983404000000000167e+01
6.174999999999999822e+00,4.983359000000000094e+01
6.179999999999999716e+00,4.982294999999999874e+01
6.184999999999999609e+00,4.982276000000000238e+01
6.190000000000000391e+00,4.981998999999999711e+01
6.195000000000000284e+00,4.981936999999999927e+01
6.200000000000000178e+00,4.981897000000000020e+01
6.205000000000000071e+00,4.981886999999999688e+01
6.209999999999999964e+00,4.981862000000000279e+01
6.214999999999999858e+00,4.981772000000000133e+01
6.219999999999999751e+00,4.981739000000000317e+01
6.224999999999999645e+00,4.981698000000000093e+01
6.230000000000000426e+00,4.981653000000000020e+01
6.235000000000000320e+00,4.981634999999999991e+01
6.240000000000000213e+00,4.981616000000000355e+01
6.245000000000000107e+00,4.981582000000000221e+01
6.250000000000000000e+00,4.981546999999999770e+01
6.254999999999999893e+00,4.981506999999999863e+01
6.259999999999999787e+00,4.981490999999999758e+01
6.264999999999999680e+00,4.981459999999999866e+01
6.269999999999999574e+00,4.981459999999999866e+01
6.275000000000000355e+00,4.981425999999999732e+01
6.280000000000000249e+00,4.981372999999999962e+01
6.285000000000000142e+00,4.981336000000000297e+01
6.290000000000000036e+00,4.981266999999999712e+01
6.294999999999999929e+00,4.981248999999999683e+01
6.299999999999999822e+00,4.980763999999999925e+01
6.304999999999999716e+00,4.980740000000000123e+01
6.309999999999999609e+00,4.980702000000000140e+01
6.315000000000000391e+00,4.980671000000000248e+01
6.320000000000000284e+00,4.978367999999999682e+01
6.325000000000000178e+00,4.978334000000000259e+01
6.330000000000000071e+00,4.978307000000000215e+01
6.334999999999999964e+00,4.978231999999999857e+01
6.339999999999999858e+00,4.978217999999999677e+01
6.344999999999999751e+00,4.978175000000000239e+01
6.349999999999999645e+00,4.977284000000000219e+01
6.355000000000000426e+00,4.977270999999999646e+01
6.360000000000000320e+00,4.977230000000000132e+01
6.365000000000000213e+00,4.977212000000000103e+01
6.370000000000000107e+00,4.977174000000000120e+01
6.375000000000000000e+00,4.977118999999999716e+01
6.379999999999999893e+00,4.977100999999999686e+01
6.384999999999999787e+00,4.976932999999999652e+01
6.389999999999999680e+00,4.976888999999999896e+01
6.394999999999999574e+00,4.976852000000000231e+01
6.400000000000000355e+00,4.976776000000000266e+01
6.405000000000000249e+00,4.976733000000000118e+01
6.410000000000000142e+00,4.976684000000000196e+01
6.415000000000000036e+00,4.976368999999999687e+01
6.419999999999999929e+00,4.976344000000000278e+01
6.424999999999999822e+00,4.976332000000000022e+01
6.429999999999999716e+00,4.975390000000000157e+01
6.434999999999999609e+00,4.975356000000000023e+01
6.440000000000000391e+00,4.975298999999999694e+01
6.445000000000000284e+00,4.975281999999999982e+01
6.450000000000000178e+00,4.975238000000000227e+01
6.455000000000000071e+00,4.975207000000000335e+01
6.459999999999999964e+00,4.974949999999999761e+01
6.464999999999999858e+00,4.974933999999999656e+01
6.469999999999999751e+00,4.974907999999999930e+01
6.474999999999999645e+00,4.974880000000000280e+01
6.480000000000000426e+00,4.974463000000000079e+01
6.485000000000000320e+00,4.974441000000000201e+01
6.490000000000000213e+00,4.974432000000000187e+01
6.495000000000000107e+00,4.974174000000000007e+01
6.500000000000000000e+00,4.974150000000000205e+01
6.504999999999999893e+00,4.974141000000000190e+01
6.509999999999999787e+00,4.974078000000000088e+01
6.514999999999999680e+00,4.974004000000000048e+01
6.519999999999999574e+00,4.973984000000000094e+01
6.525000000000000355e+00,4.973904000000000281e+01
6.530000000000000249e+00,4.973877999999999844e+01
6.535000000000000142e+00,4.973845000000000027e+01
6.540000000000000036e+00,4.973807999999999652e+01
6.544999999999999929e+00,4.973758000000000123e+01
6.549999999999999822e+00,4.973709999999999809e+01
6.554999999999999716e+00,4.973689999999999856e+01
6.559999999999999609e+00,4.973657000000000039e+01
6.565000000000000391e+00,4.973622999999999905e+01
6.570000000000000284e+00,4.973599000000000103e+01
6.575000000000000178e+00,4.973564999999999969e+01
6.580000000000000071e+00,4.973516999999999655e+01
6.584999999999999964e+00,4.973472999999999900e+01
6.589999999999999858e+00,4.973472999999999900e+01
6.594999999999999751e+00,4.973429999999999751e+01
6.599999999999999645e+00,4.973429000000000144e+01
6.605000000000000426e+00,4.973387000000000313e+01
6.610000000000000320e+00,4.973375999999999664e+01
6.615000000000000213e+00,4.973344000000000165e+01
6.620000000000000107e+00,4.973313000000000272e+01
6.625000000000000000e+00,4.972724999999999795e+01
6.629999999999999893e+00,4.972446000000000055e+01
6.634999999999999787e+00,4.972415999999999769e+01
6.639999999999999680e+00,4.972386999999999802e+01
6.644999999999999574e+00,4.972377000000000180e+01
6.650000000000000355e+00,4.972332000000000107e+01
6.655000000000000249e+00,4.972332000000000107e+01
6.660000000000000142e+00,4.972281999999999869e+01
6.665000000000000036e+00,4.971963999999999828e+01
6.669999999999999929e+00,4.971956000000000131e+01
6.674999999999999822e+00,4.971929000000000087e+01
6.679999999999999716e+00,4.971871999999999758e+01
6.684999999999999609e+00,4.971632000000000318e+01
6.690000000000000391e+00,4.971603999999999957e+01
6.695000000000000284e+00,4.971594999999999942e+01
6.700000000000000178e+00,4.971578000000000230e+01
6.705000000000000071e+00,4.971542999999999779e+01
6.709999999999999964e+00,4.971506999999999721e+01
6.714999999999999858e+00,4.971493999999999858e+01
6.719999999999999751e+00,4.971457999999999799e+01
6.724999999999999645e+00,4.971419999999999817e+01
6.730000000000000426e+00,4.971356999999999715e+01
6.735000000000000320e+00,4.971278000000000219e+01
6.740000000000000213e+00,4.971244999999999692e+01
6.745000000000000107e+00,4.971204000000000178e+01
6.750000000000000000e+00,4.971175999999999817e+01
6.754999999999999893e+00,4.971150000000000091e+01
6.759999999999999787e+00,4.971123999999999654e+01
6.764999999999999680e+00,4.970918999999999954e+01
6.769999999999999574e+00,4.970902999999999849e+01
6.775000000000000355e+00,4.970853999999999928e+01
6.780000000000000249e+00,4.970835999999999899e+01
6.785000000000000142e+00,4.970792999999999751e+01
6.790000000000000036e+00,4.970763999999999783e+01
6.794999999999999929e+00,4.970743999999999829e+01
6.799999999999999822e+00,4.970727000000000118e+01
6.804999999999999716e+00,4.970720000000000027e+01
6.809999999999999609e+00,4.970718999999999710e+01
6.815000000000000391e+00,4.970689999999999742e+01
6.820000000000000284e+00,4.970647000000000304e+01
6.825000000000000178e+00,4.970638999999999896e+01
6.830000000000000071e+00,4.970600999999999914e+01
6.834999999999999964e+00,4.970593999999999824e+01
6.839999999999999858e+00,4.970546999999999827e+01
6.844999999999999751e+00,4.970479999999999876e+01
6.849999999999999645e+00,4.970438999999999652e+01
6.855000000000000426e+00,4.970371999999999701e+01
6.860000000000000320e+00,4.970356999999999914e+01
6.865000000000000213e+00,4.970349999999999824e+01
6.870000000000000107e+00,4.970320999999999856e+01
6.875000000000000000e+00,4.970277999999999707e+01
6.879999999999999893e+00,4.970246999999999815e+01
6.884999999999999787e+00,4.970208000000000226e+01
6.889999999999999680e+00,4.970148999999999972e+01
6.894999999999999574e+00,4.970100000000000051e+01
6.900000000000000355e+00,4.970074999999999932e+01
6.905000000000000249e+00,4.970053999999999661e+01
6.910000000000000142e+00,4.970029999999999859e+01
6.915000000000000036e+00,4.970022000000000162e+01
6.919999999999999929e+00,4.969997000000000043e+01
6.924999999999999822e+00,4.969969999999999999e+01
6.929999999999999716e+00,4.969955999999999818e+01
6.934999999999999609e+00,4.969908999999999821e+01
6.940000000000000391e+00,4.969883999999999702e+01
6.945000000000000284e+00,4.969216000000000122e+01
6.950000000000000178e+00,4.969201000000000334e+01
6.955000000000000071e+00,4.969113999999999720e+01
6.959999999999999964e+00,4.968986000000000303e+01
6.964999999999999858e+00,4.968937999999999988e+01
6.969999999999999751e+00,4.968874999999999886e+01
6.974999999999999645e+00,4.968849999999999767e+01
6.980000000000000426e+00,4.968836999999999904e+01
6.985000000000000320e+00,4.968784999999999741e+01
6.990000000000000213e+00,4.968762999999999863e+01
6.995000000000000107e+00,4.968724999999999881e+01
7.000000000000000000e+00,4.968706000000000245e+01
7.004999999999999893e+00,4.968656000000000006e+01
7.009999999999999787e+00,4.968643999999999750e+01
7.014999999999999680e+00,4.968596999999999753e+01
7.019999999999999574e+00,4.968587999999999738e+01
7.025000000000000355e+00,4.968580999999999648e+01
7.030000000000000249e+00,4.968552999999999997e+01
7.035000000000000142e+00,4.968542999999999665e+01
7.040000000000000036e+00,4.968511000000000166e+01
7.044999999999999929e+00,4.968473000000000184e+01
7.049999999999999822e+00,4.968448999999999671e+01
7.054999999999999716e+00,4.968410000000000082e+01
7.059999999999999609e+00,4.968350999999999829e+01
7.065000000000000391e+00,4.968272000000000332e+01
7.070000000000000284e+00,4.968220000000000169e+01
7.075000000000000178e+00,4.968171000000000248e+01
7.080000000000000071e+00,4.968144999999999811e+01
7.084999999999999964e+00,4.968128999999999706e+01
7.089999999999999858e+00,4.968102999999999980e+01
7.094999999999999751e+00,4.968061000000000149e+01
7.099999999999999645e+00,4.968043000000000120e+01
7.105000000000000426e+00,4.968043000000000120e+01
7.110000000000000320e+00,4.967985999999999791e+01
7.115000000000000213e+00,4.967933000000000021e+01
7.120000000000000107e+00,4.967907999999999902e+01
7.125000000000000000e+00,4.967895000000000039e+01
7.129999999999999893e+00,4.967886000000000024e+01
7.134999999999999787e+00,4.967719000000000307e+01
7.139999999999999680e+00,4.967696999999999719e+01
7.144999999999999574e+00,4.967660999999999660e+01
7.150000000000000355e+00,4.967636000000000251e+01
7.155000000000000249e+00,4.967622000000000071e+01
7.160000000000000142e+00,4.967611000000000132e+01
7.165000000000000036e+00,4.967564999999999742e+01
7.169999999999999929e+00,4.967542999999999864e+01
7.174999999999999822e+00,4.967483000000000004e+01
7.179999999999999716e+00,4.967316000000000287e+01
7.184999999999999609e+00,4.967264999999999731e+01
7.190000000000000391e+00,4.967257000000000033e+01
7.195000000000000284e+00,4.967213000000000278e+01
7.200000000000000178e+00,4.966890999999999678e+01
7.205000000000000071e+00,4.966861999999999711e+01
7.209999999999999964e+00,4.966837999999999909e+01
7.214999999999999858e+00,4.966819999999999879e+01
7.219999999999999751e+00,4.966787000000000063e+01
7.224999999999999645e+00,4.966772999999999882e+01
7.230000000000000426e+00,4.966740999999999673e+01
7.235000000000000320e+00,4.966698999999999842e+01
7.240000000000000213e+00,4.966658000000000328e+01
7.245000000000000107e+00,4.966631000000000284e+01
7.250000000000000000e+00,4.966615000000000180e+01
7.254999999999999893e+00,4.966277000000000186e+01
7.259999999999999787e+00,4.966266999999999854e+01
7.264999999999999680e+00,4.966221000000000174e+01
7.269999999999999574e+00,4.966212999999999766e+01
7.275000000000000355e+00,4.966187000000000040e+01
7.280000000000000249e+00,4.966163999999999845e+01
7.285000000000000142e+00,4.966089000000000198e+01
7.290000000000000036e+00,4.966038999999999959e+01
7.294999999999999929e+00,4.965970000000000084e+01
7.299999999999999822e+00,4.965934000000000026e+01
7.304999999999999716e+00,4.965917999999999921e+01
7.309999999999999609e+00,4.965897999999999968e+01
7.315000000000000391e+00,4.965883000000000180e+01
7.320000000000000284e+00,4.964735999999999905e+01
7.325000000000000178e+00,4.964717000000000269e+01
7.330000000000000071e+00,4.964681999999999817e+01
7.334999999999999964e+00,4.964670000000000272e+01
7.339999999999999858e+00,4.964625000000000199e+01
7.344999999999999751e+00,4.964611000000000018e+01
7.349999999999999645e+00,4.964571000000000112e+01
7.355000000000000426e+00,4.964547000000000310e+01
7.360000000000000320e+00,4.964021999999999935e+01
7.365000000000000213e+00,4.963992999999999967e+01
7.370000000000000107e+00,4.963962000000000074e+01
7.375000000000000000e+00,4.963953999999999667e+01
7.379999999999999893e+00,4.963929000000000258e+01
7.384999999999999787e+00,4.963573999999999842e+01
7.389999999999999680e+00,4.963459999999999894e+01
7.394999999999999574e+00,4.963432999999999851e+01
7.400000000000000355e+00,4.963400000000000034e+01
7.405000000000000249e+00,4.963121999999999900e+01
7.410000000000000142e+00,4.963083999999999918e+01
7.415000000000000036e+00,4.963051000000000101e+01
7.419999999999999929e+00,4.963020999999999816e+01
7.424999999999999822e+00,4.963015000000000043e+01
7.429999999999999716e+00,4.962984000000000151e+01
7.434999999999999609e+00,4.962892000000000081e+01
7.440000000000000391e+00,4.962859999999999872e+01
7.445000000000000284e+00,4.962852000000000174e+01
7.450000000000000178e+00,4.962818999999999647e+01
7.455000000000000071e+00,4.962610999999999706e+01
7.459999999999999964e+00,4.962581000000000131e+01
7.464999999999999858e+00,4.962559999999999860e+01
7.469999999999999751e+00,4.962548000000000314e+01
7.474999999999999645e+00,4.962351999999999919e+01
7.480000000000000426e+00,4.962317999999999785e+01
7.485000000000000320e+00,4.962295000000000300e+01
7.490000000000000213e+00,4.962268999999999863e+01
7.495000000000000107e+00,4.961527000000000243e+01
7.500000000000000000e+00,4.961471999999999838e+01
7.504999999999999893e+00,4.961426999999999765e+01
7.509999999999999787e+00,4.961388999999999783e+01
7.514999999999999680e+00,4.961361999999999739e+01
7.519999999999999574e+00,4.961319000000000301e+01
7.525000000000000355e+00,4.961290999999999940e+01
7.530000000000000249e+00,4.961285999999999774e+01
7.535000000000000142e+00,4.961251000000000033e+01
7.540000000000000036e+00,4.961166000000000054e+01
7.544999999999999929e+00,4.961157999999999646e+01
7.549999999999999822e+00,4.961124000000000223e+01
7.554999999999999716e+00,4.961082999999999998e+01
7.559999999999999609e+00,4.961070000000000135e+01
7.565000000000000391e+00,4.961030000000000229e+01
7.570000000000000284e+00,4.961016000000000048e+01
7.575000000000000178e+00,4.961007000000000033e+01
7.580000000000000071e+00,4.960987999999999687e+01
7.584999999999999964e+00,4.960961999999999961e+01
7.589999999999999858e+00,4.960916999999999888e+01
7.594999999999999751e+00,4.960457999999999856e+01
7.599999999999999645e+00,4.960439000000000220e+01
7.605000000000000426e+00,4.959125000000000227e+01
7.610000000000000320e+00,4.959089999999999776e+01
7.615000000000000213e+00,4.958662000000000347e+01
7.620000000000000107e+00,4.958637999999999835e+01
7.625000000000000000e+00,4.958606999999999942e+01
7.629999999999999893e+00,4.958590000000000231e+01
7.634999999999999787e+00,4.958568999999999960e+01
7.639999999999999680e+00,4.958534000000000219e+01
7.644999999999999574e+00,4.958514999999999873e+01
7.650000000000000355e+00,4.958489999999999753e+01
7.655000000000000249e+00,4.958473000000000042e+01
7.660000000000000142e+00,4.958445999999999998e+01
7.665000000000000036e+00,4.958417000000000030e+01
7.669999999999999929e+00,4.958388000000000062e+01
7.674999999999999822e+00,4.958337000000000216e+01
7.679999999999999716e+00,4.958330000000000126e+01
7.684999999999999609e+00,4.958308999999999855e+01
7.690000000000000391e+00,4.958272999999999797e+01
7.695000000000000284e+00,4.958259000000000327e+01
7.700000000000000178e+00,4.958209999999999695e+01
7.705000000000000071e+00,4.958194999999999908e+01
7.709999999999999964e+00,4.958160000000000167e+01
7.714999999999999858e+00,4.958104999999999762e+01
7.719999999999999751e+00,4.958077000000000112e+01
7.724999999999999645e+00,4.958050000000000068e+01
7.730000000000000426e+00,4.957883000000000351e+01
7.735000000000000320e+00,4.957862999999999687e+01
7.740000000000000213e+00,4.957820000000000249e+01
7.745000000000000107e+00,4.957802000000000220e+01
7.750000000000000000e+00,4.957768000000000086e+01
7.754999999999999893e+00,4.957755999999999830e+01
7.759999999999999787e+00,4.957730999999999710e+01
7.764999999999999680e+00,4.957708000000000226e+01
7.769999999999999574e+00,4.957688000000000272e+01
7.775000000000000355e+00,4.957665999999999684e+01
7.780000000000000249e+00,4.957616000000000156e+01
7.785000000000000142e+00,4.957607999999999748e+01
7.790000000000000036e+00,4.957594000000000278e+01
7.794999999999999929e+00,4.957569000000000159e+01
7.799999999999999822e+00,4.957549000000000206e+01
7.804999999999999716e+00,4.957372000000000156e+01
7.809999999999999609e+00,4.957339000000000340e+01
7.815000000000000391e+00,4.957329000000000008e+01
7.820000000000000284e+00,4.957292000000000343e+01
7.825000000000000178e+00,4.957267999999999830e+01
7.830000000000000071e+00,4.957211999999999819e+01
7.834999999999999964e+00,4.957173000000000229e+01
7.839999999999999858e+00,4.957162999999999897e+01
7.844999999999999751e+00,4.957104999999999961e+01
7.849999999999999645e+00,4.956882999999999839e+01
7.855000000000000426e+00,4.956864999999999810e+01
7.860000000000000320e+00,4.956828000000000145e+01
7.865000000000000213e+00,4.956470000000000198e+01
7.870000000000000107e+00,4.956445000000000078e+01
7.875000000000000000e+00,4.956405000000000172e+01
7.879999999999999893e+00,4.956371000000000038e+01
7.884999999999999787e+00,4.956347999999999843e+01
7.889999999999999680e+00,4.956307999999999936e+01
7.894999999999999574e+00,4.956269999999999953e+01
7.900000000000000355e+00,4.956253999999999849e+01
7.905000000000000249e+00,4.956107999999999691e+01
7.910000000000000142e+00,4.956081999999999965e+01
7.915000000000000036e+00,4.955901999999999674e+01
7.919999999999999929e+00,4.955872000000000099e+01
7.924999999999999822e+00,4.955848999999999904e+01
7.929999999999999716e+00,4.955828999999999951e+01
7.934999999999999609e+00,4.955798999999999666e+01
7.940000000000000391e+00,4.955763999999999925e+01
7.945000000000000284e+00,4.955734999999999957e+01
7.950000000000000178e+00,4.955722999999999701e+01
7.955000000000000071e+00,4.955696999999999974e+01
7.959999999999999964e+00,4.955648999999999660e+01
7.964999999999999858e+00,4.955624999999999858e+01
7.969999999999999751e+00,4.955599999999999739e+01
7.974999999999999645e+00,4.955581999999999709e+01
7.980000000000000426e+00,4.955563999999999680e+01
7.985000000000000320e+00,4.955369999999999919e+01
7.990000000000000213e+00,4.955355999999999739e+01
7.995000000000000107e+00,4.955349999999999966e+01
8.000000000000000000e+00,4.955246999999999957e+01


==> data/cg/large/lp-curve/gurobi-heur.txt <==
x,y
5.000000000000000104e-03,5.426229000000000013e+01
1.000000000000000021e-02,5.426229000000000013e+01
1.499999999999999944e-02,5.426229000000000013e+01
2.000000000000000042e-02,5.426229000000000013e+01
2.500000000000000139e-02,5.426229000000000013e+01
2.999999999999999889e-02,5.426229000000000013e+01
3.500000000000000333e-02,5.426229000000000013e+01
4.000000000000000083e-02,5.426229000000000013e+01
4.499999999999999833e-02,5.426229000000000013e+01
5.000000000000000278e-02,5.426229000000000013e+01
5.500000000000000028e-02,5.426229000000000013e+01
5.999999999999999778e-02,5.426229000000000013e+01
6.500000000000000222e-02,5.426229000000000013e+01
7.000000000000000666e-02,5.426229000000000013e+01
7.499999999999999722e-02,5.426229000000000013e+01
8.000000000000000167e-02,5.426229000000000013e+01
8.500000000000000611e-02,5.426229000000000013e+01
8.999999999999999667e-02,5.426229000000000013e+01
9.500000000000000111e-02,5.426229000000000013e+01
1.000000000000000056e-01,5.426229000000000013e+01
1.049999999999999961e-01,5.426229000000000013e+01
1.100000000000000006e-01,5.426229000000000013e+01
1.150000000000000050e-01,5.426229000000000013e+01
1.199999999999999956e-01,5.426229000000000013e+01
1.250000000000000000e-01,5.426229000000000013e+01
1.300000000000000044e-01,5.426229000000000013e+01
1.350000000000000089e-01,5.426229000000000013e+01
1.400000000000000133e-01,5.426229000000000013e+01
1.449999999999999900e-01,5.426229000000000013e+01
1.499999999999999944e-01,5.426229000000000013e+01
1.549999999999999989e-01,5.426229000000000013e+01
1.600000000000000033e-01,5.426229000000000013e+01
1.650000000000000078e-01,5.426229000000000013e+01
1.700000000000000122e-01,5.426229000000000013e+01
1.749999999999999889e-01,5.426073000000000235e+01
1.799999999999999933e-01,5.416159999999999997e+01
1.849999999999999978e-01,5.395974999999999966e+01
1.900000000000000022e-01,5.372516000000000247e+01
1.950000000000000067e-01,5.362098999999999904e+01
2.000000000000000111e-01,5.362098999999999904e+01
2.049999999999999878e-01,5.362098999999999904e+01
2.099999999999999922e-01,5.362098999999999904e+01
2.149999999999999967e-01,5.362098999999999904e+01
2.200000000000000011e-01,5.362098999999999904e+01
2.250000000000000056e-01,5.362098999999999904e+01
2.300000000000000100e-01,5.362098999999999904e+01
2.349999999999999867e-01,5.362098999999999904e+01
2.399999999999999911e-01,5.362098999999999904e+01
2.449999999999999956e-01,5.362098999999999904e+01
2.500000000000000000e-01,5.362098999999999904e+01
2.550000000000000044e-01,5.362098999999999904e+01
2.600000000000000089e-01,5.362098999999999904e+01
2.650000000000000133e-01,5.362098999999999904e+01
2.700000000000000178e-01,5.362098999999999904e+01
2.750000000000000222e-01,5.362087999999999965e+01
2.800000000000000266e-01,5.362071000000000254e+01
2.849999999999999756e-01,5.362044999999999817e+01
2.899999999999999800e-01,5.362026999999999788e+01
2.949999999999999845e-01,5.362026999999999788e+01
2.999999999999999889e-01,5.362026999999999788e+01
3.049999999999999933e-01,5.359329000000000320e+01
3.099999999999999978e-01,5.351830000000000354e+01
3.150000000000000022e-01,5.348281999999999670e+01
3.200000000000000067e-01,5.348281999999999670e+01
3.250000000000000111e-01,5.348281999999999670e+01
3.300000000000000155e-01,5.348281999999999670e+01
3.350000000000000200e-01,5.348228000000000293e+01
3.400000000000000244e-01,5.343196999999999974e+01
3.449999999999999734e-01,5.340267999999999660e+01
3.499999999999999778e-01,5.328334999999999866e+01
3.549999999999999822e-01,5.316678000000000281e+01
3.599999999999999867e-01,5.296526999999999674e+01
3.649999999999999911e-01,5.286986999999999881e+01
3.699999999999999956e-01,5.283201999999999998e+01
3.750000000000000000e-01,5.280534999999999712e+01
3.800000000000000044e-01,5.279919999999999902e+01
3.850000000000000089e-01,5.279319999999999879e+01
3.900000000000000133e-01,5.279319999999999879e+01
3.950000000000000178e-01,5.279319999999999879e+01
4.000000000000000222e-01,5.279310999999999865e+01
4.050000000000000266e-01,5.279310999999999865e+01
4.099999999999999756e-01,5.279307000000000016e+01
4.149999999999999800e-01,5.279307000000000016e+01
4.199999999999999845e-01,5.279307000000000016e+01
4.249999999999999889e-01,5.279305999999999699e+01
4.299999999999999933e-01,5.279305999999999699e+01
4.349999999999999978e-01,5.279305999999999699e+01
4.400000000000000022e-01,5.279305999999999699e+01
4.450000000000000067e-01,5.279305999999999699e+01
4.500000000000000111e-01,5.279305999999999699e+01
4.550000000000000155e-01,5.279301000000000244e+01
4.600000000000000200e-01,5.278658999999999679e+01
4.650000000000000244e-01,5.278658999999999679e+01
4.699999999999999734e-01,5.278658999999999679e+01
4.749999999999999778e-01,5.277595999999999776e+01
4.799999999999999822e-01,5.276259999999999906e+01
4.849999999999999867e-01,5.275540999999999769e+01
4.899999999999999911e-01,5.275538000000000238e+01
4.949999999999999956e-01,5.274951000000000079e+01
5.000000000000000000e-01,5.274862999999999857e+01
5.050000000000000044e-01,5.274772999999999712e+01
5.100000000000000089e-01,5.274772000000000105e+01
5.150000000000000133e-01,5.268305999999999756e+01
5.200000000000000178e-01,5.262142999999999660e+01
5.250000000000000222e-01,5.256817000000000206e+01
5.300000000000000266e-01,5.246251000000000175e+01
5.350000000000000311e-01,5.237899999999999778e+01
5.400000000000000355e-01,5.229608000000000345e+01
5.450000000000000400e-01,5.223977000000000004e+01
5.500000000000000444e-01,5.223977000000000004e+01
5.550000000000000488e-01,5.223977000000000004e+01
5.600000000000000533e-01,5.223977000000000004e+01
5.649999999999999467e-01,5.223977000000000004e+01
5.699999999999999512e-01,5.223977000000000004e+01
5.749999999999999556e-01,5.223977000000000004e+01
5.799999999999999600e-01,5.222424000000000177e+01
5.849999999999999645e-01,5.220105000000000217e+01
5.899999999999999689e-01,5.218363000000000085e+01
5.949999999999999734e-01,5.218363000000000085e+01
5.999999999999999778e-01,5.217513999999999896e+01
6.049999999999999822e-01,5.217511999999999972e+01
6.099999999999999867e-01,5.214482999999999890e+01
6.149999999999999911e-01,5.213058999999999799e+01
6.199999999999999956e-01,5.210125000000000028e+01
6.250000000000000000e-01,5.208794000000000324e+01
6.300000000000000044e-01,5.206394000000000233e+01
6.350000000000000089e-01,5.206394000000000233e+01
6.400000000000000133e-01,5.206394000000000233e+01
6.450000000000000178e-01,5.206394000000000233e+01
6.500000000000000222e-01,5.206394000000000233e+01
6.550000000000000266e-01,5.206394000000000233e+01
6.600000000000000311e-01,5.206363000000000341e+01
6.650000000000000355e-01,5.206320999999999799e+01
6.700000000000000400e-01,5.206275999999999726e+01
6.750000000000000444e-01,5.206275999999999726e+01
6.800000000000000488e-01,5.204896000000000100e+01
6.850000000000000533e-01,5.200932999999999851e+01
6.899999999999999467e-01,5.194145000000000323e+01
6.949999999999999512e-01,5.191476999999999720e+01
6.999999999999999556e-01,5.189986999999999995e+01
7.049999999999999600e-01,5.180348000000000042e+01
7.099999999999999645e-01,5.178173999999999921e+01
7.149999999999999689e-01,5.175401999999999703e+01
7.199999999999999734e-01,5.173282999999999987e+01
7.249999999999999778e-01,5.173282999999999987e+01
7.299999999999999822e-01,5.173270999999999731e+01
7.349999999999999867e-01,5.173270999999999731e+01
7.399999999999999911e-01,5.173268999999999807e+01
7.449999999999999956e-01,5.173268999999999807e+01
7.500000000000000000e-01,5.173268999999999807e+01
7.550000000000000044e-01,5.171305000000000263e+01
7.600000000000000089e-01,5.170508000000000237e+01
7.650000000000000133e-01,5.168529000000000195e+01
7.700000000000000178e-01,5.165867000000000075e+01
7.750000000000000222e-01,5.163246000000000180e+01
7.800000000000000266e-01,5.163246000000000180e+01
7.850000000000000311e-01,5.163246000000000180e+01
7.900000000000000355e-01,5.162738999999999834e+01
7.950000000000000400e-01,5.162733999999999668e+01
8.000000000000000444e-01,5.162733999999999668e+01
8.050000000000000488e-01,5.162733999999999668e+01
8.100000000000000533e-01,5.162733999999999668e+01
8.149999999999999467e-01,5.162460000000000093e+01
8.199999999999999512e-01,5.161937000000000353e+01
8.249999999999999556e-01,5.160929000000000144e+01
8.299999999999999600e-01,5.156710999999999956e+01
8.349999999999999645e-01,5.155673000000000172e+01
8.399999999999999689e-01,5.155673000000000172e+01
8.449999999999999734e-01,5.155673000000000172e+01
8.499999999999999778e-01,5.153461000000000070e+01
8.549999999999999822e-01,5.150457999999999714e+01
8.599999999999999867e-01,5.144581999999999766e+01
8.649999999999999911e-01,5.139665000000000106e+01
8.699999999999999956e-01,5.138387000000000171e+01
8.750000000000000000e-01,5.130563999999999680e+01
8.800000000000000044e-01,5.125424000000000291e+01
8.850000000000000089e-01,5.122341999999999729e+01
8.900000000000000133e-01,5.119505999999999801e+01
8.950000000000000178e-01,5.117710000000000292e+01
9.000000000000000222e-01,5.117710000000000292e+01
9.050000000000000266e-01,5.117710000000000292e+01
9.100000000000000311e-01,5.117703999999999809e+01
9.150000000000000355e-01,5.117703999999999809e+01
9.200000000000000400e-01,5.117699999999999960e+01
9.250000000000000444e-01,5.117699999999999960e+01
9.300000000000000488e-01,5.117681000000000324e+01
9.350000000000000533e-01,5.117661999999999978e+01
9.399999999999999467e-01,5.117658000000000129e+01
9.449999999999999512e-01,5.117642000000000024e+01
9.499999999999999556e-01,5.117640999999999707e+01
9.549999999999999600e-01,5.117640999999999707e+01
9.599999999999999645e-01,5.117640999999999707e+01
9.649999999999999689e-01,5.117640999999999707e+01
9.699999999999999734e-01,5.117638999999999783e+01
9.749999999999999778e-01,5.117638999999999783e+01
9.799999999999999822e-01,5.116434999999999889e+01
9.849999999999999867e-01,5.115259999999999962e+01
9.899999999999999911e-01,5.113938000000000272e+01
9.949999999999999956e-01,5.112832000000000221e+01
1.000000000000000000e+00,5.111677000000000248e+01
1.004999999999999893e+00,5.109427999999999770e+01
1.010000000000000009e+00,5.108731999999999829e+01
1.014999999999999902e+00,5.108731999999999829e+01
1.020000000000000018e+00,5.106922999999999746e+01
1.024999999999999911e+00,5.105066999999999666e+01
1.030000000000000027e+00,5.101035000000000252e+01
1.034999999999999920e+00,5.097677000000000191e+01
1.040000000000000036e+00,5.097677000000000191e+01
1.044999999999999929e+00,5.096607000000000198e+01
1.050000000000000044e+00,5.091740000000000066e+01
1.054999999999999938e+00,5.089804000000000173e+01
1.060000000000000053e+00,5.087901000000000096e+01
1.064999999999999947e+00,5.086357000000000284e+01
1.070000000000000062e+00,5.084355999999999653e+01
1.074999999999999956e+00,5.077268000000000114e+01
1.080000000000000071e+00,5.075844000000000023e+01
1.084999999999999964e+00,5.075177999999999656e+01
1.090000000000000080e+00,5.075177999999999656e+01
1.094999999999999973e+00,5.075177999999999656e+01
1.100000000000000089e+00,5.075177000000000049e+01
1.104999999999999982e+00,5.074569999999999936e+01
1.110000000000000098e+00,5.074569999999999936e+01
1.114999999999999991e+00,5.072035999999999945e+01
1.120000000000000107e+00,5.070859000000000094e+01
1.125000000000000000e+00,5.069727000000000317e+01
1.129999999999999893e+00,5.068755000000000166e+01
1.135000000000000009e+00,5.068166000000000082e+01
1.139999999999999902e+00,5.066293000000000291e+01
1.145000000000000018e+00,5.065191999999999695e+01
1.149999999999999911e+00,5.064710000000000178e+01
1.155000000000000027e+00,5.064686999999999983e+01
1.159999999999999920e+00,5.064410000000000167e+01
1.165000000000000036e+00,5.063615000000000066e+01
1.169999999999999929e+00,5.063376000000000232e+01
1.175000000000000044e+00,5.056405999999999779e+01
1.179999999999999938e+00,5.052485999999999677e+01
1.185000000000000053e+00,5.052481999999999829e+01
1.189999999999999947e+00,5.051201999999999970e+01
1.195000000000000062e+00,5.049645999999999901e+01
1.199999999999999956e+00,5.048691000000000173e+01
1.205000000000000071e+00,5.044042999999999921e+01
1.209999999999999964e+00,5.040955000000000297e+01
1.215000000000000080e+00,5.039871999999999730e+01
1.219999999999999973e+00,5.032188000000000017e+01
1.225000000000000089e+00,5.020212999999999681e+01
1.229999999999999982e+00,5.016225000000000023e+01
1.235000000000000098e+00,5.013047999999999860e+01
1.239999999999999991e+00,5.011739000000000033e+01
1.245000000000000107e+00,5.004847000000000179e+01
1.250000000000000000e+00,5.003352999999999895e+01
1.254999999999999893e+00,5.003352999999999895e+01
1.260000000000000009e+00,4.998447999999999780e+01
1.264999999999999902e+00,4.998447999999999780e+01
1.270000000000000018e+00,4.993453000000000230e+01
1.274999999999999911e+00,4.993453000000000230e+01
1.280000000000000027e+00,4.993453000000000230e+01
1.284999999999999920e+00,4.983362000000000336e+01
1.290000000000000036e+00,4.983362000000000336e+01
1.294999999999999929e+00,4.983362000000000336e+01
1.300000000000000044e+00,4.983362000000000336e+01
1.304999999999999938e+00,4.983328999999999809e+01
1.310000000000000053e+00,4.983326000000000278e+01
1.314999999999999947e+00,4.980187999999999704e+01
1.320000000000000062e+00,4.978535000000000110e+01
1.324999999999999956e+00,4.977882000000000318e+01
1.330000000000000071e+00,4.971565999999999974e+01
1.334999999999999964e+00,4.970991000000000071e+01
1.340000000000000080e+00,4.970991000000000071e+01
1.344999999999999973e+00,4.970991000000000071e+01
1.350000000000000089e+00,4.970991000000000071e+01
1.354999999999999982e+00,4.970416000000000167e+01
1.360000000000000098e+00,4.969304999999999950e+01
1.364999999999999991e+00,4.967425999999999675e+01
1.370000000000000107e+00,4.965366000000000213e+01
1.375000000000000000e+00,4.962463000000000335e+01
1.379999999999999893e+00,4.959642000000000195e+01
1.385000000000000009e+00,4.957721999999999696e+01
1.389999999999999902e+00,4.957168000000000063e+01
1.395000000000000018e+00,4.955924000000000262e+01
1.399999999999999911e+00,4.950959999999999894e+01
1.405000000000000027e+00,4.949490999999999730e+01
1.409999999999999920e+00,4.947328000000000259e+01
1.415000000000000036e+00,4.946938999999999709e+01
1.419999999999999929e+00,4.945669999999999789e+01
1.425000000000000044e+00,4.944745999999999952e+01
1.429999999999999938e+00,4.942949999999999733e+01
1.435000000000000053e+00,4.941993000000000080e+01
1.439999999999999947e+00,4.941454000000000235e+01
1.445000000000000062e+00,4.940070999999999657e+01
1.449999999999999956e+00,4.929874000000000223e+01
1.455000000000000071e+00,4.929874000000000223e+01
1.459999999999999964e+00,4.929874000000000223e+01
1.465000000000000080e+00,4.927286000000000143e+01
1.469999999999999973e+00,4.926751999999999754e+01
1.475000000000000089e+00,4.926059999999999661e+01
1.479999999999999982e+00,4.925815999999999661e+01
1.485000000000000098e+00,4.925319999999999965e+01
1.489999999999999991e+00,4.925110000000000099e+01
1.495000000000000107e+00,4.924904999999999688e+01
1.500000000000000000e+00,4.924678999999999718e+01
1.504999999999999893e+00,4.924678999999999718e+01
1.510000000000000009e+00,4.924678999999999718e+01
1.514999999999999902e+00,4.924678999999999718e+01
1.520000000000000018e+00,4.924678999999999718e+01
1.524999999999999911e+00,4.924678999999999718e+01
1.530000000000000027e+00,4.920013000000000147e+01
1.534999999999999920e+00,4.918818999999999875e+01
1.540000000000000036e+00,4.918486999999999654e+01
1.544999999999999929e+00,4.918182000000000187e+01
1.550000000000000044e+00,4.916055000000000064e+01
1.554999999999999938e+00,4.914569999999999794e+01
1.560000000000000053e+00,4.913443999999999789e+01
1.564999999999999947e+00,4.911722000000000321e+01
1.570000000000000062e+00,4.910952000000000339e+01
1.574999999999999956e+00,4.903146000000000271e+01
1.580000000000000071e+00,4.901055000000000206e+01
1.584999999999999964e+00,4.894886999999999944e+01
1.590000000000000080e+00,4.893769999999999953e+01
1.594999999999999973e+00,4.893406000000000233e+01
1.600000000000000089e+00,4.893027000000000015e+01
1.604999999999999982e+00,4.891931999999999903e+01
1.610000000000000098e+00,4.890652000000000044e+01
1.614999999999999991e+00,4.890652000000000044e+01
1.620000000000000107e+00,4.889278000000000191e+01
1.625000000000000000e+00,4.882488000000000028e+01
1.629999999999999893e+00,4.881398000000000081e+01
1.635000000000000009e+00,4.880948000000000064e+01
1.639999999999999902e+00,4.880039000000000016e+01
1.645000000000000018e+00,4.880037999999999698e+01
1.649999999999999911e+00,4.874293999999999727e+01
1.655000000000000027e+00,4.872294000000000125e+01
1.659999999999999920e+00,4.871417000000000286e+01
1.665000000000000036e+00,4.870980000000000132e+01
1.669999999999999929e+00,4.869680000000000319e+01
1.675000000000000044e+00,4.869234000000000151e+01
1.679999999999999938e+00,4.869234000000000151e+01
1.685000000000000053e+00,4.869234000000000151e+01
1.689999999999999947e+00,4.868878000000000128e+01
1.695000000000000062e+00,4.867687999999999704e+01
1.699999999999999956e+00,4.866841999999999757e+01
1.705000000000000071e+00,4.865091000000000321e+01
1.709999999999999964e+00,4.864023999999999859e+01
1.715000000000000080e+00,4.864023999999999859e+01
1.719999999999999973e+00,4.859669000000000239e+01
1.725000000000000089e+00,4.857994999999999663e+01
1.729999999999999982e+00,4.856468000000000274e+01
1.735000000000000098e+00,4.855239999999999867e+01
1.739999999999999991e+00,4.846959999999999980e+01
1.745000000000000107e+00,4.846247000000000327e+01
1.750000000000000000e+00,4.845380000000000109e+01
1.754999999999999893e+00,4.843887000000000143e+01
1.760000000000000009e+00,4.843337999999999965e+01
1.764999999999999902e+00,4.841906999999999783e+01
1.770000000000000018e+00,4.841275000000000261e+01
1.774999999999999911e+00,4.840928000000000253e+01
1.780000000000000027e+00,4.836782999999999788e+01
1.784999999999999920e+00,4.835824999999999818e+01
1.790000000000000036e+00,4.835172000000000025e+01
1.794999999999999929e+00,4.835168000000000177e+01
1.800000000000000044e+00,4.834935999999999723e+01
1.804999999999999938e+00,4.834725999999999857e+01
1.810000000000000053e+00,4.832858999999999838e+01
1.814999999999999947e+00,4.832603999999999900e+01
1.820000000000000062e+00,4.830839000000000283e+01
1.824999999999999956e+00,4.829896999999999707e+01
1.830000000000000071e+00,4.829896000000000100e+01
1.834999999999999964e+00,4.829896000000000100e+01
1.840000000000000080e+00,4.829894000000000176e+01
1.844999999999999973e+00,4.828155999999999892e+01
1.850000000000000089e+00,4.823763000000000289e+01
1.854999999999999982e+00,4.823763000000000289e+01
1.860000000000000098e+00,4.823331999999999908e+01
1.864999999999999991e+00,4.823331999999999908e+01
1.870000000000000107e+00,4.820501999999999754e+01
1.875000000000000000e+00,4.819122000000000128e+01
1.879999999999999893e+00,4.817452000000000112e+01
1.885000000000000009e+00,4.809008000000000038e+01
1.889999999999999902e+00,4.807692999999999728e+01
1.895000000000000018e+00,4.806638999999999839e+01
1.899999999999999911e+00,4.799712999999999852e+01
1.905000000000000027e+00,4.795230000000000103e+01
1.909999999999999920e+00,4.793269000000000091e+01
1.915000000000000036e+00,4.792676000000000158e+01
1.919999999999999929e+00,4.791949000000000325e+01
1.925000000000000044e+00,4.790814000000000306e+01
1.929999999999999938e+00,4.788736999999999711e+01
1.935000000000000053e+00,4.786887999999999721e+01
1.939999999999999947e+00,4.786267999999999745e+01
1.945000000000000062e+00,4.781557000000000102e+01
1.949999999999999956e+00,4.781291999999999831e+01
1.955000000000000071e+00,4.781031000000000120e+01
1.959999999999999964e+00,4.778721000000000174e+01
1.965000000000000080e+00,4.778363000000000227e+01
1.969999999999999973e+00,4.777340000000000231e+01
1.975000000000000089e+00,4.777309000000000339e+01
1.979999999999999982e+00,4.777295000000000158e+01
1.985000000000000098e+00,4.777295000000000158e+01
1.989999999999999991e+00,4.777295000000000158e+01
1.995000000000000107e+00,4.777295000000000158e+01
2.000000000000000000e+00,4.774087999999999710e+01
2.004999999999999893e+00,4.771565999999999974e+01
2.009999999999999787e+00,4.769140000000000157e+01
2.015000000000000124e+00,4.769136000000000308e+01
2.020000000000000018e+00,4.769134999999999991e+01
2.024999999999999911e+00,4.768666000000000338e+01
2.029999999999999805e+00,4.768659000000000248e+01
2.035000000000000142e+00,4.766788999999999987e+01
2.040000000000000036e+00,4.766787000000000063e+01
2.044999999999999929e+00,4.766785000000000139e+01
2.049999999999999822e+00,4.765923999999999694e+01
2.055000000000000160e+00,4.764665999999999713e+01
2.060000000000000053e+00,4.764038000000000039e+01
2.064999999999999947e+00,4.763636999999999944e+01
2.069999999999999840e+00,4.763224000000000302e+01
2.075000000000000178e+00,4.761740999999999957e+01
2.080000000000000071e+00,4.760652999999999935e+01
2.084999999999999964e+00,4.759669999999999845e+01
2.089999999999999858e+00,4.758888999999999925e+01
2.095000000000000195e+00,4.758888999999999925e+01
2.100000000000000089e+00,4.758668999999999727e+01
2.104999999999999982e+00,4.757484000000000179e+01
2.109999999999999876e+00,4.755472000000000321e+01
2.115000000000000213e+00,4.753150000000000119e+01
2.120000000000000107e+00,4.751147000000000276e+01
2.125000000000000000e+00,4.748190000000000310e+01
2.129999999999999893e+00,4.747500999999999749e+01
2.134999999999999787e+00,4.743777000000000044e+01
2.140000000000000124e+00,4.743050000000000210e+01
2.145000000000000018e+00,4.742629999999999768e+01
2.149999999999999911e+00,4.741094999999999970e+01
2.154999999999999805e+00,4.741094999999999970e+01
2.160000000000000142e+00,4.739583999999999975e+01
2.165000000000000036e+00,4.738857000000000141e+01
2.169999999999999929e+00,4.736448000000000036e+01
2.174999999999999822e+00,4.736055000000000348e+01
2.180000000000000160e+00,4.735717000000000354e+01
2.185000000000000053e+00,4.735717000000000354e+01
2.189999999999999947e+00,4.735717000000000354e+01
2.194999999999999840e+00,4.735717000000000354e+01
2.200000000000000178e+00,4.735717000000000354e+01
2.205000000000000071e+00,4.735717000000000354e+01
2.209999999999999964e+00,4.735717000000000354e+01
2.214999999999999858e+00,4.735717000000000354e+01
2.220000000000000195e+00,4.735717000000000354e+01
2.225000000000000089e+00,4.735316999999999865e+01
2.229999999999999982e+00,4.734937999999999647e+01
2.234999999999999876e+00,4.734351000000000198e+01
2.240000000000000213e+00,4.734340999999999866e+01
2.245000000000000107e+00,4.734333000000000169e+01
2.250000000000000000e+00,4.732544999999999646e+01
2.254999999999999893e+00,4.729093999999999909e+01
2.259999999999999787e+00,4.728345999999999805e+01
2.265000000000000124e+00,4.727705999999999875e+01
2.270000000000000018e+00,4.726957999999999771e+01
2.274999999999999911e+00,4.726928000000000196e+01
2.279999999999999805e+00,4.726467000000000240e+01
2.285000000000000142e+00,4.726039000000000101e+01
2.290000000000000036e+00,4.724826000000000192e+01
2.294999999999999929e+00,4.724436000000000035e+01
2.299999999999999822e+00,4.722999000000000080e+01
2.305000000000000160e+00,4.722225000000000250e+01
2.310000000000000053e+00,4.721161000000000030e+01
2.314999999999999947e+00,4.721161000000000030e+01
2.319999999999999840e+00,4.720745000000000147e+01
2.325000000000000178e+00,4.718963999999999714e+01
2.330000000000000071e+00,4.718222000000000094e+01
2.334999999999999964e+00,4.716873999999999967e+01
2.339999999999999858e+00,4.714206000000000074e+01
2.345000000000000195e+00,4.712978999999999985e+01
2.350000000000000089e+00,4.712677999999999656e+01
2.354999999999999982e+00,4.712254999999999683e+01
2.359999999999999876e+00,4.712252000000000152e+01
2.365000000000000213e+00,4.709515999999999991e+01
2.370000000000000107e+00,4.709515999999999991e+01
2.375000000000000000e+00,4.708774999999999977e+01
2.379999999999999893e+00,4.708091000000000292e+01
2.384999999999999787e+00,4.707323000000000235e+01
2.390000000000000124e+00,4.706676000000000215e+01
2.395000000000000018e+00,4.705863000000000085e+01
2.399999999999999911e+00,4.704178999999999888e+01
2.404999999999999805e+00,4.703817999999999699e+01
2.410000000000000142e+00,4.702709000000000117e+01
2.415000000000000036e+00,4.701113000000000142e+01
2.419999999999999929e+00,4.700679000000000229e+01
2.424999999999999822e+00,4.699240000000000350e+01
2.430000000000000160e+00,4.697939999999999827e+01
2.435000000000000053e+00,4.694256000000000029e+01
2.439999999999999947e+00,4.693650000000000233e+01
2.444999999999999840e+00,4.693054000000000059e+01
2.450000000000000178e+00,4.692432000000000158e+01
2.455000000000000071e+00,4.692408999999999963e+01
2.459999999999999964e+00,4.689974999999999739e+01
2.464999999999999858e+00,4.689773999999999887e+01
2.470000000000000195e+00,4.688564000000000220e+01
2.475000000000000089e+00,4.688231999999999999e+01
2.479999999999999982e+00,4.688060000000000116e+01
2.484999999999999876e+00,4.688060000000000116e+01
2.490000000000000213e+00,4.686764000000000152e+01
2.495000000000000107e+00,4.686764000000000152e+01
2.500000000000000000e+00,4.685506999999999778e+01
2.504999999999999893e+00,4.685076999999999714e+01
2.509999999999999787e+00,4.685076999999999714e+01
2.515000000000000124e+00,4.684863000000000000e+01
2.520000000000000018e+00,4.684082000000000079e+01
2.524999999999999911e+00,4.684082000000000079e+01
2.529999999999999805e+00,4.684082000000000079e+01
2.535000000000000142e+00,4.684082000000000079e+01
2.540000000000000036e+00,4.684082000000000079e+01
2.544999999999999929e+00,4.680425999999999931e+01
2.549999999999999822e+00,4.679261000000000337e+01
2.555000000000000160e+00,4.678963999999999857e+01
2.560000000000000053e+00,4.678273999999999688e+01
2.564999999999999947e+00,4.678273999999999688e+01
2.569999999999999840e+00,4.676948999999999756e+01
2.575000000000000178e+00,4.674540999999999968e+01
2.580000000000000071e+00,4.667190999999999690e+01
2.584999999999999964e+00,4.665001999999999782e+01
2.589999999999999858e+00,4.661260000000000048e+01
2.595000000000000195e+00,4.661254000000000275e+01
2.600000000000000089e+00,4.660479000000000127e+01
2.604999999999999982e+00,4.660164000000000328e+01
2.609999999999999876e+00,4.655461999999999989e+01
2.615000000000000213e+00,4.655057000000000045e+01
2.620000000000000107e+00,4.654493000000000080e+01
2.625000000000000000e+00,4.651975999999999800e+01
2.629999999999999893e+00,4.650457999999999714e+01
2.634999999999999787e+00,4.649674000000000262e+01
2.640000000000000124e+00,4.648613000000000284e+01
2.645000000000000018e+00,4.648069000000000273e+01
2.649999999999999911e+00,4.647070999999999685e+01
2.654999999999999805e+00,4.644592000000000098e+01
2.660000000000000142e+00,4.644590000000000174e+01
2.665000000000000036e+00,4.644442999999999699e+01
2.669999999999999929e+00,4.643943999999999761e+01
2.674999999999999822e+00,4.640193000000000012e+01
2.680000000000000160e+00,4.638174000000000063e+01
2.685000000000000053e+00,4.638172999999999746e+01
2.689999999999999947e+00,4.637790999999999997e+01
2.694999999999999840e+00,4.637068000000000012e+01
2.700000000000000178e+00,4.634917999999999694e+01
2.705000000000000071e+00,4.633478999999999814e+01
2.709999999999999964e+00,4.631434000000000140e+01
2.714999999999999858e+00,4.630442000000000036e+01
2.720000000000000195e+00,4.630442000000000036e+01
2.725000000000000089e+00,4.628978000000000037e+01
2.729999999999999982e+00,4.625648999999999944e+01
2.734999999999999876e+00,4.625645999999999702e+01
2.740000000000000213e+00,4.625645999999999702e+01
2.745000000000000107e+00,4.623859999999999815e+01
2.750000000000000000e+00,4.623575000000000301e+01
2.754999999999999893e+00,4.620136000000000109e+01
2.759999999999999787e+00,4.619838000000000022e+01
2.765000000000000124e+00,4.619532999999999845e+01
2.770000000000000018e+00,4.619406000000000034e+01
2.774999999999999911e+00,4.619398000000000337e+01
2.779999999999999805e+00,4.619107000000000340e+01
2.785000000000000142e+00,4.619107000000000340e+01
2.790000000000000036e+00,4.618131999999999948e+01
2.794999999999999929e+00,4.616407000000000238e+01
2.799999999999999822e+00,4.615312000000000126e+01
2.805000000000000160e+00,4.614403000000000077e+01
2.810000000000000053e+00,4.614126000000000261e+01
2.814999999999999947e+00,4.613924999999999699e+01
2.819999999999999840e+00,4.613239000000000090e+01
2.825000000000000178e+00,4.612709000000000259e+01
2.830000000000000071e+00,4.612004999999999910e+01
2.834999999999999964e+00,4.610873000000000133e+01
2.839999999999999858e+00,4.610616999999999877e+01
2.845000000000000195e+00,4.610497999999999763e+01
2.850000000000000089e+00,4.610226000000000113e+01
2.854999999999999982e+00,4.609476000000000084e+01
2.859999999999999876e+00,4.607936999999999728e+01
2.865000000000000213e+00,4.607412999999999670e+01
2.870000000000000107e+00,4.607410000000000139e+01
2.875000000000000000e+00,4.607072999999999752e+01
2.879999999999999893e+00,4.606089999999999662e+01
2.884999999999999787e+00,4.605460999999999672e+01
2.890000000000000124e+00,4.604220999999999719e+01
2.895000000000000018e+00,4.604061000000000092e+01
2.899999999999999911e+00,4.603750999999999749e+01
2.904999999999999805e+00,4.603047000000000111e+01
2.910000000000000142e+00,4.603045999999999793e+01
2.915000000000000036e+00,4.603041999999999945e+01
2.919999999999999929e+00,4.603011000000000053e+01
2.924999999999999822e+00,4.603000999999999721e+01
2.930000000000000160e+00,4.602344999999999686e+01
2.935000000000000053e+00,4.602344999999999686e+01
2.939999999999999947e+00,4.602067999999999870e+01
2.944999999999999840e+00,4.600874999999999915e+01
2.950000000000000178e+00,4.600874000000000308e+01
2.955000000000000071e+00,4.598919000000000068e+01
2.959999999999999964e+00,4.598892000000000024e+01
2.964999999999999858e+00,4.597596000000000060e+01
2.970000000000000195e+00,4.596921999999999997e+01
2.975000000000000089e+00,4.596658000000000044e+01
2.979999999999999982e+00,4.596213000000000193e+01
2.984999999999999876e+00,4.596213000000000193e+01
2.990000000000000213e+00,4.595298999999999978e+01
2.995000000000000107e+00,4.594997000000000043e+01
3.000000000000000000e+00,4.593963000000000108e+01
3.004999999999999893e+00,4.592316999999999894e+01
3.009999999999999787e+00,4.591335999999999729e+01
3.015000000000000124e+00,4.590182000000000073e+01
3.020000000000000018e+00,4.588682000000000016e+01
3.024999999999999911e+00,4.588682000000000016e+01
3.029999999999999805e+00,4.588063999999999965e+01
3.035000000000000142e+00,4.588063999999999965e+01
3.040000000000000036e+00,4.587339999999999662e+01
3.044999999999999929e+00,4.586760999999999910e+01
3.049999999999999822e+00,4.586131999999999920e+01
3.055000000000000160e+00,4.585849999999999937e+01
3.060000000000000053e+00,4.585513999999999868e+01
3.064999999999999947e+00,4.585513999999999868e+01
3.069999999999999840e+00,4.584955000000000069e+01
3.075000000000000178e+00,4.583953999999999951e+01
3.080000000000000071e+00,4.583556000000000097e+01
3.084999999999999964e+00,4.583173000000000030e+01
3.089999999999999858e+00,4.582652999999999821e+01
3.095000000000000195e+00,4.581880999999999915e+01
3.100000000000000089e+00,4.580660000000000309e+01
3.104999999999999982e+00,4.580116000000000298e+01
3.109999999999999876e+00,4.578135999999999939e+01
3.115000000000000213e+00,4.578012999999999977e+01
3.120000000000000107e+00,4.577866000000000213e+01
3.125000000000000000e+00,4.577467999999999648e+01
3.129999999999999893e+00,4.574759999999999849e+01
3.134999999999999787e+00,4.574157999999999902e+01
3.140000000000000124e+00,4.573828000000000316e+01
3.145000000000000018e+00,4.573445000000000249e+01
3.149999999999999911e+00,4.573194999999999766e+01
3.154999999999999805e+00,4.569539000000000328e+01
3.160000000000000142e+00,4.569277999999999906e+01
3.165000000000000036e+00,4.569127000000000294e+01
3.169999999999999929e+00,4.568101999999999663e+01
3.174999999999999822e+00,4.567822000000000315e+01
3.180000000000000160e+00,4.567309000000000196e+01
3.185000000000000053e+00,4.567172000000000054e+01
3.189999999999999947e+00,4.566843999999999681e+01
3.194999999999999840e+00,4.566843999999999681e+01
3.200000000000000178e+00,4.566047999999999973e+01
3.205000000000000071e+00,4.565662999999999982e+01
3.209999999999999964e+00,4.565662999999999982e+01
3.214999999999999858e+00,4.565540000000000020e+01
3.220000000000000195e+00,4.565538000000000096e+01
3.225000000000000089e+00,4.563792999999999722e+01
3.229999999999999982e+00,4.562321000000000026e+01
3.234999999999999876e+00,4.561603000000000208e+01
3.240000000000000213e+00,4.561390000000000100e+01
3.245000000000000107e+00,4.561148000000000025e+01
3.250000000000000000e+00,4.560399000000000314e+01
3.254999999999999893e+00,4.559922999999999860e+01
3.259999999999999787e+00,4.559586999999999790e+01
3.265000000000000124e+00,4.559210000000000207e+01
3.270000000000000018e+00,4.559203999999999724e+01
3.274999999999999911e+00,4.558612000000000108e+01
3.279999999999999805e+00,4.558601999999999776e+01
3.285000000000000142e+00,4.557636999999999716e+01
3.290000000000000036e+00,4.556208000000000169e+01
3.294999999999999929e+00,4.553744999999999976e+01
3.299999999999999822e+00,4.553343999999999880e+01
3.305000000000000160e+00,4.552718999999999738e+01
3.310000000000000053e+00,4.552718999999999738e+01
3.314999999999999947e+00,4.552479999999999905e+01
3.319999999999999840e+00,4.551691000000000287e+01
3.325000000000000178e+00,4.549264999999999759e+01
3.330000000000000071e+00,4.548743999999999943e+01
3.334999999999999964e+00,4.548528999999999911e+01
3.339999999999999858e+00,4.548060000000000258e+01
3.345000000000000195e+00,4.547798999999999836e+01
3.350000000000000089e+00,4.547661999999999694e+01
3.354999999999999982e+00,4.547182000000000102e+01
3.359999999999999876e+00,4.546891000000000105e+01
3.365000000000000213e+00,4.546596999999999866e+01
3.370000000000000107e+00,4.546457999999999799e+01
3.375000000000000000e+00,4.546170999999999651e+01
3.379999999999999893e+00,4.546170999999999651e+01
3.384999999999999787e+00,4.544223999999999819e+01
3.390000000000000124e+00,4.543189999999999884e+01
3.395000000000000018e+00,4.542913000000000068e+01
3.399999999999999911e+00,4.542806000000000211e+01
3.404999999999999805e+00,4.540820000000000078e+01
3.410000000000000142e+00,4.538282000000000238e+01
3.415000000000000036e+00,4.537210999999999927e+01
3.419999999999999929e+00,4.536726999999999776e+01
3.424999999999999822e+00,4.536717000000000155e+01
3.430000000000000160e+00,4.536395000000000266e+01
3.435000000000000053e+00,4.536395000000000266e+01
3.439999999999999947e+00,4.536133999999999844e+01
3.444999999999999840e+00,4.536126000000000147e+01
3.450000000000000178e+00,4.535905000000000342e+01
3.455000000000000071e+00,4.534478000000000009e+01
3.459999999999999964e+00,4.534478000000000009e+01
3.464999999999999858e+00,4.534226000000000312e+01
3.470000000000000195e+00,4.533924999999999983e+01
3.475000000000000089e+00,4.531727000000000061e+01
3.479999999999999982e+00,4.530440000000000111e+01
3.484999999999999876e+00,4.530075000000000074e+01
3.490000000000000213e+00,4.529258999999999702e+01
3.495000000000000107e+00,4.528609000000000151e+01
3.500000000000000000e+00,4.527459000000000344e+01
3.504999999999999893e+00,4.527459000000000344e+01
3.509999999999999787e+00,4.526295999999999964e+01
3.515000000000000124e+00,4.524633000000000038e+01
3.520000000000000018e+00,4.524190999999999718e+01
3.524999999999999911e+00,4.523852999999999724e+01
3.529999999999999805e+00,4.523745999999999867e+01
3.535000000000000142e+00,4.523622999999999905e+01
3.540000000000000036e+00,4.523185999999999751e+01
3.544999999999999929e+00,4.522408000000000072e+01
3.549999999999999822e+00,4.522023000000000081e+01
3.555000000000000160e+00,4.520561000000000007e+01
3.560000000000000053e+00,4.520027000000000328e+01
3.564999999999999947e+00,4.519682000000000244e+01
3.569999999999999840e+00,4.518442999999999898e+01
3.575000000000000178e+00,4.516322999999999865e+01
3.580000000000000071e+00,4.514903000000000333e+01
3.584999999999999964e+00,4.514902000000000015e+01
3.589999999999999858e+00,4.513512000000000057e+01
3.595000000000000195e+00,4.513506000000000284e+01
3.600000000000000089e+00,4.513195000000000334e+01
3.604999999999999982e+00,4.512906999999999869e+01
3.609999999999999876e+00,4.512406000000000006e+01
3.615000000000000213e+00,4.509141000000000332e+01
3.620000000000000107e+00,4.509141000000000332e+01
3.625000000000000000e+00,4.509141000000000332e+01
3.629999999999999893e+00,4.508885999999999683e+01
3.634999999999999787e+00,4.508885999999999683e+01
3.640000000000000124e+00,4.508614000000000033e+01
3.645000000000000018e+00,4.507723000000000013e+01
3.649999999999999911e+00,4.507312999999999903e+01
3.654999999999999805e+00,4.506466999999999956e+01
3.660000000000000142e+00,4.504496999999999929e+01
3.665000000000000036e+00,4.504496999999999929e+01
3.669999999999999929e+00,4.503905999999999921e+01
3.674999999999999822e+00,4.503905000000000314e+01
3.680000000000000160e+00,4.502660000000000196e+01
3.685000000000000053e+00,4.502434000000000225e+01
3.689999999999999947e+00,4.502434000000000225e+01
3.694999999999999840e+00,4.502248999999999768e+01
3.700000000000000178e+00,4.501858000000000004e+01
3.705000000000000071e+00,4.501077999999999690e+01
3.709999999999999964e+00,4.500686000000000320e+01
3.714999999999999858e+00,4.500466999999999729e+01
3.720000000000000195e+00,4.500341999999999842e+01
3.725000000000000089e+00,4.500334999999999752e+01
3.729999999999999982e+00,4.499119000000000312e+01
3.734999999999999876e+00,4.497462000000000160e+01
3.740000000000000213e+00,4.496826999999999686e+01
3.745000000000000107e+00,4.496567999999999898e+01
3.750000000000000000e+00,4.496414999999999651e+01
3.754999999999999893e+00,4.495709999999999695e+01
3.759999999999999787e+00,4.494897999999999882e+01
3.765000000000000124e+00,4.494156000000000262e+01
3.770000000000000018e+00,4.493271000000000015e+01
3.774999999999999911e+00,4.493162000000000234e+01
3.779999999999999805e+00,4.491989000000000232e+01
3.785000000000000142e+00,4.491488999999999976e+01
3.790000000000000036e+00,4.490957999999999828e+01
3.794999999999999929e+00,4.489668000000000347e+01
3.799999999999999822e+00,4.489204999999999757e+01
3.805000000000000160e+00,4.489005000000000223e+01
3.810000000000000053e+00,4.489005000000000223e+01
3.814999999999999947e+00,4.487530000000000285e+01
3.819999999999999840e+00,4.487277000000000271e+01
3.825000000000000178e+00,4.486800999999999817e+01
3.830000000000000071e+00,4.486372000000000071e+01
3.834999999999999964e+00,4.485734000000000066e+01
3.839999999999999858e+00,4.485475000000000279e+01
3.845000000000000195e+00,4.484857000000000227e+01
3.850000000000000089e+00,4.484322999999999837e+01
3.854999999999999982e+00,4.483686000000000149e+01
3.859999999999999876e+00,4.482135999999999854e+01
3.865000000000000213e+00,4.482135999999999854e+01
3.870000000000000107e+00,4.482135999999999854e+01
3.875000000000000000e+00,4.482135999999999854e+01
3.879999999999999893e+00,4.481947999999999865e+01
3.884999999999999787e+00,4.481770999999999816e+01
3.890000000000000124e+00,4.481215000000000259e+01
3.895000000000000018e+00,4.481040000000000134e+01
3.899999999999999911e+00,4.480461999999999989e+01
3.904999999999999805e+00,4.479153000000000162e+01
3.910000000000000142e+00,4.478990999999999900e+01
3.915000000000000036e+00,4.478054000000000201e+01
3.919999999999999929e+00,4.477790000000000248e+01
3.924999999999999822e+00,4.477360999999999791e+01
3.930000000000000160e+00,4.476950999999999681e+01
3.935000000000000053e+00,4.474705000000000155e+01
3.939999999999999947e+00,4.474327000000000254e+01
3.944999999999999840e+00,4.473740999999999701e+01
3.950000000000000178e+00,4.473398000000000252e+01
3.955000000000000071e+00,4.473167000000000115e+01
3.959999999999999964e+00,4.473165000000000191e+01
3.964999999999999858e+00,4.473082999999999743e+01
3.970000000000000195e+00,4.472346999999999895e+01
3.975000000000000089e+00,4.472120999999999924e+01
3.979999999999999982e+00,4.472028999999999854e+01
3.984999999999999876e+00,4.471813000000000216e+01
3.990000000000000213e+00,4.471506999999999721e+01
3.995000000000000107e+00,4.471381000000000228e+01
4.000000000000000000e+00,4.471377999999999986e+01
4.004999999999999893e+00,4.471377999999999986e+01
4.009999999999999787e+00,4.469830999999999932e+01
4.014999999999999680e+00,4.469232000000000227e+01
4.019999999999999574e+00,4.467958000000000141e+01
4.025000000000000355e+00,4.467103000000000179e+01
4.030000000000000249e+00,4.466335999999999729e+01
4.035000000000000142e+00,4.464891999999999683e+01
4.040000000000000036e+00,4.464368999999999943e+01
4.044999999999999929e+00,4.463969999999999771e+01
4.049999999999999822e+00,4.463674000000000319e+01
4.054999999999999716e+00,4.463665999999999912e+01
4.059999999999999609e+00,4.463571999999999917e+01
4.065000000000000391e+00,4.463490999999999786e+01
4.070000000000000284e+00,4.463295000000000101e+01
4.075000000000000178e+00,4.462877000000000294e+01
4.080000000000000071e+00,4.461907000000000068e+01
4.084999999999999964e+00,4.461813000000000073e+01
4.089999999999999858e+00,4.461576000000000164e+01
4.094999999999999751e+00,4.461460000000000292e+01
4.099999999999999645e+00,4.461189000000000249e+01
4.105000000000000426e+00,4.460430999999999813e+01
4.110000000000000320e+00,4.459722000000000008e+01
4.115000000000000213e+00,4.457652000000000214e+01
4.120000000000000107e+00,4.456906000000000034e+01
4.125000000000000000e+00,4.456221000000000032e+01
4.129999999999999893e+00,4.455960000000000321e+01
4.134999999999999787e+00,4.454668999999999812e+01
4.139999999999999680e+00,4.453014000000000294e+01
4.144999999999999574e+00,4.452620999999999896e+01
4.150000000000000355e+00,4.451997000000000071e+01
4.155000000000000249e+00,4.451686999999999728e+01
4.160000000000000142e+00,4.451303000000000054e+01
4.165000000000000036e+00,4.449466999999999928e+01
4.169999999999999929e+00,4.448926999999999765e+01
4.174999999999999822e+00,4.448767000000000138e+01
4.179999999999999716e+00,4.446885999999999939e+01
4.184999999999999609e+00,4.446542000000000172e+01
4.190000000000000391e+00,4.446542000000000172e+01
4.195000000000000284e+00,4.446349000000000018e+01
4.200000000000000178e+00,4.446235000000000070e+01
4.205000000000000071e+00,4.446135000000000304e+01
4.209999999999999964e+00,4.446029000000000053e+01
4.214999999999999858e+00,4.445841999999999672e+01
4.219999999999999751e+00,4.445318000000000325e+01
4.224999999999999645e+00,4.445114000000000232e+01
4.230000000000000426e+00,4.444988000000000028e+01
4.235000000000000320e+00,4.444988000000000028e+01
4.240000000000000213e+00,4.444863999999999749e+01
4.245000000000000107e+00,4.444604000000000354e+01
4.250000000000000000e+00,4.444527999999999679e+01
4.254999999999999893e+00,4.444333999999999918e+01
4.259999999999999787e+00,4.443806000000000012e+01
4.264999999999999680e+00,4.442793999999999954e+01
4.269999999999999574e+00,4.441859999999999786e+01
4.275000000000000355e+00,4.440762999999999749e+01
4.280000000000000249e+00,4.440241000000000327e+01
4.285000000000000142e+00,4.439052999999999827e+01
4.290000000000000036e+00,4.439052999999999827e+01
4.294999999999999929e+00,4.438494000000000028e+01
4.299999999999999822e+00,4.438389000000000095e+01
4.304999999999999716e+00,4.438054000000000343e+01
4.309999999999999609e+00,4.438054000000000343e+01
4.315000000000000391e+00,4.437810000000000343e+01
4.320000000000000284e+00,4.437530000000000285e+01
4.325000000000000178e+00,4.437207999999999686e+01
4.330000000000000071e+00,4.436471000000000231e+01
4.334999999999999964e+00,4.436357000000000284e+01
4.339999999999999858e+00,4.436140000000000327e+01
4.344999999999999751e+00,4.436063999999999652e+01
4.349999999999999645e+00,4.435840999999999923e+01
4.355000000000000426e+00,4.435625999999999891e+01
4.360000000000000320e+00,4.435524000000000200e+01
4.365000000000000213e+00,4.435524000000000200e+01
4.370000000000000107e+00,4.434331000000000245e+01
4.375000000000000000e+00,4.433418000000000347e+01
4.379999999999999893e+00,4.433127000000000351e+01
4.384999999999999787e+00,4.431962000000000046e+01
4.389999999999999680e+00,4.431195000000000306e+01
4.394999999999999574e+00,4.430713000000000079e+01
4.400000000000000355e+00,4.429489999999999839e+01
4.405000000000000249e+00,4.429370000000000118e+01
4.410000000000000142e+00,4.428056000000000125e+01
4.415000000000000036e+00,4.427008000000000010e+01
4.419999999999999929e+00,4.426442000000000121e+01
4.424999999999999822e+00,4.425274000000000285e+01
4.429999999999999716e+00,4.425263000000000346e+01
4.434999999999999609e+00,4.425186000000000064e+01
4.440000000000000391e+00,4.423913999999999902e+01
4.445000000000000284e+00,4.423660000000000281e+01
4.450000000000000178e+00,4.421200999999999937e+01
4.455000000000000071e+00,4.421110999999999791e+01
4.459999999999999964e+00,4.421029000000000053e+01
4.464999999999999858e+00,4.420347999999999900e+01
4.469999999999999751e+00,4.420347999999999900e+01
4.474999999999999645e+00,4.420244000000000284e+01
4.480000000000000426e+00,4.420244000000000284e+01
4.485000000000000320e+00,4.420092000000000354e+01
4.490000000000000213e+00,4.419975000000000165e+01
4.495000000000000107e+00,4.419337999999999766e+01
4.500000000000000000e+00,4.419223000000000212e+01
4.504999999999999893e+00,4.418589999999999662e+01
4.509999999999999787e+00,4.418298000000000059e+01
4.514999999999999680e+00,4.417999999999999972e+01
4.519999999999999574e+00,4.417311000000000121e+01
4.525000000000000355e+00,4.416096999999999895e+01
4.530000000000000249e+00,4.415115999999999730e+01
4.535000000000000142e+00,4.414074000000000098e+01
4.540000000000000036e+00,4.413649000000000200e+01
4.544999999999999929e+00,4.412577999999999889e+01
4.549999999999999822e+00,4.412577999999999889e+01
4.554999999999999716e+00,4.411639000000000266e+01
4.559999999999999609e+00,4.411466999999999672e+01
4.565000000000000391e+00,4.411209999999999809e+01
4.570000000000000284e+00,4.411196999999999946e+01
4.575000000000000178e+00,4.410849999999999937e+01
4.580000000000000071e+00,4.410768000000000200e+01
4.584999999999999964e+00,4.410394000000000148e+01
4.589999999999999858e+00,4.410072000000000259e+01
4.594999999999999751e+00,4.409967000000000326e+01
4.599999999999999645e+00,4.409642000000000195e+01
4.605000000000000426e+00,4.409427999999999770e+01
4.610000000000000320e+00,4.409252000000000038e+01
4.615000000000000213e+00,4.409252000000000038e+01
4.620000000000000107e+00,4.408919999999999817e+01
4.625000000000000000e+00,4.408485000000000298e+01
4.629999999999999893e+00,4.407751999999999981e+01
4.634999999999999787e+00,4.407428000000000168e+01
4.639999999999999680e+00,4.406891000000000247e+01
4.644999999999999574e+00,4.406721000000000288e+01
4.650000000000000355e+00,4.406642999999999688e+01
4.655000000000000249e+00,4.406410000000000338e+01
4.660000000000000142e+00,4.406085999999999814e+01
4.665000000000000036e+00,4.405241000000000184e+01
4.669999999999999929e+00,4.404193000000000069e+01
4.674999999999999822e+00,4.403963000000000250e+01
4.679999999999999716e+00,4.403506999999999749e+01
4.684999999999999609e+00,4.402528000000000219e+01
4.690000000000000391e+00,4.401747000000000298e+01
4.695000000000000284e+00,4.401010999999999740e+01
4.700000000000000178e+00,4.399866000000000099e+01
4.705000000000000071e+00,4.398998999999999882e+01
4.709999999999999964e+00,4.398917000000000144e+01
4.714999999999999858e+00,4.398624999999999829e+01
4.719999999999999751e+00,4.398369999999999891e+01
4.724999999999999645e+00,4.396952000000000282e+01
4.730000000000000426e+00,4.396938999999999709e+01
4.735000000000000320e+00,4.396656000000000120e+01
4.740000000000000213e+00,4.396332000000000306e+01
4.745000000000000107e+00,4.395817000000000263e+01
4.750000000000000000e+00,4.395629999999999882e+01
4.754999999999999893e+00,4.395463000000000164e+01
4.759999999999999787e+00,4.394883000000000095e+01
4.764999999999999680e+00,4.394883000000000095e+01
4.769999999999999574e+00,4.394613999999999976e+01
4.775000000000000355e+00,4.394545000000000101e+01
4.780000000000000249e+00,4.394247000000000014e+01
4.785000000000000142e+00,4.393513999999999697e+01
4.790000000000000036e+00,4.392755999999999972e+01
4.794999999999999929e+00,4.391841000000000150e+01
4.799999999999999822e+00,4.391599999999999682e+01
4.804999999999999716e+00,4.391393999999999664e+01
4.809999999999999609e+00,4.391322000000000259e+01
4.815000000000000391e+00,4.391080999999999790e+01
4.820000000000000284e+00,4.390811000000000064e+01
4.825000000000000178e+00,4.389670000000000272e+01
4.830000000000000071e+00,4.388794999999999646e+01
4.834999999999999964e+00,4.388579000000000008e+01
4.839999999999999858e+00,4.388188000000000244e+01
4.844999999999999751e+00,4.388188000000000244e+01
4.849999999999999645e+00,4.388013999999999726e+01
4.855000000000000426e+00,4.387503999999999849e+01
4.860000000000000320e+00,4.387360999999999933e+01
4.865000000000000213e+00,4.387104999999999677e+01
4.870000000000000107e+00,4.386983000000000033e+01
4.875000000000000000e+00,4.386789999999999878e+01
4.879999999999999893e+00,4.386699000000000126e+01
4.884999999999999787e+00,4.386601999999999890e+01
4.889999999999999680e+00,4.386187000000000324e+01
4.894999999999999574e+00,4.385936999999999841e+01
4.900000000000000355e+00,4.385754000000000019e+01
4.905000000000000249e+00,4.385141999999999740e+01
4.910000000000000142e+00,4.385141999999999740e+01
4.915000000000000036e+00,4.384908999999999679e+01
4.919999999999999929e+00,4.383572999999999809e+01
4.924999999999999822e+00,4.383362000000000336e+01
4.929999999999999716e+00,4.383281999999999812e+01
4.934999999999999609e+00,4.383131000000000199e+01
4.940000000000000391e+00,4.382976000000000028e+01
4.945000000000000284e+00,4.381983999999999924e+01
4.950000000000000178e+00,4.381571000000000282e+01
4.955000000000000071e+00,4.380664999999999765e+01
4.959999999999999964e+00,4.380192000000000263e+01
4.964999999999999858e+00,4.379728999999999672e+01
4.969999999999999751e+00,4.378759999999999764e+01
4.974999999999999645e+00,4.378674999999999784e+01
4.980000000000000426e+00,4.378537000000000035e+01
4.985000000000000320e+00,4.378054999999999808e+01
4.990000000000000213e+00,4.378054999999999808e+01
4.995000000000000107e+00,4.377570999999999657e+01
5.000000000000000000e+00,4.377494000000000085e+01
5.004999999999999893e+00,4.377168000000000347e+01
5.009999999999999787e+00,4.377085999999999899e+01
5.014999999999999680e+00,4.376069999999999993e+01
5.019999999999999574e+00,4.374783999999999651e+01
5.025000000000000355e+00,4.374504000000000303e+01
5.030000000000000249e+00,4.374502999999999986e+01
5.035000000000000142e+00,4.374177000000000248e+01
5.040000000000000036e+00,4.374087000000000103e+01
5.044999999999999929e+00,4.373897999999999797e+01
5.049999999999999822e+00,4.373886000000000251e+01
5.054999999999999716e+00,4.373722000000000065e+01
5.059999999999999609e+00,4.373635000000000161e+01
5.065000000000000391e+00,4.373633000000000237e+01
5.070000000000000284e+00,4.373311999999999955e+01
5.075000000000000178e+00,4.372550999999999988e+01
5.080000000000000071e+00,4.372147999999999968e+01
5.084999999999999964e+00,4.371790000000000020e+01
5.089999999999999858e+00,4.371269999999999811e+01
5.094999999999999751e+00,4.370642999999999745e+01
5.099999999999999645e+00,4.370275000000000176e+01
5.105000000000000426e+00,4.369601999999999720e+01
5.110000000000000320e+00,4.368484999999999729e+01
5.115000000000000213e+00,4.368401999999999674e+01
5.120000000000000107e+00,4.368401999999999674e+01
5.125000000000000000e+00,4.368184000000000111e+01
5.129999999999999893e+00,4.368104000000000298e+01
5.134999999999999787e+00,4.367618999999999829e+01
5.139999999999999680e+00,4.367618999999999829e+01
5.144999999999999574e+00,4.366581999999999653e+01
5.150000000000000355e+00,4.366497999999999990e+01
5.155000000000000249e+00,4.366497999999999990e+01
5.160000000000000142e+00,4.366138999999999726e+01
5.165000000000000036e+00,4.365993999999999886e+01
5.169999999999999929e+00,4.365993999999999886e+01
5.174999999999999822e+00,4.365583000000000169e+01
5.179999999999999716e+00,4.365335999999999927e+01
5.184999999999999609e+00,4.365256999999999721e+01
5.190000000000000391e+00,4.363593999999999795e+01
5.195000000000000284e+00,4.363345999999999947e+01
5.200000000000000178e+00,4.363018000000000285e+01
5.205000000000000071e+00,4.362875999999999976e+01
5.209999999999999964e+00,4.362342000000000297e+01
5.214999999999999858e+00,4.362082999999999799e+01
5.219999999999999751e+00,4.361339000000000254e+01
5.224999999999999645e+00,4.360607000000000255e+01
5.230000000000000426e+00,4.360607000000000255e+01
5.235000000000000320e+00,4.360318000000000183e+01
5.240000000000000213e+00,4.359814999999999685e+01
5.245000000000000107e+00,4.359262999999999977e+01
5.250000000000000000e+00,4.358727999999999980e+01
5.254999999999999893e+00,4.358635999999999910e+01
5.259999999999999787e+00,4.358635000000000304e+01
5.264999999999999680e+00,4.358545999999999765e+01
5.269999999999999574e+00,4.358276999999999646e+01
5.275000000000000355e+00,4.357822999999999780e+01
5.280000000000000249e+00,4.357392000000000110e+01
5.285000000000000142e+00,4.356963999999999970e+01
5.290000000000000036e+00,4.356638999999999839e+01
5.294999999999999929e+00,4.356237000000000137e+01
5.299999999999999822e+00,4.356233999999999895e+01
5.304999999999999716e+00,4.356161999999999779e+01
5.309999999999999609e+00,4.355910999999999689e+01
5.315000000000000391e+00,4.355666000000000082e+01
5.320000000000000284e+00,4.355463999999999913e+01
5.325000000000000178e+00,4.354948999999999870e+01
5.330000000000000071e+00,4.354872000000000298e+01
5.334999999999999964e+00,4.353987000000000052e+01
5.339999999999999858e+00,4.353352000000000288e+01
5.344999999999999751e+00,4.353041000000000338e+01
5.349999999999999645e+00,4.352515999999999963e+01
5.355000000000000426e+00,4.352083999999999975e+01
5.360000000000000320e+00,4.352009000000000327e+01
5.365000000000000213e+00,4.351751000000000147e+01
5.370000000000000107e+00,4.351751000000000147e+01
5.375000000000000000e+00,4.351397999999999655e+01
5.379999999999999893e+00,4.351167999999999836e+01
5.384999999999999787e+00,4.350036999999999665e+01
5.389999999999999680e+00,4.349826999999999799e+01
5.394999999999999574e+00,4.349687999999999732e+01
5.400000000000000355e+00,4.349613999999999692e+01
5.405000000000000249e+00,4.349325999999999937e+01
5.410000000000000142e+00,4.349060999999999666e+01
5.415000000000000036e+00,4.348957999999999657e+01
5.419999999999999929e+00,4.348713000000000051e+01
5.424999999999999822e+00,4.348478000000000065e+01
5.429999999999999716e+00,4.348295000000000243e+01
5.434999999999999609e+00,4.347970000000000113e+01
5.440000000000000391e+00,4.347970000000000113e+01
5.445000000000000284e+00,4.347641999999999740e+01
5.450000000000000178e+00,4.347516999999999854e+01
5.455000000000000071e+00,4.347429999999999950e+01
5.459999999999999964e+00,4.346672999999999831e+01
5.464999999999999858e+00,4.346296999999999855e+01
5.469999999999999751e+00,4.346034000000000219e+01
5.474999999999999645e+00,4.345891000000000304e+01
5.480000000000000426e+00,4.345190000000000197e+01
5.485000000000000320e+00,4.345038999999999874e+01
5.490000000000000213e+00,4.343999000000000166e+01
5.495000000000000107e+00,4.343636000000000053e+01
5.500000000000000000e+00,4.343285000000000196e+01
5.504999999999999893e+00,4.342830000000000013e+01
5.509999999999999787e+00,4.342696000000000112e+01
5.514999999999999680e+00,4.342293000000000092e+01
5.519999999999999574e+00,4.340865999999999758e+01
5.525000000000000355e+00,4.339846000000000004e+01
5.530000000000000249e+00,4.339609000000000094e+01
5.535000000000000142e+00,4.339276000000000266e+01
5.540000000000000036e+00,4.339074000000000098e+01
5.544999999999999929e+00,4.338692999999999955e+01
5.549999999999999822e+00,4.338414999999999822e+01
5.554999999999999716e+00,4.338190000000000168e+01
5.559999999999999609e+00,4.338000999999999863e+01
5.565000000000000391e+00,4.337859000000000265e+01
5.570000000000000284e+00,4.337727000000000288e+01
5.575000000000000178e+00,4.337537999999999982e+01
5.580000000000000071e+00,4.337396999999999991e+01
5.584999999999999964e+00,4.337178999999999718e+01
5.589999999999999858e+00,4.337049999999999983e+01
5.594999999999999751e+00,4.336872000000000327e+01
5.599999999999999645e+00,4.336628000000000327e+01
5.605000000000000426e+00,4.336628000000000327e+01
5.610000000000000320e+00,4.336384000000000327e+01
5.615000000000000213e+00,4.335233000000000203e+01
5.620000000000000107e+00,4.334985999999999962e+01
5.625000000000000000e+00,4.334985999999999962e+01
5.629999999999999893e+00,4.334575999999999851e+01
5.634999999999999787e+00,4.334490000000000265e+01
5.639999999999999680e+00,4.334376999999999924e+01
5.644999999999999574e+00,4.334224999999999994e+01
5.650000000000000355e+00,4.334158000000000044e+01
5.655000000000000249e+00,4.334069999999999823e+01
5.660000000000000142e+00,4.332889999999999731e+01
5.665000000000000036e+00,4.332708000000000226e+01
5.669999999999999929e+00,4.332509000000000299e+01
5.674999999999999822e+00,4.332068000000000296e+01
5.679999999999999716e+00,4.331779999999999831e+01
5.684999999999999609e+00,4.331156000000000006e+01
5.690000000000000391e+00,4.330781000000000347e+01
5.695000000000000284e+00,4.330639999999999645e+01
5.700000000000000178e+00,4.330071999999999832e+01
5.705000000000000071e+00,4.329749999999999943e+01
5.709999999999999964e+00,4.329749999999999943e+01
5.714999999999999858e+00,4.329511999999999716e+01
5.719999999999999751e+00,4.329052999999999685e+01
5.724999999999999645e+00,4.328923999999999950e+01
5.730000000000000426e+00,4.327989999999999782e+01
5.735000000000000320e+00,4.327837999999999852e+01
5.740000000000000213e+00,4.327192000000000149e+01
5.745000000000000107e+00,4.327188000000000301e+01
5.750000000000000000e+00,4.327188000000000301e+01
5.754999999999999893e+00,4.327134999999999820e+01
5.759999999999999787e+00,4.327134999999999820e+01
5.764999999999999680e+00,4.326494999999999891e+01
5.769999999999999574e+00,4.325905000000000200e+01
5.775000000000000355e+00,4.325704000000000349e+01
5.780000000000000249e+00,4.324945999999999913e+01
5.785000000000000142e+00,4.324172000000000082e+01
5.790000000000000036e+00,4.323816000000000059e+01
5.794999999999999929e+00,4.323252000000000095e+01
5.799999999999999822e+00,4.322735000000000127e+01
5.804999999999999716e+00,4.321945000000000192e+01
5.809999999999999609e+00,4.321945000000000192e+01
5.815000000000000391e+00,4.321732999999999691e+01
5.820000000000000284e+00,4.321732999999999691e+01
5.825000000000000178e+00,4.321650999999999954e+01
5.830000000000000071e+00,4.321491000000000327e+01
5.834999999999999964e+00,4.321428999999999832e+01
5.839999999999999858e+00,4.321428999999999832e+01
5.844999999999999751e+00,4.321003999999999934e+01
5.849999999999999645e+00,4.320871000000000350e+01
5.855000000000000426e+00,4.320521000000000100e+01
5.860000000000000320e+00,4.320521000000000100e+01
5.865000000000000213e+00,4.320512999999999693e+01
5.870000000000000107e+00,4.320271999999999935e+01
5.875000000000000000e+00,4.319984000000000179e+01
5.879999999999999893e+00,4.319698999999999955e+01
5.884999999999999787e+00,4.319429999999999836e+01
5.889999999999999680e+00,4.318551000000000073e+01
5.894999999999999574e+00,4.318390000000000128e+01
5.900000000000000355e+00,4.318381999999999721e+01
5.905000000000000249e+00,4.318191000000000201e+01
5.910000000000000142e+00,4.317674999999999841e+01
5.915000000000000036e+00,4.317208999999999719e+01
5.919999999999999929e+00,4.316839000000000226e+01
5.924999999999999822e+00,4.316763000000000261e+01
5.929999999999999716e+00,4.315982000000000340e+01
5.934999999999999609e+00,4.315241000000000327e+01
5.940000000000000391e+00,4.314365000000000094e+01
5.945000000000000284e+00,4.314249000000000223e+01
5.950000000000000178e+00,4.314173000000000258e+01
5.955000000000000071e+00,4.312894000000000005e+01
5.959999999999999964e+00,4.312635000000000218e+01
5.964999999999999858e+00,4.312409999999999854e+01
5.969999999999999751e+00,4.311887999999999721e+01
5.974999999999999645e+00,4.311408999999999736e+01
5.980000000000000426e+00,4.311406000000000205e+01
5.985000000000000320e+00,4.311292999999999864e+01
5.990000000000000213e+00,4.311142000000000252e+01
5.995000000000000107e+00,4.311032000000000153e+01
6.000000000000000000e+00,4.311032000000000153e+01
6.004999999999999893e+00,4.310916999999999888e+01
6.009999999999999787e+00,4.310819999999999652e+01
6.014999999999999680e+00,4.310714999999999719e+01
6.019999999999999574e+00,4.310269000000000261e+01
6.025000000000000355e+00,4.310266000000000020e+01
6.030000000000000249e+00,4.310029999999999717e+01
6.035000000000000142e+00,4.309776999999999703e+01
6.040000000000000036e+00,4.309723000000000326e+01
6.044999999999999929e+00,4.309488999999999947e+01
6.049999999999999822e+00,4.308870000000000289e+01
6.054999999999999716e+00,4.308800000000000097e+01
6.059999999999999609e+00,4.308194999999999908e+01
6.065000000000000391e+00,4.307986999999999966e+01
6.070000000000000284e+00,4.307860999999999763e+01
6.075000000000000178e+00,4.306707000000000107e+01
6.080000000000000071e+00,4.306528999999999741e+01
6.084999999999999964e+00,4.306134000000000128e+01
6.089999999999999858e+00,4.305897999999999826e+01
6.094999999999999751e+00,4.305839999999999890e+01
6.099999999999999645e+00,4.305655999999999750e+01
6.105000000000000426e+00,4.305592000000000041e+01
6.110000000000000320e+00,4.305393000000000114e+01
6.115000000000000213e+00,4.305275999999999925e+01
6.120000000000000107e+00,4.304968999999999824e+01
6.125000000000000000e+00,4.304869000000000057e+01
6.129999999999999893e+00,4.304739000000000004e+01
6.134999999999999787e+00,4.304737999999999687e+01
6.139999999999999680e+00,4.304690000000000083e+01
6.144999999999999574e+00,4.304525999999999897e+01
6.150000000000000355e+00,4.304399000000000086e+01
6.155000000000000249e+00,4.304332000000000136e+01
6.160000000000000142e+00,4.304023000000000110e+01
6.165000000000000036e+00,4.303647000000000133e+01
6.169999999999999929e+00,4.303506000000000142e+01
6.174999999999999822e+00,4.303379000000000332e+01
6.179999999999999716e+00,4.302651999999999788e+01
6.184999999999999609e+00,4.302271999999999963e+01
6.190000000000000391e+00,4.301811000000000007e+01
6.195000000000000284e+00,4.301597999999999900e+01
6.200000000000000178e+00,4.301534999999999798e+01
6.205000000000000071e+00,4.301534999999999798e+01
6.209999999999999964e+00,4.301156999999999897e+01
6.214999999999999858e+00,4.301156999999999897e+01
6.219999999999999751e+00,4.301151999999999731e+01
6.224999999999999645e+00,4.300903999999999883e+01
6.230000000000000426e+00,4.300538000000000238e+01
6.235000000000000320e+00,4.300061000000000178e+01
6.240000000000000213e+00,4.299965999999999866e+01
6.245000000000000107e+00,4.299730000000000274e+01
6.250000000000000000e+00,4.299571000000000254e+01
6.254999999999999893e+00,4.299105999999999739e+01
6.259999999999999787e+00,4.297655999999999921e+01
6.264999999999999680e+00,4.297475000000000023e+01
6.269999999999999574e+00,4.297035999999999945e+01
6.275000000000000355e+00,4.296406000000000347e+01
6.280000000000000249e+00,4.296182000000000301e+01
6.285000000000000142e+00,4.296003000000000327e+01
6.290000000000000036e+00,4.294910000000000139e+01
6.294999999999999929e+00,4.294854999999999734e+01
6.299999999999999822e+00,4.294854999999999734e+01
6.304999999999999716e+00,4.294601000000000113e+01
6.309999999999999609e+00,4.294541999999999859e+01
6.315000000000000391e+00,4.294075999999999738e+01
6.320000000000000284e+00,4.293849999999999767e+01
6.325000000000000178e+00,4.293231999999999715e+01
6.330000000000000071e+00,4.293187999999999960e+01
6.334999999999999964e+00,4.292676999999999765e+01
6.339999999999999858e+00,4.292271000000000214e+01
6.344999999999999751e+00,4.292269999999999897e+01
6.349999999999999645e+00,4.291877000000000209e+01
6.355000000000000426e+00,4.291564999999999941e+01
6.360000000000000320e+00,4.291076000000000334e+01
6.365000000000000213e+00,4.290765999999999991e+01
6.370000000000000107e+00,4.290762999999999749e+01
6.375000000000000000e+00,4.290563000000000216e+01
6.379999999999999893e+00,4.290500000000000114e+01
6.384999999999999787e+00,4.290437000000000012e+01
6.389999999999999680e+00,4.289430000000000121e+01
6.394999999999999574e+00,4.289320000000000022e+01
6.400000000000000355e+00,4.289161000000000001e+01
6.405000000000000249e+00,4.288985000000000269e+01
6.410000000000000142e+00,4.288443999999999789e+01
6.415000000000000036e+00,4.288295000000000101e+01
6.419999999999999929e+00,4.287812000000000268e+01
6.424999999999999822e+00,4.287624999999999886e+01
6.429999999999999716e+00,4.287624999999999886e+01
6.434999999999999609e+00,4.287438999999999822e+01
6.440000000000000391e+00,4.287326000000000192e+01
6.445000000000000284e+00,4.286726999999999776e+01
6.450000000000000178e+00,4.286556999999999817e+01
6.455000000000000071e+00,4.286341000000000179e+01
6.459999999999999964e+00,4.286135999999999768e+01
6.464999999999999858e+00,4.285967999999999734e+01
6.469999999999999751e+00,4.285593999999999681e+01
6.474999999999999645e+00,4.285173000000000343e+01
6.480000000000000426e+00,4.284890000000000043e+01
6.485000000000000320e+00,4.284105999999999881e+01
6.490000000000000213e+00,4.283957000000000193e+01
6.495000000000000107e+00,4.283850000000000335e+01
6.500000000000000000e+00,4.283664999999999878e+01
6.504999999999999893e+00,4.283606000000000336e+01
6.509999999999999787e+00,4.283272000000000190e+01
6.514999999999999680e+00,4.282950999999999908e+01
6.519999999999999574e+00,4.282341999999999871e+01
6.525000000000000355e+00,4.282341999999999871e+01
6.530000000000000249e+00,4.282121000000000066e+01
6.535000000000000142e+00,4.281862999999999886e+01
6.540000000000000036e+00,4.281398999999999688e+01
6.544999999999999929e+00,4.281345999999999918e+01
6.549999999999999822e+00,4.281286999999999665e+01
6.554999999999999716e+00,4.280745000000000289e+01
6.559999999999999609e+00,4.280639000000000038e+01
6.565000000000000391e+00,4.280631000000000341e+01
6.570000000000000284e+00,4.280628000000000100e+01
6.575000000000000178e+00,4.280626000000000175e+01
6.580000000000000071e+00,4.280395999999999646e+01
6.584999999999999964e+00,4.280281999999999698e+01
6.589999999999999858e+00,4.280154999999999887e+01
6.594999999999999751e+00,4.280154999999999887e+01
6.599999999999999645e+00,4.279411999999999949e+01
6.605000000000000426e+00,4.279411000000000342e+01
6.610000000000000320e+00,4.279216000000000264e+01
6.615000000000000213e+00,4.278853999999999758e+01
6.620000000000000107e+00,4.278851999999999833e+01
6.625000000000000000e+00,4.278640999999999650e+01
6.629999999999999893e+00,4.277982000000000085e+01
6.634999999999999787e+00,4.277673000000000059e+01
6.639999999999999680e+00,4.277573999999999899e+01
6.644999999999999574e+00,4.277519999999999811e+01
6.650000000000000355e+00,4.277192000000000149e+01
6.655000000000000249e+00,4.276400999999999897e+01
6.660000000000000142e+00,4.275851000000000113e+01
6.665000000000000036e+00,4.275849999999999795e+01
6.669999999999999929e+00,4.275444999999999851e+01
6.674999999999999822e+00,4.275142999999999915e+01
6.679999999999999716e+00,4.275007000000000090e+01
6.684999999999999609e+00,4.274589000000000283e+01
6.690000000000000391e+00,4.274528000000000105e+01
6.695000000000000284e+00,4.274374000000000251e+01
6.700000000000000178e+00,4.273678000000000310e+01
6.705000000000000071e+00,4.273284999999999911e+01
6.709999999999999964e+00,4.272892999999999830e+01
6.714999999999999858e+00,4.272782000000000124e+01
6.719999999999999751e+00,4.272581999999999880e+01
6.724999999999999645e+00,4.272579000000000349e+01
6.730000000000000426e+00,4.272099999999999653e+01
6.735000000000000320e+00,4.271936999999999784e+01
6.740000000000000213e+00,4.271777000000000157e+01
6.745000000000000107e+00,4.271726000000000312e+01
6.750000000000000000e+00,4.271631000000000000e+01
6.754999999999999893e+00,4.271542000000000172e+01
6.759999999999999787e+00,4.271058000000000021e+01
6.764999999999999680e+00,4.270705000000000240e+01
6.769999999999999574e+00,4.270604000000000156e+01
6.775000000000000355e+00,4.270602999999999838e+01
6.780000000000000249e+00,4.270564000000000249e+01
6.785000000000000142e+00,4.270127000000000095e+01
6.790000000000000036e+00,4.269921000000000078e+01
6.794999999999999929e+00,4.269814000000000220e+01
6.799999999999999822e+00,4.269801999999999964e+01
6.804999999999999716e+00,4.269679000000000002e+01
6.809999999999999609e+00,4.269679000000000002e+01
6.815000000000000391e+00,4.269677000000000078e+01
6.820000000000000284e+00,4.269677000000000078e+01
6.825000000000000178e+00,4.269619000000000142e+01
6.830000000000000071e+00,4.269615999999999900e+01
6.834999999999999964e+00,4.269615999999999900e+01
6.839999999999999858e+00,4.269604000000000354e+01
6.844999999999999751e+00,4.269463999999999970e+01
6.849999999999999645e+00,4.269415999999999656e+01
6.855000000000000426e+00,4.269140999999999764e+01
6.860000000000000320e+00,4.269084000000000145e+01
6.865000000000000213e+00,4.268984999999999985e+01
6.870000000000000107e+00,4.268399999999999750e+01
6.875000000000000000e+00,4.267951999999999657e+01
6.879999999999999893e+00,4.267851000000000283e+01
6.884999999999999787e+00,4.267555999999999727e+01
6.889999999999999680e+00,4.267305999999999955e+01
6.894999999999999574e+00,4.266315000000000168e+01
6.900000000000000355e+00,4.266100000000000136e+01
6.905000000000000249e+00,4.265328999999999837e+01
6.910000000000000142e+00,4.264761000000000024e+01
6.915000000000000036e+00,4.264551999999999765e+01
6.919999999999999929e+00,4.264368000000000336e+01
6.924999999999999822e+00,4.264036999999999722e+01
6.929999999999999716e+00,4.264036999999999722e+01
6.934999999999999609e+00,4.263868999999999687e+01
6.940000000000000391e+00,4.263159000000000276e+01
6.945000000000000284e+00,4.263119999999999976e+01
6.950000000000000178e+00,4.262830000000000297e+01
6.955000000000000071e+00,4.262230999999999881e+01
6.959999999999999964e+00,4.262082999999999799e+01
6.964999999999999858e+00,4.261878000000000100e+01
6.969999999999999751e+00,4.261722999999999928e+01
6.974999999999999645e+00,4.261722999999999928e+01
6.980000000000000426e+00,4.260996999999999701e+01
6.985000000000000320e+00,4.260522000000000276e+01
6.990000000000000213e+00,4.260522000000000276e+01
6.995000000000000107e+00,4.260397999999999996e+01
7.000000000000000000e+00,4.260349000000000075e+01
7.004999999999999893e+00,4.260282000000000124e+01
7.009999999999999787e+00,4.260139000000000209e+01
7.014999999999999680e+00,4.260135999999999967e+01
7.019999999999999574e+00,4.259819000000000244e+01
7.025000000000000355e+00,4.259743000000000279e+01
7.030000000000000249e+00,4.259465999999999752e+01
7.035000000000000142e+00,4.258930000000000149e+01
7.040000000000000036e+00,4.258914000000000044e+01
7.044999999999999929e+00,4.258910999999999802e+01
7.049999999999999822e+00,4.258650999999999698e+01
7.054999999999999716e+00,4.258646999999999849e+01
7.059999999999999609e+00,4.258646999999999849e+01
7.065000000000000391e+00,4.257947000000000060e+01
7.070000000000000284e+00,4.257851000000000141e+01
7.075000000000000178e+00,4.257269000000000148e+01
7.080000000000000071e+00,4.257041999999999859e+01
7.084999999999999964e+00,4.256918999999999897e+01
7.089999999999999858e+00,4.256217000000000183e+01
7.094999999999999751e+00,4.256004000000000076e+01
7.099999999999999645e+00,4.255814999999999770e+01
7.105000000000000426e+00,4.255498999999999654e+01
7.110000000000000320e+00,4.255223000000000155e+01
7.115000000000000213e+00,4.255080999999999847e+01
7.120000000000000107e+00,4.254970999999999748e+01
7.125000000000000000e+00,4.254567000000000121e+01
7.129999999999999893e+00,4.254522000000000048e+01
7.134999999999999787e+00,4.254348000000000241e+01
7.139999999999999680e+00,4.253927000000000191e+01
7.144999999999999574e+00,4.253741999999999734e+01
7.150000000000000355e+00,4.253524999999999778e+01
7.155000000000000249e+00,4.253050000000000352e+01
7.160000000000000142e+00,4.252774000000000143e+01
7.165000000000000036e+00,4.252206999999999937e+01
7.169999999999999929e+00,4.252047999999999917e+01
7.174999999999999822e+00,4.251585000000000036e+01
7.179999999999999716e+00,4.251131000000000171e+01
7.184999999999999609e+00,4.250547000000000253e+01
7.190000000000000391e+00,4.250334999999999752e+01
7.195000000000000284e+00,4.250139999999999674e+01
7.200000000000000178e+00,4.250137999999999749e+01
7.205000000000000071e+00,4.249734999999999729e+01
7.209999999999999964e+00,4.248975999999999686e+01
7.214999999999999858e+00,4.248924999999999841e+01
7.219999999999999751e+00,4.248678999999999917e+01
7.224999999999999645e+00,4.248678999999999917e+01
7.230000000000000426e+00,4.248678999999999917e+01
7.235000000000000320e+00,4.248678999999999917e+01
7.240000000000000213e+00,4.248306999999999789e+01
7.245000000000000107e+00,4.248255000000000337e+01
7.250000000000000000e+00,4.248116000000000270e+01
7.254999999999999893e+00,4.247990000000000066e+01
7.259999999999999787e+00,4.247814000000000334e+01
7.264999999999999680e+00,4.247814000000000334e+01
7.269999999999999574e+00,4.247769000000000261e+01
7.275000000000000355e+00,4.247630000000000194e+01
7.280000000000000249e+00,4.247314000000000078e+01
7.285000000000000142e+00,4.247263000000000233e+01
7.290000000000000036e+00,4.246992999999999796e+01
7.294999999999999929e+00,4.246907000000000210e+01
7.299999999999999822e+00,4.246654000000000195e+01
7.304999999999999716e+00,4.246611999999999654e+01
7.309999999999999609e+00,4.246157000000000181e+01
7.315000000000000391e+00,4.245716999999999786e+01
7.320000000000000284e+00,4.245517000000000252e+01
7.325000000000000178e+00,4.245430999999999955e+01
7.330000000000000071e+00,4.245132999999999868e+01
7.334999999999999964e+00,4.245047999999999888e+01
7.339999999999999858e+00,4.244919999999999760e+01
7.344999999999999751e+00,4.244771000000000072e+01
7.349999999999999645e+00,4.244622999999999990e+01
7.355000000000000426e+00,4.244478999999999758e+01
7.360000000000000320e+00,4.244057999999999709e+01
7.365000000000000213e+00,4.244048999999999694e+01
7.370000000000000107e+00,4.243780000000000285e+01
7.375000000000000000e+00,4.243692999999999671e+01
7.379999999999999893e+00,4.243390999999999735e+01
7.384999999999999787e+00,4.243390999999999735e+01
7.389999999999999680e+00,4.243390999999999735e+01
7.394999999999999574e+00,4.243173000000000172e+01
7.400000000000000355e+00,4.242864999999999753e+01
7.405000000000000249e+00,4.242864999999999753e+01
7.410000000000000142e+00,4.242864999999999753e+01
7.415000000000000036e+00,4.242864999999999753e+01
7.419999999999999929e+00,4.242828000000000088e+01
7.424999999999999822e+00,4.242486999999999853e+01
7.429999999999999716e+00,4.241960000000000264e+01
7.434999999999999609e+00,4.241955000000000098e+01
7.440000000000000391e+00,4.241940999999999917e+01
7.445000000000000284e+00,4.241931999999999903e+01
7.450000000000000178e+00,4.241743999999999915e+01
7.455000000000000071e+00,4.241526999999999958e+01
7.459999999999999964e+00,4.240809000000000140e+01
7.464999999999999858e+00,4.239965000000000117e+01
7.469999999999999751e+00,4.239836999999999989e+01
7.474999999999999645e+00,4.239715000000000344e+01
7.480000000000000426e+00,4.239632999999999896e+01
7.485000000000000320e+00,4.239462000000000330e+01
7.490000000000000213e+00,4.239415000000000333e+01
7.495000000000000107e+00,4.238897999999999655e+01
7.500000000000000000e+00,4.238824999999999932e+01
7.504999999999999893e+00,4.238660000000000139e+01
7.509999999999999787e+00,4.238318999999999903e+01
7.514999999999999680e+00,4.238318999999999903e+01
7.519999999999999574e+00,4.238168000000000291e+01
7.525000000000000355e+00,4.238078999999999752e+01
7.530000000000000249e+00,4.237942000000000320e+01
7.535000000000000142e+00,4.237861999999999796e+01
7.540000000000000036e+00,4.237772999999999968e+01
7.544999999999999929e+00,4.237651000000000323e+01
7.549999999999999822e+00,4.237440000000000140e+01
7.554999999999999716e+00,4.237339000000000055e+01
7.559999999999999609e+00,4.237239000000000289e+01
7.565000000000000391e+00,4.236992000000000047e+01
7.570000000000000284e+00,4.236710999999999672e+01
7.575000000000000178e+00,4.236617999999999995e+01
7.580000000000000071e+00,4.236520999999999759e+01
7.584999999999999964e+00,4.236520999999999759e+01
7.589999999999999858e+00,4.236111999999999966e+01
7.594999999999999751e+00,4.236039000000000243e+01
7.599999999999999645e+00,4.235969000000000051e+01
7.605000000000000426e+00,4.235712999999999795e+01
7.610000000000000320e+00,4.235553999999999775e+01
7.615000000000000213e+00,4.235300999999999760e+01
7.620000000000000107e+00,4.235155000000000314e+01
7.625000000000000000e+00,4.234678999999999860e+01
7.629999999999999893e+00,4.234429999999999694e+01
7.634999999999999787e+00,4.234326999999999686e+01
7.639999999999999680e+00,4.234089999999999776e+01
7.644999999999999574e+00,4.233892000000000166e+01
7.650000000000000355e+00,4.233684999999999832e+01
7.655000000000000249e+00,4.233581999999999823e+01
7.660000000000000142e+00,4.233547999999999689e+01
7.665000000000000036e+00,4.233348999999999762e+01
7.669999999999999929e+00,4.233017000000000252e+01
7.674999999999999822e+00,4.233014000000000010e+01
7.679999999999999716e+00,4.232686000000000348e+01
7.684999999999999609e+00,4.232542000000000115e+01
7.690000000000000391e+00,4.232390000000000185e+01
7.695000000000000284e+00,4.232056000000000040e+01
7.700000000000000178e+00,4.231754000000000104e+01
7.705000000000000071e+00,4.231184999999999974e+01
7.709999999999999964e+00,4.230919000000000096e+01
7.714999999999999858e+00,4.230731000000000108e+01
7.719999999999999751e+00,4.230584000000000344e+01
7.724999999999999645e+00,4.230172000000000310e+01
7.730000000000000426e+00,4.229952999999999719e+01
7.735000000000000320e+00,4.229708999999999719e+01
7.740000000000000213e+00,4.229249999999999687e+01
7.745000000000000107e+00,4.228999999999999915e+01
7.750000000000000000e+00,4.228696999999999662e+01
7.754999999999999893e+00,4.228450999999999738e+01
7.759999999999999787e+00,4.228341000000000349e+01
7.764999999999999680e+00,4.228181000000000012e+01
7.769999999999999574e+00,4.228070999999999913e+01
7.775000000000000355e+00,4.227848000000000184e+01
7.780000000000000249e+00,4.227602000000000260e+01
7.785000000000000142e+00,4.227447000000000088e+01
7.790000000000000036e+00,4.227447000000000088e+01
7.794999999999999929e+00,4.227268000000000114e+01
7.799999999999999822e+00,4.227268000000000114e+01
7.804999999999999716e+00,4.227172999999999803e+01
7.809999999999999609e+00,4.227085999999999899e+01
7.815000000000000391e+00,4.227076999999999884e+01
7.820000000000000284e+00,4.227000999999999920e+01
7.825000000000000178e+00,4.226998999999999995e+01
7.830000000000000071e+00,4.226814000000000249e+01
7.834999999999999964e+00,4.226666999999999774e+01
7.839999999999999858e+00,4.226666999999999774e+01
7.844999999999999751e+00,4.226559000000000310e+01
7.849999999999999645e+00,4.226371000000000322e+01
7.855000000000000426e+00,4.226359999999999673e+01
7.860000000000000320e+00,4.225862999999999658e+01
7.865000000000000213e+00,4.225753999999999877e+01
7.870000000000000107e+00,4.225258000000000180e+01
7.875000000000000000e+00,4.224262999999999835e+01
7.879999999999999893e+00,4.224170999999999765e+01
7.884999999999999787e+00,4.224087999999999710e+01
7.889999999999999680e+00,4.223819000000000301e+01
7.894999999999999574e+00,4.223740999999999701e+01
7.900000000000000355e+00,4.223705999999999960e+01
7.905000000000000249e+00,4.223465000000000202e+01
7.910000000000000142e+00,4.223362000000000194e+01
7.915000000000000036e+00,4.223250999999999777e+01
7.919999999999999929e+00,4.223181999999999903e+01
7.924999999999999822e+00,4.222928000000000281e+01
7.929999999999999716e+00,4.222923999999999722e+01
7.934999999999999609e+00,4.222632000000000119e+01
7.940000000000000391e+00,4.222467999999999932e+01
7.945000000000000284e+00,4.222263000000000233e+01
7.950000000000000178e+00,4.222236000000000189e+01
7.955000000000000071e+00,4.221697000000000344e+01
7.959999999999999964e+00,4.221538000000000324e+01
7.964999999999999858e+00,4.221435999999999922e+01
7.969999999999999751e+00,4.221244999999999692e+01
7.974999999999999645e+00,4.220998999999999768e+01
7.980000000000000426e+00,4.220788999999999902e+01
7.985000000000000320e+00,4.220457999999999998e+01
7.990000000000000213e+00,4.220380999999999716e+01
7.995000000000000107e+00,4.220340999999999809e+01
8.000000000000000000e+00,4.220340999999999809e+01


==> data/cg/large/lp-curve/gurobi.txt <==
x,y
5.000000000000000104e-03,5.426339999999999719e+01
1.000000000000000021e-02,5.426339999999999719e+01
1.499999999999999944e-02,5.426339999999999719e+01
2.000000000000000042e-02,5.426339999999999719e+01
2.500000000000000139e-02,5.426339999999999719e+01
2.999999999999999889e-02,5.426339999999999719e+01
3.500000000000000333e-02,5.426339999999999719e+01
4.000000000000000083e-02,5.426339999999999719e+01
4.499999999999999833e-02,5.426339999999999719e+01
5.000000000000000278e-02,5.426339999999999719e+01
5.500000000000000028e-02,5.426339999999999719e+01
5.999999999999999778e-02,5.426339999999999719e+01
6.500000000000000222e-02,5.426339999999999719e+01
7.000000000000000666e-02,5.426339999999999719e+01
7.499999999999999722e-02,5.426339999999999719e+01
8.000000000000000167e-02,5.426339999999999719e+01
8.500000000000000611e-02,5.426339999999999719e+01
8.999999999999999667e-02,5.426339999999999719e+01
9.500000000000000111e-02,5.426339999999999719e+01
1.000000000000000056e-01,5.426339999999999719e+01
1.049999999999999961e-01,5.426339999999999719e+01
1.100000000000000006e-01,5.426339999999999719e+01
1.150000000000000050e-01,5.426339999999999719e+01
1.199999999999999956e-01,5.426339999999999719e+01
1.250000000000000000e-01,5.426339999999999719e+01
1.300000000000000044e-01,5.426339999999999719e+01
1.350000000000000089e-01,5.426339999999999719e+01
1.400000000000000133e-01,5.426339999999999719e+01
1.449999999999999900e-01,5.426339999999999719e+01
1.499999999999999944e-01,5.426339999999999719e+01
1.549999999999999989e-01,5.426339999999999719e+01
1.600000000000000033e-01,5.426339999999999719e+01
1.650000000000000078e-01,5.426339999999999719e+01
1.700000000000000122e-01,5.426339999999999719e+01
1.749999999999999889e-01,5.426183000000000334e+01
1.799999999999999933e-01,5.425177000000000049e+01
1.849999999999999978e-01,5.413277999999999679e+01
1.900000000000000022e-01,5.398230000000000217e+01
1.950000000000000067e-01,5.389361999999999853e+01
2.000000000000000111e-01,5.386030000000000229e+01
2.049999999999999878e-01,5.385414000000000101e+01
2.099999999999999922e-01,5.385414000000000101e+01
2.149999999999999967e-01,5.385414000000000101e+01
2.200000000000000011e-01,5.385414000000000101e+01
2.250000000000000056e-01,5.385414000000000101e+01
2.300000000000000100e-01,5.385414000000000101e+01
2.349999999999999867e-01,5.385414000000000101e+01
2.399999999999999911e-01,5.385414000000000101e+01
2.449999999999999956e-01,5.385414000000000101e+01
2.500000000000000000e-01,5.385414000000000101e+01
2.550000000000000044e-01,5.385414000000000101e+01
2.600000000000000089e-01,5.385414000000000101e+01
2.650000000000000133e-01,5.385414000000000101e+01
2.700000000000000178e-01,5.385414000000000101e+01
2.750000000000000222e-01,5.385414000000000101e+01
2.800000000000000266e-01,5.385414000000000101e+01
2.849999999999999756e-01,5.385414000000000101e+01
2.899999999999999800e-01,5.385414000000000101e+01
2.949999999999999845e-01,5.385390999999999906e+01
2.999999999999999889e-01,5.385352000000000317e+01
3.049999999999999933e-01,5.385307999999999851e+01
3.099999999999999978e-01,5.385289000000000215e+01
3.150000000000000022e-01,5.385289000000000215e+01
3.200000000000000067e-01,5.385289000000000215e+01
3.250000000000000111e-01,5.384665999999999997e+01
3.300000000000000155e-01,5.383957000000000193e+01
3.350000000000000200e-01,5.381846000000000174e+01
3.400000000000000244e-01,5.378616000000000241e+01
3.449999999999999734e-01,5.378571000000000168e+01
3.499999999999999778e-01,5.371600999999999715e+01
3.549999999999999822e-01,5.355382999999999782e+01
3.599999999999999867e-01,5.346020000000000039e+01
3.649999999999999911e-01,5.339124000000000336e+01
3.699999999999999956e-01,5.334758999999999673e+01
3.750000000000000000e-01,5.332719000000000165e+01
3.800000000000000044e-01,5.331318000000000268e+01
3.850000000000000089e-01,5.330471000000000004e+01
3.900000000000000133e-01,5.327262999999999948e+01
3.950000000000000178e-01,5.326456000000000301e+01
4.000000000000000222e-01,5.325735000000000241e+01
4.050000000000000266e-01,5.322740999999999900e+01
4.099999999999999756e-01,5.318829999999999814e+01
4.149999999999999800e-01,5.316902000000000328e+01
4.199999999999999845e-01,5.316902000000000328e+01
4.249999999999999889e-01,5.316304000000000229e+01
4.299999999999999933e-01,5.316304000000000229e+01
4.349999999999999978e-01,5.316304000000000229e+01
4.400000000000000022e-01,5.316304000000000229e+01
4.450000000000000067e-01,5.316304000000000229e+01
4.500000000000000111e-01,5.316304000000000229e+01
4.550000000000000155e-01,5.316304000000000229e+01
4.600000000000000200e-01,5.316304000000000229e+01
4.650000000000000244e-01,5.316304000000000229e+01
4.699999999999999734e-01,5.315717999999999677e+01
4.749999999999999778e-01,5.315717999999999677e+01
4.799999999999999822e-01,5.315717999999999677e+01
4.849999999999999867e-01,5.315717999999999677e+01
4.899999999999999911e-01,5.315717999999999677e+01
4.949999999999999956e-01,5.315153000000000105e+01
5.000000000000000000e-01,5.315048000000000172e+01
5.050000000000000044e-01,5.315021999999999736e+01
5.100000000000000089e-01,5.314997999999999934e+01
5.150000000000000133e-01,5.313116999999999734e+01
5.200000000000000178e-01,5.310052000000000305e+01
5.250000000000000222e-01,5.304167000000000343e+01
5.300000000000000266e-01,5.298731999999999687e+01
5.350000000000000311e-01,5.294903999999999655e+01
5.400000000000000355e-01,5.289209999999999923e+01
5.450000000000000400e-01,5.288289999999999935e+01
5.500000000000000444e-01,5.288289999999999935e+01
5.550000000000000488e-01,5.288289999999999935e+01
5.600000000000000533e-01,5.288289999999999935e+01
5.649999999999999467e-01,5.287700999999999851e+01
5.699999999999999512e-01,5.286449000000000353e+01
5.749999999999999556e-01,5.284528999999999854e+01
5.799999999999999600e-01,5.283478000000000208e+01
5.849999999999999645e-01,5.283478000000000208e+01
5.899999999999999689e-01,5.283478000000000208e+01
5.949999999999999734e-01,5.281349999999999767e+01
5.999999999999999778e-01,5.280662000000000234e+01
6.049999999999999822e-01,5.275641999999999854e+01
6.099999999999999867e-01,5.273405999999999949e+01
6.149999999999999911e-01,5.273405999999999949e+01
6.199999999999999956e-01,5.273405999999999949e+01
6.250000000000000000e-01,5.273405999999999949e+01
6.300000000000000044e-01,5.273405999999999949e+01
6.350000000000000089e-01,5.272234000000000265e+01
6.400000000000000133e-01,5.271540000000000248e+01
6.450000000000000178e-01,5.269830000000000325e+01
6.500000000000000222e-01,5.268552999999999997e+01
6.550000000000000266e-01,5.268552999999999997e+01
6.600000000000000311e-01,5.265391999999999939e+01
6.650000000000000355e-01,5.264291000000000054e+01
6.700000000000000400e-01,5.262850999999999857e+01
6.750000000000000444e-01,5.261659000000000219e+01
6.800000000000000488e-01,5.260475999999999885e+01
6.850000000000000533e-01,5.256906000000000034e+01
6.899999999999999467e-01,5.252900999999999954e+01
6.949999999999999512e-01,5.248147000000000162e+01
6.999999999999999556e-01,5.243518999999999863e+01
7.049999999999999600e-01,5.240279999999999916e+01
7.099999999999999645e-01,5.235627000000000209e+01
7.149999999999999689e-01,5.233912000000000120e+01
7.199999999999999734e-01,5.233393000000000228e+01
7.249999999999999778e-01,5.233393000000000228e+01
7.299999999999999822e-01,5.232986999999999966e+01
7.349999999999999867e-01,5.232986999999999966e+01
7.399999999999999911e-01,5.232986999999999966e+01
7.449999999999999956e-01,5.232979999999999876e+01
7.500000000000000000e-01,5.232974000000000103e+01
7.550000000000000044e-01,5.232965999999999696e+01
7.600000000000000089e-01,5.232952999999999832e+01
7.650000000000000133e-01,5.232941999999999894e+01
7.700000000000000178e-01,5.232934999999999803e+01
7.750000000000000222e-01,5.232916000000000167e+01
7.800000000000000266e-01,5.232473999999999847e+01
7.850000000000000311e-01,5.232473999999999847e+01
7.900000000000000355e-01,5.232473999999999847e+01
7.950000000000000400e-01,5.232473999999999847e+01
8.000000000000000444e-01,5.231515999999999877e+01
8.050000000000000488e-01,5.229764999999999731e+01
8.100000000000000533e-01,5.227875000000000227e+01
8.149999999999999467e-01,5.226635999999999882e+01
8.199999999999999512e-01,5.226102999999999810e+01
8.249999999999999556e-01,5.226021999999999679e+01
8.299999999999999600e-01,5.226013999999999982e+01
8.349999999999999645e-01,5.224898999999999916e+01
8.399999999999999689e-01,5.224260000000000304e+01
8.449999999999999734e-01,5.220367999999999853e+01
8.499999999999999778e-01,5.216120999999999697e+01
8.549999999999999822e-01,5.211670999999999765e+01
8.599999999999999867e-01,5.209080999999999761e+01
8.649999999999999911e-01,5.207676000000000016e+01
8.699999999999999956e-01,5.203609999999999758e+01
8.750000000000000000e-01,5.201379000000000019e+01
8.800000000000000044e-01,5.199484000000000350e+01
8.850000000000000089e-01,5.197632999999999726e+01
8.900000000000000133e-01,5.197175000000000011e+01
8.950000000000000178e-01,5.196009000000000100e+01
9.000000000000000222e-01,5.196009000000000100e+01
9.050000000000000266e-01,5.195376999999999867e+01
9.100000000000000311e-01,5.194848000000000354e+01
9.150000000000000355e-01,5.194505999999999801e+01
9.200000000000000400e-01,5.193910000000000338e+01
9.250000000000000444e-01,5.192799000000000120e+01
9.300000000000000488e-01,5.191223999999999705e+01
9.350000000000000533e-01,5.190010999999999797e+01
9.399999999999999467e-01,5.188799999999999812e+01
9.449999999999999512e-01,5.186348000000000269e+01
9.499999999999999556e-01,5.185811999999999955e+01
9.549999999999999600e-01,5.185811999999999955e+01
9.599999999999999645e-01,5.185383999999999816e+01
9.649999999999999689e-01,5.184483000000000175e+01
9.699999999999999734e-01,5.182650999999999897e+01
9.749999999999999778e-01,5.181325999999999965e+01
9.799999999999999822e-01,5.179932000000000158e+01
9.849999999999999867e-01,5.179861999999999966e+01
9.899999999999999911e-01,5.179166000000000025e+01
9.949999999999999956e-01,5.178829000000000349e+01
1.000000000000000000e+00,5.178793999999999897e+01
1.004999999999999893e+00,5.178378000000000014e+01
1.010000000000000009e+00,5.178023000000000309e+01
1.014999999999999902e+00,5.177092999999999989e+01
1.020000000000000018e+00,5.176451999999999742e+01
1.024999999999999911e+00,5.175218000000000274e+01
1.030000000000000027e+00,5.172064999999999912e+01
1.034999999999999920e+00,5.171269000000000204e+01
1.040000000000000036e+00,5.167945999999999884e+01
1.044999999999999929e+00,5.165238999999999692e+01
1.050000000000000044e+00,5.162339999999999662e+01
1.054999999999999938e+00,5.160511999999999944e+01
1.060000000000000053e+00,5.158783999999999992e+01
1.064999999999999947e+00,5.158485000000000298e+01
1.070000000000000062e+00,5.158485000000000298e+01
1.074999999999999956e+00,5.158113000000000170e+01
1.080000000000000071e+00,5.157088000000000250e+01
1.084999999999999964e+00,5.155075000000000074e+01
1.090000000000000080e+00,5.152486999999999995e+01
1.094999999999999973e+00,5.151462999999999681e+01
1.100000000000000089e+00,5.151462999999999681e+01
1.104999999999999982e+00,5.149862000000000251e+01
1.110000000000000098e+00,5.149036000000000257e+01
1.114999999999999991e+00,5.148348000000000013e+01
1.120000000000000107e+00,5.147957999999999856e+01
1.125000000000000000e+00,5.147957999999999856e+01
1.129999999999999893e+00,5.147957999999999856e+01
1.135000000000000009e+00,5.147299000000000291e+01
1.139999999999999902e+00,5.146934999999999860e+01
1.145000000000000018e+00,5.145667000000000257e+01
1.149999999999999911e+00,5.145273999999999859e+01
1.155000000000000027e+00,5.144886999999999944e+01
1.159999999999999920e+00,5.143305999999999756e+01
1.165000000000000036e+00,5.143280000000000030e+01
1.169999999999999929e+00,5.142237999999999687e+01
1.175000000000000044e+00,5.141427000000000191e+01
1.179999999999999938e+00,5.140350000000000108e+01
1.185000000000000053e+00,5.139238000000000284e+01
1.189999999999999947e+00,5.136133999999999844e+01
1.195000000000000062e+00,5.134118000000000137e+01
1.199999999999999956e+00,5.130953000000000230e+01
1.205000000000000071e+00,5.130223000000000155e+01
1.209999999999999964e+00,5.128018999999999750e+01
1.215000000000000080e+00,5.126028999999999769e+01
1.219999999999999973e+00,5.124718000000000018e+01
1.225000000000000089e+00,5.123360999999999876e+01
1.229999999999999982e+00,5.122041999999999717e+01
1.235000000000000098e+00,5.122041999999999717e+01
1.239999999999999991e+00,5.122035999999999945e+01
1.245000000000000107e+00,5.121038000000000068e+01
1.250000000000000000e+00,5.117940000000000111e+01
1.254999999999999893e+00,5.116134000000000270e+01
1.260000000000000009e+00,5.115281000000000233e+01
1.264999999999999902e+00,5.115281000000000233e+01
1.270000000000000018e+00,5.114616000000000184e+01
1.274999999999999911e+00,5.112644000000000233e+01
1.280000000000000027e+00,5.110882000000000147e+01
1.284999999999999920e+00,5.109376999999999924e+01
1.290000000000000036e+00,5.107938000000000045e+01
1.294999999999999929e+00,5.107551000000000130e+01
1.300000000000000044e+00,5.106944000000000017e+01
1.304999999999999938e+00,5.106681999999999988e+01
1.310000000000000053e+00,5.106631000000000142e+01
1.314999999999999947e+00,5.105971000000000259e+01
1.320000000000000062e+00,5.102344000000000079e+01
1.324999999999999956e+00,5.101003000000000043e+01
1.330000000000000071e+00,5.098169999999999646e+01
1.334999999999999964e+00,5.092562000000000211e+01
1.340000000000000080e+00,5.090767999999999915e+01
1.344999999999999973e+00,5.090332000000000079e+01
1.350000000000000089e+00,5.088665999999999912e+01
1.354999999999999982e+00,5.086336000000000013e+01
1.360000000000000098e+00,5.084131000000000000e+01
1.364999999999999991e+00,5.082724000000000331e+01
1.370000000000000107e+00,5.081615000000000038e+01
1.375000000000000000e+00,5.081615000000000038e+01
1.379999999999999893e+00,5.080861999999999767e+01
1.385000000000000009e+00,5.075824000000000069e+01
1.389999999999999902e+00,5.072619999999999862e+01
1.395000000000000018e+00,5.069409000000000276e+01
1.399999999999999911e+00,5.068777999999999651e+01
1.405000000000000027e+00,5.068195999999999657e+01
1.409999999999999920e+00,5.067804999999999893e+01
1.415000000000000036e+00,5.067403999999999797e+01
1.419999999999999929e+00,5.066150999999999982e+01
1.425000000000000044e+00,5.065402999999999878e+01
1.429999999999999938e+00,5.064703000000000088e+01
1.435000000000000053e+00,5.064050000000000296e+01
1.439999999999999947e+00,5.063069999999999737e+01
1.445000000000000062e+00,5.062608999999999781e+01
1.449999999999999956e+00,5.054766000000000048e+01
1.455000000000000071e+00,5.053020000000000067e+01
1.459999999999999964e+00,5.048790999999999940e+01
1.465000000000000080e+00,5.045414999999999850e+01
1.469999999999999973e+00,5.045069999999999766e+01
1.475000000000000089e+00,5.040413999999999817e+01
1.479999999999999982e+00,5.039325000000000188e+01
1.485000000000000098e+00,5.037490999999999985e+01
1.489999999999999991e+00,5.033586999999999989e+01
1.495000000000000107e+00,5.033035000000000281e+01
1.500000000000000000e+00,5.032688999999999879e+01
1.504999999999999893e+00,5.032471999999999923e+01
1.510000000000000009e+00,5.030805000000000149e+01
1.514999999999999902e+00,5.030284999999999940e+01
1.520000000000000018e+00,5.028123000000000076e+01
1.524999999999999911e+00,5.026442000000000121e+01
1.530000000000000027e+00,5.020170000000000243e+01
1.534999999999999920e+00,5.018683999999999656e+01
1.540000000000000036e+00,5.017468000000000217e+01
1.544999999999999929e+00,5.013772000000000162e+01
1.550000000000000044e+00,5.013029999999999831e+01
1.554999999999999938e+00,5.012814999999999799e+01
1.560000000000000053e+00,5.007652999999999821e+01
1.564999999999999947e+00,5.006040999999999741e+01
1.570000000000000062e+00,5.003810000000000002e+01
1.574999999999999956e+00,5.002038999999999902e+01
1.580000000000000071e+00,5.001368000000000080e+01
1.584999999999999964e+00,5.000650999999999868e+01
1.590000000000000080e+00,4.999929000000000201e+01
1.594999999999999973e+00,4.999392000000000280e+01
1.600000000000000089e+00,4.996997999999999962e+01
1.604999999999999982e+00,4.995336999999999961e+01
1.610000000000000098e+00,4.995336999999999961e+01
1.614999999999999991e+00,4.994724999999999682e+01
1.620000000000000107e+00,4.993824000000000041e+01
1.625000000000000000e+00,4.993169999999999931e+01
1.629999999999999893e+00,4.989316999999999780e+01
1.635000000000000009e+00,4.989267999999999859e+01
1.639999999999999902e+00,4.988710999999999984e+01
1.645000000000000018e+00,4.987364000000000175e+01
1.649999999999999911e+00,4.986840999999999724e+01
1.655000000000000027e+00,4.986043000000000092e+01
1.659999999999999920e+00,4.985741999999999763e+01
1.665000000000000036e+00,4.984799999999999898e+01
1.669999999999999929e+00,4.984785000000000110e+01
1.675000000000000044e+00,4.981329999999999814e+01
1.679999999999999938e+00,4.979890999999999934e+01
1.685000000000000053e+00,4.979406000000000176e+01
1.689999999999999947e+00,4.978546000000000049e+01
1.695000000000000062e+00,4.977002000000000237e+01
1.699999999999999956e+00,4.972299999999999898e+01
1.705000000000000071e+00,4.968562000000000012e+01
1.709999999999999964e+00,4.968124999999999858e+01
1.715000000000000080e+00,4.966879000000000133e+01
1.719999999999999973e+00,4.965901000000000209e+01
1.725000000000000089e+00,4.964358000000000004e+01
1.729999999999999982e+00,4.963635000000000019e+01
1.735000000000000098e+00,4.962241000000000213e+01
1.739999999999999991e+00,4.961791000000000196e+01
1.745000000000000107e+00,4.960401000000000238e+01
1.750000000000000000e+00,4.959156999999999726e+01
1.754999999999999893e+00,4.957200000000000273e+01
1.760000000000000009e+00,4.955624999999999858e+01
1.764999999999999902e+00,4.954325999999999652e+01
1.770000000000000018e+00,4.950274999999999892e+01
1.774999999999999911e+00,4.950034000000000134e+01
1.780000000000000027e+00,4.949866000000000099e+01
1.784999999999999920e+00,4.949060000000000059e+01
1.790000000000000036e+00,4.948326999999999742e+01
1.794999999999999929e+00,4.947800000000000153e+01
1.800000000000000044e+00,4.946988000000000341e+01
1.804999999999999938e+00,4.945875000000000199e+01
1.810000000000000053e+00,4.945123000000000246e+01
1.814999999999999947e+00,4.942994999999999806e+01
1.820000000000000062e+00,4.939896999999999849e+01
1.824999999999999956e+00,4.937850000000000250e+01
1.830000000000000071e+00,4.936793999999999727e+01
1.834999999999999964e+00,4.935318000000000183e+01
1.840000000000000080e+00,4.934344000000000108e+01
1.844999999999999973e+00,4.933850999999999942e+01
1.850000000000000089e+00,4.931857999999999720e+01
1.854999999999999982e+00,4.931105999999999767e+01
1.860000000000000098e+00,4.929684999999999917e+01
1.864999999999999991e+00,4.928710999999999842e+01
1.870000000000000107e+00,4.928499999999999659e+01
1.875000000000000000e+00,4.926015999999999906e+01
1.879999999999999893e+00,4.924925999999999959e+01
1.885000000000000009e+00,4.924698000000000064e+01
1.889999999999999902e+00,4.924172000000000082e+01
1.895000000000000018e+00,4.924163000000000068e+01
1.899999999999999911e+00,4.923642000000000252e+01
1.905000000000000027e+00,4.923194000000000159e+01
1.909999999999999920e+00,4.922534000000000276e+01
1.915000000000000036e+00,4.921976999999999691e+01
1.919999999999999929e+00,4.921974999999999767e+01
1.925000000000000044e+00,4.921522000000000219e+01
1.929999999999999938e+00,4.920779000000000281e+01
1.935000000000000053e+00,4.920443000000000211e+01
1.939999999999999947e+00,4.920013000000000147e+01
1.945000000000000062e+00,4.918675000000000352e+01
1.949999999999999956e+00,4.918484000000000123e+01
1.955000000000000071e+00,4.917963000000000306e+01
1.959999999999999964e+00,4.916835999999999984e+01
1.965000000000000080e+00,4.912973000000000212e+01
1.969999999999999973e+00,4.911713000000000306e+01
1.975000000000000089e+00,4.910983000000000231e+01
1.979999999999999982e+00,4.910070999999999941e+01
1.985000000000000098e+00,4.909232000000000085e+01
1.989999999999999991e+00,4.907558000000000220e+01
1.995000000000000107e+00,4.906157999999999930e+01
2.000000000000000000e+00,4.903359999999999985e+01
2.004999999999999893e+00,4.901525999999999783e+01
2.009999999999999787e+00,4.900923999999999836e+01
2.015000000000000124e+00,4.899517000000000166e+01
2.020000000000000018e+00,4.898781000000000319e+01
2.024999999999999911e+00,4.896690999999999860e+01
2.029999999999999805e+00,4.895680000000000121e+01
2.035000000000000142e+00,4.894950999999999652e+01
2.040000000000000036e+00,4.894950999999999652e+01
2.044999999999999929e+00,4.894539999999999935e+01
2.049999999999999822e+00,4.894304000000000343e+01
2.055000000000000160e+00,4.893807000000000329e+01
2.060000000000000053e+00,4.892710999999999899e+01
2.064999999999999947e+00,4.889356999999999687e+01
2.069999999999999840e+00,4.887731000000000137e+01
2.075000000000000178e+00,4.885795000000000243e+01
2.080000000000000071e+00,4.885139000000000209e+01
2.084999999999999964e+00,4.883478999999999814e+01
2.089999999999999858e+00,4.882455999999999818e+01
2.095000000000000195e+00,4.880577999999999861e+01
2.100000000000000089e+00,4.877917000000000058e+01
2.104999999999999982e+00,4.876885000000000048e+01
2.109999999999999876e+00,4.876015999999999906e+01
2.115000000000000213e+00,4.875558999999999799e+01
2.120000000000000107e+00,4.874826999999999799e+01
2.125000000000000000e+00,4.873360999999999876e+01
2.129999999999999893e+00,4.872802999999999685e+01
2.134999999999999787e+00,4.871909000000000134e+01
2.140000000000000124e+00,4.871255000000000024e+01
2.145000000000000018e+00,4.870833999999999975e+01
2.149999999999999911e+00,4.870454000000000150e+01
2.154999999999999805e+00,4.870217999999999847e+01
2.160000000000000142e+00,4.869939999999999714e+01
2.165000000000000036e+00,4.865353000000000350e+01
2.169999999999999929e+00,4.864282999999999646e+01
2.174999999999999822e+00,4.864018000000000086e+01
2.180000000000000160e+00,4.859664000000000073e+01
2.185000000000000053e+00,4.859226999999999919e+01
2.189999999999999947e+00,4.859226999999999919e+01
2.194999999999999840e+00,4.858888999999999925e+01
2.200000000000000178e+00,4.857665000000000077e+01
2.205000000000000071e+00,4.857276000000000238e+01
2.209999999999999964e+00,4.856213999999999942e+01
2.214999999999999858e+00,4.855458999999999747e+01
2.220000000000000195e+00,4.854757000000000033e+01
2.225000000000000089e+00,4.853578000000000259e+01
2.229999999999999982e+00,4.853103999999999729e+01
2.234999999999999876e+00,4.852268000000000114e+01
2.240000000000000213e+00,4.848606999999999800e+01
2.245000000000000107e+00,4.847408000000000072e+01
2.250000000000000000e+00,4.845306000000000068e+01
2.254999999999999893e+00,4.843706999999999852e+01
2.259999999999999787e+00,4.841192999999999813e+01
2.265000000000000124e+00,4.838407000000000124e+01
2.270000000000000018e+00,4.836281999999999925e+01
2.274999999999999911e+00,4.835725000000000051e+01
2.279999999999999805e+00,4.834328000000000003e+01
2.285000000000000142e+00,4.833489000000000146e+01
2.290000000000000036e+00,4.833144999999999669e+01
2.294999999999999929e+00,4.832124999999999915e+01
2.299999999999999822e+00,4.830657999999999674e+01
2.305000000000000160e+00,4.829361000000000104e+01
2.310000000000000053e+00,4.824918000000000262e+01
2.314999999999999947e+00,4.824604000000000070e+01
2.319999999999999840e+00,4.823702000000000112e+01
2.325000000000000178e+00,4.823476000000000141e+01
2.330000000000000071e+00,4.822639999999999816e+01
2.334999999999999964e+00,4.821898999999999802e+01
2.339999999999999858e+00,4.821603000000000350e+01
2.345000000000000195e+00,4.819861999999999824e+01
2.350000000000000089e+00,4.819861000000000217e+01
2.354999999999999982e+00,4.818357999999999919e+01
2.359999999999999876e+00,4.814336000000000126e+01
2.365000000000000213e+00,4.813994999999999891e+01
2.370000000000000107e+00,4.812275999999999954e+01
2.375000000000000000e+00,4.810880999999999830e+01
2.379999999999999893e+00,4.810276999999999958e+01
2.384999999999999787e+00,4.808207000000000164e+01
2.390000000000000124e+00,4.807379999999999853e+01
2.395000000000000018e+00,4.807079000000000235e+01
2.399999999999999911e+00,4.806193999999999988e+01
2.404999999999999805e+00,4.805789999999999651e+01
2.410000000000000142e+00,4.805789999999999651e+01
2.415000000000000036e+00,4.805266999999999911e+01
2.419999999999999929e+00,4.804263999999999868e+01
2.424999999999999822e+00,4.803544000000000125e+01
2.430000000000000160e+00,4.803544000000000125e+01
2.435000000000000053e+00,4.803173999999999921e+01
2.439999999999999947e+00,4.802232999999999663e+01
2.444999999999999840e+00,4.802190000000000225e+01
2.450000000000000178e+00,4.801834999999999809e+01
2.455000000000000071e+00,4.800869000000000142e+01
2.459999999999999964e+00,4.799336000000000269e+01
2.464999999999999858e+00,4.798234999999999673e+01
2.470000000000000195e+00,4.797628999999999877e+01
2.475000000000000089e+00,4.797382000000000346e+01
2.479999999999999982e+00,4.796000000000000085e+01
2.484999999999999876e+00,4.794277999999999906e+01
2.490000000000000213e+00,4.793111999999999995e+01
2.495000000000000107e+00,4.792193999999999932e+01
2.500000000000000000e+00,4.791738000000000142e+01
2.504999999999999893e+00,4.791375000000000028e+01
2.509999999999999787e+00,4.791069000000000244e+01
2.515000000000000124e+00,4.788584999999999781e+01
2.520000000000000018e+00,4.788405999999999807e+01
2.524999999999999911e+00,4.788054999999999950e+01
2.529999999999999805e+00,4.785468000000000188e+01
2.535000000000000142e+00,4.784403999999999968e+01
2.540000000000000036e+00,4.783460000000000178e+01
2.544999999999999929e+00,4.782155000000000200e+01
2.549999999999999822e+00,4.779464999999999719e+01
2.555000000000000160e+00,4.777902999999999878e+01
2.560000000000000053e+00,4.777423999999999893e+01
2.564999999999999947e+00,4.777253000000000327e+01
2.569999999999999840e+00,4.776534999999999798e+01
2.575000000000000178e+00,4.775914999999999822e+01
2.580000000000000071e+00,4.774790000000000134e+01
2.584999999999999964e+00,4.774627000000000265e+01
2.589999999999999858e+00,4.773872999999999678e+01
2.595000000000000195e+00,4.773340999999999923e+01
2.600000000000000089e+00,4.772587999999999653e+01
2.604999999999999982e+00,4.771052000000000248e+01
2.609999999999999876e+00,4.769239999999999924e+01
2.615000000000000213e+00,4.768677999999999884e+01
2.620000000000000107e+00,4.768516000000000332e+01
2.625000000000000000e+00,4.768348000000000297e+01
2.629999999999999893e+00,4.767750999999999806e+01
2.634999999999999787e+00,4.766704000000000008e+01
2.640000000000000124e+00,4.765809000000000140e+01
2.645000000000000018e+00,4.765798000000000201e+01
2.649999999999999911e+00,4.764611000000000018e+01
2.654999999999999805e+00,4.763942000000000121e+01
2.660000000000000142e+00,4.763503999999999650e+01
2.665000000000000036e+00,4.762416000000000338e+01
2.669999999999999929e+00,4.762028999999999712e+01
2.674999999999999822e+00,4.757168999999999670e+01
2.680000000000000160e+00,4.756909000000000276e+01
2.685000000000000053e+00,4.755957000000000079e+01
2.689999999999999947e+00,4.755850000000000222e+01
2.694999999999999840e+00,4.754778999999999911e+01
2.700000000000000178e+00,4.752412000000000347e+01
2.705000000000000071e+00,4.752026999999999646e+01
2.709999999999999964e+00,4.751760000000000161e+01
2.714999999999999858e+00,4.750802000000000191e+01
2.720000000000000195e+00,4.750549999999999784e+01
2.725000000000000089e+00,4.749526999999999788e+01
2.729999999999999982e+00,4.748861000000000132e+01
2.734999999999999876e+00,4.748040000000000305e+01
2.740000000000000213e+00,4.745571000000000339e+01
2.745000000000000107e+00,4.744516999999999740e+01
2.750000000000000000e+00,4.744013000000000346e+01
2.754999999999999893e+00,4.743283999999999878e+01
2.759999999999999787e+00,4.742580000000000240e+01
2.765000000000000124e+00,4.742390999999999934e+01
2.770000000000000018e+00,4.741604999999999848e+01
2.774999999999999911e+00,4.741024999999999778e+01
2.779999999999999805e+00,4.740467999999999904e+01
2.785000000000000142e+00,4.740167999999999893e+01
2.790000000000000036e+00,4.739681000000000211e+01
2.794999999999999929e+00,4.738954999999999984e+01
2.799999999999999822e+00,4.737162000000000006e+01
2.805000000000000160e+00,4.735258999999999929e+01
2.810000000000000053e+00,4.734459999999999980e+01
2.814999999999999947e+00,4.733359999999999701e+01
2.819999999999999840e+00,4.731963999999999970e+01
2.825000000000000178e+00,4.731170999999999793e+01
2.830000000000000071e+00,4.731065999999999860e+01
2.834999999999999964e+00,4.730096000000000345e+01
2.839999999999999858e+00,4.730002000000000351e+01
2.845000000000000195e+00,4.728976999999999720e+01
2.850000000000000089e+00,4.727864000000000289e+01
2.854999999999999982e+00,4.726259000000000299e+01
2.859999999999999876e+00,4.725352999999999781e+01
2.865000000000000213e+00,4.723434000000000310e+01
2.870000000000000107e+00,4.722350999999999743e+01
2.875000000000000000e+00,4.719677000000000078e+01
2.879999999999999893e+00,4.719328000000000145e+01
2.884999999999999787e+00,4.718838000000000221e+01
2.890000000000000124e+00,4.718495000000000061e+01
2.895000000000000018e+00,4.717880000000000251e+01
2.899999999999999911e+00,4.717445000000000022e+01
2.904999999999999805e+00,4.717249000000000336e+01
2.910000000000000142e+00,4.715606999999999971e+01
2.915000000000000036e+00,4.715037000000000234e+01
2.919999999999999929e+00,4.714466999999999786e+01
2.924999999999999822e+00,4.712514999999999787e+01
2.930000000000000160e+00,4.710567999999999955e+01
2.935000000000000053e+00,4.708749000000000251e+01
2.939999999999999947e+00,4.706895999999999702e+01
2.944999999999999840e+00,4.706757000000000346e+01
2.950000000000000178e+00,4.706121000000000265e+01
2.955000000000000071e+00,4.704093999999999909e+01
2.959999999999999964e+00,4.702882000000000318e+01
2.964999999999999858e+00,4.701610000000000156e+01
2.970000000000000195e+00,4.700829000000000235e+01
2.975000000000000089e+00,4.700222000000000122e+01
2.979999999999999982e+00,4.699857999999999691e+01
2.984999999999999876e+00,4.699761999999999773e+01
2.990000000000000213e+00,4.698407000000000266e+01
2.995000000000000107e+00,4.697858000000000089e+01
3.000000000000000000e+00,4.697227000000000174e+01
3.004999999999999893e+00,4.696079999999999899e+01
3.009999999999999787e+00,4.695326000000000022e+01
3.015000000000000124e+00,4.694885000000000019e+01
3.020000000000000018e+00,4.694881000000000171e+01
3.024999999999999911e+00,4.694440000000000168e+01
3.029999999999999805e+00,4.694055999999999784e+01
3.035000000000000142e+00,4.693840000000000146e+01
3.040000000000000036e+00,4.693019999999999925e+01
3.044999999999999929e+00,4.691203000000000145e+01
3.049999999999999822e+00,4.690632999999999697e+01
3.055000000000000160e+00,4.687727999999999895e+01
3.060000000000000053e+00,4.686280000000000001e+01
3.064999999999999947e+00,4.685739000000000232e+01
3.069999999999999840e+00,4.685128999999999877e+01
3.075000000000000178e+00,4.684445999999999799e+01
3.080000000000000071e+00,4.683456000000000330e+01
3.084999999999999964e+00,4.683348000000000155e+01
3.089999999999999858e+00,4.682571999999999690e+01
3.095000000000000195e+00,4.681739999999999924e+01
3.100000000000000089e+00,4.681065999999999860e+01
3.104999999999999982e+00,4.680451000000000050e+01
3.109999999999999876e+00,4.678352000000000288e+01
3.115000000000000213e+00,4.676829000000000036e+01
3.120000000000000107e+00,4.676115999999999673e+01
3.125000000000000000e+00,4.674475000000000335e+01
3.129999999999999893e+00,4.673863000000000056e+01
3.134999999999999787e+00,4.673467000000000127e+01
3.140000000000000124e+00,4.673185000000000144e+01
3.145000000000000018e+00,4.672091999999999956e+01
3.149999999999999911e+00,4.671811000000000291e+01
3.154999999999999805e+00,4.671712000000000131e+01
3.160000000000000142e+00,4.671513999999999811e+01
3.165000000000000036e+00,4.671168000000000120e+01
3.169999999999999929e+00,4.670575000000000188e+01
3.174999999999999822e+00,4.669651000000000352e+01
3.180000000000000160e+00,4.669183000000000305e+01
3.185000000000000053e+00,4.667817000000000149e+01
3.189999999999999947e+00,4.666741999999999990e+01
3.194999999999999840e+00,4.665943999999999647e+01
3.200000000000000178e+00,4.665061000000000035e+01
3.205000000000000071e+00,4.664504000000000161e+01
3.209999999999999964e+00,4.664332999999999885e+01
3.214999999999999858e+00,4.663264999999999816e+01
3.220000000000000195e+00,4.662265000000000015e+01
3.225000000000000089e+00,4.661370999999999754e+01
3.229999999999999982e+00,4.660788000000000153e+01
3.234999999999999876e+00,4.660130000000000194e+01
3.240000000000000213e+00,4.659944000000000131e+01
3.245000000000000107e+00,4.657014000000000209e+01
3.250000000000000000e+00,4.656730999999999909e+01
3.254999999999999893e+00,4.656604999999999706e+01
3.259999999999999787e+00,4.656322000000000116e+01
3.265000000000000124e+00,4.656045000000000300e+01
3.270000000000000018e+00,4.655834999999999724e+01
3.274999999999999911e+00,4.654979000000000156e+01
3.279999999999999805e+00,4.653929000000000116e+01
3.285000000000000142e+00,4.653125000000000000e+01
3.290000000000000036e+00,4.652335999999999672e+01
3.294999999999999929e+00,4.651413999999999760e+01
3.299999999999999822e+00,4.650603000000000264e+01
3.305000000000000160e+00,4.649736999999999654e+01
3.310000000000000053e+00,4.649280999999999864e+01
3.314999999999999947e+00,4.648901000000000039e+01
3.319999999999999840e+00,4.648794999999999789e+01
3.325000000000000178e+00,4.648525999999999669e+01
3.330000000000000071e+00,4.648084999999999667e+01
3.334999999999999964e+00,4.647039000000000186e+01
3.339999999999999858e+00,4.646636999999999773e+01
3.345000000000000195e+00,4.645163999999999760e+01
3.350000000000000089e+00,4.644060999999999950e+01
3.354999999999999982e+00,4.643563999999999936e+01
3.359999999999999876e+00,4.643249000000000137e+01
3.365000000000000213e+00,4.642304000000000030e+01
3.370000000000000107e+00,4.641617999999999711e+01
3.375000000000000000e+00,4.640984000000000265e+01
3.379999999999999893e+00,4.640046000000000248e+01
3.384999999999999787e+00,4.639509999999999934e+01
3.390000000000000124e+00,4.639200999999999908e+01
3.395000000000000018e+00,4.637198999999999671e+01
3.399999999999999911e+00,4.636307000000000045e+01
3.404999999999999805e+00,4.636061000000000121e+01
3.410000000000000142e+00,4.635338999999999743e+01
3.415000000000000036e+00,4.634535999999999945e+01
3.419999999999999929e+00,4.634443000000000268e+01
3.424999999999999822e+00,4.634367999999999910e+01
3.430000000000000160e+00,4.633887000000000000e+01
3.435000000000000053e+00,4.633205999999999847e+01
3.439999999999999947e+00,4.632851999999999748e+01
3.444999999999999840e+00,4.632045000000000101e+01
3.450000000000000178e+00,4.631868000000000052e+01
3.455000000000000071e+00,4.631466999999999956e+01
3.459999999999999964e+00,4.631293000000000148e+01
3.464999999999999858e+00,4.630948999999999671e+01
3.470000000000000195e+00,4.630205999999999733e+01
3.475000000000000089e+00,4.629805000000000348e+01
3.479999999999999982e+00,4.629560000000000031e+01
3.484999999999999876e+00,4.628609000000000151e+01
3.490000000000000213e+00,4.628517999999999688e+01
3.495000000000000107e+00,4.627758000000000038e+01
3.500000000000000000e+00,4.626518000000000086e+01
3.504999999999999893e+00,4.626299999999999812e+01
3.509999999999999787e+00,4.626044999999999874e+01
3.515000000000000124e+00,4.625032000000000210e+01
3.520000000000000018e+00,4.623628000000000071e+01
3.524999999999999911e+00,4.623288999999999760e+01
3.529999999999999805e+00,4.622532999999999959e+01
3.535000000000000142e+00,4.621370999999999896e+01
3.540000000000000036e+00,4.619722000000000151e+01
3.544999999999999929e+00,4.618894999999999840e+01
3.549999999999999822e+00,4.618287000000000120e+01
3.555000000000000160e+00,4.618144000000000204e+01
3.560000000000000053e+00,4.618075000000000330e+01
3.564999999999999947e+00,4.617640999999999707e+01
3.569999999999999840e+00,4.616881999999999664e+01
3.575000000000000178e+00,4.616282999999999959e+01
3.580000000000000071e+00,4.615740000000000265e+01
3.584999999999999964e+00,4.615648000000000195e+01
3.589999999999999858e+00,4.615294000000000096e+01
3.595000000000000195e+00,4.614665000000000106e+01
3.600000000000000089e+00,4.612926999999999822e+01
3.604999999999999982e+00,4.611974000000000018e+01
3.609999999999999876e+00,4.611974000000000018e+01
3.615000000000000213e+00,4.610594999999999999e+01
3.620000000000000107e+00,4.609403999999999968e+01
3.625000000000000000e+00,4.608677999999999741e+01
3.629999999999999893e+00,4.607715999999999923e+01
3.634999999999999787e+00,4.606709000000000032e+01
3.640000000000000124e+00,4.605248000000000275e+01
3.645000000000000018e+00,4.604708000000000112e+01
3.649999999999999911e+00,4.604117999999999711e+01
3.654999999999999805e+00,4.604012000000000171e+01
3.660000000000000142e+00,4.602915000000000134e+01
3.665000000000000036e+00,4.602389000000000152e+01
3.669999999999999929e+00,4.601505000000000223e+01
3.674999999999999822e+00,4.598816000000000059e+01
3.680000000000000160e+00,4.598228999999999900e+01
3.685000000000000053e+00,4.597852000000000317e+01
3.689999999999999947e+00,4.597397999999999740e+01
3.694999999999999840e+00,4.596206999999999709e+01
3.700000000000000178e+00,4.595669000000000182e+01
3.705000000000000071e+00,4.595559000000000083e+01
3.709999999999999964e+00,4.595432999999999879e+01
3.714999999999999858e+00,4.595132000000000261e+01
3.720000000000000195e+00,4.594769999999999754e+01
3.725000000000000089e+00,4.594702999999999804e+01
3.729999999999999982e+00,4.594550000000000267e+01
3.734999999999999876e+00,4.593408999999999764e+01
3.740000000000000213e+00,4.593301000000000300e+01
3.745000000000000107e+00,4.593097000000000207e+01
3.750000000000000000e+00,4.590970000000000084e+01
3.754999999999999893e+00,4.590706000000000131e+01
3.759999999999999787e+00,4.589240000000000208e+01
3.765000000000000124e+00,4.588512000000000057e+01
3.770000000000000018e+00,4.588297000000000025e+01
3.774999999999999911e+00,4.588118000000000052e+01
3.779999999999999805e+00,4.586379999999999768e+01
3.785000000000000142e+00,4.585229000000000354e+01
3.790000000000000036e+00,4.584872000000000014e+01
3.794999999999999929e+00,4.583982000000000312e+01
3.799999999999999822e+00,4.582672000000000168e+01
3.805000000000000160e+00,4.582318999999999676e+01
3.810000000000000053e+00,4.581972999999999985e+01
3.814999999999999947e+00,4.581674000000000291e+01
3.819999999999999840e+00,4.581237000000000137e+01
3.825000000000000178e+00,4.581123999999999796e+01
3.830000000000000071e+00,4.580443000000000353e+01
3.834999999999999964e+00,4.580004999999999882e+01
3.839999999999999858e+00,4.579384000000000299e+01
3.845000000000000195e+00,4.578938000000000130e+01
3.850000000000000089e+00,4.578643999999999892e+01
3.854999999999999982e+00,4.578334000000000259e+01
3.859999999999999876e+00,4.578148999999999802e+01
3.865000000000000213e+00,4.577890000000000015e+01
3.870000000000000107e+00,4.577467000000000041e+01
3.875000000000000000e+00,4.575777000000000072e+01
3.879999999999999893e+00,4.574743999999999744e+01
3.884999999999999787e+00,4.574049999999999727e+01
3.890000000000000124e+00,4.573223999999999734e+01
3.895000000000000018e+00,4.572601000000000226e+01
3.899999999999999911e+00,4.572111999999999910e+01
3.904999999999999805e+00,4.569702999999999804e+01
3.910000000000000142e+00,4.569331999999999994e+01
3.915000000000000036e+00,4.568945000000000078e+01
3.919999999999999929e+00,4.568818999999999875e+01
3.924999999999999822e+00,4.567994000000000199e+01
3.930000000000000160e+00,4.566843999999999681e+01
3.935000000000000053e+00,4.565469000000000221e+01
3.939999999999999947e+00,4.564858000000000260e+01
3.944999999999999840e+00,4.564242000000000132e+01
3.950000000000000178e+00,4.564126999999999867e+01
3.955000000000000071e+00,4.564074999999999704e+01
3.959999999999999964e+00,4.562704000000000093e+01
3.964999999999999858e+00,4.562530000000000285e+01
3.970000000000000195e+00,4.562425000000000352e+01
3.975000000000000089e+00,4.562259999999999849e+01
3.979999999999999982e+00,4.562075999999999709e+01
3.984999999999999876e+00,4.561918000000000006e+01
3.990000000000000213e+00,4.561433999999999855e+01
3.995000000000000107e+00,4.561014000000000124e+01
4.000000000000000000e+00,4.560649000000000086e+01
4.004999999999999893e+00,4.559593999999999880e+01
4.009999999999999787e+00,4.558001000000000147e+01
4.014999999999999680e+00,4.557918999999999699e+01
4.019999999999999574e+00,4.557077999999999918e+01
4.025000000000000355e+00,4.556495000000000317e+01
4.030000000000000249e+00,4.554937000000000324e+01
4.035000000000000142e+00,4.554795000000000016e+01
4.040000000000000036e+00,4.553674999999999784e+01
4.044999999999999929e+00,4.552848999999999791e+01
4.049999999999999822e+00,4.551252000000000209e+01
4.054999999999999716e+00,4.550842000000000098e+01
4.059999999999999609e+00,4.549483000000000033e+01
4.065000000000000391e+00,4.548830000000000240e+01
4.070000000000000284e+00,4.548201000000000249e+01
4.075000000000000178e+00,4.548147000000000162e+01
4.080000000000000071e+00,4.547484000000000037e+01
4.084999999999999964e+00,4.547165999999999997e+01
4.089999999999999858e+00,4.546782000000000323e+01
4.094999999999999751e+00,4.546524000000000143e+01
4.099999999999999645e+00,4.545850999999999686e+01
4.105000000000000426e+00,4.545524999999999949e+01
4.110000000000000320e+00,4.545109999999999673e+01
4.115000000000000213e+00,4.544306999999999874e+01
4.120000000000000107e+00,4.543952999999999776e+01
4.125000000000000000e+00,4.542728000000000321e+01
4.129999999999999893e+00,4.542112999999999801e+01
4.134999999999999787e+00,4.541873999999999967e+01
4.139999999999999680e+00,4.540912999999999755e+01
4.144999999999999574e+00,4.540825999999999851e+01
4.150000000000000355e+00,4.540223999999999904e+01
4.155000000000000249e+00,4.539661000000000257e+01
4.160000000000000142e+00,4.538725999999999772e+01
4.165000000000000036e+00,4.537577000000000282e+01
4.169999999999999929e+00,4.536867000000000161e+01
4.174999999999999822e+00,4.535931000000000068e+01
4.179999999999999716e+00,4.535647000000000162e+01
4.184999999999999609e+00,4.535392999999999830e+01
4.190000000000000391e+00,4.534810999999999837e+01
4.195000000000000284e+00,4.534707999999999828e+01
4.200000000000000178e+00,4.533565000000000111e+01
4.205000000000000071e+00,4.533323000000000036e+01
4.209999999999999964e+00,4.532950999999999908e+01
4.214999999999999858e+00,4.532905999999999835e+01
4.219999999999999751e+00,4.532746999999999815e+01
4.224999999999999645e+00,4.532630999999999943e+01
4.230000000000000426e+00,4.532401999999999731e+01
4.235000000000000320e+00,4.532072000000000145e+01
4.240000000000000213e+00,4.531826999999999828e+01
4.245000000000000107e+00,4.531734000000000151e+01
4.250000000000000000e+00,4.531354999999999933e+01
4.254999999999999893e+00,4.531123000000000189e+01
4.259999999999999787e+00,4.530653999999999826e+01
4.264999999999999680e+00,4.530572000000000088e+01
4.269999999999999574e+00,4.529764999999999731e+01
4.275000000000000355e+00,4.529341999999999757e+01
4.280000000000000249e+00,4.528956000000000159e+01
4.285000000000000142e+00,4.528661999999999921e+01
4.290000000000000036e+00,4.528323000000000320e+01
4.294999999999999929e+00,4.528206999999999738e+01
4.299999999999999822e+00,4.527826000000000306e+01
4.304999999999999716e+00,4.527658999999999878e+01
4.309999999999999609e+00,4.527613000000000198e+01
4.315000000000000391e+00,4.527445999999999771e+01
4.320000000000000284e+00,4.527338000000000306e+01
4.325000000000000178e+00,4.526644999999999897e+01
4.330000000000000071e+00,4.526323000000000008e+01
4.334999999999999964e+00,4.525672999999999746e+01
4.339999999999999858e+00,4.525019999999999953e+01
4.344999999999999751e+00,4.524604000000000070e+01
4.349999999999999645e+00,4.523658999999999963e+01
4.355000000000000426e+00,4.522684000000000282e+01
4.360000000000000320e+00,4.522023999999999688e+01
4.365000000000000213e+00,4.521860999999999819e+01
4.370000000000000107e+00,4.521070999999999884e+01
4.375000000000000000e+00,4.519841000000000264e+01
4.379999999999999893e+00,4.519727999999999923e+01
4.384999999999999787e+00,4.519462999999999653e+01
4.389999999999999680e+00,4.518972000000000122e+01
4.394999999999999574e+00,4.518634999999999735e+01
4.400000000000000355e+00,4.518392999999999660e+01
4.405000000000000249e+00,4.517974000000000245e+01
4.410000000000000142e+00,4.517470999999999748e+01
4.415000000000000036e+00,4.517103000000000179e+01
4.419999999999999929e+00,4.516841000000000150e+01
4.424999999999999822e+00,4.515500999999999721e+01
4.429999999999999716e+00,4.514770999999999646e+01
4.434999999999999609e+00,4.514128999999999792e+01
4.440000000000000391e+00,4.514030999999999949e+01
4.445000000000000284e+00,4.513956000000000301e+01
4.450000000000000178e+00,4.513335000000000008e+01
4.455000000000000071e+00,4.513212000000000046e+01
4.459999999999999964e+00,4.512875999999999976e+01
4.464999999999999858e+00,4.512794000000000239e+01
4.469999999999999751e+00,4.512181999999999960e+01
4.474999999999999645e+00,4.511896000000000129e+01
4.480000000000000426e+00,4.511623000000000161e+01
4.485000000000000320e+00,4.511222999999999672e+01
4.490000000000000213e+00,4.510088999999999970e+01
4.495000000000000107e+00,4.509826999999999941e+01
4.500000000000000000e+00,4.509649999999999892e+01
4.504999999999999893e+00,4.509555000000000291e+01
4.509999999999999787e+00,4.509226000000000312e+01
4.514999999999999680e+00,4.508776999999999902e+01
4.519999999999999574e+00,4.508632999999999669e+01
4.525000000000000355e+00,4.508469000000000193e+01
4.530000000000000249e+00,4.508041999999999661e+01
4.535000000000000142e+00,4.506933999999999685e+01
4.540000000000000036e+00,4.506405999999999779e+01
4.544999999999999929e+00,4.506172999999999718e+01
4.549999999999999822e+00,4.505913000000000324e+01
4.554999999999999716e+00,4.505790999999999968e+01
4.559999999999999609e+00,4.505505999999999744e+01
4.565000000000000391e+00,4.505384000000000100e+01
4.570000000000000284e+00,4.504316000000000031e+01
4.575000000000000178e+00,4.503947999999999752e+01
4.580000000000000071e+00,4.503795000000000215e+01
4.584999999999999964e+00,4.503096000000000032e+01
4.589999999999999858e+00,4.502765999999999735e+01
4.594999999999999751e+00,4.502647000000000332e+01
4.599999999999999645e+00,4.502494000000000085e+01
4.605000000000000426e+00,4.502031999999999812e+01
4.610000000000000320e+00,4.501342999999999961e+01
4.615000000000000213e+00,4.500710999999999729e+01
4.620000000000000107e+00,4.499582000000000193e+01
4.625000000000000000e+00,4.498736000000000246e+01
4.629999999999999893e+00,4.497879999999999967e+01
4.634999999999999787e+00,4.497408000000000072e+01
4.639999999999999680e+00,4.496584000000000003e+01
4.644999999999999574e+00,4.496041000000000309e+01
4.650000000000000355e+00,4.495763000000000176e+01
4.655000000000000249e+00,4.495649000000000228e+01
4.660000000000000142e+00,4.495548999999999751e+01
4.665000000000000036e+00,4.494825999999999766e+01
4.669999999999999929e+00,4.494438999999999851e+01
4.674999999999999822e+00,4.494330999999999676e+01
4.679999999999999716e+00,4.493963000000000108e+01
4.684999999999999609e+00,4.493426000000000187e+01
4.690000000000000391e+00,4.493242999999999654e+01
4.695000000000000284e+00,4.491902999999999935e+01
4.700000000000000178e+00,4.490576000000000079e+01
4.705000000000000071e+00,4.490540000000000020e+01
4.709999999999999964e+00,4.490001999999999782e+01
4.714999999999999858e+00,4.489486999999999739e+01
4.719999999999999751e+00,4.488790999999999798e+01
4.724999999999999645e+00,4.488002999999999787e+01
4.730000000000000426e+00,4.487687999999999988e+01
4.735000000000000320e+00,4.487532999999999817e+01
4.740000000000000213e+00,4.487243000000000137e+01
4.745000000000000107e+00,4.485864000000000118e+01
4.750000000000000000e+00,4.485719999999999885e+01
4.754999999999999893e+00,4.485287999999999897e+01
4.759999999999999787e+00,4.485287999999999897e+01
4.764999999999999680e+00,4.485081999999999880e+01
4.769999999999999574e+00,4.484472999999999843e+01
4.775000000000000355e+00,4.483689999999999998e+01
4.780000000000000249e+00,4.482986999999999966e+01
4.785000000000000142e+00,4.482797999999999661e+01
4.790000000000000036e+00,4.482703999999999667e+01
4.794999999999999929e+00,4.482507999999999981e+01
4.799999999999999822e+00,4.482366999999999990e+01
4.804999999999999716e+00,4.482142000000000337e+01
4.809999999999999609e+00,4.482012999999999892e+01
4.815000000000000391e+00,4.481524999999999892e+01
4.820000000000000284e+00,4.481401000000000323e+01
4.825000000000000178e+00,4.480662000000000234e+01
4.830000000000000071e+00,4.480611999999999995e+01
4.834999999999999964e+00,4.480572999999999695e+01
4.839999999999999858e+00,4.479540999999999684e+01
4.844999999999999751e+00,4.479191999999999751e+01
4.849999999999999645e+00,4.478137000000000256e+01
4.855000000000000426e+00,4.477414000000000271e+01
4.860000000000000320e+00,4.477165999999999713e+01
4.865000000000000213e+00,4.476731000000000193e+01
4.870000000000000107e+00,4.476413000000000153e+01
4.875000000000000000e+00,4.476086999999999705e+01
4.879999999999999893e+00,4.475589999999999691e+01
4.884999999999999787e+00,4.474184000000000339e+01
4.889999999999999680e+00,4.473695000000000022e+01
4.894999999999999574e+00,4.472919999999999874e+01
4.900000000000000355e+00,4.472599000000000302e+01
4.905000000000000249e+00,4.472393000000000285e+01
4.910000000000000142e+00,4.471236999999999995e+01
4.915000000000000036e+00,4.470922999999999803e+01
4.919999999999999929e+00,4.470177000000000334e+01
4.924999999999999822e+00,4.470114999999999839e+01
4.929999999999999716e+00,4.470082000000000022e+01
4.934999999999999609e+00,4.470027999999999935e+01
4.940000000000000391e+00,4.469969999999999999e+01
4.945000000000000284e+00,4.469859000000000293e+01
4.950000000000000178e+00,4.469319999999999737e+01
4.955000000000000071e+00,4.469125999999999976e+01
4.959999999999999964e+00,4.469093000000000160e+01
4.964999999999999858e+00,4.468209999999999837e+01
4.969999999999999751e+00,4.467678000000000083e+01
4.974999999999999645e+00,4.466951000000000249e+01
4.980000000000000426e+00,4.466761000000000337e+01
4.985000000000000320e+00,4.466190999999999889e+01
4.990000000000000213e+00,4.465816000000000230e+01
4.995000000000000107e+00,4.465473999999999677e+01
5.000000000000000000e+00,4.464934999999999832e+01
5.004999999999999893e+00,4.464497999999999678e+01
5.009999999999999787e+00,4.464397000000000304e+01
5.014999999999999680e+00,4.463777000000000328e+01
5.019999999999999574e+00,4.463380999999999688e+01
5.025000000000000355e+00,4.463136999999999688e+01
5.030000000000000249e+00,4.463036000000000314e+01
5.035000000000000142e+00,4.462922999999999973e+01
5.040000000000000036e+00,4.462046999999999741e+01
5.044999999999999929e+00,4.461896999999999736e+01
5.049999999999999822e+00,4.461825000000000330e+01
5.054999999999999716e+00,4.461352999999999724e+01
5.059999999999999609e+00,4.461137999999999693e+01
5.065000000000000391e+00,4.461082999999999998e+01
5.070000000000000284e+00,4.460949999999999704e+01
5.075000000000000178e+00,4.460898000000000252e+01
5.080000000000000071e+00,4.460575000000000045e+01
5.084999999999999964e+00,4.460291999999999746e+01
5.089999999999999858e+00,4.460195000000000221e+01
5.094999999999999751e+00,4.459707000000000221e+01
5.099999999999999645e+00,4.459161000000000286e+01
5.105000000000000426e+00,4.458867000000000047e+01
5.110000000000000320e+00,4.458836999999999762e+01
5.115000000000000213e+00,4.458700000000000330e+01
5.120000000000000107e+00,4.458456999999999937e+01
5.125000000000000000e+00,4.458214999999999861e+01
5.129999999999999893e+00,4.457560999999999751e+01
5.134999999999999787e+00,4.457500999999999891e+01
5.139999999999999680e+00,4.457238000000000255e+01
5.144999999999999574e+00,4.456895000000000095e+01
5.150000000000000355e+00,4.456812000000000040e+01
5.155000000000000249e+00,4.456029999999999802e+01
5.160000000000000142e+00,4.455545000000000044e+01
5.165000000000000036e+00,4.455418000000000234e+01
5.169999999999999929e+00,4.455367999999999995e+01
5.174999999999999822e+00,4.455257000000000289e+01
5.179999999999999716e+00,4.454757000000000033e+01
5.184999999999999609e+00,4.454372999999999649e+01
5.190000000000000391e+00,4.454100999999999999e+01
5.195000000000000284e+00,4.454041999999999746e+01
5.200000000000000178e+00,4.453443000000000040e+01
5.205000000000000071e+00,4.452658000000000271e+01
5.209999999999999964e+00,4.452425000000000210e+01
5.214999999999999858e+00,4.452253999999999934e+01
5.219999999999999751e+00,4.452118999999999716e+01
5.224999999999999645e+00,4.451818999999999704e+01
5.230000000000000426e+00,4.451480000000000103e+01
5.235000000000000320e+00,4.450645000000000095e+01
5.240000000000000213e+00,4.449875999999999721e+01
5.245000000000000107e+00,4.449631999999999721e+01
5.250000000000000000e+00,4.449195000000000277e+01
5.254999999999999893e+00,4.448767999999999745e+01
5.259999999999999787e+00,4.448145000000000238e+01
5.264999999999999680e+00,4.448026999999999731e+01
5.269999999999999574e+00,4.447648000000000224e+01
5.275000000000000355e+00,4.447281999999999869e+01
5.280000000000000249e+00,4.447191999999999723e+01
5.285000000000000142e+00,4.446813999999999822e+01
5.290000000000000036e+00,4.446750000000000114e+01
5.294999999999999929e+00,4.446269999999999811e+01
5.299999999999999822e+00,4.446144000000000318e+01
5.304999999999999716e+00,4.446049000000000007e+01
5.309999999999999609e+00,4.446016000000000190e+01
5.315000000000000391e+00,4.445754999999999768e+01
5.320000000000000284e+00,4.445542999999999978e+01
5.325000000000000178e+00,4.445226000000000255e+01
5.330000000000000071e+00,4.445177999999999940e+01
5.334999999999999964e+00,4.445029999999999859e+01
5.339999999999999858e+00,4.444677000000000078e+01
5.344999999999999751e+00,4.444552999999999798e+01
5.349999999999999645e+00,4.444306000000000267e+01
5.355000000000000426e+00,4.444227999999999668e+01
5.360000000000000320e+00,4.444158999999999793e+01
5.365000000000000213e+00,4.443766000000000105e+01
5.370000000000000107e+00,4.443417999999999779e+01
5.375000000000000000e+00,4.443303000000000225e+01
5.379999999999999893e+00,4.442866999999999678e+01
5.384999999999999787e+00,4.442707999999999657e+01
5.389999999999999680e+00,4.442168999999999812e+01
5.394999999999999574e+00,4.442119999999999891e+01
5.400000000000000355e+00,4.441599999999999682e+01
5.405000000000000249e+00,4.441505999999999688e+01
5.410000000000000142e+00,4.441449999999999676e+01
5.415000000000000036e+00,4.441369999999999862e+01
5.419999999999999929e+00,4.441080999999999790e+01
5.424999999999999822e+00,4.440160999999999802e+01
5.429999999999999716e+00,4.439876999999999896e+01
5.434999999999999609e+00,4.439177000000000106e+01
5.440000000000000391e+00,4.438994000000000284e+01
5.445000000000000284e+00,4.438533999999999935e+01
5.450000000000000178e+00,4.438508000000000209e+01
5.455000000000000071e+00,4.438313999999999737e+01
5.459999999999999964e+00,4.437528999999999968e+01
5.464999999999999858e+00,4.437189999999999657e+01
5.469999999999999751e+00,4.436872999999999934e+01
5.474999999999999645e+00,4.436028999999999911e+01
5.480000000000000426e+00,4.435490000000000066e+01
5.485000000000000320e+00,4.435011000000000081e+01
5.490000000000000213e+00,4.434468999999999994e+01
5.495000000000000107e+00,4.433796999999999855e+01
5.500000000000000000e+00,4.433126000000000033e+01
5.504999999999999893e+00,4.432240999999999786e+01
5.509999999999999787e+00,4.431687000000000154e+01
5.514999999999999680e+00,4.431371000000000038e+01
5.519999999999999574e+00,4.430939000000000050e+01
5.525000000000000355e+00,4.430671000000000248e+01
5.530000000000000249e+00,4.430322999999999922e+01
5.535000000000000142e+00,4.429711000000000354e+01
5.540000000000000036e+00,4.429711000000000354e+01
5.544999999999999929e+00,4.429460999999999871e+01
5.549999999999999822e+00,4.428988999999999976e+01
5.554999999999999716e+00,4.428345999999999805e+01
5.559999999999999609e+00,4.428298999999999808e+01
5.565000000000000391e+00,4.428226999999999691e+01
5.570000000000000284e+00,4.428121999999999758e+01
5.575000000000000178e+00,4.427678000000000225e+01
5.580000000000000071e+00,4.426879999999999882e+01
5.584999999999999964e+00,4.425972999999999757e+01
5.589999999999999858e+00,4.425972999999999757e+01
5.594999999999999751e+00,4.425712000000000046e+01
5.599999999999999645e+00,4.425645000000000095e+01
5.605000000000000426e+00,4.424853000000000236e+01
5.610000000000000320e+00,4.424548999999999666e+01
5.615000000000000213e+00,4.424522999999999939e+01
5.620000000000000107e+00,4.424389000000000038e+01
5.625000000000000000e+00,4.423942999999999870e+01
5.629999999999999893e+00,4.423872000000000071e+01
5.634999999999999787e+00,4.423658999999999963e+01
5.639999999999999680e+00,4.423487999999999687e+01
5.644999999999999574e+00,4.423467000000000127e+01
5.650000000000000355e+00,4.423344000000000165e+01
5.655000000000000249e+00,4.423279000000000138e+01
5.660000000000000142e+00,4.423127000000000209e+01
5.665000000000000036e+00,4.423087000000000302e+01
5.669999999999999929e+00,4.422672000000000025e+01
5.674999999999999822e+00,4.422471000000000174e+01
5.679999999999999716e+00,4.422408000000000072e+01
5.684999999999999609e+00,4.421721000000000146e+01
5.690000000000000391e+00,4.421323999999999899e+01
5.695000000000000284e+00,4.420891000000000304e+01
5.700000000000000178e+00,4.420015999999999678e+01
5.705000000000000071e+00,4.419950999999999652e+01
5.709999999999999964e+00,4.419848000000000354e+01
5.714999999999999858e+00,4.419736999999999938e+01
5.719999999999999751e+00,4.418910000000000338e+01
5.724999999999999645e+00,4.418236000000000274e+01
5.730000000000000426e+00,4.418032000000000181e+01
5.735000000000000320e+00,4.417840000000000344e+01
5.740000000000000213e+00,4.417665000000000219e+01
5.745000000000000107e+00,4.417157999999999873e+01
5.750000000000000000e+00,4.416929999999999978e+01
5.754999999999999893e+00,4.416714999999999947e+01
5.759999999999999787e+00,4.415223000000000297e+01
5.764999999999999680e+00,4.414867999999999881e+01
5.769999999999999574e+00,4.414437999999999818e+01
5.775000000000000355e+00,4.413524999999999920e+01
5.780000000000000249e+00,4.412633999999999901e+01
5.785000000000000142e+00,4.412355000000000160e+01
5.790000000000000036e+00,4.412272999999999712e+01
5.794999999999999929e+00,4.411831000000000103e+01
5.799999999999999822e+00,4.411213999999999658e+01
5.804999999999999716e+00,4.411043000000000092e+01
5.809999999999999609e+00,4.410974000000000217e+01
5.815000000000000391e+00,4.410488000000000142e+01
5.820000000000000284e+00,4.410412000000000177e+01
5.825000000000000178e+00,4.410152000000000072e+01
5.830000000000000071e+00,4.409517999999999915e+01
5.834999999999999964e+00,4.409421999999999997e+01
5.839999999999999858e+00,4.409248000000000189e+01
5.844999999999999751e+00,4.408758000000000266e+01
5.849999999999999645e+00,4.408635999999999910e+01
5.855000000000000426e+00,4.408588999999999913e+01
5.860000000000000320e+00,4.408511000000000024e+01
5.865000000000000213e+00,4.408194999999999908e+01
5.870000000000000107e+00,4.408124000000000109e+01
5.875000000000000000e+00,4.407773999999999859e+01
5.879999999999999893e+00,4.407641999999999882e+01
5.884999999999999787e+00,4.407433999999999941e+01
5.889999999999999680e+00,4.407372000000000156e+01
5.894999999999999574e+00,4.407338000000000022e+01
5.900000000000000355e+00,4.407316000000000145e+01
5.905000000000000249e+00,4.407256999999999891e+01
5.910000000000000142e+00,4.407204999999999728e+01
5.915000000000000036e+00,4.407168999999999670e+01
5.919999999999999929e+00,4.407122999999999990e+01
5.924999999999999822e+00,4.407068000000000296e+01
5.929999999999999716e+00,4.406689000000000078e+01
5.934999999999999609e+00,4.406374999999999886e+01
5.940000000000000391e+00,4.406250000000000000e+01
5.945000000000000284e+00,4.406192000000000064e+01
5.950000000000000178e+00,4.406098999999999677e+01
5.955000000000000071e+00,4.406006000000000000e+01
5.959999999999999964e+00,4.405834000000000117e+01
5.964999999999999858e+00,4.405133000000000010e+01
5.969999999999999751e+00,4.404744000000000170e+01
5.974999999999999645e+00,4.404467000000000354e+01
5.980000000000000426e+00,4.404146999999999679e+01
5.985000000000000320e+00,4.403914999999999935e+01
5.990000000000000213e+00,4.403636000000000195e+01
5.995000000000000107e+00,4.403347999999999729e+01
6.000000000000000000e+00,4.403204999999999814e+01
6.004999999999999893e+00,4.403105999999999653e+01
6.009999999999999787e+00,4.402911000000000286e+01
6.014999999999999680e+00,4.402725999999999829e+01
6.019999999999999574e+00,4.402335999999999672e+01
6.025000000000000355e+00,4.402304999999999779e+01
6.030000000000000249e+00,4.402103000000000321e+01
6.035000000000000142e+00,4.401859999999999928e+01
6.040000000000000036e+00,4.401585000000000036e+01
6.044999999999999929e+00,4.401145999999999958e+01
6.049999999999999822e+00,4.400525999999999982e+01
6.054999999999999716e+00,4.400041000000000224e+01
6.059999999999999609e+00,4.399602000000000146e+01
6.065000000000000391e+00,4.398937000000000097e+01
6.070000000000000284e+00,4.398530000000000229e+01
6.075000000000000178e+00,4.397617000000000331e+01
6.080000000000000071e+00,4.397455000000000069e+01
6.084999999999999964e+00,4.396914000000000300e+01
6.089999999999999858e+00,4.396690000000000254e+01
6.094999999999999751e+00,4.396690000000000254e+01
6.099999999999999645e+00,4.396419000000000210e+01
6.105000000000000426e+00,4.396359000000000350e+01
6.110000000000000320e+00,4.396289999999999765e+01
6.115000000000000213e+00,4.396003000000000327e+01
6.120000000000000107e+00,4.395738999999999663e+01
6.125000000000000000e+00,4.395620999999999867e+01
6.129999999999999893e+00,4.395577000000000112e+01
6.134999999999999787e+00,4.395280000000000342e+01
6.139999999999999680e+00,4.395219000000000165e+01
6.144999999999999574e+00,4.395174999999999699e+01
6.150000000000000355e+00,4.395152999999999821e+01
6.155000000000000249e+00,4.395054999999999978e+01
6.160000000000000142e+00,4.395024999999999693e+01
6.165000000000000036e+00,4.394709000000000287e+01
6.169999999999999929e+00,4.394646000000000186e+01
6.174999999999999822e+00,4.394561000000000206e+01
6.179999999999999716e+00,4.394360999999999962e+01
6.184999999999999609e+00,4.394259000000000270e+01
6.190000000000000391e+00,4.394183999999999912e+01
6.195000000000000284e+00,4.393269999999999698e+01
6.200000000000000178e+00,4.393213999999999686e+01
6.205000000000000071e+00,4.393153000000000219e+01
6.209999999999999964e+00,4.393099999999999739e+01
6.214999999999999858e+00,4.392871000000000237e+01
6.219999999999999751e+00,4.392676999999999765e+01
6.224999999999999645e+00,4.392633000000000010e+01
6.230000000000000426e+00,4.392188000000000159e+01
6.235000000000000320e+00,4.391653000000000162e+01
6.240000000000000213e+00,4.390807999999999822e+01
6.245000000000000107e+00,4.390588000000000335e+01
6.250000000000000000e+00,4.389880000000000138e+01
6.254999999999999893e+00,4.389314000000000249e+01
6.259999999999999787e+00,4.389106999999999914e+01
6.264999999999999680e+00,4.389009000000000071e+01
6.269999999999999574e+00,4.388938000000000272e+01
6.275000000000000355e+00,4.388911999999999836e+01
6.280000000000000249e+00,4.388868000000000080e+01
6.285000000000000142e+00,4.388750000000000284e+01
6.290000000000000036e+00,4.388714999999999833e+01
6.294999999999999929e+00,4.388506000000000284e+01
6.299999999999999822e+00,4.388212999999999653e+01
6.304999999999999716e+00,4.388168000000000291e+01
6.309999999999999609e+00,4.387978999999999985e+01
6.315000000000000391e+00,4.387525000000000119e+01
6.320000000000000284e+00,4.386800999999999817e+01
6.325000000000000178e+00,4.386529999999999774e+01
6.330000000000000071e+00,4.386131000000000313e+01
6.334999999999999964e+00,4.385741999999999763e+01
6.339999999999999858e+00,4.385056000000000154e+01
6.344999999999999751e+00,4.384792000000000201e+01
6.349999999999999645e+00,4.384517999999999915e+01
6.355000000000000426e+00,4.383711999999999875e+01
6.360000000000000320e+00,4.383324999999999960e+01
6.365000000000000213e+00,4.382909000000000077e+01
6.370000000000000107e+00,4.382240000000000180e+01
6.375000000000000000e+00,4.382195999999999714e+01
6.379999999999999893e+00,4.382133000000000322e+01
6.384999999999999787e+00,4.381587999999999994e+01
6.389999999999999680e+00,4.381571999999999889e+01
6.394999999999999574e+00,4.381530999999999665e+01
6.400000000000000355e+00,4.381443999999999761e+01
6.405000000000000249e+00,4.381342000000000070e+01
6.410000000000000142e+00,4.381244000000000227e+01
6.415000000000000036e+00,4.381177000000000277e+01
6.419999999999999929e+00,4.381099999999999994e+01
6.424999999999999822e+00,4.380783000000000271e+01
6.429999999999999716e+00,4.380288999999999788e+01
6.434999999999999609e+00,4.380187999999999704e+01
6.440000000000000391e+00,4.379755999999999716e+01
6.445000000000000284e+00,4.379702000000000339e+01
6.450000000000000178e+00,4.379551000000000016e+01
6.455000000000000071e+00,4.379391999999999996e+01
6.459999999999999964e+00,4.379281999999999897e+01
6.464999999999999858e+00,4.379187999999999903e+01
6.469999999999999751e+00,4.378997999999999990e+01
6.474999999999999645e+00,4.378952999999999918e+01
6.480000000000000426e+00,4.378175999999999846e+01
6.485000000000000320e+00,4.377857000000000198e+01
6.490000000000000213e+00,4.377561000000000035e+01
6.495000000000000107e+00,4.377436000000000149e+01
6.500000000000000000e+00,4.376973999999999876e+01
6.504999999999999893e+00,4.376604999999999990e+01
6.509999999999999787e+00,4.376389999999999958e+01
6.514999999999999680e+00,4.376359000000000066e+01
6.519999999999999574e+00,4.376328000000000173e+01
6.525000000000000355e+00,4.376062000000000296e+01
6.530000000000000249e+00,4.376008999999999816e+01
6.535000000000000142e+00,4.375827000000000311e+01
6.540000000000000036e+00,4.375777000000000072e+01
6.544999999999999929e+00,4.375670999999999822e+01
6.549999999999999822e+00,4.375516999999999967e+01
6.554999999999999716e+00,4.375441000000000003e+01
6.559999999999999609e+00,4.375195000000000078e+01
6.565000000000000391e+00,4.375043999999999755e+01
6.570000000000000284e+00,4.374802999999999997e+01
6.575000000000000178e+00,4.374638000000000204e+01
6.580000000000000071e+00,4.374578999999999951e+01
6.584999999999999964e+00,4.374392999999999887e+01
6.589999999999999858e+00,4.373949999999999960e+01
6.594999999999999751e+00,4.373561000000000121e+01
6.599999999999999645e+00,4.373230999999999824e+01
6.605000000000000426e+00,4.372972000000000037e+01
6.610000000000000320e+00,4.372572000000000259e+01
6.615000000000000213e+00,4.371715999999999980e+01
6.620000000000000107e+00,4.371520999999999901e+01
6.625000000000000000e+00,4.371323000000000292e+01
6.629999999999999893e+00,4.370571000000000339e+01
6.634999999999999787e+00,4.370438000000000045e+01
6.639999999999999680e+00,4.369939000000000107e+01
6.644999999999999574e+00,4.369344999999999857e+01
6.650000000000000355e+00,4.369236999999999682e+01
6.655000000000000249e+00,4.369167999999999807e+01
6.660000000000000142e+00,4.369021999999999650e+01
6.665000000000000036e+00,4.368930000000000291e+01
6.669999999999999929e+00,4.368435999999999808e+01
6.674999999999999822e+00,4.368383999999999645e+01
6.679999999999999716e+00,4.368318000000000012e+01
6.684999999999999609e+00,4.368249000000000137e+01
6.690000000000000391e+00,4.368191000000000201e+01
6.695000000000000284e+00,4.368046999999999969e+01
6.700000000000000178e+00,4.367920000000000158e+01
6.705000000000000071e+00,4.367864000000000146e+01
6.709999999999999964e+00,4.367824000000000240e+01
6.714999999999999858e+00,4.367607999999999890e+01
6.719999999999999751e+00,4.367331000000000074e+01
6.724999999999999645e+00,4.366461000000000325e+01
6.730000000000000426e+00,4.365458000000000283e+01
6.735000000000000320e+00,4.365299999999999869e+01
6.740000000000000213e+00,4.365249000000000024e+01
6.745000000000000107e+00,4.365082000000000306e+01
6.750000000000000000e+00,4.364947999999999695e+01
6.754999999999999893e+00,4.364891999999999683e+01
6.759999999999999787e+00,4.364842000000000155e+01
6.764999999999999680e+00,4.364668000000000347e+01
6.769999999999999574e+00,4.364473999999999876e+01
6.775000000000000355e+00,4.364094000000000051e+01
6.780000000000000249e+00,4.363873000000000246e+01
6.785000000000000142e+00,4.363830999999999705e+01
6.790000000000000036e+00,4.363510000000000133e+01
6.794999999999999929e+00,4.363459000000000287e+01
6.799999999999999822e+00,4.363127999999999673e+01
6.804999999999999716e+00,4.362610999999999706e+01
6.809999999999999609e+00,4.362322000000000344e+01
6.815000000000000391e+00,4.362304999999999922e+01
6.820000000000000284e+00,4.362091999999999814e+01
6.825000000000000178e+00,4.362021000000000015e+01
6.830000000000000071e+00,4.361954000000000065e+01
6.834999999999999964e+00,4.361923999999999779e+01
6.839999999999999858e+00,4.361730000000000018e+01
6.844999999999999751e+00,4.361692000000000036e+01
6.849999999999999645e+00,4.361610999999999905e+01
6.855000000000000426e+00,4.361294999999999789e+01
6.860000000000000320e+00,4.360967000000000127e+01
6.865000000000000213e+00,4.360249999999999915e+01
6.870000000000000107e+00,4.360175999999999874e+01
6.875000000000000000e+00,4.359852999999999668e+01
6.879999999999999893e+00,4.359429000000000087e+01
6.884999999999999787e+00,4.358827000000000140e+01
6.889999999999999680e+00,4.358628999999999820e+01
6.894999999999999574e+00,4.358545000000000158e+01
6.900000000000000355e+00,4.357979000000000269e+01
6.905000000000000249e+00,4.357585999999999871e+01
6.910000000000000142e+00,4.356963999999999970e+01
6.915000000000000036e+00,4.356578999999999979e+01
6.919999999999999929e+00,4.356407999999999703e+01
6.924999999999999822e+00,4.355928999999999718e+01
6.929999999999999716e+00,4.355865000000000009e+01
6.934999999999999609e+00,4.355850999999999829e+01
6.940000000000000391e+00,4.355655999999999750e+01
6.945000000000000284e+00,4.355640999999999963e+01
6.950000000000000178e+00,4.355469000000000079e+01
6.955000000000000071e+00,4.355087000000000330e+01
6.959999999999999964e+00,4.354818999999999818e+01
6.964999999999999858e+00,4.354612999999999801e+01
6.969999999999999751e+00,4.354438999999999993e+01
6.974999999999999645e+00,4.354281999999999897e+01
6.980000000000000426e+00,4.354117000000000104e+01
6.985000000000000320e+00,4.354059000000000168e+01
6.990000000000000213e+00,4.353882000000000119e+01
6.995000000000000107e+00,4.353721999999999781e+01
7.000000000000000000e+00,4.353665000000000163e+01
7.004999999999999893e+00,4.353627000000000180e+01
7.009999999999999787e+00,4.353540000000000276e+01
7.014999999999999680e+00,4.353477000000000174e+01
7.019999999999999574e+00,4.353415999999999997e+01
7.025000000000000355e+00,4.353379000000000332e+01
7.030000000000000249e+00,4.353260000000000218e+01
7.035000000000000142e+00,4.353059999999999974e+01
7.040000000000000036e+00,4.352561000000000035e+01
7.044999999999999929e+00,4.352365000000000350e+01
7.049999999999999822e+00,4.352136000000000138e+01
7.054999999999999716e+00,4.352082000000000050e+01
7.059999999999999609e+00,4.351973000000000269e+01
7.065000000000000391e+00,4.351648999999999745e+01
7.070000000000000284e+00,4.351628999999999792e+01
7.075000000000000178e+00,4.351572000000000173e+01
7.080000000000000071e+00,4.351534999999999798e+01
7.084999999999999964e+00,4.351221999999999923e+01
7.089999999999999858e+00,4.351178000000000168e+01
7.094999999999999751e+00,4.351163999999999987e+01
7.099999999999999645e+00,4.351008999999999816e+01
7.105000000000000426e+00,4.350961999999999819e+01
7.110000000000000320e+00,4.350726000000000226e+01
7.115000000000000213e+00,4.350536000000000314e+01
7.120000000000000107e+00,4.350415000000000276e+01
7.125000000000000000e+00,4.349994999999999834e+01
7.129999999999999893e+00,4.349929999999999808e+01
7.134999999999999787e+00,4.349477999999999867e+01
7.139999999999999680e+00,4.349289999999999878e+01
7.144999999999999574e+00,4.349094000000000193e+01
7.150000000000000355e+00,4.348854000000000042e+01
7.155000000000000249e+00,4.348476999999999748e+01
7.160000000000000142e+00,4.347547999999999746e+01
7.165000000000000036e+00,4.347424999999999784e+01
7.169999999999999929e+00,4.347355999999999909e+01
7.174999999999999822e+00,4.346985999999999706e+01
7.179999999999999716e+00,4.346600999999999715e+01
7.184999999999999609e+00,4.346444999999999936e+01
7.190000000000000391e+00,4.345832000000000050e+01
7.195000000000000284e+00,4.345588999999999658e+01
7.200000000000000178e+00,4.345087000000000188e+01
7.205000000000000071e+00,4.344993999999999801e+01
7.209999999999999964e+00,4.344736000000000331e+01
7.214999999999999858e+00,4.344026000000000209e+01
7.219999999999999751e+00,4.343681000000000125e+01
7.224999999999999645e+00,4.343252999999999986e+01
7.230000000000000426e+00,4.343216000000000321e+01
7.235000000000000320e+00,4.343077999999999861e+01
7.240000000000000213e+00,4.342866999999999678e+01
7.245000000000000107e+00,4.342828999999999695e+01
7.250000000000000000e+00,4.342506000000000199e+01
7.254999999999999893e+00,4.342470000000000141e+01
7.259999999999999787e+00,4.341946999999999690e+01
7.264999999999999680e+00,4.341901000000000010e+01
7.269999999999999574e+00,4.341463000000000250e+01
7.275000000000000355e+00,4.341169000000000011e+01
7.280000000000000249e+00,4.341143999999999892e+01
7.285000000000000142e+00,4.341102999999999668e+01
7.290000000000000036e+00,4.341029000000000337e+01
7.294999999999999929e+00,4.340952000000000055e+01
7.299999999999999822e+00,4.340896000000000043e+01
7.304999999999999716e+00,4.340787000000000262e+01
7.309999999999999609e+00,4.340597999999999956e+01
7.315000000000000391e+00,4.339616999999999791e+01
7.320000000000000284e+00,4.339468999999999710e+01
7.325000000000000178e+00,4.339448999999999756e+01
7.330000000000000071e+00,4.339211999999999847e+01
7.334999999999999964e+00,4.339173000000000258e+01
7.339999999999999858e+00,4.339115000000000322e+01
7.344999999999999751e+00,4.338931000000000182e+01
7.349999999999999645e+00,4.338886000000000109e+01
7.355000000000000426e+00,4.338772999999999769e+01
7.360000000000000320e+00,4.338627999999999929e+01
7.365000000000000213e+00,4.338589000000000340e+01
7.370000000000000107e+00,4.338499000000000194e+01
7.375000000000000000e+00,4.338465000000000060e+01
7.379999999999999893e+00,4.338461000000000212e+01
7.384999999999999787e+00,4.338123000000000218e+01
7.389999999999999680e+00,4.337960999999999956e+01
7.394999999999999574e+00,4.337928999999999746e+01
7.400000000000000355e+00,4.337745999999999924e+01
7.405000000000000249e+00,4.337348000000000070e+01
7.410000000000000142e+00,4.337013000000000318e+01
7.415000000000000036e+00,4.336899999999999977e+01
7.419999999999999929e+00,4.336518999999999835e+01
7.424999999999999822e+00,4.336341000000000179e+01
7.429999999999999716e+00,4.336012999999999806e+01
7.434999999999999609e+00,4.335643000000000313e+01
7.440000000000000391e+00,4.335484999999999900e+01
7.445000000000000284e+00,4.335309000000000168e+01
7.450000000000000178e+00,4.335208999999999691e+01
7.455000000000000071e+00,4.334859999999999758e+01
7.459999999999999964e+00,4.334693000000000040e+01
7.464999999999999858e+00,4.334094999999999942e+01
7.469999999999999751e+00,4.334038000000000324e+01
7.474999999999999645e+00,4.333798999999999779e+01
7.480000000000000426e+00,4.333594000000000079e+01
7.485000000000000320e+00,4.333469999999999800e+01
7.490000000000000213e+00,4.333191999999999666e+01
7.495000000000000107e+00,4.333068999999999704e+01
7.500000000000000000e+00,4.333032999999999646e+01
7.504999999999999893e+00,4.332556000000000296e+01
7.509999999999999787e+00,4.332294000000000267e+01
7.514999999999999680e+00,4.332079000000000235e+01
7.519999999999999574e+00,4.331949000000000183e+01
7.525000000000000355e+00,4.331893000000000171e+01
7.530000000000000249e+00,4.331889999999999930e+01
7.535000000000000142e+00,4.331828000000000145e+01
7.540000000000000036e+00,4.331801999999999708e+01
7.544999999999999929e+00,4.331765999999999650e+01
7.549999999999999822e+00,4.331710000000000349e+01
7.554999999999999716e+00,4.331584999999999752e+01
7.559999999999999609e+00,4.331560000000000343e+01
7.565000000000000391e+00,4.331515000000000271e+01
7.570000000000000284e+00,4.331475999999999971e+01
7.575000000000000178e+00,4.331407999999999703e+01
7.580000000000000071e+00,4.331365000000000265e+01
7.584999999999999964e+00,4.330724000000000018e+01
7.589999999999999858e+00,4.330284000000000333e+01
7.594999999999999751e+00,4.330277999999999849e+01
7.599999999999999645e+00,4.330114999999999981e+01
7.605000000000000426e+00,4.329719999999999658e+01
7.610000000000000320e+00,4.329616000000000042e+01
7.615000000000000213e+00,4.329572999999999894e+01
7.620000000000000107e+00,4.329545000000000243e+01
7.625000000000000000e+00,4.329406000000000176e+01
7.629999999999999893e+00,4.329240999999999673e+01
7.634999999999999787e+00,4.329167999999999950e+01
7.639999999999999680e+00,4.328999000000000308e+01
7.644999999999999574e+00,4.328960000000000008e+01
7.650000000000000355e+00,4.328936999999999813e+01
7.655000000000000249e+00,4.328703000000000145e+01
7.660000000000000142e+00,4.328596999999999895e+01
7.665000000000000036e+00,4.328054000000000201e+01
7.669999999999999929e+00,4.327810000000000201e+01
7.674999999999999822e+00,4.327673000000000059e+01
7.679999999999999716e+00,4.327284999999999826e+01
7.684999999999999609e+00,4.326984999999999815e+01
7.690000000000000391e+00,4.326773000000000025e+01
7.695000000000000284e+00,4.326707999999999998e+01
7.700000000000000178e+00,4.326263999999999754e+01
7.705000000000000071e+00,4.325370000000000203e+01
7.709999999999999964e+00,4.325339999999999918e+01
7.714999999999999858e+00,4.325117000000000189e+01
7.719999999999999751e+00,4.325081000000000131e+01
7.724999999999999645e+00,4.324756000000000000e+01
7.730000000000000426e+00,4.324412000000000234e+01
7.735000000000000320e+00,4.323904000000000281e+01
7.740000000000000213e+00,4.323713000000000051e+01
7.745000000000000107e+00,4.323680999999999841e+01
7.750000000000000000e+00,4.323438999999999766e+01
7.754999999999999893e+00,4.323348000000000013e+01
7.759999999999999787e+00,4.322990000000000066e+01
7.764999999999999680e+00,4.322782999999999731e+01
7.769999999999999574e+00,4.322558999999999685e+01
7.775000000000000355e+00,4.322232999999999947e+01
7.780000000000000249e+00,4.322187999999999874e+01
7.785000000000000142e+00,4.322117000000000075e+01
7.790000000000000036e+00,4.321914999999999907e+01
7.794999999999999929e+00,4.321878999999999849e+01
7.799999999999999822e+00,4.321582000000000079e+01
7.804999999999999716e+00,4.321542999999999779e+01
7.809999999999999609e+00,4.321497999999999706e+01
7.815000000000000391e+00,4.321468000000000131e+01
7.820000000000000284e+00,4.321424999999999983e+01
7.825000000000000178e+00,4.321390999999999849e+01
7.830000000000000071e+00,4.321338000000000079e+01
7.834999999999999964e+00,4.321171999999999969e+01
7.839999999999999858e+00,4.321161000000000030e+01
7.844999999999999751e+00,4.321065999999999718e+01
7.849999999999999645e+00,4.321056999999999704e+01
7.855000000000000426e+00,4.320682000000000045e+01
7.860000000000000320e+00,4.320161000000000229e+01
7.865000000000000213e+00,4.320105999999999824e+01
7.870000000000000107e+00,4.319948000000000121e+01
7.875000000000000000e+00,4.319845000000000113e+01
7.879999999999999893e+00,4.319691000000000258e+01
7.884999999999999787e+00,4.319420999999999822e+01
7.889999999999999680e+00,4.319377999999999673e+01
7.894999999999999574e+00,4.319160999999999717e+01
7.900000000000000355e+00,4.319116999999999962e+01
7.905000000000000249e+00,4.318977999999999895e+01
7.910000000000000142e+00,4.318887000000000143e+01
7.915000000000000036e+00,4.318778999999999968e+01
7.919999999999999929e+00,4.318605000000000160e+01
7.924999999999999822e+00,4.318495000000000061e+01
7.929999999999999716e+00,4.318459000000000003e+01
7.934999999999999609e+00,4.318247000000000213e+01
7.940000000000000391e+00,4.318050999999999817e+01
7.945000000000000284e+00,4.317927999999999855e+01
7.950000000000000178e+00,4.317455999999999960e+01
7.955000000000000071e+00,4.316985999999999990e+01
7.959999999999999964e+00,4.316942000000000235e+01
7.964999999999999858e+00,4.316879000000000133e+01
7.969999999999999751e+00,4.316577999999999804e+01
7.974999999999999645e+00,4.316266999999999854e+01
7.980000000000000426e+00,4.316230000000000189e+01
7.985000000000000320e+00,4.316122000000000014e+01
7.990000000000000213e+00,4.316011999999999915e+01
7.995000000000000107e+00,4.315776999999999930e+01
8.000000000000000000e+00,4.315140000000000242e+01


==> data/cg/large/lp-curve/mssp-cs-0.txt <==
x,y
5.000000000000000104e-03,5.426339999999999719e+01
1.000000000000000021e-02,5.426339999999999719e+01
1.499999999999999944e-02,5.426339999999999719e+01
2.000000000000000042e-02,5.426339999999999719e+01
2.500000000000000139e-02,5.420965999999999951e+01
2.999999999999999889e-02,5.413537000000000177e+01
3.500000000000000333e-02,5.410193999999999903e+01
4.000000000000000083e-02,5.405978999999999957e+01
4.499999999999999833e-02,5.402902000000000271e+01
5.000000000000000278e-02,5.371379999999999910e+01
5.500000000000000028e-02,5.360262000000000171e+01
5.999999999999999778e-02,5.299112999999999829e+01
6.500000000000000222e-02,5.269187999999999761e+01
7.000000000000000666e-02,5.232137000000000171e+01
7.499999999999999722e-02,5.228390000000000271e+01
8.000000000000000167e-02,5.211155999999999722e+01
8.500000000000000611e-02,5.187789000000000073e+01
8.999999999999999667e-02,5.177107999999999777e+01
9.500000000000000111e-02,5.171531999999999840e+01
1.000000000000000056e-01,5.143128999999999706e+01
1.049999999999999961e-01,5.131040000000000134e+01
1.100000000000000006e-01,5.116756999999999778e+01
1.150000000000000050e-01,5.098763999999999896e+01
1.199999999999999956e-01,5.086787000000000347e+01
1.250000000000000000e-01,5.079108999999999696e+01
1.300000000000000044e-01,5.078343000000000274e+01
1.350000000000000089e-01,5.068101000000000056e+01
1.400000000000000133e-01,5.054404999999999859e+01
1.449999999999999900e-01,5.034687000000000268e+01
1.499999999999999944e-01,5.025518999999999892e+01
1.549999999999999989e-01,5.022751000000000232e+01
1.600000000000000033e-01,5.010741999999999763e+01
1.650000000000000078e-01,4.998913000000000295e+01
1.700000000000000122e-01,4.985331000000000046e+01
1.749999999999999889e-01,4.983001000000000147e+01
1.799999999999999933e-01,4.980375999999999692e+01
1.849999999999999978e-01,4.979135000000000133e+01
1.900000000000000022e-01,4.970215999999999923e+01
1.950000000000000067e-01,4.960876999999999981e+01
2.000000000000000111e-01,4.954746999999999701e+01
2.049999999999999878e-01,4.945322999999999780e+01
2.099999999999999922e-01,4.941194000000000131e+01
2.149999999999999967e-01,4.935891000000000162e+01
2.200000000000000011e-01,4.929950000000000188e+01
2.250000000000000056e-01,4.924278000000000333e+01
2.300000000000000100e-01,4.921925000000000239e+01
2.349999999999999867e-01,4.920479000000000269e+01
2.399999999999999911e-01,4.918363000000000085e+01
2.449999999999999956e-01,4.911932000000000187e+01
2.500000000000000000e-01,4.908174000000000348e+01
2.550000000000000044e-01,4.902232000000000056e+01
2.600000000000000089e-01,4.898474000000000217e+01
2.650000000000000133e-01,4.893545000000000300e+01
2.700000000000000178e-01,4.886390000000000100e+01
2.750000000000000222e-01,4.881206000000000245e+01
2.800000000000000266e-01,4.877212000000000103e+01
2.849999999999999756e-01,4.875956999999999653e+01
2.899999999999999800e-01,4.873458999999999719e+01
2.949999999999999845e-01,4.871455000000000268e+01
2.999999999999999889e-01,4.866875999999999891e+01
3.049999999999999933e-01,4.862228000000000350e+01
3.099999999999999978e-01,4.860139999999999816e+01
3.150000000000000022e-01,4.829742000000000246e+01
3.200000000000000067e-01,4.825381000000000142e+01
3.250000000000000111e-01,4.823671000000000220e+01
3.300000000000000155e-01,4.818894999999999840e+01
3.350000000000000200e-01,4.813963999999999999e+01
3.400000000000000244e-01,4.811064999999999969e+01
3.449999999999999734e-01,4.807690000000000197e+01
3.499999999999999778e-01,4.806071000000000026e+01
3.549999999999999822e-01,4.798230000000000217e+01
3.599999999999999867e-01,4.765888999999999953e+01
3.649999999999999911e-01,4.764659000000000333e+01
3.699999999999999956e-01,4.762904000000000337e+01
3.750000000000000000e-01,4.761225000000000307e+01
3.800000000000000044e-01,4.759984000000000037e+01
3.850000000000000089e-01,4.755330000000000013e+01
3.900000000000000133e-01,4.721097000000000321e+01
3.950000000000000178e-01,4.710775000000000290e+01
4.000000000000000222e-01,4.684241000000000099e+01
4.050000000000000266e-01,4.677280999999999977e+01
4.099999999999999756e-01,4.675491999999999848e+01
4.149999999999999800e-01,4.672458000000000311e+01
4.199999999999999845e-01,4.672095000000000198e+01
4.249999999999999889e-01,4.671291999999999689e+01
4.299999999999999933e-01,4.670434000000000196e+01
4.349999999999999978e-01,4.669946999999999804e+01
4.400000000000000022e-01,4.661131000000000313e+01
4.450000000000000067e-01,4.642824000000000240e+01
4.500000000000000111e-01,4.637429000000000201e+01
4.550000000000000155e-01,4.630866000000000327e+01
4.600000000000000200e-01,4.627812000000000126e+01
4.650000000000000244e-01,4.624533000000000271e+01
4.699999999999999734e-01,4.623579999999999757e+01
4.749999999999999778e-01,4.620011000000000223e+01
4.799999999999999822e-01,4.618363999999999692e+01
4.849999999999999867e-01,4.616161000000000314e+01
4.899999999999999911e-01,4.609962000000000160e+01
4.949999999999999956e-01,4.603437000000000268e+01
5.000000000000000000e-01,4.598933000000000249e+01
5.050000000000000044e-01,4.581264999999999787e+01
5.100000000000000089e-01,4.580709000000000231e+01
5.150000000000000133e-01,4.574974999999999881e+01
5.200000000000000178e-01,4.574280000000000257e+01
5.250000000000000222e-01,4.573216000000000037e+01
5.300000000000000266e-01,4.572453000000000145e+01
5.350000000000000311e-01,4.570665000000000333e+01
5.400000000000000355e-01,4.569402999999999793e+01
5.450000000000000400e-01,4.556871999999999900e+01
5.500000000000000444e-01,4.548722999999999672e+01
5.550000000000000488e-01,4.548143999999999920e+01
5.600000000000000533e-01,4.547523000000000337e+01
5.649999999999999467e-01,4.546343999999999852e+01
5.699999999999999512e-01,4.544599999999999795e+01
5.749999999999999556e-01,4.543636000000000053e+01
5.799999999999999600e-01,4.542331000000000074e+01
5.849999999999999645e-01,4.539889999999999759e+01
5.899999999999999689e-01,4.538848999999999734e+01
5.949999999999999734e-01,4.536366000000000298e+01
5.999999999999999778e-01,4.534781999999999869e+01
6.049999999999999822e-01,4.534261999999999659e+01
6.099999999999999867e-01,4.531631999999999749e+01
6.149999999999999911e-01,4.516503000000000156e+01
6.199999999999999956e-01,4.513533999999999935e+01
6.250000000000000000e-01,4.513042000000000087e+01
6.300000000000000044e-01,4.512639999999999674e+01
6.350000000000000089e-01,4.512465999999999866e+01
6.400000000000000133e-01,4.511625999999999692e+01
6.450000000000000178e-01,4.511312000000000211e+01
6.500000000000000222e-01,4.510829999999999984e+01
6.550000000000000266e-01,4.509617000000000075e+01
6.600000000000000311e-01,4.505715000000000003e+01
6.650000000000000355e-01,4.499314999999999998e+01
6.700000000000000400e-01,4.487588999999999828e+01
6.750000000000000444e-01,4.471728000000000236e+01
6.800000000000000488e-01,4.467569999999999908e+01
6.850000000000000533e-01,4.463868999999999687e+01
6.899999999999999467e-01,4.460734999999999673e+01
6.949999999999999512e-01,4.459624000000000166e+01
6.999999999999999556e-01,4.459355999999999653e+01
7.049999999999999600e-01,4.458315999999999946e+01
7.099999999999999645e-01,4.457656999999999670e+01
7.149999999999999689e-01,4.457117999999999824e+01
7.199999999999999734e-01,4.456615000000000038e+01
7.249999999999999778e-01,4.455819999999999936e+01
7.299999999999999822e-01,4.454946999999999946e+01
7.349999999999999867e-01,4.454303000000000168e+01
7.399999999999999911e-01,4.453226999999999691e+01
7.449999999999999956e-01,4.446773999999999916e+01
7.500000000000000000e-01,4.443818000000000268e+01
7.550000000000000044e-01,4.432878999999999792e+01
7.600000000000000089e-01,4.429482000000000141e+01
7.650000000000000133e-01,4.429437999999999676e+01
7.700000000000000178e-01,4.429272999999999882e+01
7.750000000000000222e-01,4.428734000000000037e+01
7.800000000000000266e-01,4.428043999999999869e+01
7.850000000000000311e-01,4.427111000000000018e+01
7.900000000000000355e-01,4.421170000000000044e+01
7.950000000000000400e-01,4.413790000000000191e+01
8.000000000000000444e-01,4.411585999999999785e+01
8.050000000000000488e-01,4.410450000000000159e+01
8.100000000000000533e-01,4.409806999999999988e+01
8.149999999999999467e-01,4.408644999999999925e+01
8.199999999999999512e-01,4.407972999999999786e+01
8.249999999999999556e-01,4.404495000000000005e+01
8.299999999999999600e-01,4.398270000000000124e+01
8.349999999999999645e-01,4.395087000000000188e+01
8.399999999999999689e-01,4.389292999999999978e+01
8.449999999999999734e-01,4.383415000000000106e+01
8.499999999999999778e-01,4.383196999999999832e+01
8.549999999999999822e-01,4.383196999999999832e+01
8.599999999999999867e-01,4.383017999999999859e+01
8.649999999999999911e-01,4.382694000000000045e+01
8.699999999999999956e-01,4.382289999999999708e+01
8.750000000000000000e-01,4.381815999999999889e+01
8.800000000000000044e-01,4.379813000000000045e+01
8.850000000000000089e-01,4.371296000000000248e+01
8.900000000000000133e-01,4.367334999999999923e+01
8.950000000000000178e-01,4.366696000000000311e+01
9.000000000000000222e-01,4.365816999999999837e+01
9.050000000000000266e-01,4.365339999999999776e+01
9.100000000000000311e-01,4.365106999999999715e+01
9.150000000000000355e-01,4.364068999999999932e+01
9.200000000000000400e-01,4.363683000000000334e+01
9.250000000000000444e-01,4.363667999999999836e+01
9.300000000000000488e-01,4.363551999999999964e+01
9.350000000000000533e-01,4.363152999999999793e+01
9.399999999999999467e-01,4.362223000000000184e+01
9.449999999999999512e-01,4.361612000000000222e+01
9.499999999999999556e-01,4.359197000000000344e+01
9.549999999999999600e-01,4.352680000000000149e+01
9.599999999999999645e-01,4.348691000000000173e+01
9.649999999999999689e-01,4.342911000000000143e+01
9.699999999999999734e-01,4.337946999999999775e+01
9.749999999999999778e-01,4.333131000000000199e+01
9.799999999999999822e-01,4.330984999999999729e+01
9.849999999999999867e-01,4.330919999999999703e+01
9.899999999999999911e-01,4.330313999999999908e+01
9.949999999999999956e-01,4.329630000000000223e+01
1.000000000000000000e+00,4.329185999999999979e+01
1.004999999999999893e+00,4.328806000000000154e+01
1.010000000000000009e+00,4.328681999999999874e+01
1.014999999999999902e+00,4.328556999999999988e+01
1.020000000000000018e+00,4.328531999999999869e+01
1.024999999999999911e+00,4.328367999999999682e+01
1.030000000000000027e+00,4.328126999999999924e+01
1.034999999999999920e+00,4.327517000000000280e+01
1.040000000000000036e+00,4.327130999999999972e+01
1.044999999999999929e+00,4.325757000000000119e+01
1.050000000000000044e+00,4.324573000000000178e+01
1.054999999999999938e+00,4.318704000000000320e+01
1.060000000000000053e+00,4.315554000000000201e+01
1.064999999999999947e+00,4.312816999999999723e+01
1.070000000000000062e+00,4.306477000000000288e+01
1.074999999999999956e+00,4.302414999999999878e+01
1.080000000000000071e+00,4.300070000000000192e+01
1.084999999999999964e+00,4.299497000000000213e+01
1.090000000000000080e+00,4.299363000000000312e+01
1.094999999999999973e+00,4.299096999999999724e+01
1.100000000000000089e+00,4.298964000000000141e+01
1.104999999999999982e+00,4.298355000000000103e+01
1.110000000000000098e+00,4.298208000000000339e+01
1.114999999999999991e+00,4.297935999999999979e+01
1.120000000000000107e+00,4.297722000000000264e+01
1.125000000000000000e+00,4.297670000000000101e+01
1.129999999999999893e+00,4.297489000000000203e+01
1.135000000000000009e+00,4.297415999999999769e+01
1.139999999999999902e+00,4.297402000000000299e+01
1.145000000000000018e+00,4.297196999999999889e+01
1.149999999999999911e+00,4.296981000000000250e+01
1.155000000000000027e+00,4.296589000000000169e+01
1.159999999999999920e+00,4.294386000000000081e+01
1.165000000000000036e+00,4.291279999999999717e+01
1.169999999999999929e+00,4.285367999999999711e+01
1.175000000000000044e+00,4.279207999999999856e+01
1.179999999999999938e+00,4.277002000000000237e+01
1.185000000000000053e+00,4.272984999999999900e+01
1.189999999999999947e+00,4.272570999999999941e+01
1.195000000000000062e+00,4.270304000000000144e+01
1.199999999999999956e+00,4.269982999999999862e+01
1.205000000000000071e+00,4.269675999999999760e+01
1.209999999999999964e+00,4.269393000000000171e+01
1.215000000000000080e+00,4.268901000000000323e+01
1.219999999999999973e+00,4.268554999999999922e+01
1.225000000000000089e+00,4.268186000000000035e+01
1.229999999999999982e+00,4.268016999999999683e+01
1.235000000000000098e+00,4.267900999999999812e+01
1.239999999999999991e+00,4.267793999999999954e+01
1.245000000000000107e+00,4.267582999999999771e+01
1.250000000000000000e+00,4.264556999999999931e+01
1.254999999999999893e+00,4.258749000000000251e+01
1.260000000000000009e+00,4.257164999999999822e+01
1.264999999999999902e+00,4.255687000000000353e+01
1.270000000000000018e+00,4.255666999999999689e+01
1.274999999999999911e+00,4.255440999999999718e+01
1.280000000000000027e+00,4.253054000000000201e+01
1.284999999999999920e+00,4.250482999999999834e+01
1.290000000000000036e+00,4.249235999999999791e+01
1.294999999999999929e+00,4.246621999999999986e+01
1.300000000000000044e+00,4.245376999999999867e+01
1.304999999999999938e+00,4.245318000000000325e+01
1.310000000000000053e+00,4.245289999999999964e+01
1.314999999999999947e+00,4.244366999999999734e+01
1.320000000000000062e+00,4.243412000000000006e+01
1.324999999999999956e+00,4.239983000000000146e+01
1.330000000000000071e+00,4.238394999999999868e+01
1.334999999999999964e+00,4.237447999999999837e+01
1.340000000000000080e+00,4.237001999999999668e+01
1.344999999999999973e+00,4.236934999999999718e+01
1.350000000000000089e+00,4.236679000000000173e+01
1.354999999999999982e+00,4.236471000000000231e+01
1.360000000000000098e+00,4.236377000000000237e+01
1.364999999999999991e+00,4.236274999999999835e+01
1.370000000000000107e+00,4.236247999999999791e+01
1.375000000000000000e+00,4.236234000000000322e+01
1.379999999999999893e+00,4.236108999999999725e+01
1.385000000000000009e+00,4.236028999999999911e+01
1.389999999999999902e+00,4.235887000000000313e+01
1.395000000000000018e+00,4.233147999999999911e+01
1.399999999999999911e+00,4.228907999999999845e+01
1.405000000000000027e+00,4.219118999999999886e+01
1.409999999999999920e+00,4.217531000000000319e+01
1.415000000000000036e+00,4.216141999999999967e+01
1.419999999999999929e+00,4.216105999999999909e+01
1.425000000000000044e+00,4.215793000000000035e+01
1.429999999999999938e+00,4.215431999999999846e+01
1.435000000000000053e+00,4.203923000000000343e+01
1.439999999999999947e+00,4.203692000000000206e+01
1.445000000000000062e+00,4.203667000000000087e+01
1.449999999999999956e+00,4.203473999999999933e+01
1.455000000000000071e+00,4.203130000000000166e+01
1.459999999999999964e+00,4.202830000000000155e+01
1.465000000000000080e+00,4.201903999999999684e+01
1.469999999999999973e+00,4.197733999999999810e+01
1.475000000000000089e+00,4.195989999999999753e+01
1.479999999999999982e+00,4.195884000000000214e+01
1.485000000000000098e+00,4.195680000000000121e+01
1.489999999999999991e+00,4.195526999999999873e+01
1.495000000000000107e+00,4.195510999999999768e+01
1.500000000000000000e+00,4.195452999999999832e+01
1.504999999999999893e+00,4.188347999999999871e+01
1.510000000000000009e+00,4.186923999999999779e+01
1.514999999999999902e+00,4.186847999999999814e+01
1.520000000000000018e+00,4.185318999999999789e+01
1.524999999999999911e+00,4.182498999999999967e+01
1.530000000000000027e+00,4.169727999999999923e+01
1.534999999999999920e+00,4.166886000000000223e+01
1.540000000000000036e+00,4.165453999999999724e+01
1.544999999999999929e+00,4.164034000000000191e+01
1.550000000000000044e+00,4.163902000000000214e+01
1.554999999999999938e+00,4.162725999999999971e+01
1.560000000000000053e+00,4.159429000000000087e+01
1.564999999999999947e+00,4.149761000000000166e+01
1.570000000000000062e+00,4.147549999999999670e+01
1.574999999999999956e+00,4.147462000000000160e+01
1.580000000000000071e+00,4.135146999999999906e+01
1.584999999999999964e+00,4.135132000000000119e+01
1.590000000000000080e+00,4.134866000000000241e+01
1.594999999999999973e+00,4.134217999999999904e+01
1.600000000000000089e+00,4.132437999999999789e+01
1.604999999999999982e+00,4.130344999999999800e+01
1.610000000000000098e+00,4.129525999999999897e+01
1.614999999999999991e+00,4.128560000000000230e+01
1.620000000000000107e+00,4.115521999999999991e+01
1.625000000000000000e+00,4.114565000000000339e+01
1.629999999999999893e+00,4.113718000000000075e+01
1.635000000000000009e+00,4.103810000000000002e+01
1.639999999999999902e+00,4.103728999999999871e+01
1.645000000000000018e+00,4.103665000000000163e+01
1.649999999999999911e+00,4.103641999999999967e+01
1.655000000000000027e+00,4.096130000000000138e+01
1.659999999999999920e+00,4.096029000000000053e+01
1.665000000000000036e+00,4.084928000000000026e+01
1.669999999999999929e+00,4.073516999999999655e+01
1.675000000000000044e+00,4.073492999999999853e+01
1.679999999999999938e+00,4.073279000000000138e+01
1.685000000000000053e+00,4.073190000000000310e+01
1.689999999999999947e+00,4.072986999999999824e+01
1.695000000000000062e+00,4.064916000000000196e+01
1.699999999999999956e+00,4.064802000000000248e+01
1.705000000000000071e+00,4.064526000000000039e+01
1.709999999999999964e+00,4.064470000000000027e+01
1.715000000000000080e+00,4.064450000000000074e+01
1.719999999999999973e+00,4.064372000000000185e+01
1.725000000000000089e+00,4.064276000000000266e+01
1.729999999999999982e+00,4.063185000000000002e+01
1.735000000000000098e+00,4.062118999999999858e+01
1.739999999999999991e+00,4.058888000000000318e+01
1.745000000000000107e+00,4.058865000000000123e+01
1.750000000000000000e+00,4.058724999999999739e+01
1.754999999999999893e+00,4.056701000000000334e+01
1.760000000000000009e+00,4.055738000000000198e+01
1.764999999999999902e+00,4.055668000000000006e+01
1.770000000000000018e+00,4.055066000000000059e+01
1.774999999999999911e+00,4.042369000000000057e+01
1.780000000000000027e+00,4.041188999999999965e+01
1.784999999999999920e+00,4.029959000000000202e+01
1.790000000000000036e+00,4.029344999999999999e+01
1.794999999999999929e+00,4.029285999999999746e+01
1.800000000000000044e+00,4.029216000000000264e+01
1.804999999999999938e+00,4.029126000000000118e+01
1.810000000000000053e+00,4.029059000000000168e+01
1.814999999999999947e+00,4.028985999999999734e+01
1.820000000000000062e+00,4.028833999999999804e+01
1.824999999999999956e+00,4.028808000000000078e+01
1.830000000000000071e+00,4.028636999999999802e+01
1.834999999999999964e+00,4.028556999999999988e+01
1.840000000000000080e+00,4.020926999999999651e+01
1.844999999999999973e+00,4.020886000000000138e+01
1.850000000000000089e+00,4.020777999999999963e+01
1.854999999999999982e+00,4.020765000000000100e+01
1.860000000000000098e+00,4.020700999999999681e+01
1.864999999999999991e+00,4.020640000000000214e+01
1.870000000000000107e+00,3.997858999999999696e+01
1.875000000000000000e+00,3.996405000000000030e+01
1.879999999999999893e+00,3.993762000000000256e+01
1.885000000000000009e+00,3.992177999999999827e+01
1.889999999999999902e+00,3.989018000000000086e+01
1.895000000000000018e+00,3.986961999999999762e+01
1.899999999999999911e+00,3.986048999999999864e+01
1.905000000000000027e+00,3.984931999999999874e+01
1.909999999999999920e+00,3.984837000000000273e+01
1.915000000000000036e+00,3.982757000000000147e+01
1.919999999999999929e+00,3.981620000000000203e+01
1.925000000000000044e+00,3.980675999999999704e+01
1.929999999999999938e+00,3.980577000000000254e+01
1.935000000000000053e+00,3.980503999999999820e+01
1.939999999999999947e+00,3.980489000000000033e+01
1.945000000000000062e+00,3.980369999999999919e+01
1.949999999999999956e+00,3.979762999999999806e+01
1.955000000000000071e+00,3.979072000000000031e+01
1.959999999999999964e+00,3.976239000000000345e+01
1.965000000000000080e+00,3.963067999999999813e+01
1.969999999999999973e+00,3.963011000000000195e+01
1.975000000000000089e+00,3.962998999999999938e+01
1.979999999999999982e+00,3.962953000000000259e+01
1.985000000000000098e+00,3.962872000000000128e+01
1.989999999999999991e+00,3.962810000000000343e+01
1.995000000000000107e+00,3.962749000000000166e+01
2.000000000000000000e+00,3.962733000000000061e+01
2.004999999999999893e+00,3.962588999999999828e+01
2.009999999999999787e+00,3.962534000000000134e+01
2.015000000000000124e+00,3.962518000000000029e+01
2.020000000000000018e+00,3.962496999999999758e+01
2.024999999999999911e+00,3.962407000000000323e+01
2.029999999999999805e+00,3.962337999999999738e+01
2.035000000000000142e+00,3.962243999999999744e+01
2.040000000000000036e+00,3.962140000000000128e+01
2.044999999999999929e+00,3.962069999999999936e+01
2.049999999999999822e+00,3.953862999999999772e+01
2.055000000000000160e+00,3.953741999999999734e+01
2.060000000000000053e+00,3.953647999999999740e+01
2.064999999999999947e+00,3.953611999999999682e+01
2.069999999999999840e+00,3.953470999999999691e+01
2.075000000000000178e+00,3.953448999999999813e+01
2.080000000000000071e+00,3.953378000000000014e+01
2.084999999999999964e+00,3.952606000000000108e+01
2.089999999999999858e+00,3.951129999999999853e+01
2.095000000000000195e+00,3.948385999999999996e+01
2.100000000000000089e+00,3.946708000000000283e+01
2.104999999999999982e+00,3.945714999999999861e+01
2.109999999999999876e+00,3.943793999999999755e+01
2.115000000000000213e+00,3.943715999999999866e+01
2.120000000000000107e+00,3.943665000000000020e+01
2.125000000000000000e+00,3.943657000000000323e+01
2.129999999999999893e+00,3.943563000000000329e+01
2.134999999999999787e+00,3.943507000000000318e+01
2.140000000000000124e+00,3.943484000000000123e+01
2.145000000000000018e+00,3.943435000000000201e+01
2.149999999999999911e+00,3.943357000000000312e+01
2.154999999999999805e+00,3.943298000000000059e+01
2.160000000000000142e+00,3.943283999999999878e+01
2.165000000000000036e+00,3.943215000000000003e+01
2.169999999999999929e+00,3.942808999999999742e+01
2.174999999999999822e+00,3.942719000000000307e+01
2.180000000000000160e+00,3.942354000000000269e+01
2.185000000000000053e+00,3.941369000000000256e+01
2.189999999999999947e+00,3.940357999999999805e+01
2.194999999999999840e+00,3.940344000000000335e+01
2.200000000000000178e+00,3.939256000000000313e+01
2.205000000000000071e+00,3.937236000000000047e+01
2.209999999999999964e+00,3.937147000000000219e+01
2.214999999999999858e+00,3.928432000000000102e+01
2.220000000000000195e+00,3.927955000000000041e+01
2.225000000000000089e+00,3.927940999999999860e+01
2.229999999999999982e+00,3.927927999999999997e+01
2.234999999999999876e+00,3.927882000000000318e+01
2.240000000000000213e+00,3.927803000000000111e+01
2.245000000000000107e+00,3.927788999999999930e+01
2.250000000000000000e+00,3.927745000000000175e+01
2.254999999999999893e+00,3.908592999999999762e+01
2.259999999999999787e+00,3.908552999999999855e+01
2.265000000000000124e+00,3.908464000000000027e+01
2.270000000000000018e+00,3.896538000000000324e+01
2.274999999999999911e+00,3.896524999999999750e+01
2.279999999999999805e+00,3.895817999999999870e+01
2.285000000000000142e+00,3.895331000000000188e+01
2.290000000000000036e+00,3.893769999999999953e+01
2.294999999999999929e+00,3.891577000000000197e+01
2.299999999999999822e+00,3.890059000000000111e+01
2.305000000000000160e+00,3.890050999999999704e+01
2.310000000000000053e+00,3.889856999999999942e+01
2.314999999999999947e+00,3.888465999999999667e+01
2.319999999999999840e+00,3.886918000000000006e+01
2.325000000000000178e+00,3.886874999999999858e+01
2.330000000000000071e+00,3.886845999999999890e+01
2.334999999999999964e+00,3.886813000000000073e+01
2.339999999999999858e+00,3.886769000000000318e+01
2.345000000000000195e+00,3.886755999999999744e+01
2.350000000000000089e+00,3.886654000000000053e+01
2.354999999999999982e+00,3.886630000000000251e+01
2.359999999999999876e+00,3.886628000000000327e+01
2.365000000000000213e+00,3.886578999999999695e+01
2.370000000000000107e+00,3.886524000000000001e+01
2.375000000000000000e+00,3.886511000000000138e+01
2.379999999999999893e+00,3.886471999999999838e+01
2.384999999999999787e+00,3.886399000000000115e+01
2.390000000000000124e+00,3.886377999999999844e+01
2.395000000000000018e+00,3.880019999999999669e+01
2.399999999999999911e+00,3.880008999999999730e+01
2.404999999999999805e+00,3.879943999999999704e+01
2.410000000000000142e+00,3.879885999999999768e+01
2.415000000000000036e+00,3.879849999999999710e+01
2.419999999999999929e+00,3.874022000000000077e+01
2.424999999999999822e+00,3.872744999999999749e+01
2.430000000000000160e+00,3.872659999999999769e+01
2.435000000000000053e+00,3.871970000000000312e+01
2.439999999999999947e+00,3.871931000000000012e+01
2.444999999999999840e+00,3.871898000000000195e+01
2.450000000000000178e+00,3.871884000000000015e+01
2.455000000000000071e+00,3.871826000000000079e+01
2.459999999999999964e+00,3.870257999999999754e+01
2.464999999999999858e+00,3.868739999999999668e+01
2.470000000000000195e+00,3.868684999999999974e+01
2.475000000000000089e+00,3.868390999999999735e+01
2.479999999999999982e+00,3.867596999999999952e+01
2.484999999999999876e+00,3.866452000000000311e+01
2.490000000000000213e+00,3.866163000000000238e+01
2.495000000000000107e+00,3.865870000000000317e+01
2.500000000000000000e+00,3.865585999999999700e+01
2.504999999999999893e+00,3.865570000000000306e+01
2.509999999999999787e+00,3.865527000000000157e+01
2.515000000000000124e+00,3.865493000000000023e+01
2.520000000000000018e+00,3.865413000000000210e+01
2.524999999999999911e+00,3.853999000000000308e+01
2.529999999999999805e+00,3.853936999999999813e+01
2.535000000000000142e+00,3.853672999999999860e+01
2.540000000000000036e+00,3.853374000000000166e+01
2.544999999999999929e+00,3.853079000000000320e+01
2.549999999999999822e+00,3.852528999999999826e+01
2.555000000000000160e+00,3.851914000000000016e+01
2.560000000000000053e+00,3.851567000000000007e+01
2.564999999999999947e+00,3.851512000000000313e+01
2.569999999999999840e+00,3.851489999999999725e+01
2.575000000000000178e+00,3.851415999999999684e+01
2.580000000000000071e+00,3.851375999999999777e+01
2.584999999999999964e+00,3.851359999999999673e+01
2.589999999999999858e+00,3.851312000000000069e+01
2.595000000000000195e+00,3.851301999999999737e+01
2.600000000000000089e+00,3.851265999999999678e+01
2.604999999999999982e+00,3.851207000000000136e+01
2.609999999999999876e+00,3.851178999999999775e+01
2.615000000000000213e+00,3.851127999999999929e+01
2.620000000000000107e+00,3.851095000000000113e+01
2.625000000000000000e+00,3.851073000000000235e+01
2.629999999999999893e+00,3.851060999999999979e+01
2.634999999999999787e+00,3.850350999999999857e+01
2.640000000000000124e+00,3.849674999999999869e+01
2.645000000000000018e+00,3.849342000000000041e+01
2.649999999999999911e+00,3.843764000000000181e+01
2.654999999999999805e+00,3.843448000000000064e+01
2.660000000000000142e+00,3.840946999999999889e+01
2.665000000000000036e+00,3.840937999999999874e+01
2.669999999999999929e+00,3.835515000000000185e+01
2.674999999999999822e+00,3.829836000000000240e+01
2.680000000000000160e+00,3.829323000000000121e+01
2.685000000000000053e+00,3.829310000000000258e+01
2.689999999999999947e+00,3.829276000000000124e+01
2.694999999999999840e+00,3.829225000000000279e+01
2.700000000000000178e+00,3.828242999999999796e+01
2.705000000000000071e+00,3.828218999999999994e+01
2.709999999999999964e+00,3.827770000000000294e+01
2.714999999999999858e+00,3.821164000000000271e+01
2.720000000000000195e+00,3.820655000000000001e+01
2.725000000000000089e+00,3.820120000000000005e+01
2.729999999999999982e+00,3.820109000000000066e+01
2.734999999999999876e+00,3.820092999999999961e+01
2.740000000000000213e+00,3.820071999999999690e+01
2.745000000000000107e+00,3.813382000000000005e+01
2.750000000000000000e+00,3.813315999999999661e+01
2.754999999999999893e+00,3.812660000000000338e+01
2.759999999999999787e+00,3.812192000000000291e+01
2.765000000000000124e+00,3.811686999999999870e+01
2.770000000000000018e+00,3.811430000000000007e+01
2.774999999999999911e+00,3.811406000000000205e+01
2.779999999999999805e+00,3.811200999999999794e+01
2.785000000000000142e+00,3.810954999999999870e+01
2.790000000000000036e+00,3.810728999999999900e+01
2.794999999999999929e+00,3.810249000000000308e+01
2.799999999999999822e+00,3.809640999999999877e+01
2.805000000000000160e+00,3.809606000000000137e+01
2.810000000000000053e+00,3.809593999999999880e+01
2.814999999999999947e+00,3.809593999999999880e+01
2.819999999999999840e+00,3.809544999999999959e+01
2.825000000000000178e+00,3.809472000000000236e+01
2.830000000000000071e+00,3.809396000000000271e+01
2.834999999999999964e+00,3.809355000000000047e+01
2.839999999999999858e+00,3.809100000000000108e+01
2.845000000000000195e+00,3.808740000000000236e+01
2.850000000000000089e+00,3.807918000000000092e+01
2.854999999999999982e+00,3.807668000000000319e+01
2.859999999999999876e+00,3.807648999999999972e+01
2.865000000000000213e+00,3.807370000000000232e+01
2.870000000000000107e+00,3.807092000000000098e+01
2.875000000000000000e+00,3.807048999999999950e+01
2.879999999999999893e+00,3.807009000000000043e+01
2.884999999999999787e+00,3.806736000000000075e+01
2.890000000000000124e+00,3.806250000000000000e+01
2.895000000000000018e+00,3.805973999999999791e+01
2.899999999999999911e+00,3.805919999999999703e+01
2.904999999999999805e+00,3.805366999999999678e+01
2.910000000000000142e+00,3.804813000000000045e+01
2.915000000000000036e+00,3.804776999999999987e+01
2.919999999999999929e+00,3.804746999999999701e+01
2.924999999999999822e+00,3.804737999999999687e+01
2.930000000000000160e+00,3.804719999999999658e+01
2.935000000000000053e+00,3.804641000000000162e+01
2.939999999999999947e+00,3.804601000000000255e+01
2.944999999999999840e+00,3.804574999999999818e+01
2.950000000000000178e+00,3.804552999999999940e+01
2.955000000000000071e+00,3.799195999999999884e+01
2.959999999999999964e+00,3.796410000000000196e+01
2.964999999999999858e+00,3.796370000000000289e+01
2.970000000000000195e+00,3.796305999999999869e+01
2.975000000000000089e+00,3.796278000000000219e+01
2.979999999999999982e+00,3.796238999999999919e+01
2.984999999999999876e+00,3.796211999999999875e+01
2.990000000000000213e+00,3.796188000000000073e+01
2.995000000000000107e+00,3.796161000000000030e+01
3.000000000000000000e+00,3.796114000000000033e+01
3.004999999999999893e+00,3.795875000000000199e+01
3.009999999999999787e+00,3.795420000000000016e+01
3.015000000000000124e+00,3.794753999999999650e+01
3.020000000000000018e+00,3.794505999999999801e+01
3.024999999999999911e+00,3.792725999999999686e+01
3.029999999999999805e+00,3.792716000000000065e+01
3.035000000000000142e+00,3.792692000000000263e+01
3.040000000000000036e+00,3.792678999999999689e+01
3.044999999999999929e+00,3.792651999999999646e+01
3.049999999999999822e+00,3.792647000000000190e+01
3.055000000000000160e+00,3.792625999999999920e+01
3.060000000000000053e+00,3.792560000000000286e+01
3.064999999999999947e+00,3.792515999999999821e+01
3.069999999999999840e+00,3.792515999999999821e+01
3.075000000000000178e+00,3.792502000000000351e+01
3.080000000000000071e+00,3.792441000000000173e+01
3.084999999999999964e+00,3.792410999999999888e+01
3.089999999999999858e+00,3.792172000000000054e+01
3.095000000000000195e+00,3.792139999999999844e+01
3.100000000000000089e+00,3.791532000000000124e+01
3.104999999999999982e+00,3.790247000000000099e+01
3.109999999999999876e+00,3.789258000000000237e+01
3.115000000000000213e+00,3.789048999999999978e+01
3.120000000000000107e+00,3.788555000000000206e+01
3.125000000000000000e+00,3.788233000000000317e+01
3.129999999999999893e+00,3.787964999999999804e+01
3.134999999999999787e+00,3.787440999999999747e+01
3.140000000000000124e+00,3.787433999999999656e+01
3.145000000000000018e+00,3.787198999999999671e+01
3.149999999999999911e+00,3.786889000000000038e+01
3.154999999999999805e+00,3.786858999999999753e+01
3.160000000000000142e+00,3.786854999999999905e+01
3.165000000000000036e+00,3.786845000000000283e+01
3.169999999999999929e+00,3.786822999999999695e+01
3.174999999999999822e+00,3.786816999999999922e+01
3.180000000000000160e+00,3.786778000000000333e+01
3.185000000000000053e+00,3.786762999999999835e+01
3.189999999999999947e+00,3.786731000000000336e+01
3.194999999999999840e+00,3.785378999999999650e+01
3.200000000000000178e+00,3.785370999999999952e+01
3.205000000000000071e+00,3.785349000000000075e+01
3.209999999999999964e+00,3.785323000000000349e+01
3.214999999999999858e+00,3.785262999999999778e+01
3.220000000000000195e+00,3.785222999999999871e+01
3.225000000000000089e+00,3.785220999999999947e+01
3.229999999999999982e+00,3.785204000000000235e+01
3.234999999999999876e+00,3.785181999999999647e+01
3.240000000000000213e+00,3.782061000000000206e+01
3.245000000000000107e+00,3.781613999999999720e+01
3.250000000000000000e+00,3.781591999999999842e+01
3.254999999999999893e+00,3.781083999999999889e+01
3.259999999999999787e+00,3.779852000000000345e+01
3.265000000000000124e+00,3.779140999999999906e+01
3.270000000000000018e+00,3.776055000000000206e+01
3.274999999999999911e+00,3.775757999999999726e+01
3.279999999999999805e+00,3.775751000000000346e+01
3.285000000000000142e+00,3.775719000000000136e+01
3.290000000000000036e+00,3.775677000000000305e+01
3.294999999999999929e+00,3.775654999999999717e+01
3.299999999999999822e+00,3.775625000000000142e+01
3.305000000000000160e+00,3.771323999999999899e+01
3.310000000000000053e+00,3.771300000000000097e+01
3.314999999999999947e+00,3.771294999999999931e+01
3.319999999999999840e+00,3.771262000000000114e+01
3.325000000000000178e+00,3.771235000000000070e+01
3.330000000000000071e+00,3.771215000000000117e+01
3.334999999999999964e+00,3.771186000000000149e+01
3.339999999999999858e+00,3.771162999999999954e+01
3.345000000000000195e+00,3.771141000000000076e+01
3.350000000000000089e+00,3.771126999999999896e+01
3.354999999999999982e+00,3.771106000000000336e+01
3.359999999999999876e+00,3.771074000000000126e+01
3.365000000000000213e+00,3.771047999999999689e+01
3.370000000000000107e+00,3.771016000000000190e+01
3.375000000000000000e+00,3.770777999999999963e+01
3.379999999999999893e+00,3.769975000000000165e+01
3.384999999999999787e+00,3.769772999999999996e+01
3.390000000000000124e+00,3.769534999999999769e+01
3.395000000000000018e+00,3.769494000000000256e+01
3.399999999999999911e+00,3.769474000000000302e+01
3.404999999999999805e+00,3.769225000000000136e+01
3.410000000000000142e+00,3.769221000000000288e+01
3.415000000000000036e+00,3.769214000000000198e+01
3.419999999999999929e+00,3.768538999999999817e+01
3.424999999999999822e+00,3.767981999999999942e+01
3.430000000000000160e+00,3.767772000000000077e+01
3.435000000000000053e+00,3.767768999999999835e+01
3.439999999999999947e+00,3.765984999999999872e+01
3.444999999999999840e+00,3.765961000000000070e+01
3.450000000000000178e+00,3.765950999999999738e+01
3.455000000000000071e+00,3.765491000000000099e+01
3.459999999999999964e+00,3.765155000000000030e+01
3.464999999999999858e+00,3.764719000000000193e+01
3.470000000000000195e+00,3.764311000000000007e+01
3.475000000000000089e+00,3.764278000000000191e+01
3.479999999999999982e+00,3.764256999999999920e+01
3.484999999999999876e+00,3.762496000000000151e+01
3.490000000000000213e+00,3.762476999999999805e+01
3.495000000000000107e+00,3.762463000000000335e+01
3.500000000000000000e+00,3.762436000000000291e+01
3.504999999999999893e+00,3.762425999999999959e+01
3.509999999999999787e+00,3.762420999999999793e+01
3.515000000000000124e+00,3.762380000000000280e+01
3.520000000000000018e+00,3.762369000000000341e+01
3.524999999999999911e+00,3.757227999999999923e+01
3.529999999999999805e+00,3.757195999999999714e+01
3.535000000000000142e+00,3.757151999999999958e+01
3.540000000000000036e+00,3.757030999999999921e+01
3.544999999999999929e+00,3.757016999999999740e+01
3.549999999999999822e+00,3.751957000000000164e+01
3.555000000000000160e+00,3.751935000000000286e+01
3.560000000000000053e+00,3.751921000000000106e+01
3.564999999999999947e+00,3.751912999999999698e+01
3.569999999999999840e+00,3.751451000000000136e+01
3.575000000000000178e+00,3.751201999999999970e+01
3.580000000000000071e+00,3.750694000000000017e+01
3.584999999999999964e+00,3.750670000000000215e+01
3.589999999999999858e+00,3.750430000000000064e+01
3.595000000000000195e+00,3.750166999999999717e+01
3.600000000000000089e+00,3.750160999999999945e+01
3.604999999999999982e+00,3.750130000000000052e+01
3.609999999999999876e+00,3.750097999999999843e+01
3.615000000000000213e+00,3.749864000000000175e+01
3.620000000000000107e+00,3.749851000000000312e+01
3.625000000000000000e+00,3.749625000000000341e+01
3.629999999999999893e+00,3.749069000000000074e+01
3.634999999999999787e+00,3.748823999999999756e+01
3.640000000000000124e+00,3.748799000000000348e+01
3.645000000000000018e+00,3.748577999999999832e+01
3.649999999999999911e+00,3.748380000000000223e+01
3.654999999999999805e+00,3.747254999999999825e+01
3.660000000000000142e+00,3.747225999999999857e+01
3.665000000000000036e+00,3.747218000000000160e+01
3.669999999999999929e+00,3.746526000000000067e+01
3.674999999999999822e+00,3.746513999999999811e+01
3.680000000000000160e+00,3.746050000000000324e+01
3.685000000000000053e+00,3.746030999999999977e+01
3.689999999999999947e+00,3.746012000000000342e+01
3.694999999999999840e+00,3.745982000000000056e+01
3.700000000000000178e+00,3.745971999999999724e+01
3.705000000000000071e+00,3.745971999999999724e+01
3.709999999999999964e+00,3.745949000000000240e+01
3.714999999999999858e+00,3.745926000000000045e+01
3.720000000000000195e+00,3.745913999999999788e+01
3.725000000000000089e+00,3.745900999999999925e+01
3.729999999999999982e+00,3.745877000000000123e+01
3.734999999999999876e+00,3.745846999999999838e+01
3.740000000000000213e+00,3.745683999999999969e+01
3.745000000000000107e+00,3.745521000000000100e+01
3.750000000000000000e+00,3.745058999999999827e+01
3.754999999999999893e+00,3.744725999999999999e+01
3.759999999999999787e+00,3.744557999999999964e+01
3.765000000000000124e+00,3.744545999999999708e+01
3.770000000000000018e+00,3.744528999999999996e+01
3.774999999999999911e+00,3.744091000000000236e+01
3.779999999999999805e+00,3.743522000000000105e+01
3.785000000000000142e+00,3.743515000000000015e+01
3.790000000000000036e+00,3.743166000000000082e+01
3.794999999999999929e+00,3.743135999999999797e+01
3.799999999999999822e+00,3.743115999999999843e+01
3.805000000000000160e+00,3.742940999999999718e+01
3.810000000000000053e+00,3.742342000000000013e+01
3.814999999999999947e+00,3.742152000000000100e+01
3.819999999999999840e+00,3.741926000000000130e+01
3.825000000000000178e+00,3.741239000000000203e+01
3.830000000000000071e+00,3.735748000000000246e+01
3.834999999999999964e+00,3.735725999999999658e+01
3.839999999999999858e+00,3.735717999999999961e+01
3.845000000000000195e+00,3.735524999999999807e+01
3.850000000000000089e+00,3.735182999999999964e+01
3.854999999999999982e+00,3.735168000000000177e+01
3.859999999999999876e+00,3.735137000000000285e+01
3.865000000000000213e+00,3.734490999999999872e+01
3.870000000000000107e+00,3.734470999999999918e+01
3.875000000000000000e+00,3.734449999999999648e+01
3.879999999999999893e+00,3.734447000000000116e+01
3.884999999999999787e+00,3.734423000000000314e+01
3.890000000000000124e+00,3.734407999999999817e+01
3.895000000000000018e+00,3.732520999999999844e+01
3.899999999999999911e+00,3.732507999999999981e+01
3.904999999999999805e+00,3.732462999999999909e+01
3.910000000000000142e+00,3.732197000000000031e+01
3.915000000000000036e+00,3.731071000000000026e+01
3.919999999999999929e+00,3.731054999999999922e+01
3.924999999999999822e+00,3.731051000000000073e+01
3.930000000000000160e+00,3.731016999999999939e+01
3.935000000000000053e+00,3.730832999999999799e+01
3.939999999999999947e+00,3.726572000000000173e+01
3.944999999999999840e+00,3.726565000000000083e+01
3.950000000000000178e+00,3.726559999999999917e+01
3.955000000000000071e+00,3.726543999999999812e+01
3.959999999999999964e+00,3.726520000000000010e+01
3.964999999999999858e+00,3.726496000000000208e+01
3.970000000000000195e+00,3.726480999999999710e+01
3.975000000000000089e+00,3.726456999999999908e+01
3.979999999999999982e+00,3.726449000000000211e+01
3.984999999999999876e+00,3.726445999999999970e+01
3.990000000000000213e+00,3.726438999999999879e+01
3.995000000000000107e+00,3.725374000000000052e+01
4.000000000000000000e+00,3.724669999999999703e+01
4.004999999999999893e+00,3.724640999999999735e+01
4.009999999999999787e+00,3.724441999999999808e+01
4.014999999999999680e+00,3.724228999999999701e+01
4.019999999999999574e+00,3.723610999999999649e+01
4.025000000000000355e+00,3.723132999999999981e+01
4.030000000000000249e+00,3.722921000000000191e+01
4.035000000000000142e+00,3.722482000000000113e+01
4.040000000000000036e+00,3.722456999999999994e+01
4.044999999999999929e+00,3.721988000000000341e+01
4.049999999999999822e+00,3.721574999999999989e+01
4.054999999999999716e+00,3.721571999999999747e+01
4.059999999999999609e+00,3.721531000000000233e+01
4.065000000000000391e+00,3.721280999999999750e+01
4.070000000000000284e+00,3.721274999999999977e+01
4.075000000000000178e+00,3.720821999999999719e+01
4.080000000000000071e+00,3.720297000000000054e+01
4.084999999999999964e+00,3.719693999999999789e+01
4.089999999999999858e+00,3.719559000000000282e+01
4.094999999999999751e+00,3.719346999999999781e+01
4.099999999999999645e+00,3.719151999999999703e+01
4.105000000000000426e+00,3.719122999999999735e+01
4.110000000000000320e+00,3.718730000000000047e+01
4.115000000000000213e+00,3.718704999999999927e+01
4.120000000000000107e+00,3.718695999999999913e+01
4.125000000000000000e+00,3.718693999999999988e+01
4.129999999999999893e+00,3.718677999999999884e+01
4.134999999999999787e+00,3.718666999999999945e+01
4.139999999999999680e+00,3.718663999999999703e+01
4.144999999999999574e+00,3.718637999999999977e+01
4.150000000000000355e+00,3.718628999999999962e+01
4.155000000000000249e+00,3.718612000000000251e+01
4.160000000000000142e+00,3.718596000000000146e+01
4.165000000000000036e+00,3.718410999999999689e+01
4.169999999999999929e+00,3.718384999999999962e+01
4.174999999999999822e+00,3.717858999999999980e+01
4.179999999999999716e+00,3.717497000000000185e+01
4.184999999999999609e+00,3.717130999999999830e+01
4.190000000000000391e+00,3.717128999999999905e+01
4.195000000000000284e+00,3.716655000000000086e+01
4.200000000000000178e+00,3.716488999999999976e+01
4.205000000000000071e+00,3.716317000000000093e+01
4.209999999999999964e+00,3.716017999999999688e+01
4.214999999999999858e+00,3.715847999999999729e+01
4.219999999999999751e+00,3.715825999999999851e+01
4.224999999999999645e+00,3.715816000000000230e+01
4.230000000000000426e+00,3.715782000000000096e+01
4.235000000000000320e+00,3.715773000000000081e+01
4.240000000000000213e+00,3.715764000000000067e+01
4.245000000000000107e+00,3.715753999999999735e+01
4.250000000000000000e+00,3.715744000000000113e+01
4.254999999999999893e+00,3.715731000000000250e+01
4.259999999999999787e+00,3.715690000000000026e+01
4.264999999999999680e+00,3.715686000000000178e+01
4.269999999999999574e+00,3.715661000000000058e+01
4.275000000000000355e+00,3.715646999999999878e+01
4.280000000000000249e+00,3.715635000000000332e+01
4.285000000000000142e+00,3.715623999999999683e+01
4.290000000000000036e+00,3.715610000000000213e+01
4.294999999999999929e+00,3.715603999999999729e+01
4.299999999999999822e+00,3.715576000000000079e+01
4.304999999999999716e+00,3.715568999999999988e+01
4.309999999999999609e+00,3.715549000000000035e+01
4.315000000000000391e+00,3.715547999999999718e+01
4.320000000000000284e+00,3.715527999999999764e+01
4.325000000000000178e+00,3.715496999999999872e+01
4.330000000000000071e+00,3.715478999999999843e+01
4.334999999999999964e+00,3.715469000000000221e+01
4.339999999999999858e+00,3.714981999999999829e+01
4.344999999999999751e+00,3.714965000000000117e+01
4.349999999999999645e+00,3.714938999999999680e+01
4.355000000000000426e+00,3.714929999999999666e+01
4.360000000000000320e+00,3.714918000000000120e+01
4.365000000000000213e+00,3.714900000000000091e+01
4.370000000000000107e+00,3.714883999999999986e+01
4.375000000000000000e+00,3.714871999999999730e+01
4.379999999999999893e+00,3.714865999999999957e+01
4.384999999999999787e+00,3.714363999999999777e+01
4.389999999999999680e+00,3.714092999999999734e+01
4.394999999999999574e+00,3.714076000000000022e+01
4.400000000000000355e+00,3.713875000000000171e+01
4.405000000000000249e+00,3.713871000000000322e+01
4.410000000000000142e+00,3.713403000000000276e+01
4.415000000000000036e+00,3.713394999999999868e+01
4.419999999999999929e+00,3.713011000000000195e+01
4.424999999999999822e+00,3.712210000000000321e+01
4.429999999999999716e+00,3.712022000000000332e+01
4.434999999999999609e+00,3.712015000000000242e+01
4.440000000000000391e+00,3.711981999999999715e+01
4.445000000000000284e+00,3.711977000000000260e+01
4.450000000000000178e+00,3.711950000000000216e+01
4.455000000000000071e+00,3.711948000000000292e+01
4.459999999999999964e+00,3.711939000000000277e+01
4.464999999999999858e+00,3.711919000000000324e+01
4.469999999999999751e+00,3.711907999999999674e+01
4.474999999999999645e+00,3.711880000000000024e+01
4.480000000000000426e+00,3.711652999999999736e+01
4.485000000000000320e+00,3.711464000000000141e+01
4.490000000000000213e+00,3.711236999999999853e+01
4.495000000000000107e+00,3.711025999999999669e+01
4.500000000000000000e+00,3.710815000000000197e+01
4.504999999999999893e+00,3.710631999999999664e+01
4.509999999999999787e+00,3.710237000000000052e+01
4.514999999999999680e+00,3.709857999999999834e+01
4.519999999999999574e+00,3.709497999999999962e+01
4.525000000000000355e+00,3.709300000000000352e+01
4.530000000000000249e+00,3.709100999999999715e+01
4.535000000000000142e+00,3.709085999999999927e+01
4.540000000000000036e+00,3.709073999999999671e+01
4.544999999999999929e+00,3.708879000000000303e+01
4.549999999999999822e+00,3.708691999999999922e+01
4.554999999999999716e+00,3.708680999999999983e+01
4.559999999999999609e+00,3.708666999999999803e+01
4.565000000000000391e+00,3.708661000000000030e+01
4.570000000000000284e+00,3.708494000000000312e+01
4.575000000000000178e+00,3.708353999999999928e+01
4.580000000000000071e+00,3.708214000000000254e+01
4.584999999999999964e+00,3.708084999999999809e+01
4.589999999999999858e+00,3.707779000000000025e+01
4.594999999999999751e+00,3.707052000000000191e+01
4.599999999999999645e+00,3.706759999999999877e+01
4.605000000000000426e+00,3.706560000000000343e+01
4.610000000000000320e+00,3.706423000000000201e+01
4.615000000000000213e+00,3.706412000000000262e+01
4.620000000000000107e+00,3.706394000000000233e+01
4.625000000000000000e+00,3.706235999999999819e+01
4.629999999999999893e+00,3.706226999999999805e+01
4.634999999999999787e+00,3.706210000000000093e+01
4.639999999999999680e+00,3.706190999999999747e+01
4.644999999999999574e+00,3.706177000000000277e+01
4.650000000000000355e+00,3.705635999999999797e+01
4.655000000000000249e+00,3.705619000000000085e+01
4.660000000000000142e+00,3.705608999999999753e+01
4.665000000000000036e+00,3.705577000000000254e+01
4.669999999999999929e+00,3.705572999999999695e+01
4.674999999999999822e+00,3.705559999999999832e+01
4.679999999999999716e+00,3.705550999999999817e+01
4.684999999999999609e+00,3.705543000000000120e+01
4.690000000000000391e+00,3.705514000000000152e+01
4.695000000000000284e+00,3.705505999999999744e+01
4.700000000000000178e+00,3.705487999999999715e+01
4.705000000000000071e+00,3.705474000000000245e+01
4.709999999999999964e+00,3.705461999999999989e+01
4.714999999999999858e+00,3.705440000000000111e+01
4.719999999999999751e+00,3.705418000000000234e+01
4.724999999999999645e+00,3.705402999999999736e+01
4.730000000000000426e+00,3.705393000000000114e+01
4.735000000000000320e+00,3.705391999999999797e+01
4.740000000000000213e+00,3.705389000000000266e+01
4.745000000000000107e+00,3.705342999999999876e+01
4.750000000000000000e+00,3.705319999999999681e+01
4.754999999999999893e+00,3.705192999999999870e+01
4.759999999999999787e+00,3.705178000000000083e+01
4.764999999999999680e+00,3.704448000000000008e+01
4.769999999999999574e+00,3.704138999999999982e+01
4.775000000000000355e+00,3.703833000000000197e+01
4.780000000000000249e+00,3.703813000000000244e+01
4.785000000000000142e+00,3.703806999999999761e+01
4.790000000000000036e+00,3.703520000000000323e+01
4.794999999999999929e+00,3.703231000000000250e+01
4.799999999999999822e+00,3.703215999999999752e+01
4.804999999999999716e+00,3.702873000000000303e+01
4.809999999999999609e+00,3.702844999999999942e+01
4.815000000000000391e+00,3.702826000000000306e+01
4.820000000000000284e+00,3.702725000000000222e+01
4.825000000000000178e+00,3.702720000000000056e+01
4.830000000000000071e+00,3.702463000000000193e+01
4.834999999999999964e+00,3.702443000000000239e+01
4.839999999999999858e+00,3.702430999999999983e+01
4.844999999999999751e+00,3.702420000000000044e+01
4.849999999999999645e+00,3.702398000000000167e+01
4.855000000000000426e+00,3.702387999999999835e+01
4.860000000000000320e+00,3.702373000000000047e+01
4.865000000000000213e+00,3.702355000000000018e+01
4.870000000000000107e+00,3.702340000000000231e+01
4.875000000000000000e+00,3.702322000000000202e+01
4.879999999999999893e+00,3.702315999999999718e+01
4.884999999999999787e+00,3.702306999999999704e+01
4.889999999999999680e+00,3.702293999999999841e+01
4.894999999999999574e+00,3.702275000000000205e+01
4.900000000000000355e+00,3.702253999999999934e+01
4.905000000000000249e+00,3.702242999999999995e+01
4.910000000000000142e+00,3.702235999999999905e+01
4.915000000000000036e+00,3.702226000000000283e+01
4.919999999999999929e+00,3.702205000000000013e+01
4.924999999999999822e+00,3.702174000000000120e+01
4.929999999999999716e+00,3.702159999999999940e+01
4.934999999999999609e+00,3.702138999999999669e+01
4.940000000000000391e+00,3.702125000000000199e+01
4.945000000000000284e+00,3.702112999999999943e+01
4.950000000000000178e+00,3.701926999999999879e+01
4.955000000000000071e+00,3.701594000000000051e+01
4.959999999999999964e+00,3.701413999999999760e+01
4.964999999999999858e+00,3.700748000000000104e+01
4.969999999999999751e+00,3.700426999999999822e+01
4.974999999999999645e+00,3.700325000000000131e+01
4.980000000000000426e+00,3.699587999999999965e+01
4.985000000000000320e+00,3.699275999999999698e+01
4.990000000000000213e+00,3.698949000000000353e+01
4.995000000000000107e+00,3.698772000000000304e+01
5.000000000000000000e+00,3.698454000000000264e+01
5.004999999999999893e+00,3.698438999999999766e+01
5.009999999999999787e+00,3.698161000000000342e+01
5.014999999999999680e+00,3.697610000000000241e+01
5.019999999999999574e+00,3.697455000000000069e+01
5.025000000000000355e+00,3.697446000000000055e+01
5.030000000000000249e+00,3.697429000000000343e+01
5.035000000000000142e+00,3.697424999999999784e+01
5.040000000000000036e+00,3.697283999999999793e+01
5.044999999999999929e+00,3.697261999999999915e+01
5.049999999999999822e+00,3.697245999999999810e+01
5.054999999999999716e+00,3.697222000000000008e+01
5.059999999999999609e+00,3.697216000000000236e+01
5.065000000000000391e+00,3.697209999999999752e+01
5.070000000000000284e+00,3.697202000000000055e+01
5.075000000000000178e+00,3.697191999999999723e+01
5.080000000000000071e+00,3.697180000000000177e+01
5.084999999999999964e+00,3.697171000000000163e+01
5.089999999999999858e+00,3.697160999999999831e+01
5.094999999999999751e+00,3.697147999999999968e+01
5.099999999999999645e+00,3.697135000000000105e+01
5.105000000000000426e+00,3.696842999999999790e+01
5.110000000000000320e+00,3.696838999999999942e+01
5.115000000000000213e+00,3.696719000000000221e+01
5.120000000000000107e+00,3.696527999999999992e+01
5.125000000000000000e+00,3.696260999999999797e+01
5.129999999999999893e+00,3.696112000000000108e+01
5.134999999999999787e+00,3.696105000000000018e+01
5.139999999999999680e+00,3.695821000000000112e+01
5.144999999999999574e+00,3.695815000000000339e+01
5.150000000000000355e+00,3.695425000000000182e+01
5.155000000000000249e+00,3.695407999999999760e+01
5.160000000000000142e+00,3.695398000000000138e+01
5.165000000000000036e+00,3.695385000000000275e+01
5.169999999999999929e+00,3.695320999999999856e+01
5.174999999999999822e+00,3.695302999999999827e+01
5.179999999999999716e+00,3.695288999999999646e+01
5.184999999999999609e+00,3.695280999999999949e+01
5.190000000000000391e+00,3.695277000000000100e+01
5.195000000000000284e+00,3.695250999999999664e+01
5.200000000000000178e+00,3.695132000000000261e+01
5.205000000000000071e+00,3.695011000000000223e+01
5.209999999999999964e+00,3.694912000000000063e+01
5.214999999999999858e+00,3.694895999999999958e+01
5.219999999999999751e+00,3.694633000000000322e+01
5.224999999999999645e+00,3.694496000000000180e+01
5.230000000000000426e+00,3.694480000000000075e+01
5.235000000000000320e+00,3.694371000000000294e+01
5.240000000000000213e+00,3.693795999999999680e+01
5.245000000000000107e+00,3.693782000000000210e+01
5.250000000000000000e+00,3.693773999999999802e+01
5.254999999999999893e+00,3.693769000000000347e+01
5.259999999999999787e+00,3.693764000000000181e+01
5.264999999999999680e+00,3.693719000000000108e+01
5.269999999999999574e+00,3.693688000000000216e+01
5.275000000000000355e+00,3.693683000000000050e+01
5.280000000000000249e+00,3.693663000000000096e+01
5.285000000000000142e+00,3.693643999999999750e+01
5.290000000000000036e+00,3.693639999999999901e+01
5.294999999999999929e+00,3.693639000000000294e+01
5.299999999999999822e+00,3.693623000000000189e+01
5.304999999999999716e+00,3.693603999999999843e+01
5.309999999999999609e+00,3.693596000000000146e+01
5.315000000000000391e+00,3.693587999999999738e+01
5.320000000000000284e+00,3.693581999999999965e+01
5.325000000000000178e+00,3.693556000000000239e+01
5.330000000000000071e+00,3.693542999999999665e+01
5.334999999999999964e+00,3.693533000000000044e+01
5.339999999999999858e+00,3.693500000000000227e+01
5.344999999999999751e+00,3.693486000000000047e+01
5.349999999999999645e+00,3.693287000000000120e+01
5.355000000000000426e+00,3.693283999999999878e+01
5.360000000000000320e+00,3.693263999999999925e+01
5.365000000000000213e+00,3.693258999999999759e+01
5.370000000000000107e+00,3.692801999999999651e+01
5.375000000000000000e+00,3.692596000000000345e+01
5.379999999999999893e+00,3.692405000000000115e+01
5.384999999999999787e+00,3.692293999999999699e+01
5.389999999999999680e+00,3.692201000000000022e+01
5.394999999999999574e+00,3.692168999999999812e+01
5.400000000000000355e+00,3.692155999999999949e+01
5.405000000000000249e+00,3.692148999999999859e+01
5.410000000000000142e+00,3.692141000000000162e+01
5.415000000000000036e+00,3.692125999999999664e+01
5.419999999999999929e+00,3.691830000000000211e+01
5.424999999999999822e+00,3.691521000000000186e+01
5.429999999999999716e+00,3.691521000000000186e+01
5.434999999999999609e+00,3.691029999999999944e+01
5.440000000000000391e+00,3.691015000000000157e+01
5.445000000000000284e+00,3.690729000000000326e+01
5.450000000000000178e+00,3.690267000000000053e+01
5.455000000000000071e+00,3.689865000000000350e+01
5.459999999999999964e+00,3.689865000000000350e+01
5.464999999999999858e+00,3.689647000000000077e+01
5.469999999999999751e+00,3.689274999999999949e+01
5.474999999999999645e+00,3.688821000000000083e+01
5.480000000000000426e+00,3.688497999999999877e+01
5.485000000000000320e+00,3.688421000000000305e+01
5.490000000000000213e+00,3.687894000000000005e+01
5.495000000000000107e+00,3.687886000000000308e+01
5.500000000000000000e+00,3.687801999999999936e+01
5.504999999999999893e+00,3.687481999999999971e+01
5.509999999999999787e+00,3.687476000000000198e+01
5.514999999999999680e+00,3.687199999999999989e+01
5.519999999999999574e+00,3.687194000000000216e+01
5.525000000000000355e+00,3.687162000000000006e+01
5.530000000000000249e+00,3.687151000000000067e+01
5.535000000000000142e+00,3.687149000000000143e+01
5.540000000000000036e+00,3.687136000000000280e+01
5.544999999999999929e+00,3.687116000000000327e+01
5.549999999999999822e+00,3.687107999999999919e+01
5.554999999999999716e+00,3.687093999999999738e+01
5.559999999999999609e+00,3.686881999999999948e+01
5.565000000000000391e+00,3.686860000000000070e+01
5.570000000000000284e+00,3.686854999999999905e+01
5.575000000000000178e+00,3.686833000000000027e+01
5.580000000000000071e+00,3.686827000000000254e+01
5.584999999999999964e+00,3.686825000000000330e+01
5.589999999999999858e+00,3.686813999999999680e+01
5.594999999999999751e+00,3.686802000000000135e+01
5.599999999999999645e+00,3.686800000000000210e+01
5.605000000000000426e+00,3.686795000000000044e+01
5.610000000000000320e+00,3.686782999999999788e+01
5.615000000000000213e+00,3.686775999999999698e+01
5.620000000000000107e+00,3.686766999999999683e+01
5.625000000000000000e+00,3.686758999999999986e+01
5.629999999999999893e+00,3.686560000000000059e+01
5.634999999999999787e+00,3.686363999999999663e+01
5.639999999999999680e+00,3.686153000000000191e+01
5.644999999999999574e+00,3.686142999999999859e+01
5.650000000000000355e+00,3.686131000000000313e+01
5.655000000000000249e+00,3.685934999999999917e+01
5.660000000000000142e+00,3.685923999999999978e+01
5.665000000000000036e+00,3.685909000000000191e+01
5.669999999999999929e+00,3.685898999999999859e+01
5.674999999999999822e+00,3.685889999999999844e+01
5.679999999999999716e+00,3.685862999999999801e+01
5.684999999999999609e+00,3.685851999999999862e+01
5.690000000000000391e+00,3.685848000000000013e+01
5.695000000000000284e+00,3.685833000000000226e+01
5.700000000000000178e+00,3.685804999999999865e+01
5.705000000000000071e+00,3.685795000000000243e+01
5.709999999999999964e+00,3.685790999999999684e+01
5.714999999999999858e+00,3.685781000000000063e+01
5.719999999999999751e+00,3.685761000000000109e+01
5.724999999999999645e+00,3.685755000000000337e+01
5.730000000000000426e+00,3.685735999999999990e+01
5.735000000000000320e+00,3.685721000000000203e+01
5.740000000000000213e+00,3.685712999999999795e+01
5.745000000000000107e+00,3.685708999999999946e+01
5.750000000000000000e+00,3.685703999999999780e+01
5.754999999999999893e+00,3.685688999999999993e+01
5.759999999999999787e+00,3.685679999999999978e+01
5.764999999999999680e+00,3.685674000000000206e+01
5.769999999999999574e+00,3.685661999999999949e+01
5.775000000000000355e+00,3.685658999999999708e+01
5.780000000000000249e+00,3.685651000000000010e+01
5.785000000000000142e+00,3.685385000000000133e+01
5.790000000000000036e+00,3.685246999999999673e+01
5.794999999999999929e+00,3.685161000000000087e+01
5.799999999999999822e+00,3.685058999999999685e+01
5.804999999999999716e+00,3.685045999999999822e+01
5.809999999999999609e+00,3.684964000000000084e+01
5.815000000000000391e+00,3.684960000000000235e+01
5.820000000000000284e+00,3.684944999999999737e+01
5.825000000000000178e+00,3.684933999999999799e+01
5.830000000000000071e+00,3.684358999999999895e+01
5.834999999999999964e+00,3.684340999999999866e+01
5.839999999999999858e+00,3.684322000000000230e+01
5.844999999999999751e+00,3.683818000000000126e+01
5.849999999999999645e+00,3.683809999999999718e+01
5.855000000000000426e+00,3.683702999999999861e+01
5.860000000000000320e+00,3.683615000000000350e+01
5.865000000000000213e+00,3.683471999999999724e+01
5.870000000000000107e+00,3.683465000000000344e+01
5.875000000000000000e+00,3.683453000000000088e+01
5.879999999999999893e+00,3.683438000000000301e+01
5.884999999999999787e+00,3.683230999999999966e+01
5.889999999999999680e+00,3.683214000000000254e+01
5.894999999999999574e+00,3.682598999999999734e+01
5.900000000000000355e+00,3.682591000000000037e+01
5.905000000000000249e+00,3.682394000000000034e+01
5.910000000000000142e+00,3.682392000000000110e+01
5.915000000000000036e+00,3.682124999999999915e+01
5.919999999999999929e+00,3.681924000000000063e+01
5.924999999999999822e+00,3.681831999999999994e+01
5.929999999999999716e+00,3.681703999999999866e+01
5.934999999999999609e+00,3.681683999999999912e+01
5.940000000000000391e+00,3.681683000000000305e+01
5.945000000000000284e+00,3.681560000000000343e+01
5.950000000000000178e+00,3.681553000000000253e+01
5.955000000000000071e+00,3.681544000000000239e+01
5.959999999999999964e+00,3.681533000000000300e+01
5.964999999999999858e+00,3.681262999999999863e+01
5.969999999999999751e+00,3.681255999999999773e+01
5.974999999999999645e+00,3.681235000000000213e+01
5.980000000000000426e+00,3.680767000000000166e+01
5.985000000000000320e+00,3.680762000000000000e+01
5.990000000000000213e+00,3.680751000000000062e+01
5.995000000000000107e+00,3.680637000000000114e+01
6.000000000000000000e+00,3.680624999999999858e+01
6.004999999999999893e+00,3.680489000000000033e+01
6.009999999999999787e+00,3.680481000000000336e+01
6.014999999999999680e+00,3.680348999999999648e+01
6.019999999999999574e+00,3.680333999999999861e+01
6.025000000000000355e+00,3.680324999999999847e+01
6.030000000000000249e+00,3.680187999999999704e+01
6.035000000000000142e+00,3.680145999999999873e+01
6.040000000000000036e+00,3.680133000000000010e+01
6.044999999999999929e+00,3.680118000000000222e+01
6.049999999999999822e+00,3.680102000000000118e+01
6.054999999999999716e+00,3.680096999999999952e+01
6.059999999999999609e+00,3.679914000000000129e+01
6.065000000000000391e+00,3.679905999999999722e+01
6.070000000000000284e+00,3.679807000000000272e+01
6.075000000000000178e+00,3.679536000000000229e+01
6.080000000000000071e+00,3.679505000000000337e+01
6.084999999999999964e+00,3.679426999999999737e+01
6.089999999999999858e+00,3.678958000000000084e+01
6.094999999999999751e+00,3.678878000000000270e+01
6.099999999999999645e+00,3.678871999999999787e+01
6.105000000000000426e+00,3.678867999999999938e+01
6.110000000000000320e+00,3.678858999999999924e+01
6.115000000000000213e+00,3.678849000000000302e+01
6.120000000000000107e+00,3.678846999999999667e+01
6.125000000000000000e+00,3.678822999999999865e+01
6.129999999999999893e+00,3.678813999999999851e+01
6.134999999999999787e+00,3.678804000000000229e+01
6.139999999999999680e+00,3.678799999999999670e+01
6.144999999999999574e+00,3.678793000000000291e+01
6.150000000000000355e+00,3.678782000000000352e+01
6.155000000000000249e+00,3.678768999999999778e+01
6.160000000000000142e+00,3.678757999999999839e+01
6.165000000000000036e+00,3.678739000000000203e+01
6.169999999999999929e+00,3.678735000000000355e+01
6.174999999999999822e+00,3.678734000000000037e+01
6.179999999999999716e+00,3.678728999999999871e+01
6.184999999999999609e+00,3.678721999999999781e+01
6.190000000000000391e+00,3.678661999999999921e+01
6.195000000000000284e+00,3.678650999999999982e+01
6.200000000000000178e+00,3.678638999999999726e+01
6.205000000000000071e+00,3.678430999999999784e+01
6.209999999999999964e+00,3.678307000000000215e+01
6.214999999999999858e+00,3.678240000000000265e+01
6.219999999999999751e+00,3.678179999999999694e+01
6.224999999999999645e+00,3.678047999999999718e+01
6.230000000000000426e+00,3.677929000000000315e+01
6.235000000000000320e+00,3.677824999999999989e+01
6.240000000000000213e+00,3.677741000000000327e+01
6.245000000000000107e+00,3.677640999999999849e+01
6.250000000000000000e+00,3.677622999999999820e+01
6.254999999999999893e+00,3.677602999999999867e+01
6.259999999999999787e+00,3.677595999999999776e+01
6.264999999999999680e+00,3.677588000000000079e+01
6.269999999999999574e+00,3.677586000000000155e+01
6.275000000000000355e+00,3.677573000000000292e+01
6.280000000000000249e+00,3.677564999999999884e+01
6.285000000000000142e+00,3.677557999999999794e+01
6.290000000000000036e+00,3.677552000000000021e+01
6.294999999999999929e+00,3.677548000000000172e+01
6.299999999999999822e+00,3.677541000000000082e+01
6.304999999999999716e+00,3.677524999999999977e+01
6.309999999999999609e+00,3.677514000000000038e+01
6.315000000000000391e+00,3.677503000000000100e+01
6.320000000000000284e+00,3.677497000000000327e+01
6.325000000000000178e+00,3.677492000000000161e+01
6.330000000000000071e+00,3.677483999999999753e+01
6.334999999999999964e+00,3.677479999999999905e+01
6.339999999999999858e+00,3.677391000000000076e+01
6.344999999999999751e+00,3.677212999999999710e+01
6.349999999999999645e+00,3.677210000000000178e+01
6.355000000000000426e+00,3.677009999999999934e+01
6.360000000000000320e+00,3.677006000000000085e+01
6.365000000000000213e+00,3.676930000000000121e+01
6.370000000000000107e+00,3.676787000000000205e+01
6.375000000000000000e+00,3.676771000000000100e+01
6.379999999999999893e+00,3.676769000000000176e+01
6.384999999999999787e+00,3.676111000000000217e+01
6.389999999999999680e+00,3.675974999999999682e+01
6.394999999999999574e+00,3.675755999999999801e+01
6.400000000000000355e+00,3.675735000000000241e+01
6.405000000000000249e+00,3.675643000000000171e+01
6.410000000000000142e+00,3.675625000000000142e+01
6.415000000000000036e+00,3.675502999999999787e+01
6.419999999999999929e+00,3.675495000000000090e+01
6.424999999999999822e+00,3.675478999999999985e+01
6.429999999999999716e+00,3.675455999999999790e+01
6.434999999999999609e+00,3.675350999999999857e+01
6.440000000000000391e+00,3.675341000000000236e+01
6.445000000000000284e+00,3.675339000000000311e+01
6.450000000000000178e+00,3.675334000000000145e+01
6.455000000000000071e+00,3.675330999999999904e+01
6.459999999999999964e+00,3.675310000000000343e+01
6.464999999999999858e+00,3.675301999999999936e+01
6.469999999999999751e+00,3.675294999999999845e+01
6.474999999999999645e+00,3.675290999999999997e+01
6.480000000000000426e+00,3.675182000000000215e+01
6.485000000000000320e+00,3.675173999999999808e+01
6.490000000000000213e+00,3.675155999999999779e+01
6.495000000000000107e+00,3.675146999999999764e+01
6.500000000000000000e+00,3.675070000000000192e+01
6.504999999999999893e+00,3.674864000000000175e+01
6.509999999999999787e+00,3.674553999999999832e+01
6.514999999999999680e+00,3.674349999999999739e+01
6.519999999999999574e+00,3.674251999999999896e+01
6.525000000000000355e+00,3.674164999999999992e+01
6.530000000000000249e+00,3.674154999999999660e+01
6.535000000000000142e+00,3.674148000000000280e+01
6.540000000000000036e+00,3.673904000000000281e+01
6.544999999999999929e+00,3.673893000000000342e+01
6.549999999999999822e+00,3.673883000000000010e+01
6.554999999999999716e+00,3.673696999999999946e+01
6.559999999999999609e+00,3.673691000000000173e+01
6.565000000000000391e+00,3.673682000000000158e+01
6.570000000000000284e+00,3.673671000000000220e+01
6.575000000000000178e+00,3.673653999999999797e+01
6.580000000000000071e+00,3.673633000000000237e+01
6.584999999999999964e+00,3.673629999999999995e+01
6.589999999999999858e+00,3.673610999999999649e+01
6.594999999999999751e+00,3.673604999999999876e+01
6.599999999999999645e+00,3.673590000000000089e+01
6.605000000000000426e+00,3.673537000000000319e+01
6.610000000000000320e+00,3.673479999999999990e+01
6.615000000000000213e+00,3.673434000000000310e+01
6.620000000000000107e+00,3.673416999999999888e+01
6.625000000000000000e+00,3.673317000000000121e+01
6.629999999999999893e+00,3.673270999999999731e+01
6.634999999999999787e+00,3.673201999999999856e+01
6.639999999999999680e+00,3.672990000000000066e+01
6.644999999999999574e+00,3.672881000000000284e+01
6.650000000000000355e+00,3.672881000000000284e+01
6.655000000000000249e+00,3.672872999999999877e+01
6.660000000000000142e+00,3.672800000000000153e+01
6.665000000000000036e+00,3.672742999999999824e+01
6.669999999999999929e+00,3.672724999999999795e+01
6.674999999999999822e+00,3.672643000000000058e+01
6.679999999999999716e+00,3.672641999999999740e+01
6.684999999999999609e+00,3.672632000000000119e+01
6.690000000000000391e+00,3.672617000000000331e+01
6.695000000000000284e+00,3.672610999999999848e+01
6.700000000000000178e+00,3.672597999999999985e+01
6.705000000000000071e+00,3.672579000000000349e+01
6.709999999999999964e+00,3.672563999999999851e+01
6.714999999999999858e+00,3.672560000000000002e+01
6.719999999999999751e+00,3.672558999999999685e+01
6.724999999999999645e+00,3.672552999999999912e+01
6.730000000000000426e+00,3.672538000000000125e+01
6.735000000000000320e+00,3.672534999999999883e+01
6.740000000000000213e+00,3.672532000000000352e+01
6.745000000000000107e+00,3.672511999999999688e+01
6.750000000000000000e+00,3.672503999999999991e+01
6.754999999999999893e+00,3.672494999999999976e+01
6.759999999999999787e+00,3.672473999999999705e+01
6.764999999999999680e+00,3.672453000000000145e+01
6.769999999999999574e+00,3.672437999999999647e+01
6.775000000000000355e+00,3.672420000000000329e+01
6.780000000000000249e+00,3.672397999999999740e+01
6.785000000000000142e+00,3.672386999999999802e+01
6.790000000000000036e+00,3.672379000000000104e+01
6.794999999999999929e+00,3.672377000000000180e+01
6.799999999999999822e+00,3.672366999999999848e+01
6.804999999999999716e+00,3.672355000000000302e+01
6.809999999999999609e+00,3.672285999999999717e+01
6.815000000000000391e+00,3.672272999999999854e+01
6.820000000000000284e+00,3.672108000000000061e+01
6.825000000000000178e+00,3.672102000000000288e+01
6.830000000000000071e+00,3.672102000000000288e+01
6.834999999999999964e+00,3.671905999999999892e+01
6.839999999999999858e+00,3.671902000000000044e+01
6.844999999999999751e+00,3.671746000000000265e+01
6.849999999999999645e+00,3.671732999999999691e+01
6.855000000000000426e+00,3.671714999999999662e+01
6.860000000000000320e+00,3.671708000000000283e+01
6.865000000000000213e+00,3.671699000000000268e+01
6.870000000000000107e+00,3.671696000000000026e+01
6.875000000000000000e+00,3.671515999999999735e+01
6.879999999999999893e+00,3.671506999999999721e+01
6.884999999999999787e+00,3.671397999999999939e+01
6.889999999999999680e+00,3.671307999999999794e+01
6.894999999999999574e+00,3.671231999999999829e+01
6.900000000000000355e+00,3.671130999999999744e+01
6.905000000000000249e+00,3.671128000000000213e+01
6.910000000000000142e+00,3.671121000000000123e+01
6.915000000000000036e+00,3.671110000000000184e+01
6.919999999999999929e+00,3.671101000000000170e+01
6.924999999999999822e+00,3.670942000000000149e+01
6.929999999999999716e+00,3.670935999999999666e+01
6.934999999999999609e+00,3.670926000000000045e+01
6.940000000000000391e+00,3.670917000000000030e+01
6.945000000000000284e+00,3.670844999999999914e+01
6.950000000000000178e+00,3.670770999999999873e+01
6.955000000000000071e+00,3.670626000000000033e+01
6.959999999999999964e+00,3.670497999999999905e+01
6.964999999999999858e+00,3.670483000000000118e+01
6.969999999999999751e+00,3.670470999999999862e+01
6.974999999999999645e+00,3.670405999999999835e+01
6.980000000000000426e+00,3.670398999999999745e+01
6.985000000000000320e+00,3.670391999999999655e+01
6.990000000000000213e+00,3.670385000000000275e+01
6.995000000000000107e+00,3.670338000000000278e+01
7.000000000000000000e+00,3.670260999999999996e+01
7.004999999999999893e+00,3.670257000000000147e+01
7.009999999999999787e+00,3.670224000000000331e+01
7.014999999999999680e+00,3.670132000000000261e+01
7.019999999999999574e+00,3.670100000000000051e+01
7.025000000000000355e+00,3.670000000000000284e+01
7.030000000000000249e+00,3.669969999999999999e+01
7.035000000000000142e+00,3.669957999999999743e+01
7.040000000000000036e+00,3.669948000000000121e+01
7.044999999999999929e+00,3.669937000000000182e+01
7.049999999999999822e+00,3.669930999999999699e+01
7.054999999999999716e+00,3.669829000000000008e+01
7.059999999999999609e+00,3.669715000000000060e+01
7.065000000000000391e+00,3.669617000000000218e+01
7.070000000000000284e+00,3.669527999999999679e+01
7.075000000000000178e+00,3.669397000000000020e+01
7.080000000000000071e+00,3.669395000000000095e+01
7.084999999999999964e+00,3.669158000000000186e+01
7.089999999999999858e+00,3.669151000000000096e+01
7.094999999999999751e+00,3.669053999999999860e+01
7.099999999999999645e+00,3.668903000000000247e+01
7.105000000000000426e+00,3.668900000000000006e+01
7.110000000000000320e+00,3.668842000000000070e+01
7.115000000000000213e+00,3.668834999999999980e+01
7.120000000000000107e+00,3.668692999999999671e+01
7.125000000000000000e+00,3.668334000000000117e+01
7.129999999999999893e+00,3.668305000000000149e+01
7.134999999999999787e+00,3.668160999999999916e+01
7.139999999999999680e+00,3.668149999999999977e+01
7.144999999999999574e+00,3.668139999999999645e+01
7.150000000000000355e+00,3.668128000000000100e+01
7.155000000000000249e+00,3.668126999999999782e+01
7.160000000000000142e+00,3.668117999999999768e+01
7.165000000000000036e+00,3.668110000000000070e+01
7.169999999999999929e+00,3.668101000000000056e+01
7.174999999999999822e+00,3.668095000000000283e+01
7.179999999999999716e+00,3.668079999999999785e+01
7.184999999999999609e+00,3.668075000000000330e+01
7.190000000000000391e+00,3.668063000000000073e+01
7.195000000000000284e+00,3.668057999999999907e+01
7.200000000000000178e+00,3.668010000000000304e+01
7.205000000000000071e+00,3.667994999999999806e+01
7.209999999999999964e+00,3.667985999999999791e+01
7.214999999999999858e+00,3.667983999999999867e+01
7.219999999999999751e+00,3.667976999999999776e+01
7.224999999999999645e+00,3.667931999999999704e+01
7.230000000000000426e+00,3.667916000000000309e+01
7.235000000000000320e+00,3.667913999999999675e+01
7.240000000000000213e+00,3.667900000000000205e+01
7.245000000000000107e+00,3.667895000000000039e+01
7.250000000000000000e+00,3.667886000000000024e+01
7.254999999999999893e+00,3.667880999999999858e+01
7.259999999999999787e+00,3.667878000000000327e+01
7.264999999999999680e+00,3.667866999999999678e+01
7.269999999999999574e+00,3.667860999999999905e+01
7.275000000000000355e+00,3.667853999999999814e+01
7.280000000000000249e+00,3.667779999999999774e+01
7.285000000000000142e+00,3.667748999999999882e+01
7.290000000000000036e+00,3.667687000000000097e+01
7.294999999999999929e+00,3.667674999999999841e+01
7.299999999999999822e+00,3.667670999999999992e+01
7.304999999999999716e+00,3.667591999999999786e+01
7.309999999999999609e+00,3.667519999999999669e+01
7.315000000000000391e+00,3.667468999999999824e+01
7.320000000000000284e+00,3.667398000000000025e+01
7.325000000000000178e+00,3.667325000000000301e+01
7.330000000000000071e+00,3.667276999999999987e+01
7.334999999999999964e+00,3.667271000000000214e+01
7.339999999999999858e+00,3.667255999999999716e+01
7.344999999999999751e+00,3.667251999999999867e+01
7.349999999999999645e+00,3.667248000000000019e+01
7.355000000000000426e+00,3.667237999999999687e+01
7.360000000000000320e+00,3.667228000000000065e+01
7.365000000000000213e+00,3.667222000000000293e+01
7.370000000000000107e+00,3.667217999999999734e+01
7.375000000000000000e+00,3.667211000000000354e+01
7.379999999999999893e+00,3.667192000000000007e+01
7.384999999999999787e+00,3.667186999999999841e+01
7.389999999999999680e+00,3.667117999999999967e+01
7.394999999999999574e+00,3.667090999999999923e+01
7.400000000000000355e+00,3.666911000000000342e+01
7.405000000000000249e+00,3.666606999999999772e+01
7.410000000000000142e+00,3.666508999999999929e+01
7.415000000000000036e+00,3.666405000000000314e+01
7.419999999999999929e+00,3.666335000000000122e+01
7.424999999999999822e+00,3.666263000000000005e+01
7.429999999999999716e+00,3.666174000000000177e+01
7.434999999999999609e+00,3.666094999999999970e+01
7.440000000000000391e+00,3.666046999999999656e+01
7.445000000000000284e+00,3.666038000000000352e+01
7.450000000000000178e+00,3.666035999999999717e+01
7.455000000000000071e+00,3.666029000000000337e+01
7.459999999999999964e+00,3.666024000000000171e+01
7.464999999999999858e+00,3.665838000000000108e+01
7.469999999999999751e+00,3.665831000000000017e+01
7.474999999999999645e+00,3.665816000000000230e+01
7.480000000000000426e+00,3.665800000000000125e+01
7.485000000000000320e+00,3.665773999999999688e+01
7.490000000000000213e+00,3.665755999999999659e+01
7.495000000000000107e+00,3.665747999999999962e+01
7.500000000000000000e+00,3.665673999999999921e+01
7.504999999999999893e+00,3.665664999999999907e+01
7.509999999999999787e+00,3.665650999999999726e+01
7.514999999999999680e+00,3.665639999999999787e+01
7.519999999999999574e+00,3.665634000000000015e+01
7.525000000000000355e+00,3.665592999999999790e+01
7.530000000000000249e+00,3.665583999999999776e+01
7.535000000000000142e+00,3.665476999999999919e+01
7.540000000000000036e+00,3.665375000000000227e+01
7.544999999999999929e+00,3.665274999999999750e+01
7.549999999999999822e+00,3.665162000000000120e+01
7.554999999999999716e+00,3.665147000000000332e+01
7.559999999999999609e+00,3.665135000000000076e+01
7.565000000000000391e+00,3.665097999999999701e+01
7.570000000000000284e+00,3.665095000000000169e+01
7.575000000000000178e+00,3.665030999999999750e+01
7.580000000000000071e+00,3.664856000000000336e+01
7.584999999999999964e+00,3.664840999999999838e+01
7.589999999999999858e+00,3.664838999999999913e+01
7.594999999999999751e+00,3.664829999999999899e+01
7.599999999999999645e+00,3.664728999999999814e+01
7.605000000000000426e+00,3.664647999999999683e+01
7.610000000000000320e+00,3.664468999999999710e+01
7.615000000000000213e+00,3.664450999999999681e+01
7.620000000000000107e+00,3.664441999999999666e+01
7.625000000000000000e+00,3.664439000000000135e+01
7.629999999999999893e+00,3.664424000000000348e+01
7.634999999999999787e+00,3.664195000000000135e+01
7.639999999999999680e+00,3.664188999999999652e+01
7.644999999999999574e+00,3.664184000000000196e+01
7.650000000000000355e+00,3.664164999999999850e+01
7.655000000000000249e+00,3.664157999999999760e+01
7.660000000000000142e+00,3.664148999999999745e+01
7.665000000000000036e+00,3.664137999999999806e+01
7.669999999999999929e+00,3.664117000000000246e+01
7.674999999999999822e+00,3.664112999999999687e+01
7.679999999999999716e+00,3.664106999999999914e+01
7.684999999999999609e+00,3.664099999999999824e+01
7.690000000000000391e+00,3.664090000000000202e+01
7.695000000000000284e+00,3.664088999999999885e+01
7.700000000000000178e+00,3.664085000000000036e+01
7.705000000000000071e+00,3.664083999999999719e+01
7.709999999999999964e+00,3.664072000000000173e+01
7.714999999999999858e+00,3.664065999999999690e+01
7.719999999999999751e+00,3.664054999999999751e+01
7.724999999999999645e+00,3.664054999999999751e+01
7.730000000000000426e+00,3.664047999999999661e+01
7.735000000000000320e+00,3.664036999999999722e+01
7.740000000000000213e+00,3.664018999999999693e+01
7.745000000000000107e+00,3.664016999999999769e+01
7.750000000000000000e+00,3.664003000000000299e+01
7.754999999999999893e+00,3.663991999999999649e+01
7.759999999999999787e+00,3.663991999999999649e+01
7.764999999999999680e+00,3.663985999999999876e+01
7.769999999999999574e+00,3.663927999999999940e+01
7.775000000000000355e+00,3.663927000000000334e+01
7.780000000000000249e+00,3.663866000000000156e+01
7.785000000000000142e+00,3.663853999999999900e+01
7.790000000000000036e+00,3.663806000000000296e+01
7.794999999999999929e+00,3.663680999999999699e+01
7.799999999999999822e+00,3.663629999999999853e+01
7.804999999999999716e+00,3.663618000000000308e+01
7.809999999999999609e+00,3.663611000000000217e+01
7.815000000000000391e+00,3.663593000000000188e+01
7.820000000000000284e+00,3.663544000000000267e+01
7.825000000000000178e+00,3.663501999999999725e+01
7.830000000000000071e+00,3.663448000000000349e+01
7.834999999999999964e+00,3.663423999999999836e+01
7.839999999999999858e+00,3.663380000000000081e+01
7.844999999999999751e+00,3.663374000000000308e+01
7.849999999999999645e+00,3.663367000000000218e+01
7.855000000000000426e+00,3.663309999999999889e+01
7.860000000000000320e+00,3.663255000000000194e+01
7.865000000000000213e+00,3.663110000000000355e+01
7.870000000000000107e+00,3.663047000000000253e+01
7.875000000000000000e+00,3.663038000000000238e+01
7.879999999999999893e+00,3.663029999999999831e+01
7.884999999999999787e+00,3.663027000000000299e+01
7.889999999999999680e+00,3.662968000000000046e+01
7.894999999999999574e+00,3.662964000000000198e+01
7.900000000000000355e+00,3.662924000000000291e+01
7.905000000000000249e+00,3.662919000000000125e+01
7.910000000000000142e+00,3.662913999999999959e+01
7.915000000000000036e+00,3.662913000000000352e+01
7.919999999999999929e+00,3.662774000000000285e+01
7.924999999999999822e+00,3.662765000000000271e+01
7.929999999999999716e+00,3.662646000000000157e+01
7.934999999999999609e+00,3.662523999999999802e+01
7.940000000000000391e+00,3.662505999999999773e+01
7.945000000000000284e+00,3.662492000000000303e+01
7.950000000000000178e+00,3.662429000000000201e+01
7.955000000000000071e+00,3.662368000000000023e+01
7.959999999999999964e+00,3.662353000000000236e+01
7.964999999999999858e+00,3.662349999999999994e+01
7.969999999999999751e+00,3.662346000000000146e+01
7.974999999999999645e+00,3.662339000000000055e+01
7.980000000000000426e+00,3.662319999999999709e+01
7.985000000000000320e+00,3.662263000000000090e+01
7.990000000000000213e+00,3.662203000000000230e+01
7.995000000000000107e+00,3.662089999999999890e+01
8.000000000000000000e+00,3.662042000000000286e+01


==> data/cg/large/lp-curve/svm-cs-0.txt <==
x,y
5.000000000000000104e-03,5.426339999999999719e+01
1.000000000000000021e-02,5.426339999999999719e+01
1.499999999999999944e-02,5.426339999999999719e+01
2.000000000000000042e-02,5.426339999999999719e+01
2.500000000000000139e-02,5.423619999999999663e+01
2.999999999999999889e-02,5.413112000000000279e+01
3.500000000000000333e-02,5.409331999999999852e+01
4.000000000000000083e-02,5.408879999999999910e+01
4.499999999999999833e-02,5.391872999999999649e+01
5.000000000000000278e-02,5.378620999999999697e+01
5.500000000000000028e-02,5.349878999999999962e+01
5.999999999999999778e-02,5.308165999999999940e+01
6.500000000000000222e-02,5.261164000000000129e+01
7.000000000000000666e-02,5.236023999999999745e+01
7.499999999999999722e-02,5.226724999999999710e+01
8.000000000000000167e-02,5.216675000000000040e+01
8.500000000000000611e-02,5.206799999999999784e+01
8.999999999999999667e-02,5.176212000000000302e+01
9.500000000000000111e-02,5.165704999999999814e+01
1.000000000000000056e-01,5.152391000000000076e+01
1.049999999999999961e-01,5.137145000000000294e+01
1.100000000000000006e-01,5.108905000000000030e+01
1.150000000000000050e-01,5.098763999999999896e+01
1.199999999999999956e-01,5.091221000000000174e+01
1.250000000000000000e-01,5.082874000000000336e+01
1.300000000000000044e-01,5.068766000000000105e+01
1.350000000000000089e-01,5.068198000000000292e+01
1.400000000000000133e-01,5.064981000000000222e+01
1.449999999999999900e-01,5.057321000000000311e+01
1.499999999999999944e-01,5.044812000000000296e+01
1.549999999999999989e-01,5.035513000000000261e+01
1.600000000000000033e-01,5.017777999999999849e+01
1.650000000000000078e-01,5.005120000000000147e+01
1.700000000000000122e-01,4.995897000000000077e+01
1.749999999999999889e-01,4.990131000000000228e+01
1.799999999999999933e-01,4.985934000000000310e+01
1.849999999999999978e-01,4.980939000000000050e+01
1.900000000000000022e-01,4.978882000000000119e+01
1.950000000000000067e-01,4.976377000000000095e+01
2.000000000000000111e-01,4.967721999999999838e+01
2.049999999999999878e-01,4.964627000000000123e+01
2.099999999999999922e-01,4.957741000000000042e+01
2.149999999999999967e-01,4.954789000000000243e+01
2.200000000000000011e-01,4.946547000000000338e+01
2.250000000000000056e-01,4.941734999999999900e+01
2.300000000000000100e-01,4.936173999999999751e+01
2.349999999999999867e-01,4.933386999999999745e+01
2.399999999999999911e-01,4.931423999999999808e+01
2.449999999999999956e-01,4.929829999999999757e+01
2.500000000000000000e-01,4.925068999999999875e+01
2.550000000000000044e-01,4.909597999999999729e+01
2.600000000000000089e-01,4.905621000000000009e+01
2.650000000000000133e-01,4.899802999999999997e+01
2.700000000000000178e-01,4.893710000000000093e+01
2.750000000000000222e-01,4.892114000000000118e+01
2.800000000000000266e-01,4.887832999999999828e+01
2.849999999999999756e-01,4.883469000000000193e+01
2.899999999999999800e-01,4.882771000000000328e+01
2.949999999999999845e-01,4.881136000000000053e+01
2.999999999999999889e-01,4.878340000000000032e+01
3.049999999999999933e-01,4.874996999999999758e+01
3.099999999999999978e-01,4.872825999999999880e+01
3.150000000000000022e-01,4.868719000000000108e+01
3.200000000000000067e-01,4.865185999999999922e+01
3.250000000000000111e-01,4.863716999999999757e+01
3.300000000000000155e-01,4.862677000000000049e+01
3.350000000000000200e-01,4.861187000000000324e+01
3.400000000000000244e-01,4.843822000000000116e+01
3.449999999999999734e-01,4.841308000000000078e+01
3.499999999999999778e-01,4.801727999999999952e+01
3.549999999999999822e-01,4.783773000000000053e+01
3.599999999999999867e-01,4.779395000000000238e+01
3.649999999999999911e-01,4.776946000000000225e+01
3.699999999999999956e-01,4.775860999999999734e+01
3.750000000000000000e-01,4.774154999999999660e+01
3.800000000000000044e-01,4.771204000000000178e+01
3.850000000000000089e-01,4.770082000000000022e+01
3.900000000000000133e-01,4.767887000000000342e+01
3.950000000000000178e-01,4.765816000000000230e+01
4.000000000000000222e-01,4.764712999999999710e+01
4.050000000000000266e-01,4.761789999999999878e+01
4.099999999999999756e-01,4.756710000000000349e+01
4.149999999999999800e-01,4.750450000000000017e+01
4.199999999999999845e-01,4.739900999999999698e+01
4.249999999999999889e-01,4.735193000000000296e+01
4.299999999999999933e-01,4.725377000000000294e+01
4.349999999999999978e-01,4.715529000000000082e+01
4.400000000000000022e-01,4.696108999999999867e+01
4.450000000000000067e-01,4.682419999999999760e+01
4.500000000000000111e-01,4.675724000000000302e+01
4.550000000000000155e-01,4.673156999999999783e+01
4.600000000000000200e-01,4.672350999999999743e+01
4.650000000000000244e-01,4.671307000000000187e+01
4.699999999999999734e-01,4.665382999999999925e+01
4.749999999999999778e-01,4.664097000000000293e+01
4.799999999999999822e-01,4.657314999999999827e+01
4.849999999999999867e-01,4.652237000000000222e+01
4.899999999999999911e-01,4.643146999999999736e+01
4.949999999999999956e-01,4.625005999999999773e+01
5.000000000000000000e-01,4.619575999999999993e+01
5.050000000000000044e-01,4.604220999999999719e+01
5.100000000000000089e-01,4.603110999999999819e+01
5.150000000000000133e-01,4.597579000000000349e+01
5.200000000000000178e-01,4.595799000000000234e+01
5.250000000000000222e-01,4.594758999999999816e+01
5.300000000000000266e-01,4.593740999999999985e+01
5.350000000000000311e-01,4.591664999999999708e+01
5.400000000000000355e-01,4.590442000000000178e+01
5.450000000000000400e-01,4.588499000000000194e+01
5.500000000000000444e-01,4.587360000000000326e+01
5.550000000000000488e-01,4.586211999999999733e+01
5.600000000000000533e-01,4.585381999999999891e+01
5.649999999999999467e-01,4.584944000000000131e+01
5.699999999999999512e-01,4.582972999999999786e+01
5.749999999999999556e-01,4.582327999999999690e+01
5.799999999999999600e-01,4.581190000000000140e+01
5.849999999999999645e-01,4.580601000000000056e+01
5.899999999999999689e-01,4.574972000000000349e+01
5.949999999999999734e-01,4.571459999999999724e+01
5.999999999999999778e-01,4.566306000000000154e+01
6.049999999999999822e-01,4.546249000000000251e+01
6.099999999999999867e-01,4.540552999999999884e+01
6.149999999999999911e-01,4.537335000000000207e+01
6.199999999999999956e-01,4.536907000000000068e+01
6.250000000000000000e-01,4.536753000000000213e+01
6.300000000000000044e-01,4.535734999999999673e+01
6.350000000000000089e-01,4.533397999999999683e+01
6.400000000000000133e-01,4.532392000000000110e+01
6.450000000000000178e-01,4.529587000000000074e+01
6.500000000000000222e-01,4.525871999999999673e+01
6.550000000000000266e-01,4.524230000000000018e+01
6.600000000000000311e-01,4.523140999999999678e+01
6.650000000000000355e-01,4.522117999999999682e+01
6.700000000000000400e-01,4.521003000000000327e+01
6.750000000000000444e-01,4.520490999999999815e+01
6.800000000000000488e-01,4.520454000000000150e+01
6.850000000000000533e-01,4.520076999999999856e+01
6.899999999999999467e-01,4.517531999999999925e+01
6.949999999999999512e-01,4.517228999999999672e+01
6.999999999999999556e-01,4.509503000000000128e+01
7.049999999999999600e-01,4.509196000000000026e+01
7.099999999999999645e-01,4.508666999999999803e+01
7.149999999999999689e-01,4.503217000000000070e+01
7.199999999999999734e-01,4.500348999999999933e+01
7.249999999999999778e-01,4.495436000000000121e+01
7.299999999999999822e-01,4.494841999999999871e+01
7.349999999999999867e-01,4.493722000000000349e+01
7.399999999999999911e-01,4.493014000000000152e+01
7.449999999999999956e-01,4.484255999999999887e+01
7.500000000000000000e-01,4.477456999999999709e+01
7.550000000000000044e-01,4.474087999999999710e+01
7.600000000000000089e-01,4.472422999999999860e+01
7.650000000000000133e-01,4.469174999999999898e+01
7.700000000000000178e-01,4.467916000000000309e+01
7.750000000000000222e-01,4.467549999999999955e+01
7.800000000000000266e-01,4.467358999999999725e+01
7.850000000000000311e-01,4.467040000000000077e+01
7.900000000000000355e-01,4.466479000000000354e+01
7.950000000000000400e-01,4.455532999999999788e+01
8.000000000000000444e-01,4.449316000000000315e+01
8.050000000000000488e-01,4.449201000000000050e+01
8.100000000000000533e-01,4.448998000000000275e+01
8.149999999999999467e-01,4.446213000000000193e+01
8.199999999999999512e-01,4.445602000000000231e+01
8.249999999999999556e-01,4.442674999999999841e+01
8.299999999999999600e-01,4.442262000000000199e+01
8.349999999999999645e-01,4.436580000000000013e+01
8.399999999999999689e-01,4.435752999999999702e+01
8.449999999999999734e-01,4.430013000000000289e+01
8.499999999999999778e-01,4.427871999999999986e+01
8.549999999999999822e-01,4.419935000000000258e+01
8.599999999999999867e-01,4.414253999999999678e+01
8.649999999999999911e-01,4.402609000000000350e+01
8.699999999999999956e-01,4.397653999999999996e+01
8.750000000000000000e-01,4.395532000000000039e+01
8.800000000000000044e-01,4.395094000000000278e+01
8.850000000000000089e-01,4.392884999999999707e+01
8.900000000000000133e-01,4.392125000000000057e+01
8.950000000000000178e-01,4.391808999999999941e+01
9.000000000000000222e-01,4.391548999999999836e+01
9.050000000000000266e-01,4.391243999999999659e+01
9.100000000000000311e-01,4.390699999999999648e+01
9.150000000000000355e-01,4.390563999999999822e+01
9.200000000000000400e-01,4.390426000000000073e+01
9.250000000000000444e-01,4.390390000000000015e+01
9.300000000000000488e-01,4.390052000000000021e+01
9.350000000000000533e-01,4.389439999999999742e+01
9.399999999999999467e-01,4.388803000000000054e+01
9.449999999999999512e-01,4.388457999999999970e+01
9.499999999999999556e-01,4.388188000000000244e+01
9.549999999999999600e-01,4.387975999999999743e+01
9.599999999999999645e-01,4.387758999999999787e+01
9.649999999999999689e-01,4.387360999999999933e+01
9.699999999999999734e-01,4.387199999999999989e+01
9.749999999999999778e-01,4.386565000000000225e+01
9.799999999999999822e-01,4.385961999999999961e+01
9.849999999999999867e-01,4.383644000000000318e+01
9.899999999999999911e-01,4.383460999999999785e+01
9.949999999999999956e-01,4.381235000000000213e+01
1.000000000000000000e+00,4.380507000000000062e+01
1.004999999999999893e+00,4.378320999999999685e+01
1.010000000000000009e+00,4.377850999999999715e+01
1.014999999999999902e+00,4.373138000000000147e+01
1.020000000000000018e+00,4.370844999999999914e+01
1.024999999999999911e+00,4.368634000000000128e+01
1.030000000000000027e+00,4.368397999999999826e+01
1.034999999999999920e+00,4.368207999999999913e+01
1.040000000000000036e+00,4.366031999999999869e+01
1.044999999999999929e+00,4.365919999999999845e+01
1.050000000000000044e+00,4.365764999999999674e+01
1.054999999999999938e+00,4.361762000000000228e+01
1.060000000000000053e+00,4.361328000000000316e+01
1.064999999999999947e+00,4.357518999999999920e+01
1.070000000000000062e+00,4.355539000000000271e+01
1.074999999999999956e+00,4.353074000000000154e+01
1.080000000000000071e+00,4.350907999999999731e+01
1.084999999999999964e+00,4.348953000000000202e+01
1.090000000000000080e+00,4.348020999999999958e+01
1.094999999999999973e+00,4.347502000000000066e+01
1.100000000000000089e+00,4.347209000000000145e+01
1.104999999999999982e+00,4.345306000000000068e+01
1.110000000000000098e+00,4.337443999999999988e+01
1.114999999999999991e+00,4.335710999999999871e+01
1.120000000000000107e+00,4.331759000000000270e+01
1.125000000000000000e+00,4.330575999999999937e+01
1.129999999999999893e+00,4.327855000000000274e+01
1.135000000000000009e+00,4.321979000000000326e+01
1.139999999999999902e+00,4.316452000000000311e+01
1.145000000000000018e+00,4.315932000000000102e+01
1.149999999999999911e+00,4.314433999999999969e+01
1.155000000000000027e+00,4.314274000000000342e+01
1.159999999999999920e+00,4.304017999999999944e+01
1.165000000000000036e+00,4.303681999999999874e+01
1.169999999999999929e+00,4.301465999999999923e+01
1.175000000000000044e+00,4.299385000000000190e+01
1.179999999999999938e+00,4.299116999999999678e+01
1.185000000000000053e+00,4.299087000000000103e+01
1.189999999999999947e+00,4.297305999999999671e+01
1.195000000000000062e+00,4.297144999999999726e+01
1.199999999999999956e+00,4.295009999999999906e+01
1.205000000000000071e+00,4.291248000000000218e+01
1.209999999999999964e+00,4.289385000000000048e+01
1.215000000000000080e+00,4.288998000000000133e+01
1.219999999999999973e+00,4.288421000000000305e+01
1.225000000000000089e+00,4.288172000000000139e+01
1.229999999999999982e+00,4.287546999999999997e+01
1.235000000000000098e+00,4.286840000000000117e+01
1.239999999999999991e+00,4.286569999999999681e+01
1.245000000000000107e+00,4.278743000000000052e+01
1.250000000000000000e+00,4.278538000000000352e+01
1.254999999999999893e+00,4.278307000000000215e+01
1.260000000000000009e+00,4.278222999999999843e+01
1.264999999999999902e+00,4.278056000000000125e+01
1.270000000000000018e+00,4.277848999999999791e+01
1.274999999999999911e+00,4.277740000000000009e+01
1.280000000000000027e+00,4.277720999999999663e+01
1.284999999999999920e+00,4.277664000000000044e+01
1.290000000000000036e+00,4.277116000000000184e+01
1.294999999999999929e+00,4.277040999999999826e+01
1.300000000000000044e+00,4.268068999999999846e+01
1.304999999999999938e+00,4.267390999999999934e+01
1.310000000000000053e+00,4.265878000000000014e+01
1.314999999999999947e+00,4.264985000000000070e+01
1.320000000000000062e+00,4.264249000000000223e+01
1.324999999999999956e+00,4.263501999999999725e+01
1.330000000000000071e+00,4.262205000000000155e+01
1.334999999999999964e+00,4.258738999999999919e+01
1.340000000000000080e+00,4.258473999999999648e+01
1.344999999999999973e+00,4.257370999999999839e+01
1.350000000000000089e+00,4.257169999999999987e+01
1.354999999999999982e+00,4.249358000000000146e+01
1.360000000000000098e+00,4.249119000000000312e+01
1.364999999999999991e+00,4.247784000000000049e+01
1.370000000000000107e+00,4.247518000000000171e+01
1.375000000000000000e+00,4.246220999999999890e+01
1.379999999999999893e+00,4.244791000000000025e+01
1.385000000000000009e+00,4.244534999999999769e+01
1.389999999999999902e+00,4.242920999999999765e+01
1.395000000000000018e+00,4.237973000000000212e+01
1.399999999999999911e+00,4.235694999999999766e+01
1.405000000000000027e+00,4.233158000000000243e+01
1.409999999999999920e+00,4.229180000000000206e+01
1.415000000000000036e+00,4.226274000000000086e+01
1.419999999999999929e+00,4.221124999999999972e+01
1.425000000000000044e+00,4.217625000000000313e+01
1.429999999999999938e+00,4.217506000000000199e+01
1.435000000000000053e+00,4.217389000000000010e+01
1.439999999999999947e+00,4.216870000000000118e+01
1.445000000000000062e+00,4.216711000000000098e+01
1.449999999999999956e+00,4.216581999999999653e+01
1.455000000000000071e+00,4.216264000000000323e+01
1.459999999999999964e+00,4.216017000000000081e+01
1.465000000000000080e+00,4.215812999999999988e+01
1.469999999999999973e+00,4.215632000000000090e+01
1.475000000000000089e+00,4.215030999999999750e+01
1.479999999999999982e+00,4.214762000000000342e+01
1.485000000000000098e+00,4.206519000000000119e+01
1.489999999999999991e+00,4.206322000000000116e+01
1.495000000000000107e+00,4.206170000000000186e+01
1.500000000000000000e+00,4.204699999999999704e+01
1.504999999999999893e+00,4.204686999999999841e+01
1.510000000000000009e+00,4.204616000000000042e+01
1.514999999999999902e+00,4.204428999999999661e+01
1.520000000000000018e+00,4.204325999999999652e+01
1.524999999999999911e+00,4.204252000000000322e+01
1.530000000000000027e+00,4.204196999999999917e+01
1.534999999999999920e+00,4.202886999999999773e+01
1.540000000000000036e+00,4.202774999999999750e+01
1.544999999999999929e+00,4.202613000000000198e+01
1.550000000000000044e+00,4.188430000000000319e+01
1.554999999999999938e+00,4.186784999999999712e+01
1.560000000000000053e+00,4.185824999999999818e+01
1.564999999999999947e+00,4.185078000000000031e+01
1.570000000000000062e+00,4.183717000000000041e+01
1.574999999999999956e+00,4.182253000000000043e+01
1.580000000000000071e+00,4.179381000000000057e+01
1.584999999999999964e+00,4.179173999999999722e+01
1.590000000000000080e+00,4.177763999999999811e+01
1.594999999999999973e+00,4.177535999999999916e+01
1.600000000000000089e+00,4.177322999999999809e+01
1.604999999999999982e+00,4.176959999999999695e+01
1.610000000000000098e+00,4.176848999999999990e+01
1.614999999999999991e+00,4.176769999999999783e+01
1.620000000000000107e+00,4.176603999999999672e+01
1.625000000000000000e+00,4.166228000000000264e+01
1.629999999999999893e+00,4.166125999999999863e+01
1.635000000000000009e+00,4.165243999999999858e+01
1.639999999999999902e+00,4.165073000000000292e+01
1.645000000000000018e+00,4.164180999999999955e+01
1.649999999999999911e+00,4.164074999999999704e+01
1.655000000000000027e+00,4.163974999999999937e+01
1.659999999999999920e+00,4.163855000000000217e+01
1.665000000000000036e+00,4.163036999999999921e+01
1.669999999999999929e+00,4.153688999999999965e+01
1.675000000000000044e+00,4.141445999999999827e+01
1.679999999999999938e+00,4.139806999999999704e+01
1.685000000000000053e+00,4.138042000000000087e+01
1.689999999999999947e+00,4.136451999999999884e+01
1.695000000000000062e+00,4.133742999999999768e+01
1.699999999999999956e+00,4.132048000000000343e+01
1.705000000000000071e+00,4.130105999999999966e+01
1.709999999999999964e+00,4.129525999999999897e+01
1.715000000000000080e+00,4.129417000000000115e+01
1.719999999999999973e+00,4.129090999999999667e+01
1.725000000000000089e+00,4.128871000000000180e+01
1.729999999999999982e+00,4.128542999999999807e+01
1.735000000000000098e+00,4.128341000000000349e+01
1.739999999999999991e+00,4.125592999999999932e+01
1.745000000000000107e+00,4.122773999999999717e+01
1.750000000000000000e+00,4.120989999999999753e+01
1.754999999999999893e+00,4.119921000000000078e+01
1.760000000000000009e+00,4.119684999999999775e+01
1.764999999999999902e+00,4.119612999999999658e+01
1.770000000000000018e+00,4.119462000000000046e+01
1.774999999999999911e+00,4.115865999999999758e+01
1.780000000000000027e+00,4.115691999999999950e+01
1.784999999999999920e+00,4.115489999999999782e+01
1.790000000000000036e+00,4.115292999999999779e+01
1.794999999999999929e+00,4.114361999999999853e+01
1.800000000000000044e+00,4.114200000000000301e+01
1.804999999999999938e+00,4.113503000000000043e+01
1.810000000000000053e+00,4.113255000000000194e+01
1.814999999999999947e+00,4.112930000000000064e+01
1.820000000000000062e+00,4.112872999999999735e+01
1.824999999999999956e+00,4.112794000000000239e+01
1.830000000000000071e+00,4.112669999999999959e+01
1.834999999999999964e+00,4.112577000000000282e+01
1.840000000000000080e+00,4.112541000000000224e+01
1.844999999999999973e+00,4.103699999999999903e+01
1.850000000000000089e+00,4.103506999999999749e+01
1.854999999999999982e+00,4.103352000000000288e+01
1.860000000000000098e+00,4.097874999999999801e+01
1.864999999999999991e+00,4.097755999999999688e+01
1.870000000000000107e+00,4.097569000000000017e+01
1.875000000000000000e+00,4.097433000000000192e+01
1.879999999999999893e+00,4.096486999999999767e+01
1.885000000000000009e+00,4.096148999999999774e+01
1.889999999999999902e+00,4.096012999999999948e+01
1.895000000000000018e+00,4.095888999999999669e+01
1.899999999999999911e+00,4.088192000000000093e+01
1.905000000000000027e+00,4.088060000000000116e+01
1.909999999999999920e+00,4.087707000000000335e+01
1.915000000000000036e+00,4.087673999999999808e+01
1.919999999999999929e+00,4.087622000000000355e+01
1.925000000000000044e+00,4.087503000000000242e+01
1.929999999999999938e+00,4.087344000000000221e+01
1.935000000000000053e+00,4.086433999999999855e+01
1.939999999999999947e+00,4.085533000000000214e+01
1.945000000000000062e+00,4.085432000000000130e+01
1.949999999999999956e+00,4.085381000000000284e+01
1.955000000000000071e+00,4.085311999999999699e+01
1.959999999999999964e+00,4.085191999999999979e+01
1.965000000000000080e+00,4.082932000000000272e+01
1.969999999999999973e+00,4.072019999999999840e+01
1.975000000000000089e+00,4.064424000000000348e+01
1.979999999999999982e+00,4.063481000000000165e+01
1.985000000000000098e+00,4.062167999999999779e+01
1.989999999999999991e+00,4.060795999999999850e+01
1.995000000000000107e+00,4.059015000000000128e+01
2.000000000000000000e+00,4.057630000000000337e+01
2.004999999999999893e+00,4.056738000000000000e+01
2.009999999999999787e+00,4.056192000000000064e+01
2.015000000000000124e+00,4.055120000000000147e+01
2.020000000000000018e+00,4.053273999999999688e+01
2.024999999999999911e+00,4.053197999999999723e+01
2.029999999999999805e+00,4.053067999999999671e+01
2.035000000000000142e+00,4.053018999999999750e+01
2.040000000000000036e+00,4.051664000000000243e+01
2.044999999999999929e+00,4.050932000000000244e+01
2.049999999999999822e+00,4.050750000000000028e+01
2.055000000000000160e+00,4.050484999999999758e+01
2.060000000000000053e+00,4.050450000000000017e+01
2.064999999999999947e+00,4.050010000000000332e+01
2.069999999999999840e+00,4.042056999999999789e+01
2.075000000000000178e+00,4.040816000000000230e+01
2.080000000000000071e+00,4.038924999999999699e+01
2.084999999999999964e+00,4.038855999999999824e+01
2.089999999999999858e+00,4.038781999999999783e+01
2.095000000000000195e+00,4.038602000000000203e+01
2.100000000000000089e+00,4.037765999999999877e+01
2.104999999999999982e+00,4.037684000000000140e+01
2.109999999999999876e+00,4.037516999999999712e+01
2.115000000000000213e+00,4.036829000000000178e+01
2.120000000000000107e+00,4.036760999999999910e+01
2.125000000000000000e+00,4.036050999999999789e+01
2.129999999999999893e+00,4.035927000000000220e+01
2.134999999999999787e+00,4.035224999999999795e+01
2.140000000000000124e+00,4.035175000000000267e+01
2.145000000000000018e+00,4.035058999999999685e+01
2.149999999999999911e+00,4.034899000000000058e+01
2.154999999999999805e+00,4.034752999999999901e+01
2.160000000000000142e+00,4.034718999999999767e+01
2.165000000000000036e+00,4.030606999999999829e+01
2.169999999999999929e+00,4.030481000000000336e+01
2.174999999999999822e+00,4.030451999999999657e+01
2.180000000000000160e+00,4.030405999999999977e+01
2.185000000000000053e+00,4.014343999999999824e+01
2.189999999999999947e+00,4.014291999999999661e+01
2.194999999999999840e+00,4.014097000000000293e+01
2.200000000000000178e+00,4.013929000000000258e+01
2.205000000000000071e+00,4.013850000000000051e+01
2.209999999999999964e+00,4.013777999999999935e+01
2.214999999999999858e+00,4.013703999999999894e+01
2.220000000000000195e+00,4.013564999999999827e+01
2.225000000000000089e+00,4.013488999999999862e+01
2.229999999999999982e+00,3.996531999999999840e+01
2.234999999999999876e+00,3.996401000000000181e+01
2.240000000000000213e+00,3.988942999999999728e+01
2.245000000000000107e+00,3.988830000000000098e+01
2.250000000000000000e+00,3.988676000000000244e+01
2.254999999999999893e+00,3.988582000000000249e+01
2.259999999999999787e+00,3.988128999999999991e+01
2.265000000000000124e+00,3.988053000000000026e+01
2.270000000000000018e+00,3.981201999999999686e+01
2.274999999999999911e+00,3.980752999999999986e+01
2.279999999999999805e+00,3.980675999999999704e+01
2.285000000000000142e+00,3.980266999999999911e+01
2.290000000000000036e+00,3.979576999999999742e+01
2.294999999999999929e+00,3.979205999999999932e+01
2.299999999999999822e+00,3.978782999999999959e+01
2.305000000000000160e+00,3.978020000000000067e+01
2.310000000000000053e+00,3.977018999999999949e+01
2.314999999999999947e+00,3.976158000000000214e+01
2.319999999999999840e+00,3.968148999999999660e+01
2.325000000000000178e+00,3.967195000000000249e+01
2.330000000000000071e+00,3.967179000000000144e+01
2.334999999999999964e+00,3.965897999999999968e+01
2.339999999999999858e+00,3.955787000000000120e+01
2.345000000000000195e+00,3.948682999999999765e+01
2.350000000000000089e+00,3.948611999999999966e+01
2.354999999999999982e+00,3.948519999999999897e+01
2.359999999999999876e+00,3.948404000000000025e+01
2.365000000000000213e+00,3.945783000000000129e+01
2.370000000000000107e+00,3.941237999999999886e+01
2.375000000000000000e+00,3.940093999999999852e+01
2.379999999999999893e+00,3.940023000000000053e+01
2.384999999999999787e+00,3.939958000000000027e+01
2.390000000000000124e+00,3.939298999999999751e+01
2.395000000000000018e+00,3.938754000000000133e+01
2.399999999999999911e+00,3.938094000000000250e+01
2.404999999999999805e+00,3.937400000000000233e+01
2.410000000000000142e+00,3.936816000000000315e+01
2.415000000000000036e+00,3.936733000000000260e+01
2.419999999999999929e+00,3.935199000000000069e+01
2.424999999999999822e+00,3.934702000000000055e+01
2.430000000000000160e+00,3.934595999999999805e+01
2.435000000000000053e+00,3.934559000000000140e+01
2.439999999999999947e+00,3.934523000000000081e+01
2.444999999999999840e+00,3.934514999999999674e+01
2.450000000000000178e+00,3.934483999999999781e+01
2.455000000000000071e+00,3.934358999999999895e+01
2.459999999999999964e+00,3.934338999999999942e+01
2.464999999999999858e+00,3.934237000000000251e+01
2.470000000000000195e+00,3.934194000000000102e+01
2.475000000000000089e+00,3.933668999999999727e+01
2.479999999999999982e+00,3.933565999999999718e+01
2.484999999999999876e+00,3.926897000000000304e+01
2.490000000000000213e+00,3.926858000000000004e+01
2.495000000000000107e+00,3.926695000000000135e+01
2.500000000000000000e+00,3.926586999999999961e+01
2.504999999999999893e+00,3.926507000000000147e+01
2.509999999999999787e+00,3.926021000000000072e+01
2.515000000000000124e+00,3.925901000000000352e+01
2.520000000000000018e+00,3.925894999999999868e+01
2.524999999999999911e+00,3.924777999999999878e+01
2.529999999999999805e+00,3.924667999999999779e+01
2.535000000000000142e+00,3.924526999999999788e+01
2.540000000000000036e+00,3.924465000000000003e+01
2.544999999999999929e+00,3.924396999999999736e+01
2.549999999999999822e+00,3.924363000000000312e+01
2.555000000000000160e+00,3.924300000000000210e+01
2.560000000000000053e+00,3.924110999999999905e+01
2.564999999999999947e+00,3.924047999999999803e+01
2.569999999999999840e+00,3.923684999999999690e+01
2.575000000000000178e+00,3.923344000000000165e+01
2.580000000000000071e+00,3.923286000000000229e+01
2.584999999999999964e+00,3.921734000000000009e+01
2.589999999999999858e+00,3.920991000000000071e+01
2.595000000000000195e+00,3.920987000000000222e+01
2.600000000000000089e+00,3.920935999999999666e+01
2.604999999999999982e+00,3.920873000000000275e+01
2.609999999999999876e+00,3.920423999999999864e+01
2.615000000000000213e+00,3.920195999999999970e+01
2.620000000000000107e+00,3.920139999999999958e+01
2.625000000000000000e+00,3.919733999999999696e+01
2.629999999999999893e+00,3.919400000000000261e+01
2.634999999999999787e+00,3.918981999999999744e+01
2.640000000000000124e+00,3.918703000000000003e+01
2.645000000000000018e+00,3.918272000000000332e+01
2.649999999999999911e+00,3.918003999999999820e+01
2.654999999999999805e+00,3.917770000000000152e+01
2.660000000000000142e+00,3.917759999999999820e+01
2.665000000000000036e+00,3.917712999999999823e+01
2.669999999999999929e+00,3.917284000000000077e+01
2.674999999999999822e+00,3.917188999999999766e+01
2.680000000000000160e+00,3.917137999999999920e+01
2.685000000000000053e+00,3.912411999999999779e+01
2.689999999999999947e+00,3.912353000000000236e+01
2.694999999999999840e+00,3.912261000000000166e+01
2.700000000000000178e+00,3.911710000000000065e+01
2.705000000000000071e+00,3.911663000000000068e+01
2.709999999999999964e+00,3.911619000000000312e+01
2.714999999999999858e+00,3.911572999999999922e+01
2.720000000000000195e+00,3.911193999999999704e+01
2.725000000000000089e+00,3.911133000000000237e+01
2.729999999999999982e+00,3.910849999999999937e+01
2.734999999999999876e+00,3.910533999999999821e+01
2.740000000000000213e+00,3.909512999999999749e+01
2.745000000000000107e+00,3.909159999999999968e+01
2.750000000000000000e+00,3.908382999999999896e+01
2.754999999999999893e+00,3.908051999999999992e+01
2.759999999999999787e+00,3.907690000000000197e+01
2.765000000000000124e+00,3.905550999999999817e+01
2.770000000000000018e+00,3.904722999999999900e+01
2.774999999999999911e+00,3.904675000000000296e+01
2.779999999999999805e+00,3.904214999999999947e+01
2.785000000000000142e+00,3.904140999999999906e+01
2.790000000000000036e+00,3.904084000000000287e+01
2.794999999999999929e+00,3.903025999999999840e+01
2.799999999999999822e+00,3.902960000000000207e+01
2.805000000000000160e+00,3.902452999999999861e+01
2.810000000000000053e+00,3.902347999999999928e+01
2.814999999999999947e+00,3.902317000000000036e+01
2.819999999999999840e+00,3.902177999999999969e+01
2.825000000000000178e+00,3.902125000000000199e+01
2.830000000000000071e+00,3.902060000000000173e+01
2.834999999999999964e+00,3.901377000000000095e+01
2.839999999999999858e+00,3.901259000000000299e+01
2.845000000000000195e+00,3.901221000000000316e+01
2.850000000000000089e+00,3.901142000000000110e+01
2.854999999999999982e+00,3.901102999999999810e+01
2.859999999999999876e+00,3.901091999999999871e+01
2.865000000000000213e+00,3.900715999999999894e+01
2.870000000000000107e+00,3.900641000000000247e+01
2.875000000000000000e+00,3.896108000000000260e+01
2.879999999999999893e+00,3.896029000000000053e+01
2.884999999999999787e+00,3.892799000000000120e+01
2.890000000000000124e+00,3.892604999999999649e+01
2.895000000000000018e+00,3.887731000000000137e+01
2.899999999999999911e+00,3.887384000000000128e+01
2.904999999999999805e+00,3.887331999999999965e+01
2.910000000000000142e+00,3.887098000000000297e+01
2.915000000000000036e+00,3.887015999999999849e+01
2.919999999999999929e+00,3.886990000000000123e+01
2.924999999999999822e+00,3.886625000000000085e+01
2.930000000000000160e+00,3.886126000000000147e+01
2.935000000000000053e+00,3.885934000000000310e+01
2.939999999999999947e+00,3.885735999999999990e+01
2.944999999999999840e+00,3.885708999999999946e+01
2.950000000000000178e+00,3.885385000000000133e+01
2.955000000000000071e+00,3.885150999999999755e+01
2.959999999999999964e+00,3.884909999999999997e+01
2.964999999999999858e+00,3.884888000000000119e+01
2.970000000000000195e+00,3.884631000000000256e+01
2.975000000000000089e+00,3.884423999999999921e+01
2.979999999999999982e+00,3.884208000000000283e+01
2.984999999999999876e+00,3.884033000000000158e+01
2.990000000000000213e+00,3.881137999999999977e+01
2.995000000000000107e+00,3.880765999999999849e+01
3.000000000000000000e+00,3.880740000000000123e+01
3.004999999999999893e+00,3.880657999999999674e+01
3.009999999999999787e+00,3.880644000000000204e+01
3.015000000000000124e+00,3.880584000000000344e+01
3.020000000000000018e+00,3.880539000000000271e+01
3.024999999999999911e+00,3.880481999999999942e+01
3.029999999999999805e+00,3.880454999999999899e+01
3.035000000000000142e+00,3.880398999999999887e+01
3.040000000000000036e+00,3.880160000000000053e+01
3.044999999999999929e+00,3.880104000000000042e+01
3.049999999999999822e+00,3.880069000000000301e+01
3.055000000000000160e+00,3.880030000000000001e+01
3.060000000000000053e+00,3.879981999999999687e+01
3.064999999999999947e+00,3.879919999999999902e+01
3.069999999999999840e+00,3.879876999999999754e+01
3.075000000000000178e+00,3.874499999999999744e+01
3.080000000000000071e+00,3.874275999999999698e+01
3.084999999999999964e+00,3.874192000000000036e+01
3.089999999999999858e+00,3.874181000000000097e+01
3.095000000000000195e+00,3.873901999999999646e+01
3.100000000000000089e+00,3.873814000000000135e+01
3.104999999999999982e+00,3.873568999999999818e+01
3.109999999999999876e+00,3.873337000000000074e+01
3.115000000000000213e+00,3.873031999999999897e+01
3.120000000000000107e+00,3.872625000000000028e+01
3.125000000000000000e+00,3.872424000000000177e+01
3.129999999999999893e+00,3.871997000000000355e+01
3.134999999999999787e+00,3.871593000000000018e+01
3.140000000000000124e+00,3.870978000000000208e+01
3.145000000000000018e+00,3.870600999999999914e+01
3.149999999999999911e+00,3.866219999999999857e+01
3.154999999999999805e+00,3.866196000000000055e+01
3.160000000000000142e+00,3.866170999999999935e+01
3.165000000000000036e+00,3.866120000000000090e+01
3.169999999999999929e+00,3.865867000000000075e+01
3.174999999999999822e+00,3.865775000000000006e+01
3.180000000000000160e+00,3.865756999999999977e+01
3.185000000000000053e+00,3.865726999999999691e+01
3.189999999999999947e+00,3.865024999999999977e+01
3.194999999999999840e+00,3.864977999999999980e+01
3.200000000000000178e+00,3.864632000000000289e+01
3.205000000000000071e+00,3.864576000000000278e+01
3.209999999999999964e+00,3.864383000000000123e+01
3.214999999999999858e+00,3.864345000000000141e+01
3.220000000000000195e+00,3.864166000000000167e+01
3.225000000000000089e+00,3.863777000000000328e+01
3.229999999999999982e+00,3.863331000000000159e+01
3.234999999999999876e+00,3.863145999999999702e+01
3.240000000000000213e+00,3.863081999999999994e+01
3.245000000000000107e+00,3.862671999999999883e+01
3.250000000000000000e+00,3.857746999999999815e+01
3.254999999999999893e+00,3.857679999999999865e+01
3.259999999999999787e+00,3.852951999999999799e+01
3.265000000000000124e+00,3.848049999999999926e+01
3.270000000000000018e+00,3.847691999999999979e+01
3.274999999999999911e+00,3.847554999999999836e+01
3.279999999999999805e+00,3.847408999999999679e+01
3.285000000000000142e+00,3.847384000000000270e+01
3.290000000000000036e+00,3.847180000000000177e+01
3.294999999999999929e+00,3.846791999999999945e+01
3.299999999999999822e+00,3.846629000000000076e+01
3.305000000000000160e+00,3.846569000000000216e+01
3.310000000000000053e+00,3.846538000000000324e+01
3.314999999999999947e+00,3.846520999999999901e+01
3.319999999999999840e+00,3.846480999999999995e+01
3.325000000000000178e+00,3.846249999999999858e+01
3.330000000000000071e+00,3.846047000000000082e+01
3.334999999999999964e+00,3.846000999999999692e+01
3.339999999999999858e+00,3.845721999999999952e+01
3.345000000000000195e+00,3.845564999999999856e+01
3.350000000000000089e+00,3.845512999999999693e+01
3.354999999999999982e+00,3.845255999999999830e+01
3.359999999999999876e+00,3.845067999999999842e+01
3.365000000000000213e+00,3.844969999999999999e+01
3.370000000000000107e+00,3.844868000000000308e+01
3.375000000000000000e+00,3.844810999999999979e+01
3.379999999999999893e+00,3.844657999999999731e+01
3.384999999999999787e+00,3.844440000000000168e+01
3.390000000000000124e+00,3.844397000000000020e+01
3.395000000000000018e+00,3.843511000000000166e+01
3.399999999999999911e+00,3.843507000000000318e+01
3.404999999999999805e+00,3.843471999999999866e+01
3.410000000000000142e+00,3.843397999999999826e+01
3.415000000000000036e+00,3.843357000000000312e+01
3.419999999999999929e+00,3.843334000000000117e+01
3.424999999999999822e+00,3.843292999999999893e+01
3.430000000000000160e+00,3.843113000000000312e+01
3.435000000000000053e+00,3.838477000000000317e+01
3.439999999999999947e+00,3.838472999999999757e+01
3.444999999999999840e+00,3.838407000000000124e+01
3.450000000000000178e+00,3.831347999999999843e+01
3.455000000000000071e+00,3.831338999999999828e+01
3.459999999999999964e+00,3.831296999999999997e+01
3.464999999999999858e+00,3.831159999999999854e+01
3.470000000000000195e+00,3.830949999999999989e+01
3.475000000000000089e+00,3.830890999999999735e+01
3.479999999999999982e+00,3.830713000000000079e+01
3.484999999999999876e+00,3.830704999999999671e+01
3.490000000000000213e+00,3.830689999999999884e+01
3.495000000000000107e+00,3.830639000000000038e+01
3.500000000000000000e+00,3.830478999999999701e+01
3.504999999999999893e+00,3.830111000000000132e+01
3.509999999999999787e+00,3.829514999999999958e+01
3.515000000000000124e+00,3.829344999999999999e+01
3.520000000000000018e+00,3.829343000000000075e+01
3.524999999999999911e+00,3.829285999999999746e+01
3.529999999999999805e+00,3.828976999999999720e+01
3.535000000000000142e+00,3.828945999999999827e+01
3.540000000000000036e+00,3.828902999999999679e+01
3.544999999999999929e+00,3.828571000000000168e+01
3.549999999999999822e+00,3.828562999999999761e+01
3.555000000000000160e+00,3.828417999999999921e+01
3.560000000000000053e+00,3.828354000000000212e+01
3.564999999999999947e+00,3.828332000000000335e+01
3.569999999999999840e+00,3.828150000000000119e+01
3.575000000000000178e+00,3.828144999999999953e+01
3.580000000000000071e+00,3.828103000000000122e+01
3.584999999999999964e+00,3.827904000000000195e+01
3.589999999999999858e+00,3.827893999999999863e+01
3.595000000000000195e+00,3.827727999999999753e+01
3.600000000000000089e+00,3.827711000000000041e+01
3.604999999999999982e+00,3.827693000000000012e+01
3.609999999999999876e+00,3.827637000000000000e+01
3.615000000000000213e+00,3.827604999999999791e+01
3.620000000000000107e+00,3.827591999999999928e+01
3.625000000000000000e+00,3.827555000000000263e+01
3.629999999999999893e+00,3.822088000000000108e+01
3.634999999999999787e+00,3.821871999999999758e+01
3.640000000000000124e+00,3.821739000000000175e+01
3.645000000000000018e+00,3.821444999999999936e+01
3.649999999999999911e+00,3.821103000000000094e+01
3.654999999999999805e+00,3.820877000000000123e+01
3.660000000000000142e+00,3.820662999999999698e+01
3.665000000000000036e+00,3.820647000000000304e+01
3.669999999999999929e+00,3.820633999999999730e+01
3.674999999999999822e+00,3.820199999999999818e+01
3.680000000000000160e+00,3.819626000000000232e+01
3.685000000000000053e+00,3.818862000000000023e+01
3.689999999999999947e+00,3.818843999999999994e+01
3.694999999999999840e+00,3.818809000000000253e+01
3.700000000000000178e+00,3.818554000000000315e+01
3.705000000000000071e+00,3.818397000000000219e+01
3.709999999999999964e+00,3.817231000000000307e+01
3.714999999999999858e+00,3.817085000000000150e+01
3.720000000000000195e+00,3.816901000000000010e+01
3.725000000000000089e+00,3.816727999999999810e+01
3.729999999999999982e+00,3.816716000000000264e+01
3.734999999999999876e+00,3.816673999999999722e+01
3.740000000000000213e+00,3.816662000000000177e+01
3.745000000000000107e+00,3.816628999999999650e+01
3.750000000000000000e+00,3.816602000000000317e+01
3.754999999999999893e+00,3.816577999999999804e+01
3.759999999999999787e+00,3.816557999999999851e+01
3.765000000000000124e+00,3.811153000000000191e+01
3.770000000000000018e+00,3.806515000000000271e+01
3.774999999999999911e+00,3.806495000000000317e+01
3.779999999999999805e+00,3.806470000000000198e+01
3.785000000000000142e+00,3.805395999999999646e+01
3.790000000000000036e+00,3.805237999999999943e+01
3.794999999999999929e+00,3.805214999999999748e+01
3.799999999999999822e+00,3.805181999999999931e+01
3.805000000000000160e+00,3.805181999999999931e+01
3.810000000000000053e+00,3.805138999999999783e+01
3.814999999999999947e+00,3.805107999999999890e+01
3.819999999999999840e+00,3.799743999999999744e+01
3.825000000000000178e+00,3.799725999999999715e+01
3.830000000000000071e+00,3.799508000000000152e+01
3.834999999999999964e+00,3.799488000000000198e+01
3.839999999999999858e+00,3.799459000000000231e+01
3.845000000000000195e+00,3.798633999999999844e+01
3.850000000000000089e+00,3.798606000000000193e+01
3.854999999999999982e+00,3.792846000000000117e+01
3.859999999999999876e+00,3.792837000000000103e+01
3.865000000000000213e+00,3.792631000000000085e+01
3.870000000000000107e+00,3.792573000000000150e+01
3.875000000000000000e+00,3.792564000000000135e+01
3.879999999999999893e+00,3.792522999999999911e+01
3.884999999999999787e+00,3.792148000000000252e+01
3.890000000000000124e+00,3.789603999999999928e+01
3.895000000000000018e+00,3.789345999999999748e+01
3.899999999999999911e+00,3.789200000000000301e+01
3.904999999999999805e+00,3.789164000000000243e+01
3.910000000000000142e+00,3.788906999999999670e+01
3.915000000000000036e+00,3.788654999999999973e+01
3.919999999999999929e+00,3.788535000000000252e+01
3.924999999999999822e+00,3.788517000000000223e+01
3.930000000000000160e+00,3.788300000000000267e+01
3.935000000000000053e+00,3.788282000000000238e+01
3.939999999999999947e+00,3.788183999999999685e+01
3.944999999999999840e+00,3.788056999999999874e+01
3.950000000000000178e+00,3.787964000000000198e+01
3.955000000000000071e+00,3.787933999999999912e+01
3.959999999999999964e+00,3.787566999999999950e+01
3.964999999999999858e+00,3.787545999999999680e+01
3.970000000000000195e+00,3.787532999999999817e+01
3.975000000000000089e+00,3.787498000000000076e+01
3.979999999999999982e+00,3.787480000000000047e+01
3.984999999999999876e+00,3.787422999999999718e+01
3.990000000000000213e+00,3.787406000000000006e+01
3.995000000000000107e+00,3.787243999999999744e+01
4.000000000000000000e+00,3.787225000000000108e+01
4.004999999999999893e+00,3.787093000000000131e+01
4.009999999999999787e+00,3.787057999999999680e+01
4.014999999999999680e+00,3.787044999999999817e+01
4.019999999999999574e+00,3.787006999999999834e+01
4.025000000000000355e+00,3.786872000000000327e+01
4.030000000000000249e+00,3.786744999999999806e+01
4.035000000000000142e+00,3.786724999999999852e+01
4.040000000000000036e+00,3.786701000000000050e+01
4.044999999999999929e+00,3.786520000000000152e+01
4.049999999999999822e+00,3.785998000000000019e+01
4.054999999999999716e+00,3.785775000000000290e+01
4.059999999999999609e+00,3.785629999999999740e+01
4.065000000000000391e+00,3.785434000000000054e+01
4.070000000000000284e+00,3.785387999999999664e+01
4.075000000000000178e+00,3.779856000000000193e+01
4.080000000000000071e+00,3.779854000000000269e+01
4.084999999999999964e+00,3.779820999999999742e+01
4.089999999999999858e+00,3.779525999999999897e+01
4.094999999999999751e+00,3.779359000000000179e+01
4.099999999999999645e+00,3.779348999999999847e+01
4.105000000000000426e+00,3.779323000000000121e+01
4.110000000000000320e+00,3.779155000000000086e+01
4.115000000000000213e+00,3.779003999999999763e+01
4.120000000000000107e+00,3.778961999999999932e+01
4.125000000000000000e+00,3.778920999999999708e+01
4.129999999999999893e+00,3.778788999999999731e+01
4.134999999999999787e+00,3.778770000000000095e+01
4.139999999999999680e+00,3.778632000000000346e+01
4.144999999999999574e+00,3.778515000000000157e+01
4.150000000000000355e+00,3.778486000000000189e+01
4.155000000000000249e+00,3.778334000000000259e+01
4.160000000000000142e+00,3.778182000000000329e+01
4.165000000000000036e+00,3.778150000000000119e+01
4.169999999999999929e+00,3.778092999999999790e+01
4.174999999999999822e+00,3.778072000000000230e+01
4.179999999999999716e+00,3.778027999999999764e+01
4.184999999999999609e+00,3.778023000000000309e+01
4.190000000000000391e+00,3.777976000000000312e+01
4.195000000000000284e+00,3.777962000000000131e+01
4.200000000000000178e+00,3.777947000000000344e+01
4.205000000000000071e+00,3.777799000000000262e+01
4.209999999999999964e+00,3.777772999999999826e+01
4.214999999999999858e+00,3.776543000000000205e+01
4.219999999999999751e+00,3.776536000000000115e+01
4.224999999999999645e+00,3.776454999999999984e+01
4.230000000000000426e+00,3.776147999999999882e+01
4.235000000000000320e+00,3.776120000000000232e+01
4.240000000000000213e+00,3.775874999999999915e+01
4.245000000000000107e+00,3.775784999999999769e+01
4.250000000000000000e+00,3.775663999999999731e+01
4.254999999999999893e+00,3.774734000000000123e+01
4.259999999999999787e+00,3.774719000000000335e+01
4.264999999999999680e+00,3.774683000000000277e+01
4.269999999999999574e+00,3.774638999999999811e+01
4.275000000000000355e+00,3.774524000000000257e+01
4.280000000000000249e+00,3.774242000000000274e+01
4.285000000000000142e+00,3.774233000000000260e+01
4.290000000000000036e+00,3.774103000000000208e+01
4.294999999999999929e+00,3.774058000000000135e+01
4.299999999999999822e+00,3.773931999999999931e+01
4.304999999999999716e+00,3.773910999999999660e+01
4.309999999999999609e+00,3.773749000000000109e+01
4.315000000000000391e+00,3.773740000000000094e+01
4.320000000000000284e+00,3.773705000000000354e+01
4.325000000000000178e+00,3.773687999999999931e+01
4.330000000000000071e+00,3.773577999999999832e+01
4.334999999999999964e+00,3.773447000000000173e+01
4.339999999999999858e+00,3.772173999999999694e+01
4.344999999999999751e+00,3.772151999999999816e+01
4.349999999999999645e+00,3.772015999999999991e+01
4.355000000000000426e+00,3.772010999999999825e+01
4.360000000000000320e+00,3.771936999999999784e+01
4.365000000000000213e+00,3.771914000000000300e+01
4.370000000000000107e+00,3.771790000000000020e+01
4.375000000000000000e+00,3.771768000000000143e+01
4.379999999999999893e+00,3.771672999999999831e+01
4.384999999999999787e+00,3.771654000000000195e+01
4.389999999999999680e+00,3.771553999999999718e+01
4.394999999999999574e+00,3.771535999999999689e+01
4.400000000000000355e+00,3.771522999999999826e+01
4.405000000000000249e+00,3.771392999999999773e+01
4.410000000000000142e+00,3.771374000000000137e+01
4.415000000000000036e+00,3.771276000000000295e+01
4.419999999999999929e+00,3.770974999999999966e+01
4.424999999999999822e+00,3.770967999999999876e+01
4.429999999999999716e+00,3.770855000000000246e+01
4.434999999999999609e+00,3.770725999999999800e+01
4.440000000000000391e+00,3.770631999999999806e+01
4.445000000000000284e+00,3.770503999999999678e+01
4.450000000000000178e+00,3.770315000000000083e+01
4.455000000000000071e+00,3.770183999999999713e+01
4.459999999999999964e+00,3.770069999999999766e+01
4.464999999999999858e+00,3.770054999999999978e+01
4.469999999999999751e+00,3.770047000000000281e+01
4.474999999999999645e+00,3.770035000000000025e+01
4.480000000000000426e+00,3.769995000000000118e+01
4.485000000000000320e+00,3.769989000000000345e+01
4.490000000000000213e+00,3.769825000000000159e+01
4.495000000000000107e+00,3.769780000000000086e+01
4.500000000000000000e+00,3.769756999999999891e+01
4.504999999999999893e+00,3.769729999999999848e+01
4.509999999999999787e+00,3.769702000000000197e+01
4.514999999999999680e+00,3.769691000000000258e+01
4.519999999999999574e+00,3.769436000000000320e+01
4.525000000000000355e+00,3.769425999999999988e+01
4.530000000000000249e+00,3.769241999999999848e+01
4.535000000000000142e+00,3.769077000000000055e+01
4.540000000000000036e+00,3.768995999999999924e+01
4.544999999999999929e+00,3.768677000000000277e+01
4.549999999999999822e+00,3.768665000000000020e+01
4.554999999999999716e+00,3.768538000000000210e+01
4.559999999999999609e+00,3.768529000000000195e+01
4.565000000000000391e+00,3.768515000000000015e+01
4.570000000000000284e+00,3.768507999999999925e+01
4.575000000000000178e+00,3.768486999999999654e+01
4.580000000000000071e+00,3.768330999999999875e+01
4.584999999999999964e+00,3.768319999999999936e+01
4.589999999999999858e+00,3.768142000000000280e+01
4.594999999999999751e+00,3.767989000000000033e+01
4.599999999999999645e+00,3.767692999999999870e+01
4.605000000000000426e+00,3.766781999999999897e+01
4.610000000000000320e+00,3.766687999999999903e+01
4.615000000000000213e+00,3.765711999999999904e+01
4.620000000000000107e+00,3.765550999999999959e+01
4.625000000000000000e+00,3.765438000000000329e+01
4.629999999999999893e+00,3.765292000000000172e+01
4.634999999999999787e+00,3.765127999999999986e+01
4.639999999999999680e+00,3.765006000000000341e+01
4.644999999999999574e+00,3.764856000000000336e+01
4.650000000000000355e+00,3.764827999999999975e+01
4.655000000000000249e+00,3.764791999999999916e+01
4.660000000000000142e+00,3.764780999999999977e+01
4.665000000000000036e+00,3.764762999999999948e+01
4.669999999999999929e+00,3.764437999999999818e+01
4.674999999999999822e+00,3.764318999999999704e+01
4.679999999999999716e+00,3.762393000000000143e+01
4.684999999999999609e+00,3.762359000000000009e+01
4.690000000000000391e+00,3.762337000000000131e+01
4.695000000000000284e+00,3.762321000000000026e+01
4.700000000000000178e+00,3.762310000000000088e+01
4.705000000000000071e+00,3.762270000000000181e+01
4.709999999999999964e+00,3.762230999999999881e+01
4.714999999999999858e+00,3.761928999999999945e+01
4.719999999999999751e+00,3.761898999999999660e+01
4.724999999999999645e+00,3.761883000000000266e+01
4.730000000000000426e+00,3.761663000000000068e+01
4.735000000000000320e+00,3.761634000000000100e+01
4.740000000000000213e+00,3.761612999999999829e+01
4.745000000000000107e+00,3.761572999999999922e+01
4.750000000000000000e+00,3.761473000000000155e+01
4.754999999999999893e+00,3.761444000000000187e+01
4.759999999999999787e+00,3.761234999999999928e+01
4.764999999999999680e+00,3.761128999999999678e+01
4.769999999999999574e+00,3.761122000000000298e+01
4.775000000000000355e+00,3.761034999999999684e+01
4.780000000000000249e+00,3.761023999999999745e+01
4.785000000000000142e+00,3.760925000000000296e+01
4.790000000000000036e+00,3.760813999999999879e+01
4.794999999999999929e+00,3.760795000000000243e+01
4.799999999999999822e+00,3.760779999999999745e+01
4.804999999999999716e+00,3.760755000000000337e+01
4.809999999999999609e+00,3.760604000000000013e+01
4.815000000000000391e+00,3.760562999999999789e+01
4.820000000000000284e+00,3.760112000000000165e+01
4.825000000000000178e+00,3.759879000000000104e+01
4.830000000000000071e+00,3.759709999999999752e+01
4.834999999999999964e+00,3.759689999999999799e+01
4.839999999999999858e+00,3.759573999999999927e+01
4.844999999999999751e+00,3.759503000000000128e+01
4.849999999999999645e+00,3.759497000000000355e+01
4.855000000000000426e+00,3.759479000000000326e+01
4.860000000000000320e+00,3.759458999999999662e+01
4.865000000000000213e+00,3.759322999999999837e+01
4.870000000000000107e+00,3.759299000000000035e+01
4.875000000000000000e+00,3.759279000000000082e+01
4.879999999999999893e+00,3.759253999999999962e+01
4.884999999999999787e+00,3.759214000000000055e+01
4.889999999999999680e+00,3.759087999999999852e+01
4.894999999999999574e+00,3.759046000000000021e+01
4.900000000000000355e+00,3.759035999999999689e+01
4.905000000000000249e+00,3.759013999999999811e+01
4.910000000000000142e+00,3.759008999999999645e+01
4.915000000000000036e+00,3.758991999999999933e+01
4.919999999999999929e+00,3.758966000000000207e+01
4.924999999999999822e+00,3.758944999999999936e+01
4.929999999999999716e+00,3.758818000000000126e+01
4.934999999999999609e+00,3.758805000000000263e+01
4.940000000000000391e+00,3.758787000000000234e+01
4.945000000000000284e+00,3.758756999999999948e+01
4.950000000000000178e+00,3.758735000000000070e+01
4.955000000000000071e+00,3.758615999999999957e+01
4.959999999999999964e+00,3.758529999999999660e+01
4.964999999999999858e+00,3.758433000000000135e+01
4.969999999999999751e+00,3.758404999999999774e+01
4.974999999999999645e+00,3.758362000000000336e+01
4.980000000000000426e+00,3.758243999999999829e+01
4.985000000000000320e+00,3.758214999999999861e+01
4.990000000000000213e+00,3.758207000000000164e+01
4.995000000000000107e+00,3.758194000000000301e+01
5.000000000000000000e+00,3.758191999999999666e+01
5.004999999999999893e+00,3.758066000000000173e+01
5.009999999999999787e+00,3.757847999999999900e+01
5.014999999999999680e+00,3.757835000000000036e+01
5.019999999999999574e+00,3.757724999999999937e+01
5.025000000000000355e+00,3.757587999999999795e+01
5.030000000000000249e+00,3.757469999999999999e+01
5.035000000000000142e+00,3.757459000000000060e+01
5.040000000000000036e+00,3.757441000000000031e+01
5.044999999999999929e+00,3.757247000000000270e+01
5.049999999999999822e+00,3.757213999999999743e+01
5.054999999999999716e+00,3.757184999999999775e+01
5.059999999999999609e+00,3.757065999999999661e+01
5.065000000000000391e+00,3.756851999999999947e+01
5.070000000000000284e+00,3.756535000000000224e+01
5.075000000000000178e+00,3.756519999999999726e+01
5.080000000000000071e+00,3.756492999999999682e+01
5.084999999999999964e+00,3.756483999999999668e+01
5.089999999999999858e+00,3.756472000000000122e+01
5.094999999999999751e+00,3.755626999999999782e+01
5.099999999999999645e+00,3.755480000000000018e+01
5.105000000000000426e+00,3.755445000000000277e+01
5.110000000000000320e+00,3.755310999999999666e+01
5.115000000000000213e+00,3.755299999999999727e+01
5.120000000000000107e+00,3.755293000000000347e+01
5.125000000000000000e+00,3.755272999999999683e+01
5.129999999999999893e+00,3.755196999999999719e+01
5.134999999999999787e+00,3.755075999999999681e+01
5.139999999999999680e+00,3.754990000000000094e+01
5.144999999999999574e+00,3.754885000000000161e+01
5.150000000000000355e+00,3.754813000000000045e+01
5.155000000000000249e+00,3.754719999999999658e+01
5.160000000000000142e+00,3.754706999999999795e+01
5.165000000000000036e+00,3.754491999999999763e+01
5.169999999999999929e+00,3.754480999999999824e+01
5.174999999999999822e+00,3.754451000000000249e+01
5.179999999999999716e+00,3.754272000000000276e+01
5.184999999999999609e+00,3.753967999999999705e+01
5.190000000000000391e+00,3.753703000000000145e+01
5.195000000000000284e+00,3.753699000000000296e+01
5.200000000000000178e+00,3.753600000000000136e+01
5.205000000000000071e+00,3.752694000000000329e+01
5.209999999999999964e+00,3.752512000000000114e+01
5.214999999999999858e+00,3.752430999999999983e+01
5.219999999999999751e+00,3.752342999999999762e+01
5.224999999999999645e+00,3.752271999999999963e+01
5.230000000000000426e+00,3.752237000000000222e+01
5.235000000000000320e+00,3.752212999999999710e+01
5.240000000000000213e+00,3.752181000000000211e+01
5.245000000000000107e+00,3.751791000000000054e+01
5.250000000000000000e+00,3.751756999999999920e+01
5.254999999999999893e+00,3.751648000000000138e+01
5.259999999999999787e+00,3.751639999999999731e+01
5.264999999999999680e+00,3.750365000000000038e+01
5.269999999999999574e+00,3.750334999999999752e+01
5.275000000000000355e+00,3.750325999999999738e+01
5.280000000000000249e+00,3.750224999999999653e+01
5.285000000000000142e+00,3.750187999999999988e+01
5.290000000000000036e+00,3.750175999999999732e+01
5.294999999999999929e+00,3.750133000000000294e+01
5.299999999999999822e+00,3.749242999999999881e+01
5.304999999999999716e+00,3.749217000000000155e+01
5.309999999999999609e+00,3.749193000000000353e+01
5.315000000000000391e+00,3.749002999999999730e+01
5.320000000000000284e+00,3.748796000000000106e+01
5.325000000000000178e+00,3.748790999999999940e+01
5.330000000000000071e+00,3.748767999999999745e+01
5.334999999999999964e+00,3.748669999999999902e+01
5.339999999999999858e+00,3.748581000000000074e+01
5.344999999999999751e+00,3.748470999999999975e+01
5.349999999999999645e+00,3.748384000000000071e+01
5.355000000000000426e+00,3.748355000000000103e+01
5.360000000000000320e+00,3.748335999999999757e+01
5.365000000000000213e+00,3.748315999999999804e+01
5.370000000000000107e+00,3.748201000000000249e+01
5.375000000000000000e+00,3.748192999999999842e+01
5.379999999999999893e+00,3.748174000000000206e+01
5.384999999999999787e+00,3.748158000000000101e+01
5.389999999999999680e+00,3.748147000000000162e+01
5.394999999999999574e+00,3.748127000000000209e+01
5.400000000000000355e+00,3.748122000000000043e+01
5.405000000000000249e+00,3.748116000000000270e+01
5.410000000000000142e+00,3.748073999999999728e+01
5.415000000000000036e+00,3.748067000000000348e+01
5.419999999999999929e+00,3.747961000000000098e+01
5.424999999999999822e+00,3.747957999999999856e+01
5.429999999999999716e+00,3.747422999999999860e+01
5.434999999999999609e+00,3.747343999999999653e+01
5.440000000000000391e+00,3.747334000000000032e+01
5.445000000000000284e+00,3.747321999999999775e+01
5.450000000000000178e+00,3.747259999999999991e+01
5.455000000000000071e+00,3.747240000000000038e+01
5.459999999999999964e+00,3.746099000000000245e+01
5.464999999999999858e+00,3.743715999999999866e+01
5.469999999999999751e+00,3.743706000000000245e+01
5.474999999999999645e+00,3.743699000000000154e+01
5.480000000000000426e+00,3.743605000000000160e+01
5.485000000000000320e+00,3.743509000000000242e+01
5.490000000000000213e+00,3.743379999999999797e+01
5.495000000000000107e+00,3.743204000000000065e+01
5.500000000000000000e+00,3.742978999999999701e+01
5.504999999999999893e+00,3.742976000000000170e+01
5.509999999999999787e+00,3.742954999999999899e+01
5.514999999999999680e+00,3.742945000000000277e+01
5.519999999999999574e+00,3.742934999999999945e+01
5.525000000000000355e+00,3.742848999999999648e+01
5.530000000000000249e+00,3.742828000000000088e+01
5.535000000000000142e+00,3.742701999999999884e+01
5.540000000000000036e+00,3.742685999999999780e+01
5.544999999999999929e+00,3.742685999999999780e+01
5.549999999999999822e+00,3.742661999999999978e+01
5.554999999999999716e+00,3.742649999999999721e+01
5.559999999999999609e+00,3.742566000000000059e+01
5.565000000000000391e+00,3.742251000000000261e+01
5.570000000000000284e+00,3.742226999999999748e+01
5.575000000000000178e+00,3.742101000000000255e+01
5.580000000000000071e+00,3.741987000000000307e+01
5.584999999999999964e+00,3.741962000000000188e+01
5.589999999999999858e+00,3.741944999999999766e+01
5.594999999999999751e+00,3.741552000000000078e+01
5.599999999999999645e+00,3.741340000000000288e+01
5.605000000000000426e+00,3.741329999999999956e+01
5.610000000000000320e+00,3.741221999999999781e+01
5.615000000000000213e+00,3.740816999999999837e+01
5.620000000000000107e+00,3.740646000000000271e+01
5.625000000000000000e+00,3.740630999999999773e+01
5.629999999999999893e+00,3.740534999999999854e+01
5.634999999999999787e+00,3.739627000000000123e+01
5.639999999999999680e+00,3.739535000000000053e+01
5.644999999999999574e+00,3.739520999999999873e+01
5.650000000000000355e+00,3.739421999999999713e+01
5.655000000000000249e+00,3.739323999999999870e+01
5.660000000000000142e+00,3.739314999999999856e+01
5.665000000000000036e+00,3.739305999999999841e+01
5.669999999999999929e+00,3.739294999999999902e+01
5.674999999999999822e+00,3.739180999999999955e+01
5.679999999999999716e+00,3.739177000000000106e+01
5.684999999999999609e+00,3.739155000000000229e+01
5.690000000000000391e+00,3.739146000000000214e+01
5.695000000000000284e+00,3.739067000000000007e+01
5.700000000000000178e+00,3.739050999999999902e+01
5.705000000000000071e+00,3.739038999999999646e+01
5.709999999999999964e+00,3.738958000000000226e+01
5.714999999999999858e+00,3.738613999999999749e+01
5.719999999999999751e+00,3.738497999999999877e+01
5.724999999999999645e+00,3.738490999999999786e+01
5.730000000000000426e+00,3.738414999999999822e+01
5.735000000000000320e+00,3.738389000000000095e+01
5.740000000000000213e+00,3.738362999999999658e+01
5.745000000000000107e+00,3.738329999999999842e+01
5.750000000000000000e+00,3.738300999999999874e+01
5.754999999999999893e+00,3.738289999999999935e+01
5.759999999999999787e+00,3.738275000000000148e+01
5.764999999999999680e+00,3.738183999999999685e+01
5.769999999999999574e+00,3.738107000000000113e+01
5.775000000000000355e+00,3.738067999999999813e+01
5.780000000000000249e+00,3.737942999999999927e+01
5.785000000000000142e+00,3.737843999999999767e+01
5.790000000000000036e+00,3.737827999999999662e+01
5.794999999999999929e+00,3.737814000000000192e+01
5.799999999999999822e+00,3.737803000000000253e+01
5.804999999999999716e+00,3.737796000000000163e+01
5.809999999999999609e+00,3.737780000000000058e+01
5.815000000000000391e+00,3.737758999999999787e+01
5.820000000000000284e+00,3.737505000000000166e+01
5.825000000000000178e+00,3.737480000000000047e+01
5.830000000000000071e+00,3.737474999999999881e+01
5.834999999999999964e+00,3.737449999999999761e+01
5.839999999999999858e+00,3.737436999999999898e+01
5.844999999999999751e+00,3.737346000000000146e+01
5.849999999999999645e+00,3.737324999999999875e+01
5.855000000000000426e+00,3.737212000000000245e+01
5.860000000000000320e+00,3.737194999999999823e+01
5.865000000000000213e+00,3.737133999999999645e+01
5.870000000000000107e+00,3.737116000000000327e+01
5.875000000000000000e+00,3.737082000000000193e+01
5.879999999999999893e+00,3.736995999999999896e+01
5.884999999999999787e+00,3.736912999999999840e+01
5.889999999999999680e+00,3.736831000000000103e+01
5.894999999999999574e+00,3.736742999999999881e+01
5.900000000000000355e+00,3.736639999999999873e+01
5.905000000000000249e+00,3.736556000000000211e+01
5.910000000000000142e+00,3.736478999999999928e+01
5.915000000000000036e+00,3.736467999999999989e+01
5.919999999999999929e+00,3.736363000000000056e+01
5.924999999999999822e+00,3.736337999999999937e+01
5.929999999999999716e+00,3.736265999999999821e+01
5.934999999999999609e+00,3.736126000000000147e+01
5.940000000000000391e+00,3.735983000000000231e+01
5.945000000000000284e+00,3.735972000000000293e+01
5.950000000000000178e+00,3.735960000000000036e+01
5.955000000000000071e+00,3.735942000000000007e+01
5.959999999999999964e+00,3.735920000000000130e+01
5.964999999999999858e+00,3.735911999999999722e+01
5.969999999999999751e+00,3.735911999999999722e+01
5.974999999999999645e+00,3.735898999999999859e+01
5.980000000000000426e+00,3.735878999999999905e+01
5.985000000000000320e+00,3.735775999999999897e+01
5.990000000000000213e+00,3.735759000000000185e+01
5.995000000000000107e+00,3.735728999999999900e+01
6.000000000000000000e+00,3.735625999999999891e+01
6.004999999999999893e+00,3.735558000000000334e+01
6.009999999999999787e+00,3.735459999999999781e+01
6.014999999999999680e+00,3.735262999999999778e+01
6.019999999999999574e+00,3.734380000000000166e+01
6.025000000000000355e+00,3.734376000000000317e+01
6.030000000000000249e+00,3.734360999999999819e+01
6.035000000000000142e+00,3.734295000000000186e+01
6.040000000000000036e+00,3.734181999999999846e+01
6.044999999999999929e+00,3.734167999999999665e+01
6.049999999999999822e+00,3.734156999999999726e+01
6.054999999999999716e+00,3.734145000000000181e+01
6.059999999999999609e+00,3.734123999999999910e+01
6.065000000000000391e+00,3.734046000000000021e+01
6.070000000000000284e+00,3.734020000000000294e+01
6.075000000000000178e+00,3.733946000000000254e+01
6.080000000000000071e+00,3.733865000000000123e+01
6.084999999999999964e+00,3.733852999999999867e+01
6.089999999999999858e+00,3.733736999999999995e+01
6.094999999999999751e+00,3.733400999999999925e+01
6.099999999999999645e+00,3.733256000000000085e+01
6.105000000000000426e+00,3.732916999999999774e+01
6.110000000000000320e+00,3.732822000000000173e+01
6.115000000000000213e+00,3.732665000000000077e+01
6.120000000000000107e+00,3.732553999999999661e+01
6.125000000000000000e+00,3.732459999999999667e+01
6.129999999999999893e+00,3.732455999999999818e+01
6.134999999999999787e+00,3.732446000000000197e+01
6.139999999999999680e+00,3.732433000000000334e+01
6.144999999999999574e+00,3.732426999999999850e+01
6.150000000000000355e+00,3.732408000000000214e+01
6.155000000000000249e+00,3.732312999999999903e+01
6.160000000000000142e+00,3.732294999999999874e+01
6.165000000000000036e+00,3.732294000000000267e+01
6.169999999999999929e+00,3.732278000000000162e+01
6.174999999999999822e+00,3.732260000000000133e+01
6.179999999999999716e+00,3.732238000000000255e+01
6.184999999999999609e+00,3.732218000000000302e+01
6.190000000000000391e+00,3.732193000000000183e+01
6.195000000000000284e+00,3.732099999999999795e+01
6.200000000000000178e+00,3.732081999999999766e+01
6.205000000000000071e+00,3.732063999999999737e+01
6.209999999999999964e+00,3.732054000000000116e+01
6.214999999999999858e+00,3.731949999999999790e+01
6.219999999999999751e+00,3.731944000000000017e+01
6.224999999999999645e+00,3.731781999999999755e+01
6.230000000000000426e+00,3.731772999999999740e+01
6.235000000000000320e+00,3.731770999999999816e+01
6.240000000000000213e+00,3.731759000000000270e+01
6.245000000000000107e+00,3.731078000000000117e+01
6.250000000000000000e+00,3.731042000000000058e+01
6.254999999999999893e+00,3.731025999999999954e+01
6.259999999999999787e+00,3.730989000000000289e+01
6.264999999999999680e+00,3.730978000000000350e+01
6.269999999999999574e+00,3.730959000000000003e+01
6.275000000000000355e+00,3.730872999999999706e+01
6.280000000000000249e+00,3.730843999999999738e+01
6.285000000000000142e+00,3.730839999999999890e+01
6.290000000000000036e+00,3.730834999999999724e+01
6.294999999999999929e+00,3.730691999999999808e+01
6.299999999999999822e+00,3.730680000000000263e+01
6.304999999999999716e+00,3.730575999999999937e+01
6.309999999999999609e+00,3.730568000000000239e+01
6.315000000000000391e+00,3.730561999999999756e+01
6.320000000000000284e+00,3.730559999999999832e+01
6.325000000000000178e+00,3.730411000000000143e+01
6.330000000000000071e+00,3.730214000000000141e+01
6.334999999999999964e+00,3.730120999999999754e+01
6.339999999999999858e+00,3.730109999999999815e+01
6.344999999999999751e+00,3.729981999999999687e+01
6.349999999999999645e+00,3.729818999999999818e+01
6.355000000000000426e+00,3.729809999999999803e+01
6.360000000000000320e+00,3.729724000000000217e+01
6.365000000000000213e+00,3.729639000000000237e+01
6.370000000000000107e+00,3.729587999999999681e+01
6.375000000000000000e+00,3.729581999999999908e+01
6.379999999999999893e+00,3.729558000000000106e+01
6.384999999999999787e+00,3.729525999999999897e+01
6.389999999999999680e+00,3.729487999999999914e+01
6.394999999999999574e+00,3.729480000000000217e+01
6.400000000000000355e+00,3.729478000000000293e+01
6.405000000000000249e+00,3.729462999999999795e+01
6.410000000000000142e+00,3.729453000000000173e+01
6.415000000000000036e+00,3.729415999999999798e+01
6.419999999999999929e+00,3.729406000000000176e+01
6.424999999999999822e+00,3.729350000000000165e+01
6.429999999999999716e+00,3.729184000000000054e+01
6.434999999999999609e+00,3.729030000000000200e+01
6.440000000000000391e+00,3.728952999999999918e+01
6.445000000000000284e+00,3.728931999999999647e+01
6.450000000000000178e+00,3.728867000000000331e+01
6.455000000000000071e+00,3.728851000000000226e+01
6.459999999999999964e+00,3.728842000000000212e+01
6.464999999999999858e+00,3.728837000000000046e+01
6.469999999999999751e+00,3.728829999999999956e+01
6.474999999999999645e+00,3.728810000000000002e+01
6.480000000000000426e+00,3.728790000000000049e+01
6.485000000000000320e+00,3.728782999999999959e+01
6.490000000000000213e+00,3.728761000000000081e+01
6.495000000000000107e+00,3.728690000000000282e+01
6.500000000000000000e+00,3.728676999999999708e+01
6.504999999999999893e+00,3.728582999999999714e+01
6.509999999999999787e+00,3.728426000000000329e+01
6.514999999999999680e+00,3.728419000000000239e+01
6.519999999999999574e+00,3.728392999999999802e+01
6.525000000000000355e+00,3.728235999999999706e+01
6.530000000000000249e+00,3.728150000000000119e+01
6.535000000000000142e+00,3.728144999999999953e+01
6.540000000000000036e+00,3.728123999999999683e+01
6.544999999999999929e+00,3.728041000000000338e+01
6.549999999999999822e+00,3.727962000000000131e+01
6.554999999999999716e+00,3.727817000000000291e+01
6.559999999999999609e+00,3.727721999999999980e+01
6.565000000000000391e+00,3.727570000000000050e+01
6.570000000000000284e+00,3.727555999999999869e+01
6.575000000000000178e+00,3.727550999999999704e+01
6.580000000000000071e+00,3.727468999999999966e+01
6.584999999999999964e+00,3.727380000000000138e+01
6.589999999999999858e+00,3.727373999999999654e+01
6.594999999999999751e+00,3.727353000000000094e+01
6.599999999999999645e+00,3.727268999999999721e+01
6.605000000000000426e+00,3.727255999999999858e+01
6.610000000000000320e+00,3.727159999999999940e+01
6.615000000000000213e+00,3.727094999999999914e+01
6.620000000000000107e+00,3.726979999999999649e+01
6.625000000000000000e+00,3.726892999999999745e+01
6.629999999999999893e+00,3.726796000000000220e+01
6.634999999999999787e+00,3.726697000000000060e+01
6.639999999999999680e+00,3.726691999999999894e+01
6.644999999999999574e+00,3.726614000000000004e+01
6.650000000000000355e+00,3.726603000000000065e+01
6.655000000000000249e+00,3.726500000000000057e+01
6.660000000000000142e+00,3.726402000000000214e+01
6.665000000000000036e+00,3.726301999999999737e+01
6.669999999999999929e+00,3.726294000000000040e+01
6.674999999999999822e+00,3.726288000000000267e+01
6.679999999999999716e+00,3.726272000000000162e+01
6.684999999999999609e+00,3.726263000000000147e+01
6.690000000000000391e+00,3.726243999999999801e+01
6.695000000000000284e+00,3.726176000000000244e+01
6.700000000000000178e+00,3.726174000000000319e+01
6.705000000000000071e+00,3.726080999999999932e+01
6.709999999999999964e+00,3.726066000000000145e+01
6.714999999999999858e+00,3.725997000000000270e+01
6.719999999999999751e+00,3.725990000000000180e+01
6.724999999999999645e+00,3.725905999999999807e+01
6.730000000000000426e+00,3.725896000000000186e+01
6.735000000000000320e+00,3.725838000000000250e+01
6.740000000000000213e+00,3.725726999999999833e+01
6.745000000000000107e+00,3.725712000000000046e+01
6.750000000000000000e+00,3.725645999999999702e+01
6.754999999999999893e+00,3.725551999999999708e+01
6.759999999999999787e+00,3.725504000000000104e+01
6.764999999999999680e+00,3.725446999999999775e+01
6.769999999999999574e+00,3.725397000000000247e+01
6.775000000000000355e+00,3.725374999999999659e+01
6.780000000000000249e+00,3.725352000000000174e+01
6.785000000000000142e+00,3.725339000000000311e+01
6.790000000000000036e+00,3.725110000000000099e+01
6.794999999999999929e+00,3.725103000000000009e+01
6.799999999999999822e+00,3.725001999999999924e+01
6.804999999999999716e+00,3.724929999999999808e+01
6.809999999999999609e+00,3.724925000000000352e+01
6.815000000000000391e+00,3.724839999999999662e+01
6.820000000000000284e+00,3.724828000000000117e+01
6.825000000000000178e+00,3.724745000000000061e+01
6.830000000000000071e+00,3.724725000000000108e+01
6.834999999999999964e+00,3.724710999999999927e+01
6.839999999999999858e+00,3.724703999999999837e+01
6.844999999999999751e+00,3.724560000000000315e+01
6.849999999999999645e+00,3.724497000000000213e+01
6.855000000000000426e+00,3.724488999999999805e+01
6.860000000000000320e+00,3.724479999999999791e+01
6.865000000000000213e+00,3.724463000000000079e+01
6.870000000000000107e+00,3.724446999999999974e+01
6.875000000000000000e+00,3.724331999999999709e+01
6.879999999999999893e+00,3.724316999999999922e+01
6.884999999999999787e+00,3.724244000000000199e+01
6.889999999999999680e+00,3.724181000000000097e+01
6.894999999999999574e+00,3.724110000000000298e+01
6.900000000000000355e+00,3.724094999999999800e+01
6.905000000000000249e+00,3.723977000000000004e+01
6.910000000000000142e+00,3.723843999999999710e+01
6.915000000000000036e+00,3.723761999999999972e+01
6.919999999999999929e+00,3.723756999999999806e+01
6.924999999999999822e+00,3.723752000000000351e+01
6.929999999999999716e+00,3.723734000000000322e+01
6.934999999999999609e+00,3.723705000000000354e+01
6.940000000000000391e+00,3.723691999999999780e+01
6.945000000000000284e+00,3.723680000000000234e+01
6.950000000000000178e+00,3.723651999999999873e+01
6.955000000000000071e+00,3.723642000000000252e+01
6.959999999999999964e+00,3.723633999999999844e+01
6.964999999999999858e+00,3.723620999999999981e+01
6.969999999999999751e+00,3.723611999999999966e+01
6.974999999999999645e+00,3.723604999999999876e+01
6.980000000000000426e+00,3.723595999999999862e+01
6.985000000000000320e+00,3.723584000000000316e+01
6.990000000000000213e+00,3.723563999999999652e+01
6.995000000000000107e+00,3.723472000000000293e+01
7.000000000000000000e+00,3.723458000000000112e+01
7.004999999999999893e+00,3.723371999999999815e+01
7.009999999999999787e+00,3.723302999999999940e+01
7.014999999999999680e+00,3.723223999999999734e+01
7.019999999999999574e+00,3.723152000000000328e+01
7.025000000000000355e+00,3.723033000000000214e+01
7.030000000000000249e+00,3.722870999999999952e+01
7.035000000000000142e+00,3.722856999999999772e+01
7.040000000000000036e+00,3.722852999999999923e+01
7.044999999999999929e+00,3.722836999999999819e+01
7.049999999999999822e+00,3.722706000000000159e+01
7.054999999999999716e+00,3.722690000000000055e+01
7.059999999999999609e+00,3.722545999999999822e+01
7.065000000000000391e+00,3.722485999999999962e+01
7.070000000000000284e+00,3.722484000000000037e+01
7.075000000000000178e+00,3.722462999999999766e+01
7.080000000000000071e+00,3.722384999999999877e+01
7.084999999999999964e+00,3.722276999999999703e+01
7.089999999999999858e+00,3.722267000000000081e+01
7.094999999999999751e+00,3.722256999999999749e+01
7.099999999999999645e+00,3.722198000000000206e+01
7.105000000000000426e+00,3.722153000000000134e+01
7.110000000000000320e+00,3.722108000000000061e+01
7.115000000000000213e+00,3.722021999999999764e+01
7.120000000000000107e+00,3.722005999999999659e+01
7.125000000000000000e+00,3.721985999999999706e+01
7.129999999999999893e+00,3.721979999999999933e+01
7.134999999999999787e+00,3.721978000000000009e+01
7.139999999999999680e+00,3.721893000000000029e+01
7.144999999999999574e+00,3.721880999999999773e+01
7.150000000000000355e+00,3.721860999999999819e+01
7.155000000000000249e+00,3.721692999999999785e+01
7.160000000000000142e+00,3.721553999999999718e+01
7.165000000000000036e+00,3.721531999999999840e+01
7.169999999999999929e+00,3.721392000000000166e+01
7.174999999999999822e+00,3.721387000000000000e+01
7.179999999999999716e+00,3.721370000000000289e+01
7.184999999999999609e+00,3.721291000000000082e+01
7.190000000000000391e+00,3.721285999999999916e+01
7.195000000000000284e+00,3.721233999999999753e+01
7.200000000000000178e+00,3.721119000000000199e+01
7.205000000000000071e+00,3.721106000000000336e+01
7.209999999999999964e+00,3.721090000000000231e+01
7.214999999999999858e+00,3.721077999999999975e+01
7.219999999999999751e+00,3.721027999999999736e+01
7.224999999999999645e+00,3.720949999999999847e+01
7.230000000000000426e+00,3.720945999999999998e+01
7.235000000000000320e+00,3.720935999999999666e+01
7.240000000000000213e+00,3.720918000000000347e+01
7.245000000000000107e+00,3.720902999999999849e+01
7.250000000000000000e+00,3.720814000000000021e+01
7.254999999999999893e+00,3.720805000000000007e+01
7.259999999999999787e+00,3.720723999999999876e+01
7.264999999999999680e+00,3.720499000000000223e+01
7.269999999999999574e+00,3.720497999999999905e+01
7.275000000000000355e+00,3.720427999999999713e+01
7.280000000000000249e+00,3.720385999999999882e+01
7.285000000000000142e+00,3.720324999999999704e+01
7.290000000000000036e+00,3.720322000000000173e+01
7.294999999999999929e+00,3.720304000000000144e+01
7.299999999999999822e+00,3.720304000000000144e+01
7.304999999999999716e+00,3.720232000000000028e+01
7.309999999999999609e+00,3.720221999999999696e+01
7.315000000000000391e+00,3.720150000000000290e+01
7.320000000000000284e+00,3.720045999999999964e+01
7.325000000000000178e+00,3.720040000000000191e+01
7.330000000000000071e+00,3.720029000000000252e+01
7.334999999999999964e+00,3.719919999999999760e+01
7.339999999999999858e+00,3.719861000000000217e+01
7.344999999999999751e+00,3.719847000000000037e+01
7.349999999999999645e+00,3.719679000000000002e+01
7.355000000000000426e+00,3.719660999999999973e+01
7.360000000000000320e+00,3.719650000000000034e+01
7.365000000000000213e+00,3.719512999999999892e+01
7.370000000000000107e+00,3.719507000000000119e+01
7.375000000000000000e+00,3.719501999999999953e+01
7.379999999999999893e+00,3.719483000000000317e+01
7.384999999999999787e+00,3.719431999999999761e+01
7.389999999999999680e+00,3.719380000000000308e+01
7.394999999999999574e+00,3.719373999999999825e+01
7.400000000000000355e+00,3.719359000000000037e+01
7.405000000000000249e+00,3.719330000000000069e+01
7.410000000000000142e+00,3.719319999999999737e+01
7.415000000000000036e+00,3.719310000000000116e+01
7.419999999999999929e+00,3.719294000000000011e+01
7.424999999999999822e+00,3.719283999999999679e+01
7.429999999999999716e+00,3.719277999999999906e+01
7.434999999999999609e+00,3.719274000000000058e+01
7.440000000000000391e+00,3.719268999999999892e+01
7.445000000000000284e+00,3.719257999999999953e+01
7.450000000000000178e+00,3.719218000000000046e+01
7.455000000000000071e+00,3.719178999999999746e+01
7.459999999999999964e+00,3.719131000000000142e+01
7.464999999999999858e+00,3.719048000000000087e+01
7.469999999999999751e+00,3.719039999999999679e+01
7.474999999999999645e+00,3.719019000000000119e+01
7.480000000000000426e+00,3.719008999999999787e+01
7.485000000000000320e+00,3.718869000000000113e+01
7.490000000000000213e+00,3.718865999999999872e+01
7.495000000000000107e+00,3.718847000000000236e+01
7.500000000000000000e+00,3.718840999999999752e+01
7.504999999999999893e+00,3.718820999999999799e+01
7.509999999999999787e+00,3.718693999999999988e+01
7.514999999999999680e+00,3.718401000000000067e+01
7.519999999999999574e+00,3.718336000000000041e+01
7.525000000000000355e+00,3.718321000000000254e+01
7.530000000000000249e+00,3.718234000000000350e+01
7.535000000000000142e+00,3.718205999999999989e+01
7.540000000000000036e+00,3.718128000000000100e+01
7.544999999999999929e+00,3.718068999999999846e+01
7.549999999999999822e+00,3.717996999999999730e+01
7.554999999999999716e+00,3.717983000000000260e+01
7.559999999999999609e+00,3.717956000000000216e+01
7.565000000000000391e+00,3.717925000000000324e+01
7.570000000000000284e+00,3.717831000000000330e+01
7.575000000000000178e+00,3.717741000000000184e+01
7.580000000000000071e+00,3.717719999999999914e+01
7.584999999999999964e+00,3.717701000000000278e+01
7.589999999999999858e+00,3.717690999999999946e+01
7.594999999999999751e+00,3.717687999999999704e+01
7.599999999999999645e+00,3.717542000000000257e+01
7.605000000000000426e+00,3.717513999999999896e+01
7.610000000000000320e+00,3.717240000000000322e+01
7.615000000000000213e+00,3.717228000000000065e+01
7.620000000000000107e+00,3.717161000000000115e+01
7.625000000000000000e+00,3.717152999999999707e+01
7.629999999999999893e+00,3.717069999999999652e+01
7.634999999999999787e+00,3.717056999999999789e+01
7.639999999999999680e+00,3.716978999999999900e+01
7.644999999999999574e+00,3.716917999999999722e+01
7.650000000000000355e+00,3.716890000000000072e+01
7.655000000000000249e+00,3.716841999999999757e+01
7.660000000000000142e+00,3.716830999999999818e+01
7.665000000000000036e+00,3.716781000000000290e+01
7.669999999999999929e+00,3.716723000000000354e+01
7.674999999999999822e+00,3.716709000000000174e+01
7.679999999999999716e+00,3.716700999999999766e+01
7.684999999999999609e+00,3.716581000000000046e+01
7.690000000000000391e+00,3.716577000000000197e+01
7.695000000000000284e+00,3.716431000000000040e+01
7.700000000000000178e+00,3.716411999999999694e+01
7.705000000000000071e+00,3.716409000000000162e+01
7.709999999999999964e+00,3.716405999999999921e+01
7.714999999999999858e+00,3.716380000000000194e+01
7.719999999999999751e+00,3.716150999999999982e+01
7.724999999999999645e+00,3.715982999999999947e+01
7.730000000000000426e+00,3.715726999999999691e+01
7.735000000000000320e+00,3.715715999999999752e+01
7.740000000000000213e+00,3.715350999999999715e+01
7.745000000000000107e+00,3.715272999999999826e+01
7.750000000000000000e+00,3.715263000000000204e+01
7.754999999999999893e+00,3.715189000000000163e+01
7.759999999999999787e+00,3.715178999999999832e+01
7.764999999999999680e+00,3.715173999999999666e+01
7.769999999999999574e+00,3.715171000000000134e+01
7.775000000000000355e+00,3.715111999999999881e+01
7.780000000000000249e+00,3.714911000000000030e+01
7.785000000000000142e+00,3.714488999999999663e+01
7.790000000000000036e+00,3.714482000000000284e+01
7.794999999999999929e+00,3.714466999999999786e+01
7.799999999999999822e+00,3.714453999999999922e+01
7.804999999999999716e+00,3.714423000000000030e+01
7.809999999999999609e+00,3.714383999999999730e+01
7.815000000000000391e+00,3.714338000000000051e+01
7.820000000000000284e+00,3.714278999999999797e+01
7.825000000000000178e+00,3.714271000000000100e+01
7.830000000000000071e+00,3.714267999999999859e+01
7.834999999999999964e+00,3.714218000000000330e+01
7.839999999999999858e+00,3.714103000000000065e+01
7.844999999999999751e+00,3.714095999999999975e+01
7.849999999999999645e+00,3.714030000000000342e+01
7.855000000000000426e+00,3.714014999999999844e+01
7.860000000000000320e+00,3.714009999999999678e+01
7.865000000000000213e+00,3.714001999999999981e+01
7.870000000000000107e+00,3.713958000000000226e+01
7.875000000000000000e+00,3.713956999999999908e+01
7.879999999999999893e+00,3.713902999999999821e+01
7.884999999999999787e+00,3.713893999999999807e+01
7.889999999999999680e+00,3.713893000000000200e+01
7.894999999999999574e+00,3.713886999999999716e+01
7.900000000000000355e+00,3.713873999999999853e+01
7.905000000000000249e+00,3.713868000000000080e+01
7.910000000000000142e+00,3.713821999999999690e+01
7.915000000000000036e+00,3.713819000000000159e+01
7.919999999999999929e+00,3.713812999999999676e+01
7.924999999999999822e+00,3.713705999999999818e+01
7.929999999999999716e+00,3.713696000000000197e+01
7.934999999999999609e+00,3.713555999999999813e+01
7.940000000000000391e+00,3.713535000000000252e+01
7.945000000000000284e+00,3.713533000000000328e+01
7.950000000000000178e+00,3.713521000000000072e+01
7.955000000000000071e+00,3.713506000000000284e+01
7.959999999999999964e+00,3.713503999999999650e+01
7.964999999999999858e+00,3.713490999999999786e+01
7.969999999999999751e+00,3.713470000000000226e+01
7.974999999999999645e+00,3.713401000000000352e+01
7.980000000000000426e+00,3.713349999999999795e+01
7.985000000000000320e+00,3.713336000000000325e+01
7.990000000000000213e+00,3.713333000000000084e+01
7.995000000000000107e+00,3.713318000000000296e+01
8.000000000000000000e+00,3.713302000000000191e+01


==> data/cg/large/solving-curve/aco.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large/solving-curve/fastwclq.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large/solving-curve/gurobi-heur.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large/solving-curve/gurobi.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,0.000000000000000000e+00
2.560000000000000053e+00,0.000000000000000000e+00
2.564999999999999947e+00,0.000000000000000000e+00
2.569999999999999840e+00,0.000000000000000000e+00
2.575000000000000178e+00,0.000000000000000000e+00
2.580000000000000071e+00,0.000000000000000000e+00
2.584999999999999964e+00,0.000000000000000000e+00
2.589999999999999858e+00,0.000000000000000000e+00
2.595000000000000195e+00,0.000000000000000000e+00
2.600000000000000089e+00,0.000000000000000000e+00
2.604999999999999982e+00,0.000000000000000000e+00
2.609999999999999876e+00,0.000000000000000000e+00
2.615000000000000213e+00,0.000000000000000000e+00
2.620000000000000107e+00,0.000000000000000000e+00
2.625000000000000000e+00,0.000000000000000000e+00
2.629999999999999893e+00,0.000000000000000000e+00
2.634999999999999787e+00,0.000000000000000000e+00
2.640000000000000124e+00,0.000000000000000000e+00
2.645000000000000018e+00,0.000000000000000000e+00
2.649999999999999911e+00,0.000000000000000000e+00
2.654999999999999805e+00,0.000000000000000000e+00
2.660000000000000142e+00,0.000000000000000000e+00
2.665000000000000036e+00,0.000000000000000000e+00
2.669999999999999929e+00,0.000000000000000000e+00
2.674999999999999822e+00,0.000000000000000000e+00
2.680000000000000160e+00,0.000000000000000000e+00
2.685000000000000053e+00,0.000000000000000000e+00
2.689999999999999947e+00,0.000000000000000000e+00
2.694999999999999840e+00,0.000000000000000000e+00
2.700000000000000178e+00,0.000000000000000000e+00
2.705000000000000071e+00,0.000000000000000000e+00
2.709999999999999964e+00,0.000000000000000000e+00
2.714999999999999858e+00,0.000000000000000000e+00
2.720000000000000195e+00,0.000000000000000000e+00
2.725000000000000089e+00,0.000000000000000000e+00
2.729999999999999982e+00,0.000000000000000000e+00
2.734999999999999876e+00,0.000000000000000000e+00
2.740000000000000213e+00,0.000000000000000000e+00
2.745000000000000107e+00,0.000000000000000000e+00
2.750000000000000000e+00,0.000000000000000000e+00
2.754999999999999893e+00,0.000000000000000000e+00
2.759999999999999787e+00,0.000000000000000000e+00
2.765000000000000124e+00,0.000000000000000000e+00
2.770000000000000018e+00,0.000000000000000000e+00
2.774999999999999911e+00,0.000000000000000000e+00
2.779999999999999805e+00,0.000000000000000000e+00
2.785000000000000142e+00,0.000000000000000000e+00
2.790000000000000036e+00,0.000000000000000000e+00
2.794999999999999929e+00,0.000000000000000000e+00
2.799999999999999822e+00,0.000000000000000000e+00
2.805000000000000160e+00,0.000000000000000000e+00
2.810000000000000053e+00,0.000000000000000000e+00
2.814999999999999947e+00,0.000000000000000000e+00
2.819999999999999840e+00,0.000000000000000000e+00
2.825000000000000178e+00,0.000000000000000000e+00
2.830000000000000071e+00,0.000000000000000000e+00
2.834999999999999964e+00,0.000000000000000000e+00
2.839999999999999858e+00,0.000000000000000000e+00
2.845000000000000195e+00,0.000000000000000000e+00
2.850000000000000089e+00,0.000000000000000000e+00
2.854999999999999982e+00,0.000000000000000000e+00
2.859999999999999876e+00,0.000000000000000000e+00
2.865000000000000213e+00,0.000000000000000000e+00
2.870000000000000107e+00,0.000000000000000000e+00
2.875000000000000000e+00,0.000000000000000000e+00
2.879999999999999893e+00,0.000000000000000000e+00
2.884999999999999787e+00,0.000000000000000000e+00
2.890000000000000124e+00,0.000000000000000000e+00
2.895000000000000018e+00,0.000000000000000000e+00
2.899999999999999911e+00,0.000000000000000000e+00
2.904999999999999805e+00,0.000000000000000000e+00
2.910000000000000142e+00,0.000000000000000000e+00
2.915000000000000036e+00,0.000000000000000000e+00
2.919999999999999929e+00,0.000000000000000000e+00
2.924999999999999822e+00,0.000000000000000000e+00
2.930000000000000160e+00,0.000000000000000000e+00
2.935000000000000053e+00,0.000000000000000000e+00
2.939999999999999947e+00,0.000000000000000000e+00
2.944999999999999840e+00,0.000000000000000000e+00
2.950000000000000178e+00,0.000000000000000000e+00
2.955000000000000071e+00,0.000000000000000000e+00
2.959999999999999964e+00,0.000000000000000000e+00
2.964999999999999858e+00,0.000000000000000000e+00
2.970000000000000195e+00,0.000000000000000000e+00
2.975000000000000089e+00,0.000000000000000000e+00
2.979999999999999982e+00,0.000000000000000000e+00
2.984999999999999876e+00,0.000000000000000000e+00
2.990000000000000213e+00,0.000000000000000000e+00
2.995000000000000107e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
3.004999999999999893e+00,0.000000000000000000e+00
3.009999999999999787e+00,0.000000000000000000e+00
3.015000000000000124e+00,0.000000000000000000e+00
3.020000000000000018e+00,0.000000000000000000e+00
3.024999999999999911e+00,0.000000000000000000e+00
3.029999999999999805e+00,0.000000000000000000e+00
3.035000000000000142e+00,0.000000000000000000e+00
3.040000000000000036e+00,0.000000000000000000e+00
3.044999999999999929e+00,0.000000000000000000e+00
3.049999999999999822e+00,0.000000000000000000e+00
3.055000000000000160e+00,0.000000000000000000e+00
3.060000000000000053e+00,0.000000000000000000e+00
3.064999999999999947e+00,0.000000000000000000e+00
3.069999999999999840e+00,0.000000000000000000e+00
3.075000000000000178e+00,0.000000000000000000e+00
3.080000000000000071e+00,0.000000000000000000e+00
3.084999999999999964e+00,0.000000000000000000e+00
3.089999999999999858e+00,0.000000000000000000e+00
3.095000000000000195e+00,0.000000000000000000e+00
3.100000000000000089e+00,0.000000000000000000e+00
3.104999999999999982e+00,0.000000000000000000e+00
3.109999999999999876e+00,0.000000000000000000e+00
3.115000000000000213e+00,0.000000000000000000e+00
3.120000000000000107e+00,0.000000000000000000e+00
3.125000000000000000e+00,0.000000000000000000e+00
3.129999999999999893e+00,0.000000000000000000e+00
3.134999999999999787e+00,0.000000000000000000e+00
3.140000000000000124e+00,0.000000000000000000e+00
3.145000000000000018e+00,0.000000000000000000e+00
3.149999999999999911e+00,0.000000000000000000e+00
3.154999999999999805e+00,0.000000000000000000e+00
3.160000000000000142e+00,0.000000000000000000e+00
3.165000000000000036e+00,0.000000000000000000e+00
3.169999999999999929e+00,0.000000000000000000e+00
3.174999999999999822e+00,0.000000000000000000e+00
3.180000000000000160e+00,0.000000000000000000e+00
3.185000000000000053e+00,0.000000000000000000e+00
3.189999999999999947e+00,0.000000000000000000e+00
3.194999999999999840e+00,0.000000000000000000e+00
3.200000000000000178e+00,0.000000000000000000e+00
3.205000000000000071e+00,0.000000000000000000e+00
3.209999999999999964e+00,0.000000000000000000e+00
3.214999999999999858e+00,0.000000000000000000e+00
3.220000000000000195e+00,0.000000000000000000e+00
3.225000000000000089e+00,0.000000000000000000e+00
3.229999999999999982e+00,0.000000000000000000e+00
3.234999999999999876e+00,0.000000000000000000e+00
3.240000000000000213e+00,0.000000000000000000e+00
3.245000000000000107e+00,0.000000000000000000e+00
3.250000000000000000e+00,0.000000000000000000e+00
3.254999999999999893e+00,0.000000000000000000e+00
3.259999999999999787e+00,0.000000000000000000e+00
3.265000000000000124e+00,0.000000000000000000e+00
3.270000000000000018e+00,0.000000000000000000e+00
3.274999999999999911e+00,0.000000000000000000e+00
3.279999999999999805e+00,0.000000000000000000e+00
3.285000000000000142e+00,0.000000000000000000e+00
3.290000000000000036e+00,0.000000000000000000e+00
3.294999999999999929e+00,0.000000000000000000e+00
3.299999999999999822e+00,0.000000000000000000e+00
3.305000000000000160e+00,0.000000000000000000e+00
3.310000000000000053e+00,0.000000000000000000e+00
3.314999999999999947e+00,0.000000000000000000e+00
3.319999999999999840e+00,0.000000000000000000e+00
3.325000000000000178e+00,0.000000000000000000e+00
3.330000000000000071e+00,0.000000000000000000e+00
3.334999999999999964e+00,0.000000000000000000e+00
3.339999999999999858e+00,0.000000000000000000e+00
3.345000000000000195e+00,0.000000000000000000e+00
3.350000000000000089e+00,0.000000000000000000e+00
3.354999999999999982e+00,0.000000000000000000e+00
3.359999999999999876e+00,0.000000000000000000e+00
3.365000000000000213e+00,0.000000000000000000e+00
3.370000000000000107e+00,0.000000000000000000e+00
3.375000000000000000e+00,0.000000000000000000e+00
3.379999999999999893e+00,0.000000000000000000e+00
3.384999999999999787e+00,0.000000000000000000e+00
3.390000000000000124e+00,0.000000000000000000e+00
3.395000000000000018e+00,0.000000000000000000e+00
3.399999999999999911e+00,0.000000000000000000e+00
3.404999999999999805e+00,0.000000000000000000e+00
3.410000000000000142e+00,0.000000000000000000e+00
3.415000000000000036e+00,0.000000000000000000e+00
3.419999999999999929e+00,0.000000000000000000e+00
3.424999999999999822e+00,0.000000000000000000e+00
3.430000000000000160e+00,0.000000000000000000e+00
3.435000000000000053e+00,0.000000000000000000e+00
3.439999999999999947e+00,0.000000000000000000e+00
3.444999999999999840e+00,0.000000000000000000e+00
3.450000000000000178e+00,0.000000000000000000e+00
3.455000000000000071e+00,0.000000000000000000e+00
3.459999999999999964e+00,0.000000000000000000e+00
3.464999999999999858e+00,0.000000000000000000e+00
3.470000000000000195e+00,0.000000000000000000e+00
3.475000000000000089e+00,0.000000000000000000e+00
3.479999999999999982e+00,0.000000000000000000e+00
3.484999999999999876e+00,0.000000000000000000e+00
3.490000000000000213e+00,0.000000000000000000e+00
3.495000000000000107e+00,0.000000000000000000e+00
3.500000000000000000e+00,0.000000000000000000e+00
3.504999999999999893e+00,0.000000000000000000e+00
3.509999999999999787e+00,0.000000000000000000e+00
3.515000000000000124e+00,0.000000000000000000e+00
3.520000000000000018e+00,0.000000000000000000e+00
3.524999999999999911e+00,0.000000000000000000e+00
3.529999999999999805e+00,0.000000000000000000e+00
3.535000000000000142e+00,0.000000000000000000e+00
3.540000000000000036e+00,0.000000000000000000e+00
3.544999999999999929e+00,0.000000000000000000e+00
3.549999999999999822e+00,0.000000000000000000e+00
3.555000000000000160e+00,0.000000000000000000e+00
3.560000000000000053e+00,0.000000000000000000e+00
3.564999999999999947e+00,0.000000000000000000e+00
3.569999999999999840e+00,0.000000000000000000e+00
3.575000000000000178e+00,0.000000000000000000e+00
3.580000000000000071e+00,0.000000000000000000e+00
3.584999999999999964e+00,0.000000000000000000e+00
3.589999999999999858e+00,0.000000000000000000e+00
3.595000000000000195e+00,0.000000000000000000e+00
3.600000000000000089e+00,0.000000000000000000e+00
3.604999999999999982e+00,0.000000000000000000e+00
3.609999999999999876e+00,0.000000000000000000e+00
3.615000000000000213e+00,0.000000000000000000e+00
3.620000000000000107e+00,0.000000000000000000e+00
3.625000000000000000e+00,0.000000000000000000e+00
3.629999999999999893e+00,0.000000000000000000e+00
3.634999999999999787e+00,0.000000000000000000e+00
3.640000000000000124e+00,0.000000000000000000e+00
3.645000000000000018e+00,0.000000000000000000e+00
3.649999999999999911e+00,0.000000000000000000e+00
3.654999999999999805e+00,0.000000000000000000e+00
3.660000000000000142e+00,0.000000000000000000e+00
3.665000000000000036e+00,0.000000000000000000e+00
3.669999999999999929e+00,0.000000000000000000e+00
3.674999999999999822e+00,0.000000000000000000e+00
3.680000000000000160e+00,0.000000000000000000e+00
3.685000000000000053e+00,0.000000000000000000e+00
3.689999999999999947e+00,0.000000000000000000e+00
3.694999999999999840e+00,0.000000000000000000e+00
3.700000000000000178e+00,0.000000000000000000e+00
3.705000000000000071e+00,0.000000000000000000e+00
3.709999999999999964e+00,0.000000000000000000e+00
3.714999999999999858e+00,0.000000000000000000e+00
3.720000000000000195e+00,0.000000000000000000e+00
3.725000000000000089e+00,0.000000000000000000e+00
3.729999999999999982e+00,0.000000000000000000e+00
3.734999999999999876e+00,0.000000000000000000e+00
3.740000000000000213e+00,0.000000000000000000e+00
3.745000000000000107e+00,0.000000000000000000e+00
3.750000000000000000e+00,0.000000000000000000e+00
3.754999999999999893e+00,0.000000000000000000e+00
3.759999999999999787e+00,0.000000000000000000e+00
3.765000000000000124e+00,0.000000000000000000e+00
3.770000000000000018e+00,0.000000000000000000e+00
3.774999999999999911e+00,0.000000000000000000e+00
3.779999999999999805e+00,0.000000000000000000e+00
3.785000000000000142e+00,0.000000000000000000e+00
3.790000000000000036e+00,0.000000000000000000e+00
3.794999999999999929e+00,0.000000000000000000e+00
3.799999999999999822e+00,0.000000000000000000e+00
3.805000000000000160e+00,0.000000000000000000e+00
3.810000000000000053e+00,0.000000000000000000e+00
3.814999999999999947e+00,0.000000000000000000e+00
3.819999999999999840e+00,0.000000000000000000e+00
3.825000000000000178e+00,0.000000000000000000e+00
3.830000000000000071e+00,0.000000000000000000e+00
3.834999999999999964e+00,0.000000000000000000e+00
3.839999999999999858e+00,0.000000000000000000e+00
3.845000000000000195e+00,0.000000000000000000e+00
3.850000000000000089e+00,0.000000000000000000e+00
3.854999999999999982e+00,0.000000000000000000e+00
3.859999999999999876e+00,0.000000000000000000e+00
3.865000000000000213e+00,0.000000000000000000e+00
3.870000000000000107e+00,0.000000000000000000e+00
3.875000000000000000e+00,0.000000000000000000e+00
3.879999999999999893e+00,0.000000000000000000e+00
3.884999999999999787e+00,0.000000000000000000e+00
3.890000000000000124e+00,0.000000000000000000e+00
3.895000000000000018e+00,0.000000000000000000e+00
3.899999999999999911e+00,0.000000000000000000e+00
3.904999999999999805e+00,0.000000000000000000e+00
3.910000000000000142e+00,0.000000000000000000e+00
3.915000000000000036e+00,0.000000000000000000e+00
3.919999999999999929e+00,0.000000000000000000e+00
3.924999999999999822e+00,0.000000000000000000e+00
3.930000000000000160e+00,0.000000000000000000e+00
3.935000000000000053e+00,0.000000000000000000e+00
3.939999999999999947e+00,0.000000000000000000e+00
3.944999999999999840e+00,0.000000000000000000e+00
3.950000000000000178e+00,0.000000000000000000e+00
3.955000000000000071e+00,0.000000000000000000e+00
3.959999999999999964e+00,0.000000000000000000e+00
3.964999999999999858e+00,0.000000000000000000e+00
3.970000000000000195e+00,0.000000000000000000e+00
3.975000000000000089e+00,0.000000000000000000e+00
3.979999999999999982e+00,0.000000000000000000e+00
3.984999999999999876e+00,0.000000000000000000e+00
3.990000000000000213e+00,0.000000000000000000e+00
3.995000000000000107e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
4.004999999999999893e+00,0.000000000000000000e+00
4.009999999999999787e+00,0.000000000000000000e+00
4.014999999999999680e+00,0.000000000000000000e+00
4.019999999999999574e+00,0.000000000000000000e+00
4.025000000000000355e+00,0.000000000000000000e+00
4.030000000000000249e+00,0.000000000000000000e+00
4.035000000000000142e+00,0.000000000000000000e+00
4.040000000000000036e+00,0.000000000000000000e+00
4.044999999999999929e+00,0.000000000000000000e+00
4.049999999999999822e+00,0.000000000000000000e+00
4.054999999999999716e+00,0.000000000000000000e+00
4.059999999999999609e+00,0.000000000000000000e+00
4.065000000000000391e+00,0.000000000000000000e+00
4.070000000000000284e+00,0.000000000000000000e+00
4.075000000000000178e+00,0.000000000000000000e+00
4.080000000000000071e+00,0.000000000000000000e+00
4.084999999999999964e+00,0.000000000000000000e+00
4.089999999999999858e+00,0.000000000000000000e+00
4.094999999999999751e+00,0.000000000000000000e+00
4.099999999999999645e+00,0.000000000000000000e+00
4.105000000000000426e+00,0.000000000000000000e+00
4.110000000000000320e+00,0.000000000000000000e+00
4.115000000000000213e+00,0.000000000000000000e+00
4.120000000000000107e+00,0.000000000000000000e+00
4.125000000000000000e+00,0.000000000000000000e+00
4.129999999999999893e+00,0.000000000000000000e+00
4.134999999999999787e+00,0.000000000000000000e+00
4.139999999999999680e+00,0.000000000000000000e+00
4.144999999999999574e+00,0.000000000000000000e+00
4.150000000000000355e+00,0.000000000000000000e+00
4.155000000000000249e+00,0.000000000000000000e+00
4.160000000000000142e+00,0.000000000000000000e+00
4.165000000000000036e+00,0.000000000000000000e+00
4.169999999999999929e+00,0.000000000000000000e+00
4.174999999999999822e+00,0.000000000000000000e+00
4.179999999999999716e+00,0.000000000000000000e+00
4.184999999999999609e+00,0.000000000000000000e+00
4.190000000000000391e+00,0.000000000000000000e+00
4.195000000000000284e+00,0.000000000000000000e+00
4.200000000000000178e+00,0.000000000000000000e+00
4.205000000000000071e+00,0.000000000000000000e+00
4.209999999999999964e+00,0.000000000000000000e+00
4.214999999999999858e+00,0.000000000000000000e+00
4.219999999999999751e+00,0.000000000000000000e+00
4.224999999999999645e+00,0.000000000000000000e+00
4.230000000000000426e+00,0.000000000000000000e+00
4.235000000000000320e+00,0.000000000000000000e+00
4.240000000000000213e+00,0.000000000000000000e+00
4.245000000000000107e+00,0.000000000000000000e+00
4.250000000000000000e+00,0.000000000000000000e+00
4.254999999999999893e+00,0.000000000000000000e+00
4.259999999999999787e+00,0.000000000000000000e+00
4.264999999999999680e+00,0.000000000000000000e+00
4.269999999999999574e+00,0.000000000000000000e+00
4.275000000000000355e+00,0.000000000000000000e+00
4.280000000000000249e+00,0.000000000000000000e+00
4.285000000000000142e+00,0.000000000000000000e+00
4.290000000000000036e+00,0.000000000000000000e+00
4.294999999999999929e+00,0.000000000000000000e+00
4.299999999999999822e+00,0.000000000000000000e+00
4.304999999999999716e+00,0.000000000000000000e+00
4.309999999999999609e+00,0.000000000000000000e+00
4.315000000000000391e+00,0.000000000000000000e+00
4.320000000000000284e+00,0.000000000000000000e+00
4.325000000000000178e+00,0.000000000000000000e+00
4.330000000000000071e+00,0.000000000000000000e+00
4.334999999999999964e+00,0.000000000000000000e+00
4.339999999999999858e+00,0.000000000000000000e+00
4.344999999999999751e+00,0.000000000000000000e+00
4.349999999999999645e+00,0.000000000000000000e+00
4.355000000000000426e+00,0.000000000000000000e+00
4.360000000000000320e+00,0.000000000000000000e+00
4.365000000000000213e+00,0.000000000000000000e+00
4.370000000000000107e+00,0.000000000000000000e+00
4.375000000000000000e+00,0.000000000000000000e+00
4.379999999999999893e+00,0.000000000000000000e+00
4.384999999999999787e+00,0.000000000000000000e+00
4.389999999999999680e+00,0.000000000000000000e+00
4.394999999999999574e+00,0.000000000000000000e+00
4.400000000000000355e+00,0.000000000000000000e+00
4.405000000000000249e+00,0.000000000000000000e+00
4.410000000000000142e+00,0.000000000000000000e+00
4.415000000000000036e+00,0.000000000000000000e+00
4.419999999999999929e+00,0.000000000000000000e+00
4.424999999999999822e+00,0.000000000000000000e+00
4.429999999999999716e+00,0.000000000000000000e+00
4.434999999999999609e+00,0.000000000000000000e+00
4.440000000000000391e+00,0.000000000000000000e+00
4.445000000000000284e+00,0.000000000000000000e+00
4.450000000000000178e+00,0.000000000000000000e+00
4.455000000000000071e+00,0.000000000000000000e+00
4.459999999999999964e+00,0.000000000000000000e+00
4.464999999999999858e+00,0.000000000000000000e+00
4.469999999999999751e+00,0.000000000000000000e+00
4.474999999999999645e+00,0.000000000000000000e+00
4.480000000000000426e+00,0.000000000000000000e+00
4.485000000000000320e+00,0.000000000000000000e+00
4.490000000000000213e+00,0.000000000000000000e+00
4.495000000000000107e+00,0.000000000000000000e+00
4.500000000000000000e+00,0.000000000000000000e+00
4.504999999999999893e+00,0.000000000000000000e+00
4.509999999999999787e+00,0.000000000000000000e+00
4.514999999999999680e+00,0.000000000000000000e+00
4.519999999999999574e+00,0.000000000000000000e+00
4.525000000000000355e+00,0.000000000000000000e+00
4.530000000000000249e+00,0.000000000000000000e+00
4.535000000000000142e+00,0.000000000000000000e+00
4.540000000000000036e+00,0.000000000000000000e+00
4.544999999999999929e+00,0.000000000000000000e+00
4.549999999999999822e+00,0.000000000000000000e+00
4.554999999999999716e+00,0.000000000000000000e+00
4.559999999999999609e+00,0.000000000000000000e+00
4.565000000000000391e+00,0.000000000000000000e+00
4.570000000000000284e+00,0.000000000000000000e+00
4.575000000000000178e+00,0.000000000000000000e+00
4.580000000000000071e+00,0.000000000000000000e+00
4.584999999999999964e+00,0.000000000000000000e+00
4.589999999999999858e+00,0.000000000000000000e+00
4.594999999999999751e+00,0.000000000000000000e+00
4.599999999999999645e+00,0.000000000000000000e+00
4.605000000000000426e+00,0.000000000000000000e+00
4.610000000000000320e+00,0.000000000000000000e+00
4.615000000000000213e+00,0.000000000000000000e+00
4.620000000000000107e+00,0.000000000000000000e+00
4.625000000000000000e+00,0.000000000000000000e+00
4.629999999999999893e+00,0.000000000000000000e+00
4.634999999999999787e+00,0.000000000000000000e+00
4.639999999999999680e+00,0.000000000000000000e+00
4.644999999999999574e+00,0.000000000000000000e+00
4.650000000000000355e+00,0.000000000000000000e+00
4.655000000000000249e+00,0.000000000000000000e+00
4.660000000000000142e+00,0.000000000000000000e+00
4.665000000000000036e+00,0.000000000000000000e+00
4.669999999999999929e+00,0.000000000000000000e+00
4.674999999999999822e+00,0.000000000000000000e+00
4.679999999999999716e+00,0.000000000000000000e+00
4.684999999999999609e+00,0.000000000000000000e+00
4.690000000000000391e+00,0.000000000000000000e+00
4.695000000000000284e+00,0.000000000000000000e+00
4.700000000000000178e+00,0.000000000000000000e+00
4.705000000000000071e+00,0.000000000000000000e+00
4.709999999999999964e+00,0.000000000000000000e+00
4.714999999999999858e+00,0.000000000000000000e+00
4.719999999999999751e+00,0.000000000000000000e+00
4.724999999999999645e+00,0.000000000000000000e+00
4.730000000000000426e+00,0.000000000000000000e+00
4.735000000000000320e+00,0.000000000000000000e+00
4.740000000000000213e+00,0.000000000000000000e+00
4.745000000000000107e+00,0.000000000000000000e+00
4.750000000000000000e+00,0.000000000000000000e+00
4.754999999999999893e+00,0.000000000000000000e+00
4.759999999999999787e+00,0.000000000000000000e+00
4.764999999999999680e+00,0.000000000000000000e+00
4.769999999999999574e+00,0.000000000000000000e+00
4.775000000000000355e+00,0.000000000000000000e+00
4.780000000000000249e+00,0.000000000000000000e+00
4.785000000000000142e+00,0.000000000000000000e+00
4.790000000000000036e+00,0.000000000000000000e+00
4.794999999999999929e+00,0.000000000000000000e+00
4.799999999999999822e+00,0.000000000000000000e+00
4.804999999999999716e+00,0.000000000000000000e+00
4.809999999999999609e+00,0.000000000000000000e+00
4.815000000000000391e+00,0.000000000000000000e+00
4.820000000000000284e+00,0.000000000000000000e+00
4.825000000000000178e+00,0.000000000000000000e+00
4.830000000000000071e+00,0.000000000000000000e+00
4.834999999999999964e+00,0.000000000000000000e+00
4.839999999999999858e+00,0.000000000000000000e+00
4.844999999999999751e+00,0.000000000000000000e+00
4.849999999999999645e+00,0.000000000000000000e+00
4.855000000000000426e+00,0.000000000000000000e+00
4.860000000000000320e+00,0.000000000000000000e+00
4.865000000000000213e+00,0.000000000000000000e+00
4.870000000000000107e+00,0.000000000000000000e+00
4.875000000000000000e+00,0.000000000000000000e+00
4.879999999999999893e+00,0.000000000000000000e+00
4.884999999999999787e+00,0.000000000000000000e+00
4.889999999999999680e+00,0.000000000000000000e+00
4.894999999999999574e+00,0.000000000000000000e+00
4.900000000000000355e+00,0.000000000000000000e+00
4.905000000000000249e+00,0.000000000000000000e+00
4.910000000000000142e+00,0.000000000000000000e+00
4.915000000000000036e+00,0.000000000000000000e+00
4.919999999999999929e+00,0.000000000000000000e+00
4.924999999999999822e+00,0.000000000000000000e+00
4.929999999999999716e+00,0.000000000000000000e+00
4.934999999999999609e+00,0.000000000000000000e+00
4.940000000000000391e+00,0.000000000000000000e+00
4.945000000000000284e+00,0.000000000000000000e+00
4.950000000000000178e+00,0.000000000000000000e+00
4.955000000000000071e+00,0.000000000000000000e+00
4.959999999999999964e+00,0.000000000000000000e+00
4.964999999999999858e+00,0.000000000000000000e+00
4.969999999999999751e+00,0.000000000000000000e+00
4.974999999999999645e+00,0.000000000000000000e+00
4.980000000000000426e+00,0.000000000000000000e+00
4.985000000000000320e+00,0.000000000000000000e+00
4.990000000000000213e+00,0.000000000000000000e+00
4.995000000000000107e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
5.004999999999999893e+00,0.000000000000000000e+00
5.009999999999999787e+00,0.000000000000000000e+00
5.014999999999999680e+00,0.000000000000000000e+00
5.019999999999999574e+00,0.000000000000000000e+00
5.025000000000000355e+00,0.000000000000000000e+00
5.030000000000000249e+00,0.000000000000000000e+00
5.035000000000000142e+00,0.000000000000000000e+00
5.040000000000000036e+00,0.000000000000000000e+00
5.044999999999999929e+00,0.000000000000000000e+00
5.049999999999999822e+00,0.000000000000000000e+00
5.054999999999999716e+00,0.000000000000000000e+00
5.059999999999999609e+00,0.000000000000000000e+00
5.065000000000000391e+00,0.000000000000000000e+00
5.070000000000000284e+00,0.000000000000000000e+00
5.075000000000000178e+00,0.000000000000000000e+00
5.080000000000000071e+00,0.000000000000000000e+00
5.084999999999999964e+00,0.000000000000000000e+00
5.089999999999999858e+00,0.000000000000000000e+00
5.094999999999999751e+00,0.000000000000000000e+00
5.099999999999999645e+00,0.000000000000000000e+00
5.105000000000000426e+00,0.000000000000000000e+00
5.110000000000000320e+00,0.000000000000000000e+00
5.115000000000000213e+00,0.000000000000000000e+00
5.120000000000000107e+00,0.000000000000000000e+00
5.125000000000000000e+00,0.000000000000000000e+00
5.129999999999999893e+00,0.000000000000000000e+00
5.134999999999999787e+00,0.000000000000000000e+00
5.139999999999999680e+00,0.000000000000000000e+00
5.144999999999999574e+00,0.000000000000000000e+00
5.150000000000000355e+00,0.000000000000000000e+00
5.155000000000000249e+00,0.000000000000000000e+00
5.160000000000000142e+00,0.000000000000000000e+00
5.165000000000000036e+00,0.000000000000000000e+00
5.169999999999999929e+00,0.000000000000000000e+00
5.174999999999999822e+00,0.000000000000000000e+00
5.179999999999999716e+00,0.000000000000000000e+00
5.184999999999999609e+00,0.000000000000000000e+00
5.190000000000000391e+00,0.000000000000000000e+00
5.195000000000000284e+00,0.000000000000000000e+00
5.200000000000000178e+00,0.000000000000000000e+00
5.205000000000000071e+00,0.000000000000000000e+00
5.209999999999999964e+00,0.000000000000000000e+00
5.214999999999999858e+00,0.000000000000000000e+00
5.219999999999999751e+00,0.000000000000000000e+00
5.224999999999999645e+00,0.000000000000000000e+00
5.230000000000000426e+00,0.000000000000000000e+00
5.235000000000000320e+00,0.000000000000000000e+00
5.240000000000000213e+00,0.000000000000000000e+00
5.245000000000000107e+00,0.000000000000000000e+00
5.250000000000000000e+00,0.000000000000000000e+00
5.254999999999999893e+00,0.000000000000000000e+00
5.259999999999999787e+00,0.000000000000000000e+00
5.264999999999999680e+00,0.000000000000000000e+00
5.269999999999999574e+00,0.000000000000000000e+00
5.275000000000000355e+00,0.000000000000000000e+00
5.280000000000000249e+00,0.000000000000000000e+00
5.285000000000000142e+00,0.000000000000000000e+00
5.290000000000000036e+00,0.000000000000000000e+00
5.294999999999999929e+00,0.000000000000000000e+00
5.299999999999999822e+00,0.000000000000000000e+00
5.304999999999999716e+00,0.000000000000000000e+00
5.309999999999999609e+00,0.000000000000000000e+00
5.315000000000000391e+00,0.000000000000000000e+00
5.320000000000000284e+00,0.000000000000000000e+00
5.325000000000000178e+00,0.000000000000000000e+00
5.330000000000000071e+00,0.000000000000000000e+00
5.334999999999999964e+00,0.000000000000000000e+00
5.339999999999999858e+00,0.000000000000000000e+00
5.344999999999999751e+00,0.000000000000000000e+00
5.349999999999999645e+00,0.000000000000000000e+00
5.355000000000000426e+00,0.000000000000000000e+00
5.360000000000000320e+00,0.000000000000000000e+00
5.365000000000000213e+00,0.000000000000000000e+00
5.370000000000000107e+00,0.000000000000000000e+00
5.375000000000000000e+00,0.000000000000000000e+00
5.379999999999999893e+00,0.000000000000000000e+00
5.384999999999999787e+00,0.000000000000000000e+00
5.389999999999999680e+00,0.000000000000000000e+00
5.394999999999999574e+00,0.000000000000000000e+00
5.400000000000000355e+00,0.000000000000000000e+00
5.405000000000000249e+00,0.000000000000000000e+00
5.410000000000000142e+00,0.000000000000000000e+00
5.415000000000000036e+00,0.000000000000000000e+00
5.419999999999999929e+00,0.000000000000000000e+00
5.424999999999999822e+00,0.000000000000000000e+00
5.429999999999999716e+00,0.000000000000000000e+00
5.434999999999999609e+00,0.000000000000000000e+00
5.440000000000000391e+00,0.000000000000000000e+00
5.445000000000000284e+00,0.000000000000000000e+00
5.450000000000000178e+00,0.000000000000000000e+00
5.455000000000000071e+00,0.000000000000000000e+00
5.459999999999999964e+00,0.000000000000000000e+00
5.464999999999999858e+00,0.000000000000000000e+00
5.469999999999999751e+00,0.000000000000000000e+00
5.474999999999999645e+00,0.000000000000000000e+00
5.480000000000000426e+00,0.000000000000000000e+00
5.485000000000000320e+00,0.000000000000000000e+00
5.490000000000000213e+00,0.000000000000000000e+00
5.495000000000000107e+00,0.000000000000000000e+00
5.500000000000000000e+00,0.000000000000000000e+00
5.504999999999999893e+00,0.000000000000000000e+00
5.509999999999999787e+00,0.000000000000000000e+00
5.514999999999999680e+00,0.000000000000000000e+00
5.519999999999999574e+00,0.000000000000000000e+00
5.525000000000000355e+00,0.000000000000000000e+00
5.530000000000000249e+00,0.000000000000000000e+00
5.535000000000000142e+00,0.000000000000000000e+00
5.540000000000000036e+00,0.000000000000000000e+00
5.544999999999999929e+00,0.000000000000000000e+00
5.549999999999999822e+00,0.000000000000000000e+00
5.554999999999999716e+00,0.000000000000000000e+00
5.559999999999999609e+00,0.000000000000000000e+00
5.565000000000000391e+00,0.000000000000000000e+00
5.570000000000000284e+00,0.000000000000000000e+00
5.575000000000000178e+00,0.000000000000000000e+00
5.580000000000000071e+00,0.000000000000000000e+00
5.584999999999999964e+00,0.000000000000000000e+00
5.589999999999999858e+00,0.000000000000000000e+00
5.594999999999999751e+00,0.000000000000000000e+00
5.599999999999999645e+00,0.000000000000000000e+00
5.605000000000000426e+00,0.000000000000000000e+00
5.610000000000000320e+00,0.000000000000000000e+00
5.615000000000000213e+00,0.000000000000000000e+00
5.620000000000000107e+00,0.000000000000000000e+00
5.625000000000000000e+00,0.000000000000000000e+00
5.629999999999999893e+00,0.000000000000000000e+00
5.634999999999999787e+00,0.000000000000000000e+00
5.639999999999999680e+00,0.000000000000000000e+00
5.644999999999999574e+00,0.000000000000000000e+00
5.650000000000000355e+00,0.000000000000000000e+00
5.655000000000000249e+00,0.000000000000000000e+00
5.660000000000000142e+00,0.000000000000000000e+00
5.665000000000000036e+00,0.000000000000000000e+00
5.669999999999999929e+00,0.000000000000000000e+00
5.674999999999999822e+00,0.000000000000000000e+00
5.679999999999999716e+00,0.000000000000000000e+00
5.684999999999999609e+00,0.000000000000000000e+00
5.690000000000000391e+00,0.000000000000000000e+00
5.695000000000000284e+00,0.000000000000000000e+00
5.700000000000000178e+00,0.000000000000000000e+00
5.705000000000000071e+00,0.000000000000000000e+00
5.709999999999999964e+00,0.000000000000000000e+00
5.714999999999999858e+00,0.000000000000000000e+00
5.719999999999999751e+00,0.000000000000000000e+00
5.724999999999999645e+00,0.000000000000000000e+00
5.730000000000000426e+00,0.000000000000000000e+00
5.735000000000000320e+00,0.000000000000000000e+00
5.740000000000000213e+00,0.000000000000000000e+00
5.745000000000000107e+00,0.000000000000000000e+00
5.750000000000000000e+00,0.000000000000000000e+00
5.754999999999999893e+00,0.000000000000000000e+00
5.759999999999999787e+00,0.000000000000000000e+00
5.764999999999999680e+00,0.000000000000000000e+00
5.769999999999999574e+00,0.000000000000000000e+00
5.775000000000000355e+00,0.000000000000000000e+00
5.780000000000000249e+00,0.000000000000000000e+00
5.785000000000000142e+00,0.000000000000000000e+00
5.790000000000000036e+00,0.000000000000000000e+00
5.794999999999999929e+00,0.000000000000000000e+00
5.799999999999999822e+00,0.000000000000000000e+00
5.804999999999999716e+00,0.000000000000000000e+00
5.809999999999999609e+00,0.000000000000000000e+00
5.815000000000000391e+00,0.000000000000000000e+00
5.820000000000000284e+00,0.000000000000000000e+00
5.825000000000000178e+00,0.000000000000000000e+00
5.830000000000000071e+00,0.000000000000000000e+00
5.834999999999999964e+00,0.000000000000000000e+00
5.839999999999999858e+00,0.000000000000000000e+00
5.844999999999999751e+00,0.000000000000000000e+00
5.849999999999999645e+00,0.000000000000000000e+00
5.855000000000000426e+00,0.000000000000000000e+00
5.860000000000000320e+00,0.000000000000000000e+00
5.865000000000000213e+00,0.000000000000000000e+00
5.870000000000000107e+00,0.000000000000000000e+00
5.875000000000000000e+00,0.000000000000000000e+00
5.879999999999999893e+00,0.000000000000000000e+00
5.884999999999999787e+00,0.000000000000000000e+00
5.889999999999999680e+00,0.000000000000000000e+00
5.894999999999999574e+00,0.000000000000000000e+00
5.900000000000000355e+00,0.000000000000000000e+00
5.905000000000000249e+00,0.000000000000000000e+00
5.910000000000000142e+00,0.000000000000000000e+00
5.915000000000000036e+00,0.000000000000000000e+00
5.919999999999999929e+00,0.000000000000000000e+00
5.924999999999999822e+00,0.000000000000000000e+00
5.929999999999999716e+00,0.000000000000000000e+00
5.934999999999999609e+00,0.000000000000000000e+00
5.940000000000000391e+00,0.000000000000000000e+00
5.945000000000000284e+00,0.000000000000000000e+00
5.950000000000000178e+00,0.000000000000000000e+00
5.955000000000000071e+00,0.000000000000000000e+00
5.959999999999999964e+00,0.000000000000000000e+00
5.964999999999999858e+00,0.000000000000000000e+00
5.969999999999999751e+00,0.000000000000000000e+00
5.974999999999999645e+00,0.000000000000000000e+00
5.980000000000000426e+00,0.000000000000000000e+00
5.985000000000000320e+00,0.000000000000000000e+00
5.990000000000000213e+00,0.000000000000000000e+00
5.995000000000000107e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
6.004999999999999893e+00,0.000000000000000000e+00
6.009999999999999787e+00,0.000000000000000000e+00
6.014999999999999680e+00,0.000000000000000000e+00
6.019999999999999574e+00,0.000000000000000000e+00
6.025000000000000355e+00,0.000000000000000000e+00
6.030000000000000249e+00,0.000000000000000000e+00
6.035000000000000142e+00,0.000000000000000000e+00
6.040000000000000036e+00,0.000000000000000000e+00
6.044999999999999929e+00,0.000000000000000000e+00
6.049999999999999822e+00,0.000000000000000000e+00
6.054999999999999716e+00,0.000000000000000000e+00
6.059999999999999609e+00,0.000000000000000000e+00
6.065000000000000391e+00,0.000000000000000000e+00
6.070000000000000284e+00,0.000000000000000000e+00
6.075000000000000178e+00,0.000000000000000000e+00
6.080000000000000071e+00,0.000000000000000000e+00
6.084999999999999964e+00,0.000000000000000000e+00
6.089999999999999858e+00,0.000000000000000000e+00
6.094999999999999751e+00,0.000000000000000000e+00
6.099999999999999645e+00,0.000000000000000000e+00
6.105000000000000426e+00,0.000000000000000000e+00
6.110000000000000320e+00,0.000000000000000000e+00
6.115000000000000213e+00,0.000000000000000000e+00
6.120000000000000107e+00,0.000000000000000000e+00
6.125000000000000000e+00,0.000000000000000000e+00
6.129999999999999893e+00,0.000000000000000000e+00
6.134999999999999787e+00,0.000000000000000000e+00
6.139999999999999680e+00,0.000000000000000000e+00
6.144999999999999574e+00,0.000000000000000000e+00
6.150000000000000355e+00,0.000000000000000000e+00
6.155000000000000249e+00,0.000000000000000000e+00
6.160000000000000142e+00,0.000000000000000000e+00
6.165000000000000036e+00,0.000000000000000000e+00
6.169999999999999929e+00,0.000000000000000000e+00
6.174999999999999822e+00,0.000000000000000000e+00
6.179999999999999716e+00,0.000000000000000000e+00
6.184999999999999609e+00,0.000000000000000000e+00
6.190000000000000391e+00,0.000000000000000000e+00
6.195000000000000284e+00,0.000000000000000000e+00
6.200000000000000178e+00,0.000000000000000000e+00
6.205000000000000071e+00,0.000000000000000000e+00
6.209999999999999964e+00,0.000000000000000000e+00
6.214999999999999858e+00,0.000000000000000000e+00
6.219999999999999751e+00,0.000000000000000000e+00
6.224999999999999645e+00,0.000000000000000000e+00
6.230000000000000426e+00,0.000000000000000000e+00
6.235000000000000320e+00,0.000000000000000000e+00
6.240000000000000213e+00,0.000000000000000000e+00
6.245000000000000107e+00,0.000000000000000000e+00
6.250000000000000000e+00,0.000000000000000000e+00
6.254999999999999893e+00,0.000000000000000000e+00
6.259999999999999787e+00,0.000000000000000000e+00
6.264999999999999680e+00,0.000000000000000000e+00
6.269999999999999574e+00,0.000000000000000000e+00
6.275000000000000355e+00,0.000000000000000000e+00
6.280000000000000249e+00,0.000000000000000000e+00
6.285000000000000142e+00,0.000000000000000000e+00
6.290000000000000036e+00,0.000000000000000000e+00
6.294999999999999929e+00,0.000000000000000000e+00
6.299999999999999822e+00,0.000000000000000000e+00
6.304999999999999716e+00,0.000000000000000000e+00
6.309999999999999609e+00,0.000000000000000000e+00
6.315000000000000391e+00,0.000000000000000000e+00
6.320000000000000284e+00,0.000000000000000000e+00
6.325000000000000178e+00,0.000000000000000000e+00
6.330000000000000071e+00,0.000000000000000000e+00
6.334999999999999964e+00,0.000000000000000000e+00
6.339999999999999858e+00,0.000000000000000000e+00
6.344999999999999751e+00,0.000000000000000000e+00
6.349999999999999645e+00,0.000000000000000000e+00
6.355000000000000426e+00,0.000000000000000000e+00
6.360000000000000320e+00,0.000000000000000000e+00
6.365000000000000213e+00,0.000000000000000000e+00
6.370000000000000107e+00,0.000000000000000000e+00
6.375000000000000000e+00,0.000000000000000000e+00
6.379999999999999893e+00,0.000000000000000000e+00
6.384999999999999787e+00,0.000000000000000000e+00
6.389999999999999680e+00,0.000000000000000000e+00
6.394999999999999574e+00,0.000000000000000000e+00
6.400000000000000355e+00,0.000000000000000000e+00
6.405000000000000249e+00,0.000000000000000000e+00
6.410000000000000142e+00,0.000000000000000000e+00
6.415000000000000036e+00,0.000000000000000000e+00
6.419999999999999929e+00,0.000000000000000000e+00
6.424999999999999822e+00,0.000000000000000000e+00
6.429999999999999716e+00,0.000000000000000000e+00
6.434999999999999609e+00,0.000000000000000000e+00
6.440000000000000391e+00,0.000000000000000000e+00
6.445000000000000284e+00,0.000000000000000000e+00
6.450000000000000178e+00,0.000000000000000000e+00
6.455000000000000071e+00,0.000000000000000000e+00
6.459999999999999964e+00,0.000000000000000000e+00
6.464999999999999858e+00,0.000000000000000000e+00
6.469999999999999751e+00,0.000000000000000000e+00
6.474999999999999645e+00,0.000000000000000000e+00
6.480000000000000426e+00,0.000000000000000000e+00
6.485000000000000320e+00,0.000000000000000000e+00
6.490000000000000213e+00,0.000000000000000000e+00
6.495000000000000107e+00,0.000000000000000000e+00
6.500000000000000000e+00,0.000000000000000000e+00
6.504999999999999893e+00,0.000000000000000000e+00
6.509999999999999787e+00,0.000000000000000000e+00
6.514999999999999680e+00,0.000000000000000000e+00
6.519999999999999574e+00,0.000000000000000000e+00
6.525000000000000355e+00,0.000000000000000000e+00
6.530000000000000249e+00,0.000000000000000000e+00
6.535000000000000142e+00,0.000000000000000000e+00
6.540000000000000036e+00,0.000000000000000000e+00
6.544999999999999929e+00,0.000000000000000000e+00
6.549999999999999822e+00,0.000000000000000000e+00
6.554999999999999716e+00,0.000000000000000000e+00
6.559999999999999609e+00,0.000000000000000000e+00
6.565000000000000391e+00,0.000000000000000000e+00
6.570000000000000284e+00,0.000000000000000000e+00
6.575000000000000178e+00,0.000000000000000000e+00
6.580000000000000071e+00,0.000000000000000000e+00
6.584999999999999964e+00,0.000000000000000000e+00
6.589999999999999858e+00,0.000000000000000000e+00
6.594999999999999751e+00,0.000000000000000000e+00
6.599999999999999645e+00,0.000000000000000000e+00
6.605000000000000426e+00,0.000000000000000000e+00
6.610000000000000320e+00,0.000000000000000000e+00
6.615000000000000213e+00,0.000000000000000000e+00
6.620000000000000107e+00,0.000000000000000000e+00
6.625000000000000000e+00,0.000000000000000000e+00
6.629999999999999893e+00,0.000000000000000000e+00
6.634999999999999787e+00,0.000000000000000000e+00
6.639999999999999680e+00,0.000000000000000000e+00
6.644999999999999574e+00,0.000000000000000000e+00
6.650000000000000355e+00,0.000000000000000000e+00
6.655000000000000249e+00,0.000000000000000000e+00
6.660000000000000142e+00,0.000000000000000000e+00
6.665000000000000036e+00,0.000000000000000000e+00
6.669999999999999929e+00,0.000000000000000000e+00
6.674999999999999822e+00,0.000000000000000000e+00
6.679999999999999716e+00,0.000000000000000000e+00
6.684999999999999609e+00,0.000000000000000000e+00
6.690000000000000391e+00,0.000000000000000000e+00
6.695000000000000284e+00,0.000000000000000000e+00
6.700000000000000178e+00,0.000000000000000000e+00
6.705000000000000071e+00,0.000000000000000000e+00
6.709999999999999964e+00,0.000000000000000000e+00
6.714999999999999858e+00,0.000000000000000000e+00
6.719999999999999751e+00,0.000000000000000000e+00
6.724999999999999645e+00,0.000000000000000000e+00
6.730000000000000426e+00,0.000000000000000000e+00
6.735000000000000320e+00,0.000000000000000000e+00
6.740000000000000213e+00,0.000000000000000000e+00
6.745000000000000107e+00,0.000000000000000000e+00
6.750000000000000000e+00,0.000000000000000000e+00
6.754999999999999893e+00,0.000000000000000000e+00
6.759999999999999787e+00,0.000000000000000000e+00
6.764999999999999680e+00,0.000000000000000000e+00
6.769999999999999574e+00,0.000000000000000000e+00
6.775000000000000355e+00,0.000000000000000000e+00
6.780000000000000249e+00,0.000000000000000000e+00
6.785000000000000142e+00,0.000000000000000000e+00
6.790000000000000036e+00,0.000000000000000000e+00
6.794999999999999929e+00,0.000000000000000000e+00
6.799999999999999822e+00,0.000000000000000000e+00
6.804999999999999716e+00,0.000000000000000000e+00
6.809999999999999609e+00,0.000000000000000000e+00
6.815000000000000391e+00,0.000000000000000000e+00
6.820000000000000284e+00,0.000000000000000000e+00
6.825000000000000178e+00,0.000000000000000000e+00
6.830000000000000071e+00,0.000000000000000000e+00
6.834999999999999964e+00,0.000000000000000000e+00
6.839999999999999858e+00,0.000000000000000000e+00
6.844999999999999751e+00,0.000000000000000000e+00
6.849999999999999645e+00,0.000000000000000000e+00
6.855000000000000426e+00,0.000000000000000000e+00
6.860000000000000320e+00,0.000000000000000000e+00
6.865000000000000213e+00,0.000000000000000000e+00
6.870000000000000107e+00,0.000000000000000000e+00
6.875000000000000000e+00,0.000000000000000000e+00
6.879999999999999893e+00,0.000000000000000000e+00
6.884999999999999787e+00,0.000000000000000000e+00
6.889999999999999680e+00,0.000000000000000000e+00
6.894999999999999574e+00,0.000000000000000000e+00
6.900000000000000355e+00,0.000000000000000000e+00
6.905000000000000249e+00,0.000000000000000000e+00
6.910000000000000142e+00,0.000000000000000000e+00
6.915000000000000036e+00,0.000000000000000000e+00
6.919999999999999929e+00,0.000000000000000000e+00
6.924999999999999822e+00,0.000000000000000000e+00
6.929999999999999716e+00,0.000000000000000000e+00
6.934999999999999609e+00,0.000000000000000000e+00
6.940000000000000391e+00,0.000000000000000000e+00
6.945000000000000284e+00,0.000000000000000000e+00
6.950000000000000178e+00,0.000000000000000000e+00
6.955000000000000071e+00,0.000000000000000000e+00
6.959999999999999964e+00,0.000000000000000000e+00
6.964999999999999858e+00,0.000000000000000000e+00
6.969999999999999751e+00,0.000000000000000000e+00
6.974999999999999645e+00,0.000000000000000000e+00
6.980000000000000426e+00,0.000000000000000000e+00
6.985000000000000320e+00,0.000000000000000000e+00
6.990000000000000213e+00,0.000000000000000000e+00
6.995000000000000107e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
7.004999999999999893e+00,0.000000000000000000e+00
7.009999999999999787e+00,0.000000000000000000e+00
7.014999999999999680e+00,0.000000000000000000e+00
7.019999999999999574e+00,0.000000000000000000e+00
7.025000000000000355e+00,0.000000000000000000e+00
7.030000000000000249e+00,0.000000000000000000e+00
7.035000000000000142e+00,0.000000000000000000e+00
7.040000000000000036e+00,0.000000000000000000e+00
7.044999999999999929e+00,0.000000000000000000e+00
7.049999999999999822e+00,0.000000000000000000e+00
7.054999999999999716e+00,0.000000000000000000e+00
7.059999999999999609e+00,0.000000000000000000e+00
7.065000000000000391e+00,0.000000000000000000e+00
7.070000000000000284e+00,0.000000000000000000e+00
7.075000000000000178e+00,0.000000000000000000e+00
7.080000000000000071e+00,0.000000000000000000e+00
7.084999999999999964e+00,0.000000000000000000e+00
7.089999999999999858e+00,0.000000000000000000e+00
7.094999999999999751e+00,0.000000000000000000e+00
7.099999999999999645e+00,0.000000000000000000e+00
7.105000000000000426e+00,0.000000000000000000e+00
7.110000000000000320e+00,0.000000000000000000e+00
7.115000000000000213e+00,0.000000000000000000e+00
7.120000000000000107e+00,0.000000000000000000e+00
7.125000000000000000e+00,0.000000000000000000e+00
7.129999999999999893e+00,0.000000000000000000e+00
7.134999999999999787e+00,0.000000000000000000e+00
7.139999999999999680e+00,0.000000000000000000e+00
7.144999999999999574e+00,0.000000000000000000e+00
7.150000000000000355e+00,0.000000000000000000e+00
7.155000000000000249e+00,0.000000000000000000e+00
7.160000000000000142e+00,0.000000000000000000e+00
7.165000000000000036e+00,0.000000000000000000e+00
7.169999999999999929e+00,0.000000000000000000e+00
7.174999999999999822e+00,0.000000000000000000e+00
7.179999999999999716e+00,0.000000000000000000e+00
7.184999999999999609e+00,0.000000000000000000e+00
7.190000000000000391e+00,0.000000000000000000e+00
7.195000000000000284e+00,0.000000000000000000e+00
7.200000000000000178e+00,0.000000000000000000e+00
7.205000000000000071e+00,0.000000000000000000e+00
7.209999999999999964e+00,0.000000000000000000e+00
7.214999999999999858e+00,0.000000000000000000e+00
7.219999999999999751e+00,0.000000000000000000e+00
7.224999999999999645e+00,0.000000000000000000e+00
7.230000000000000426e+00,0.000000000000000000e+00
7.235000000000000320e+00,0.000000000000000000e+00
7.240000000000000213e+00,0.000000000000000000e+00
7.245000000000000107e+00,0.000000000000000000e+00
7.250000000000000000e+00,0.000000000000000000e+00
7.254999999999999893e+00,0.000000000000000000e+00
7.259999999999999787e+00,0.000000000000000000e+00
7.264999999999999680e+00,0.000000000000000000e+00
7.269999999999999574e+00,0.000000000000000000e+00
7.275000000000000355e+00,0.000000000000000000e+00
7.280000000000000249e+00,0.000000000000000000e+00
7.285000000000000142e+00,0.000000000000000000e+00
7.290000000000000036e+00,0.000000000000000000e+00
7.294999999999999929e+00,0.000000000000000000e+00
7.299999999999999822e+00,0.000000000000000000e+00
7.304999999999999716e+00,0.000000000000000000e+00
7.309999999999999609e+00,0.000000000000000000e+00
7.315000000000000391e+00,0.000000000000000000e+00
7.320000000000000284e+00,0.000000000000000000e+00
7.325000000000000178e+00,0.000000000000000000e+00
7.330000000000000071e+00,0.000000000000000000e+00
7.334999999999999964e+00,0.000000000000000000e+00
7.339999999999999858e+00,0.000000000000000000e+00
7.344999999999999751e+00,0.000000000000000000e+00
7.349999999999999645e+00,0.000000000000000000e+00
7.355000000000000426e+00,0.000000000000000000e+00
7.360000000000000320e+00,0.000000000000000000e+00
7.365000000000000213e+00,0.000000000000000000e+00
7.370000000000000107e+00,0.000000000000000000e+00
7.375000000000000000e+00,0.000000000000000000e+00
7.379999999999999893e+00,0.000000000000000000e+00
7.384999999999999787e+00,0.000000000000000000e+00
7.389999999999999680e+00,0.000000000000000000e+00
7.394999999999999574e+00,0.000000000000000000e+00
7.400000000000000355e+00,0.000000000000000000e+00
7.405000000000000249e+00,0.000000000000000000e+00
7.410000000000000142e+00,0.000000000000000000e+00
7.415000000000000036e+00,0.000000000000000000e+00
7.419999999999999929e+00,0.000000000000000000e+00
7.424999999999999822e+00,0.000000000000000000e+00
7.429999999999999716e+00,0.000000000000000000e+00
7.434999999999999609e+00,0.000000000000000000e+00
7.440000000000000391e+00,0.000000000000000000e+00
7.445000000000000284e+00,0.000000000000000000e+00
7.450000000000000178e+00,0.000000000000000000e+00
7.455000000000000071e+00,0.000000000000000000e+00
7.459999999999999964e+00,0.000000000000000000e+00
7.464999999999999858e+00,0.000000000000000000e+00
7.469999999999999751e+00,0.000000000000000000e+00
7.474999999999999645e+00,0.000000000000000000e+00
7.480000000000000426e+00,0.000000000000000000e+00
7.485000000000000320e+00,0.000000000000000000e+00
7.490000000000000213e+00,0.000000000000000000e+00
7.495000000000000107e+00,0.000000000000000000e+00
7.500000000000000000e+00,0.000000000000000000e+00
7.504999999999999893e+00,0.000000000000000000e+00
7.509999999999999787e+00,0.000000000000000000e+00
7.514999999999999680e+00,0.000000000000000000e+00
7.519999999999999574e+00,0.000000000000000000e+00
7.525000000000000355e+00,0.000000000000000000e+00
7.530000000000000249e+00,0.000000000000000000e+00
7.535000000000000142e+00,0.000000000000000000e+00
7.540000000000000036e+00,0.000000000000000000e+00
7.544999999999999929e+00,0.000000000000000000e+00
7.549999999999999822e+00,0.000000000000000000e+00
7.554999999999999716e+00,0.000000000000000000e+00
7.559999999999999609e+00,0.000000000000000000e+00
7.565000000000000391e+00,0.000000000000000000e+00
7.570000000000000284e+00,0.000000000000000000e+00
7.575000000000000178e+00,0.000000000000000000e+00
7.580000000000000071e+00,0.000000000000000000e+00
7.584999999999999964e+00,0.000000000000000000e+00
7.589999999999999858e+00,0.000000000000000000e+00
7.594999999999999751e+00,0.000000000000000000e+00
7.599999999999999645e+00,0.000000000000000000e+00
7.605000000000000426e+00,0.000000000000000000e+00
7.610000000000000320e+00,0.000000000000000000e+00
7.615000000000000213e+00,0.000000000000000000e+00
7.620000000000000107e+00,0.000000000000000000e+00
7.625000000000000000e+00,0.000000000000000000e+00
7.629999999999999893e+00,0.000000000000000000e+00
7.634999999999999787e+00,0.000000000000000000e+00
7.639999999999999680e+00,0.000000000000000000e+00
7.644999999999999574e+00,0.000000000000000000e+00
7.650000000000000355e+00,0.000000000000000000e+00
7.655000000000000249e+00,0.000000000000000000e+00
7.660000000000000142e+00,0.000000000000000000e+00
7.665000000000000036e+00,0.000000000000000000e+00
7.669999999999999929e+00,0.000000000000000000e+00
7.674999999999999822e+00,0.000000000000000000e+00
7.679999999999999716e+00,0.000000000000000000e+00
7.684999999999999609e+00,0.000000000000000000e+00
7.690000000000000391e+00,0.000000000000000000e+00
7.695000000000000284e+00,0.000000000000000000e+00
7.700000000000000178e+00,0.000000000000000000e+00
7.705000000000000071e+00,0.000000000000000000e+00
7.709999999999999964e+00,0.000000000000000000e+00
7.714999999999999858e+00,0.000000000000000000e+00
7.719999999999999751e+00,0.000000000000000000e+00
7.724999999999999645e+00,0.000000000000000000e+00
7.730000000000000426e+00,0.000000000000000000e+00
7.735000000000000320e+00,0.000000000000000000e+00
7.740000000000000213e+00,0.000000000000000000e+00
7.745000000000000107e+00,0.000000000000000000e+00
7.750000000000000000e+00,0.000000000000000000e+00
7.754999999999999893e+00,0.000000000000000000e+00
7.759999999999999787e+00,0.000000000000000000e+00
7.764999999999999680e+00,0.000000000000000000e+00
7.769999999999999574e+00,0.000000000000000000e+00
7.775000000000000355e+00,0.000000000000000000e+00
7.780000000000000249e+00,0.000000000000000000e+00
7.785000000000000142e+00,0.000000000000000000e+00
7.790000000000000036e+00,0.000000000000000000e+00
7.794999999999999929e+00,0.000000000000000000e+00
7.799999999999999822e+00,0.000000000000000000e+00
7.804999999999999716e+00,0.000000000000000000e+00
7.809999999999999609e+00,0.000000000000000000e+00
7.815000000000000391e+00,0.000000000000000000e+00
7.820000000000000284e+00,0.000000000000000000e+00
7.825000000000000178e+00,0.000000000000000000e+00
7.830000000000000071e+00,0.000000000000000000e+00
7.834999999999999964e+00,0.000000000000000000e+00
7.839999999999999858e+00,0.000000000000000000e+00
7.844999999999999751e+00,0.000000000000000000e+00
7.849999999999999645e+00,0.000000000000000000e+00
7.855000000000000426e+00,0.000000000000000000e+00
7.860000000000000320e+00,0.000000000000000000e+00
7.865000000000000213e+00,0.000000000000000000e+00
7.870000000000000107e+00,0.000000000000000000e+00
7.875000000000000000e+00,0.000000000000000000e+00
7.879999999999999893e+00,0.000000000000000000e+00
7.884999999999999787e+00,0.000000000000000000e+00
7.889999999999999680e+00,0.000000000000000000e+00
7.894999999999999574e+00,0.000000000000000000e+00
7.900000000000000355e+00,0.000000000000000000e+00
7.905000000000000249e+00,0.000000000000000000e+00
7.910000000000000142e+00,0.000000000000000000e+00
7.915000000000000036e+00,0.000000000000000000e+00
7.919999999999999929e+00,0.000000000000000000e+00
7.924999999999999822e+00,0.000000000000000000e+00
7.929999999999999716e+00,0.000000000000000000e+00
7.934999999999999609e+00,0.000000000000000000e+00
7.940000000000000391e+00,0.000000000000000000e+00
7.945000000000000284e+00,0.000000000000000000e+00
7.950000000000000178e+00,0.000000000000000000e+00
7.955000000000000071e+00,0.000000000000000000e+00
7.959999999999999964e+00,0.000000000000000000e+00
7.964999999999999858e+00,0.000000000000000000e+00
7.969999999999999751e+00,0.000000000000000000e+00
7.974999999999999645e+00,0.000000000000000000e+00
7.980000000000000426e+00,0.000000000000000000e+00
7.985000000000000320e+00,0.000000000000000000e+00
7.990000000000000213e+00,0.000000000000000000e+00
7.995000000000000107e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00


==> data/cg/large/solving-curve/mssp-cs-0.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,1.000000000000000000e+00
1.195000000000000062e+00,1.000000000000000000e+00
1.199999999999999956e+00,1.000000000000000000e+00
1.205000000000000071e+00,1.000000000000000000e+00
1.209999999999999964e+00,2.000000000000000000e+00
1.215000000000000080e+00,2.000000000000000000e+00
1.219999999999999973e+00,2.000000000000000000e+00
1.225000000000000089e+00,2.000000000000000000e+00
1.229999999999999982e+00,2.000000000000000000e+00
1.235000000000000098e+00,2.000000000000000000e+00
1.239999999999999991e+00,2.000000000000000000e+00
1.245000000000000107e+00,2.000000000000000000e+00
1.250000000000000000e+00,2.000000000000000000e+00
1.254999999999999893e+00,2.000000000000000000e+00
1.260000000000000009e+00,2.000000000000000000e+00
1.264999999999999902e+00,2.000000000000000000e+00
1.270000000000000018e+00,2.000000000000000000e+00
1.274999999999999911e+00,2.000000000000000000e+00
1.280000000000000027e+00,2.000000000000000000e+00
1.284999999999999920e+00,2.000000000000000000e+00
1.290000000000000036e+00,2.000000000000000000e+00
1.294999999999999929e+00,2.000000000000000000e+00
1.300000000000000044e+00,2.000000000000000000e+00
1.304999999999999938e+00,2.000000000000000000e+00
1.310000000000000053e+00,2.000000000000000000e+00
1.314999999999999947e+00,2.000000000000000000e+00
1.320000000000000062e+00,2.000000000000000000e+00
1.324999999999999956e+00,2.000000000000000000e+00
1.330000000000000071e+00,3.000000000000000000e+00
1.334999999999999964e+00,3.000000000000000000e+00
1.340000000000000080e+00,4.000000000000000000e+00
1.344999999999999973e+00,4.000000000000000000e+00
1.350000000000000089e+00,4.000000000000000000e+00
1.354999999999999982e+00,4.000000000000000000e+00
1.360000000000000098e+00,4.000000000000000000e+00
1.364999999999999991e+00,4.000000000000000000e+00
1.370000000000000107e+00,4.000000000000000000e+00
1.375000000000000000e+00,4.000000000000000000e+00
1.379999999999999893e+00,5.000000000000000000e+00
1.385000000000000009e+00,5.000000000000000000e+00
1.389999999999999902e+00,5.000000000000000000e+00
1.395000000000000018e+00,5.000000000000000000e+00
1.399999999999999911e+00,5.000000000000000000e+00
1.405000000000000027e+00,6.000000000000000000e+00
1.409999999999999920e+00,7.000000000000000000e+00
1.415000000000000036e+00,7.000000000000000000e+00
1.419999999999999929e+00,8.000000000000000000e+00
1.425000000000000044e+00,8.000000000000000000e+00
1.429999999999999938e+00,8.000000000000000000e+00
1.435000000000000053e+00,8.000000000000000000e+00
1.439999999999999947e+00,8.000000000000000000e+00
1.445000000000000062e+00,8.000000000000000000e+00
1.449999999999999956e+00,9.000000000000000000e+00
1.455000000000000071e+00,9.000000000000000000e+00
1.459999999999999964e+00,9.000000000000000000e+00
1.465000000000000080e+00,9.000000000000000000e+00
1.469999999999999973e+00,9.000000000000000000e+00
1.475000000000000089e+00,9.000000000000000000e+00
1.479999999999999982e+00,9.000000000000000000e+00
1.485000000000000098e+00,9.000000000000000000e+00
1.489999999999999991e+00,1.100000000000000000e+01
1.495000000000000107e+00,1.100000000000000000e+01
1.500000000000000000e+00,1.100000000000000000e+01
1.504999999999999893e+00,1.100000000000000000e+01
1.510000000000000009e+00,1.100000000000000000e+01
1.514999999999999902e+00,1.100000000000000000e+01
1.520000000000000018e+00,1.100000000000000000e+01
1.524999999999999911e+00,1.100000000000000000e+01
1.530000000000000027e+00,1.100000000000000000e+01
1.534999999999999920e+00,1.100000000000000000e+01
1.540000000000000036e+00,1.100000000000000000e+01
1.544999999999999929e+00,1.100000000000000000e+01
1.550000000000000044e+00,1.100000000000000000e+01
1.554999999999999938e+00,1.100000000000000000e+01
1.560000000000000053e+00,1.100000000000000000e+01
1.564999999999999947e+00,1.100000000000000000e+01
1.570000000000000062e+00,1.100000000000000000e+01
1.574999999999999956e+00,1.100000000000000000e+01
1.580000000000000071e+00,1.100000000000000000e+01
1.584999999999999964e+00,1.100000000000000000e+01
1.590000000000000080e+00,1.100000000000000000e+01
1.594999999999999973e+00,1.100000000000000000e+01
1.600000000000000089e+00,1.100000000000000000e+01
1.604999999999999982e+00,1.100000000000000000e+01
1.610000000000000098e+00,1.100000000000000000e+01
1.614999999999999991e+00,1.100000000000000000e+01
1.620000000000000107e+00,1.100000000000000000e+01
1.625000000000000000e+00,1.200000000000000000e+01
1.629999999999999893e+00,1.400000000000000000e+01
1.635000000000000009e+00,1.400000000000000000e+01
1.639999999999999902e+00,1.400000000000000000e+01
1.645000000000000018e+00,1.400000000000000000e+01
1.649999999999999911e+00,1.400000000000000000e+01
1.655000000000000027e+00,1.400000000000000000e+01
1.659999999999999920e+00,1.400000000000000000e+01
1.665000000000000036e+00,1.400000000000000000e+01
1.669999999999999929e+00,1.400000000000000000e+01
1.675000000000000044e+00,1.400000000000000000e+01
1.679999999999999938e+00,1.400000000000000000e+01
1.685000000000000053e+00,1.500000000000000000e+01
1.689999999999999947e+00,1.500000000000000000e+01
1.695000000000000062e+00,1.600000000000000000e+01
1.699999999999999956e+00,1.600000000000000000e+01
1.705000000000000071e+00,1.600000000000000000e+01
1.709999999999999964e+00,1.600000000000000000e+01
1.715000000000000080e+00,1.600000000000000000e+01
1.719999999999999973e+00,1.700000000000000000e+01
1.725000000000000089e+00,1.700000000000000000e+01
1.729999999999999982e+00,1.800000000000000000e+01
1.735000000000000098e+00,1.800000000000000000e+01
1.739999999999999991e+00,1.800000000000000000e+01
1.745000000000000107e+00,1.800000000000000000e+01
1.750000000000000000e+00,1.800000000000000000e+01
1.754999999999999893e+00,1.800000000000000000e+01
1.760000000000000009e+00,1.800000000000000000e+01
1.764999999999999902e+00,1.800000000000000000e+01
1.770000000000000018e+00,1.800000000000000000e+01
1.774999999999999911e+00,1.800000000000000000e+01
1.780000000000000027e+00,1.800000000000000000e+01
1.784999999999999920e+00,1.900000000000000000e+01
1.790000000000000036e+00,1.900000000000000000e+01
1.794999999999999929e+00,1.900000000000000000e+01
1.800000000000000044e+00,1.900000000000000000e+01
1.804999999999999938e+00,1.900000000000000000e+01
1.810000000000000053e+00,1.900000000000000000e+01
1.814999999999999947e+00,1.900000000000000000e+01
1.820000000000000062e+00,1.900000000000000000e+01
1.824999999999999956e+00,1.900000000000000000e+01
1.830000000000000071e+00,2.000000000000000000e+01
1.834999999999999964e+00,2.000000000000000000e+01
1.840000000000000080e+00,2.000000000000000000e+01
1.844999999999999973e+00,2.000000000000000000e+01
1.850000000000000089e+00,2.000000000000000000e+01
1.854999999999999982e+00,2.000000000000000000e+01
1.860000000000000098e+00,2.000000000000000000e+01
1.864999999999999991e+00,2.000000000000000000e+01
1.870000000000000107e+00,2.000000000000000000e+01
1.875000000000000000e+00,2.000000000000000000e+01
1.879999999999999893e+00,2.000000000000000000e+01
1.885000000000000009e+00,2.000000000000000000e+01
1.889999999999999902e+00,2.000000000000000000e+01
1.895000000000000018e+00,2.000000000000000000e+01
1.899999999999999911e+00,2.000000000000000000e+01
1.905000000000000027e+00,2.000000000000000000e+01
1.909999999999999920e+00,2.000000000000000000e+01
1.915000000000000036e+00,2.000000000000000000e+01
1.919999999999999929e+00,2.000000000000000000e+01
1.925000000000000044e+00,2.000000000000000000e+01
1.929999999999999938e+00,2.000000000000000000e+01
1.935000000000000053e+00,2.000000000000000000e+01
1.939999999999999947e+00,2.000000000000000000e+01
1.945000000000000062e+00,2.000000000000000000e+01
1.949999999999999956e+00,2.100000000000000000e+01
1.955000000000000071e+00,2.100000000000000000e+01
1.959999999999999964e+00,2.100000000000000000e+01
1.965000000000000080e+00,2.100000000000000000e+01
1.969999999999999973e+00,2.100000000000000000e+01
1.975000000000000089e+00,2.100000000000000000e+01
1.979999999999999982e+00,2.100000000000000000e+01
1.985000000000000098e+00,2.100000000000000000e+01
1.989999999999999991e+00,2.100000000000000000e+01
1.995000000000000107e+00,2.100000000000000000e+01
2.000000000000000000e+00,2.100000000000000000e+01
2.004999999999999893e+00,2.100000000000000000e+01
2.009999999999999787e+00,2.100000000000000000e+01
2.015000000000000124e+00,2.100000000000000000e+01
2.020000000000000018e+00,2.100000000000000000e+01
2.024999999999999911e+00,2.100000000000000000e+01
2.029999999999999805e+00,2.100000000000000000e+01
2.035000000000000142e+00,2.100000000000000000e+01
2.040000000000000036e+00,2.100000000000000000e+01
2.044999999999999929e+00,2.100000000000000000e+01
2.049999999999999822e+00,2.100000000000000000e+01
2.055000000000000160e+00,2.100000000000000000e+01
2.060000000000000053e+00,2.100000000000000000e+01
2.064999999999999947e+00,2.100000000000000000e+01
2.069999999999999840e+00,2.100000000000000000e+01
2.075000000000000178e+00,2.100000000000000000e+01
2.080000000000000071e+00,2.100000000000000000e+01
2.084999999999999964e+00,2.100000000000000000e+01
2.089999999999999858e+00,2.100000000000000000e+01
2.095000000000000195e+00,2.100000000000000000e+01
2.100000000000000089e+00,2.100000000000000000e+01
2.104999999999999982e+00,2.100000000000000000e+01
2.109999999999999876e+00,2.100000000000000000e+01
2.115000000000000213e+00,2.100000000000000000e+01
2.120000000000000107e+00,2.100000000000000000e+01
2.125000000000000000e+00,2.100000000000000000e+01
2.129999999999999893e+00,2.100000000000000000e+01
2.134999999999999787e+00,2.100000000000000000e+01
2.140000000000000124e+00,2.200000000000000000e+01
2.145000000000000018e+00,2.200000000000000000e+01
2.149999999999999911e+00,2.200000000000000000e+01
2.154999999999999805e+00,2.200000000000000000e+01
2.160000000000000142e+00,2.200000000000000000e+01
2.165000000000000036e+00,2.200000000000000000e+01
2.169999999999999929e+00,2.200000000000000000e+01
2.174999999999999822e+00,2.200000000000000000e+01
2.180000000000000160e+00,2.200000000000000000e+01
2.185000000000000053e+00,2.200000000000000000e+01
2.189999999999999947e+00,2.200000000000000000e+01
2.194999999999999840e+00,2.200000000000000000e+01
2.200000000000000178e+00,2.200000000000000000e+01
2.205000000000000071e+00,2.200000000000000000e+01
2.209999999999999964e+00,2.300000000000000000e+01
2.214999999999999858e+00,2.300000000000000000e+01
2.220000000000000195e+00,2.300000000000000000e+01
2.225000000000000089e+00,2.300000000000000000e+01
2.229999999999999982e+00,2.300000000000000000e+01
2.234999999999999876e+00,2.300000000000000000e+01
2.240000000000000213e+00,2.300000000000000000e+01
2.245000000000000107e+00,2.300000000000000000e+01
2.250000000000000000e+00,2.300000000000000000e+01
2.254999999999999893e+00,2.300000000000000000e+01
2.259999999999999787e+00,2.300000000000000000e+01
2.265000000000000124e+00,2.300000000000000000e+01
2.270000000000000018e+00,2.300000000000000000e+01
2.274999999999999911e+00,2.300000000000000000e+01
2.279999999999999805e+00,2.300000000000000000e+01
2.285000000000000142e+00,2.300000000000000000e+01
2.290000000000000036e+00,2.300000000000000000e+01
2.294999999999999929e+00,2.300000000000000000e+01
2.299999999999999822e+00,2.400000000000000000e+01
2.305000000000000160e+00,2.400000000000000000e+01
2.310000000000000053e+00,2.400000000000000000e+01
2.314999999999999947e+00,2.400000000000000000e+01
2.319999999999999840e+00,2.400000000000000000e+01
2.325000000000000178e+00,2.400000000000000000e+01
2.330000000000000071e+00,2.400000000000000000e+01
2.334999999999999964e+00,2.400000000000000000e+01
2.339999999999999858e+00,2.400000000000000000e+01
2.345000000000000195e+00,2.400000000000000000e+01
2.350000000000000089e+00,2.400000000000000000e+01
2.354999999999999982e+00,2.400000000000000000e+01
2.359999999999999876e+00,2.400000000000000000e+01
2.365000000000000213e+00,2.400000000000000000e+01
2.370000000000000107e+00,2.400000000000000000e+01
2.375000000000000000e+00,2.400000000000000000e+01
2.379999999999999893e+00,2.400000000000000000e+01
2.384999999999999787e+00,2.400000000000000000e+01
2.390000000000000124e+00,2.400000000000000000e+01
2.395000000000000018e+00,2.400000000000000000e+01
2.399999999999999911e+00,2.400000000000000000e+01
2.404999999999999805e+00,2.400000000000000000e+01
2.410000000000000142e+00,2.400000000000000000e+01
2.415000000000000036e+00,2.400000000000000000e+01
2.419999999999999929e+00,2.400000000000000000e+01
2.424999999999999822e+00,2.400000000000000000e+01
2.430000000000000160e+00,2.400000000000000000e+01
2.435000000000000053e+00,2.400000000000000000e+01
2.439999999999999947e+00,2.400000000000000000e+01
2.444999999999999840e+00,2.400000000000000000e+01
2.450000000000000178e+00,2.400000000000000000e+01
2.455000000000000071e+00,2.400000000000000000e+01
2.459999999999999964e+00,2.400000000000000000e+01
2.464999999999999858e+00,2.400000000000000000e+01
2.470000000000000195e+00,2.400000000000000000e+01
2.475000000000000089e+00,2.400000000000000000e+01
2.479999999999999982e+00,2.400000000000000000e+01
2.484999999999999876e+00,2.400000000000000000e+01
2.490000000000000213e+00,2.400000000000000000e+01
2.495000000000000107e+00,2.400000000000000000e+01
2.500000000000000000e+00,2.400000000000000000e+01
2.504999999999999893e+00,2.400000000000000000e+01
2.509999999999999787e+00,2.400000000000000000e+01
2.515000000000000124e+00,2.400000000000000000e+01
2.520000000000000018e+00,2.400000000000000000e+01
2.524999999999999911e+00,2.400000000000000000e+01
2.529999999999999805e+00,2.400000000000000000e+01
2.535000000000000142e+00,2.400000000000000000e+01
2.540000000000000036e+00,2.400000000000000000e+01
2.544999999999999929e+00,2.400000000000000000e+01
2.549999999999999822e+00,2.400000000000000000e+01
2.555000000000000160e+00,2.400000000000000000e+01
2.560000000000000053e+00,2.400000000000000000e+01
2.564999999999999947e+00,2.400000000000000000e+01
2.569999999999999840e+00,2.400000000000000000e+01
2.575000000000000178e+00,2.400000000000000000e+01
2.580000000000000071e+00,2.400000000000000000e+01
2.584999999999999964e+00,2.400000000000000000e+01
2.589999999999999858e+00,2.500000000000000000e+01
2.595000000000000195e+00,2.500000000000000000e+01
2.600000000000000089e+00,2.500000000000000000e+01
2.604999999999999982e+00,2.500000000000000000e+01
2.609999999999999876e+00,2.500000000000000000e+01
2.615000000000000213e+00,2.500000000000000000e+01
2.620000000000000107e+00,2.500000000000000000e+01
2.625000000000000000e+00,2.500000000000000000e+01
2.629999999999999893e+00,2.500000000000000000e+01
2.634999999999999787e+00,2.500000000000000000e+01
2.640000000000000124e+00,2.500000000000000000e+01
2.645000000000000018e+00,2.600000000000000000e+01
2.649999999999999911e+00,2.600000000000000000e+01
2.654999999999999805e+00,2.600000000000000000e+01
2.660000000000000142e+00,2.600000000000000000e+01
2.665000000000000036e+00,2.600000000000000000e+01
2.669999999999999929e+00,2.600000000000000000e+01
2.674999999999999822e+00,2.600000000000000000e+01
2.680000000000000160e+00,2.600000000000000000e+01
2.685000000000000053e+00,2.700000000000000000e+01
2.689999999999999947e+00,2.700000000000000000e+01
2.694999999999999840e+00,2.700000000000000000e+01
2.700000000000000178e+00,2.700000000000000000e+01
2.705000000000000071e+00,2.700000000000000000e+01
2.709999999999999964e+00,2.700000000000000000e+01
2.714999999999999858e+00,2.700000000000000000e+01
2.720000000000000195e+00,2.700000000000000000e+01
2.725000000000000089e+00,2.700000000000000000e+01
2.729999999999999982e+00,2.700000000000000000e+01
2.734999999999999876e+00,2.700000000000000000e+01
2.740000000000000213e+00,2.800000000000000000e+01
2.745000000000000107e+00,2.800000000000000000e+01
2.750000000000000000e+00,2.800000000000000000e+01
2.754999999999999893e+00,2.800000000000000000e+01
2.759999999999999787e+00,2.800000000000000000e+01
2.765000000000000124e+00,2.800000000000000000e+01
2.770000000000000018e+00,2.800000000000000000e+01
2.774999999999999911e+00,2.800000000000000000e+01
2.779999999999999805e+00,2.800000000000000000e+01
2.785000000000000142e+00,2.900000000000000000e+01
2.790000000000000036e+00,2.900000000000000000e+01
2.794999999999999929e+00,2.900000000000000000e+01
2.799999999999999822e+00,2.900000000000000000e+01
2.805000000000000160e+00,2.900000000000000000e+01
2.810000000000000053e+00,2.900000000000000000e+01
2.814999999999999947e+00,2.900000000000000000e+01
2.819999999999999840e+00,2.900000000000000000e+01
2.825000000000000178e+00,2.900000000000000000e+01
2.830000000000000071e+00,2.900000000000000000e+01
2.834999999999999964e+00,2.900000000000000000e+01
2.839999999999999858e+00,2.900000000000000000e+01
2.845000000000000195e+00,2.900000000000000000e+01
2.850000000000000089e+00,2.900000000000000000e+01
2.854999999999999982e+00,2.900000000000000000e+01
2.859999999999999876e+00,3.000000000000000000e+01
2.865000000000000213e+00,3.000000000000000000e+01
2.870000000000000107e+00,3.000000000000000000e+01
2.875000000000000000e+00,3.100000000000000000e+01
2.879999999999999893e+00,3.100000000000000000e+01
2.884999999999999787e+00,3.100000000000000000e+01
2.890000000000000124e+00,3.100000000000000000e+01
2.895000000000000018e+00,3.100000000000000000e+01
2.899999999999999911e+00,3.100000000000000000e+01
2.904999999999999805e+00,3.200000000000000000e+01
2.910000000000000142e+00,3.200000000000000000e+01
2.915000000000000036e+00,3.200000000000000000e+01
2.919999999999999929e+00,3.400000000000000000e+01
2.924999999999999822e+00,3.400000000000000000e+01
2.930000000000000160e+00,3.400000000000000000e+01
2.935000000000000053e+00,3.400000000000000000e+01
2.939999999999999947e+00,3.400000000000000000e+01
2.944999999999999840e+00,3.400000000000000000e+01
2.950000000000000178e+00,3.400000000000000000e+01
2.955000000000000071e+00,3.400000000000000000e+01
2.959999999999999964e+00,3.400000000000000000e+01
2.964999999999999858e+00,3.400000000000000000e+01
2.970000000000000195e+00,3.400000000000000000e+01
2.975000000000000089e+00,3.400000000000000000e+01
2.979999999999999982e+00,3.500000000000000000e+01
2.984999999999999876e+00,3.600000000000000000e+01
2.990000000000000213e+00,3.600000000000000000e+01
2.995000000000000107e+00,3.600000000000000000e+01
3.000000000000000000e+00,3.600000000000000000e+01
3.004999999999999893e+00,3.600000000000000000e+01
3.009999999999999787e+00,3.600000000000000000e+01
3.015000000000000124e+00,3.600000000000000000e+01
3.020000000000000018e+00,3.600000000000000000e+01
3.024999999999999911e+00,3.600000000000000000e+01
3.029999999999999805e+00,3.600000000000000000e+01
3.035000000000000142e+00,3.600000000000000000e+01
3.040000000000000036e+00,3.600000000000000000e+01
3.044999999999999929e+00,3.600000000000000000e+01
3.049999999999999822e+00,3.600000000000000000e+01
3.055000000000000160e+00,3.800000000000000000e+01
3.060000000000000053e+00,3.800000000000000000e+01
3.064999999999999947e+00,3.800000000000000000e+01
3.069999999999999840e+00,3.800000000000000000e+01
3.075000000000000178e+00,3.800000000000000000e+01
3.080000000000000071e+00,3.900000000000000000e+01
3.084999999999999964e+00,3.900000000000000000e+01
3.089999999999999858e+00,3.900000000000000000e+01
3.095000000000000195e+00,3.900000000000000000e+01
3.100000000000000089e+00,3.900000000000000000e+01
3.104999999999999982e+00,3.900000000000000000e+01
3.109999999999999876e+00,3.900000000000000000e+01
3.115000000000000213e+00,3.900000000000000000e+01
3.120000000000000107e+00,3.900000000000000000e+01
3.125000000000000000e+00,3.900000000000000000e+01
3.129999999999999893e+00,3.900000000000000000e+01
3.134999999999999787e+00,3.900000000000000000e+01
3.140000000000000124e+00,4.000000000000000000e+01
3.145000000000000018e+00,4.000000000000000000e+01
3.149999999999999911e+00,4.000000000000000000e+01
3.154999999999999805e+00,4.000000000000000000e+01
3.160000000000000142e+00,4.000000000000000000e+01
3.165000000000000036e+00,4.000000000000000000e+01
3.169999999999999929e+00,4.000000000000000000e+01
3.174999999999999822e+00,4.000000000000000000e+01
3.180000000000000160e+00,4.000000000000000000e+01
3.185000000000000053e+00,4.000000000000000000e+01
3.189999999999999947e+00,4.000000000000000000e+01
3.194999999999999840e+00,4.000000000000000000e+01
3.200000000000000178e+00,4.000000000000000000e+01
3.205000000000000071e+00,4.000000000000000000e+01
3.209999999999999964e+00,4.000000000000000000e+01
3.214999999999999858e+00,4.000000000000000000e+01
3.220000000000000195e+00,4.000000000000000000e+01
3.225000000000000089e+00,4.000000000000000000e+01
3.229999999999999982e+00,4.000000000000000000e+01
3.234999999999999876e+00,4.100000000000000000e+01
3.240000000000000213e+00,4.100000000000000000e+01
3.245000000000000107e+00,4.100000000000000000e+01
3.250000000000000000e+00,4.100000000000000000e+01
3.254999999999999893e+00,4.100000000000000000e+01
3.259999999999999787e+00,4.100000000000000000e+01
3.265000000000000124e+00,4.200000000000000000e+01
3.270000000000000018e+00,4.200000000000000000e+01
3.274999999999999911e+00,4.200000000000000000e+01
3.279999999999999805e+00,4.200000000000000000e+01
3.285000000000000142e+00,4.300000000000000000e+01
3.290000000000000036e+00,4.300000000000000000e+01
3.294999999999999929e+00,4.400000000000000000e+01
3.299999999999999822e+00,4.400000000000000000e+01
3.305000000000000160e+00,4.400000000000000000e+01
3.310000000000000053e+00,4.400000000000000000e+01
3.314999999999999947e+00,4.400000000000000000e+01
3.319999999999999840e+00,4.400000000000000000e+01
3.325000000000000178e+00,4.400000000000000000e+01
3.330000000000000071e+00,4.400000000000000000e+01
3.334999999999999964e+00,4.400000000000000000e+01
3.339999999999999858e+00,4.400000000000000000e+01
3.345000000000000195e+00,4.400000000000000000e+01
3.350000000000000089e+00,4.400000000000000000e+01
3.354999999999999982e+00,4.400000000000000000e+01
3.359999999999999876e+00,4.400000000000000000e+01
3.365000000000000213e+00,4.400000000000000000e+01
3.370000000000000107e+00,4.400000000000000000e+01
3.375000000000000000e+00,4.400000000000000000e+01
3.379999999999999893e+00,4.400000000000000000e+01
3.384999999999999787e+00,4.400000000000000000e+01
3.390000000000000124e+00,4.400000000000000000e+01
3.395000000000000018e+00,4.400000000000000000e+01
3.399999999999999911e+00,4.400000000000000000e+01
3.404999999999999805e+00,4.400000000000000000e+01
3.410000000000000142e+00,4.400000000000000000e+01
3.415000000000000036e+00,4.400000000000000000e+01
3.419999999999999929e+00,4.400000000000000000e+01
3.424999999999999822e+00,4.400000000000000000e+01
3.430000000000000160e+00,4.400000000000000000e+01
3.435000000000000053e+00,4.400000000000000000e+01
3.439999999999999947e+00,4.400000000000000000e+01
3.444999999999999840e+00,4.500000000000000000e+01
3.450000000000000178e+00,4.500000000000000000e+01
3.455000000000000071e+00,4.500000000000000000e+01
3.459999999999999964e+00,4.600000000000000000e+01
3.464999999999999858e+00,4.700000000000000000e+01
3.470000000000000195e+00,4.700000000000000000e+01
3.475000000000000089e+00,4.800000000000000000e+01
3.479999999999999982e+00,4.800000000000000000e+01
3.484999999999999876e+00,4.800000000000000000e+01
3.490000000000000213e+00,4.800000000000000000e+01
3.495000000000000107e+00,4.800000000000000000e+01
3.500000000000000000e+00,4.800000000000000000e+01
3.504999999999999893e+00,4.800000000000000000e+01
3.509999999999999787e+00,4.800000000000000000e+01
3.515000000000000124e+00,4.800000000000000000e+01
3.520000000000000018e+00,4.800000000000000000e+01
3.524999999999999911e+00,4.800000000000000000e+01
3.529999999999999805e+00,4.800000000000000000e+01
3.535000000000000142e+00,4.800000000000000000e+01
3.540000000000000036e+00,4.800000000000000000e+01
3.544999999999999929e+00,4.800000000000000000e+01
3.549999999999999822e+00,4.800000000000000000e+01
3.555000000000000160e+00,4.800000000000000000e+01
3.560000000000000053e+00,4.800000000000000000e+01
3.564999999999999947e+00,4.800000000000000000e+01
3.569999999999999840e+00,4.800000000000000000e+01
3.575000000000000178e+00,4.800000000000000000e+01
3.580000000000000071e+00,4.800000000000000000e+01
3.584999999999999964e+00,4.800000000000000000e+01
3.589999999999999858e+00,4.800000000000000000e+01
3.595000000000000195e+00,4.800000000000000000e+01
3.600000000000000089e+00,4.800000000000000000e+01
3.604999999999999982e+00,4.800000000000000000e+01
3.609999999999999876e+00,4.800000000000000000e+01
3.615000000000000213e+00,4.800000000000000000e+01
3.620000000000000107e+00,4.800000000000000000e+01
3.625000000000000000e+00,4.800000000000000000e+01
3.629999999999999893e+00,4.800000000000000000e+01
3.634999999999999787e+00,4.800000000000000000e+01
3.640000000000000124e+00,4.800000000000000000e+01
3.645000000000000018e+00,4.800000000000000000e+01
3.649999999999999911e+00,4.800000000000000000e+01
3.654999999999999805e+00,4.800000000000000000e+01
3.660000000000000142e+00,4.800000000000000000e+01
3.665000000000000036e+00,4.900000000000000000e+01
3.669999999999999929e+00,4.900000000000000000e+01
3.674999999999999822e+00,4.900000000000000000e+01
3.680000000000000160e+00,4.900000000000000000e+01
3.685000000000000053e+00,4.900000000000000000e+01
3.689999999999999947e+00,4.900000000000000000e+01
3.694999999999999840e+00,4.900000000000000000e+01
3.700000000000000178e+00,4.900000000000000000e+01
3.705000000000000071e+00,4.900000000000000000e+01
3.709999999999999964e+00,4.900000000000000000e+01
3.714999999999999858e+00,4.900000000000000000e+01
3.720000000000000195e+00,4.900000000000000000e+01
3.725000000000000089e+00,5.000000000000000000e+01
3.729999999999999982e+00,5.000000000000000000e+01
3.734999999999999876e+00,5.000000000000000000e+01
3.740000000000000213e+00,5.000000000000000000e+01
3.745000000000000107e+00,5.000000000000000000e+01
3.750000000000000000e+00,5.000000000000000000e+01
3.754999999999999893e+00,5.000000000000000000e+01
3.759999999999999787e+00,5.000000000000000000e+01
3.765000000000000124e+00,5.000000000000000000e+01
3.770000000000000018e+00,5.000000000000000000e+01
3.774999999999999911e+00,5.000000000000000000e+01
3.779999999999999805e+00,5.000000000000000000e+01
3.785000000000000142e+00,5.000000000000000000e+01
3.790000000000000036e+00,5.000000000000000000e+01
3.794999999999999929e+00,5.000000000000000000e+01
3.799999999999999822e+00,5.000000000000000000e+01
3.805000000000000160e+00,5.000000000000000000e+01
3.810000000000000053e+00,5.000000000000000000e+01
3.814999999999999947e+00,5.000000000000000000e+01
3.819999999999999840e+00,5.000000000000000000e+01
3.825000000000000178e+00,5.000000000000000000e+01
3.830000000000000071e+00,5.000000000000000000e+01
3.834999999999999964e+00,5.000000000000000000e+01
3.839999999999999858e+00,5.000000000000000000e+01
3.845000000000000195e+00,5.200000000000000000e+01
3.850000000000000089e+00,5.200000000000000000e+01
3.854999999999999982e+00,5.200000000000000000e+01
3.859999999999999876e+00,5.200000000000000000e+01
3.865000000000000213e+00,5.200000000000000000e+01
3.870000000000000107e+00,5.200000000000000000e+01
3.875000000000000000e+00,5.200000000000000000e+01
3.879999999999999893e+00,5.200000000000000000e+01
3.884999999999999787e+00,5.200000000000000000e+01
3.890000000000000124e+00,5.200000000000000000e+01
3.895000000000000018e+00,5.300000000000000000e+01
3.899999999999999911e+00,5.300000000000000000e+01
3.904999999999999805e+00,5.300000000000000000e+01
3.910000000000000142e+00,5.300000000000000000e+01
3.915000000000000036e+00,5.300000000000000000e+01
3.919999999999999929e+00,5.400000000000000000e+01
3.924999999999999822e+00,5.400000000000000000e+01
3.930000000000000160e+00,5.400000000000000000e+01
3.935000000000000053e+00,5.400000000000000000e+01
3.939999999999999947e+00,5.400000000000000000e+01
3.944999999999999840e+00,5.400000000000000000e+01
3.950000000000000178e+00,5.400000000000000000e+01
3.955000000000000071e+00,5.400000000000000000e+01
3.959999999999999964e+00,5.400000000000000000e+01
3.964999999999999858e+00,5.500000000000000000e+01
3.970000000000000195e+00,5.500000000000000000e+01
3.975000000000000089e+00,5.600000000000000000e+01
3.979999999999999982e+00,5.600000000000000000e+01
3.984999999999999876e+00,5.600000000000000000e+01
3.990000000000000213e+00,5.600000000000000000e+01
3.995000000000000107e+00,5.600000000000000000e+01
4.000000000000000000e+00,5.600000000000000000e+01
4.004999999999999893e+00,5.600000000000000000e+01
4.009999999999999787e+00,5.600000000000000000e+01
4.014999999999999680e+00,5.600000000000000000e+01
4.019999999999999574e+00,5.600000000000000000e+01
4.025000000000000355e+00,5.600000000000000000e+01
4.030000000000000249e+00,5.600000000000000000e+01
4.035000000000000142e+00,5.600000000000000000e+01
4.040000000000000036e+00,5.600000000000000000e+01
4.044999999999999929e+00,5.600000000000000000e+01
4.049999999999999822e+00,5.600000000000000000e+01
4.054999999999999716e+00,5.600000000000000000e+01
4.059999999999999609e+00,5.600000000000000000e+01
4.065000000000000391e+00,5.600000000000000000e+01
4.070000000000000284e+00,5.600000000000000000e+01
4.075000000000000178e+00,5.600000000000000000e+01
4.080000000000000071e+00,5.600000000000000000e+01
4.084999999999999964e+00,5.700000000000000000e+01
4.089999999999999858e+00,5.700000000000000000e+01
4.094999999999999751e+00,5.700000000000000000e+01
4.099999999999999645e+00,5.700000000000000000e+01
4.105000000000000426e+00,5.700000000000000000e+01
4.110000000000000320e+00,5.700000000000000000e+01
4.115000000000000213e+00,5.700000000000000000e+01
4.120000000000000107e+00,5.700000000000000000e+01
4.125000000000000000e+00,5.700000000000000000e+01
4.129999999999999893e+00,5.700000000000000000e+01
4.134999999999999787e+00,5.700000000000000000e+01
4.139999999999999680e+00,5.700000000000000000e+01
4.144999999999999574e+00,5.700000000000000000e+01
4.150000000000000355e+00,5.700000000000000000e+01
4.155000000000000249e+00,5.700000000000000000e+01
4.160000000000000142e+00,5.700000000000000000e+01
4.165000000000000036e+00,5.700000000000000000e+01
4.169999999999999929e+00,5.700000000000000000e+01
4.174999999999999822e+00,5.700000000000000000e+01
4.179999999999999716e+00,5.700000000000000000e+01
4.184999999999999609e+00,5.700000000000000000e+01
4.190000000000000391e+00,5.700000000000000000e+01
4.195000000000000284e+00,5.700000000000000000e+01
4.200000000000000178e+00,5.700000000000000000e+01
4.205000000000000071e+00,5.800000000000000000e+01
4.209999999999999964e+00,5.800000000000000000e+01
4.214999999999999858e+00,5.800000000000000000e+01
4.219999999999999751e+00,5.800000000000000000e+01
4.224999999999999645e+00,5.800000000000000000e+01
4.230000000000000426e+00,5.800000000000000000e+01
4.235000000000000320e+00,5.800000000000000000e+01
4.240000000000000213e+00,5.900000000000000000e+01
4.245000000000000107e+00,5.900000000000000000e+01
4.250000000000000000e+00,5.900000000000000000e+01
4.254999999999999893e+00,5.900000000000000000e+01
4.259999999999999787e+00,5.900000000000000000e+01
4.264999999999999680e+00,5.900000000000000000e+01
4.269999999999999574e+00,5.900000000000000000e+01
4.275000000000000355e+00,5.900000000000000000e+01
4.280000000000000249e+00,5.900000000000000000e+01
4.285000000000000142e+00,5.900000000000000000e+01
4.290000000000000036e+00,5.900000000000000000e+01
4.294999999999999929e+00,5.900000000000000000e+01
4.299999999999999822e+00,5.900000000000000000e+01
4.304999999999999716e+00,5.900000000000000000e+01
4.309999999999999609e+00,5.900000000000000000e+01
4.315000000000000391e+00,5.900000000000000000e+01
4.320000000000000284e+00,5.900000000000000000e+01
4.325000000000000178e+00,5.900000000000000000e+01
4.330000000000000071e+00,5.900000000000000000e+01
4.334999999999999964e+00,5.900000000000000000e+01
4.339999999999999858e+00,5.900000000000000000e+01
4.344999999999999751e+00,5.900000000000000000e+01
4.349999999999999645e+00,5.900000000000000000e+01
4.355000000000000426e+00,5.900000000000000000e+01
4.360000000000000320e+00,5.900000000000000000e+01
4.365000000000000213e+00,5.900000000000000000e+01
4.370000000000000107e+00,5.900000000000000000e+01
4.375000000000000000e+00,5.900000000000000000e+01
4.379999999999999893e+00,5.900000000000000000e+01
4.384999999999999787e+00,6.000000000000000000e+01
4.389999999999999680e+00,6.000000000000000000e+01
4.394999999999999574e+00,6.000000000000000000e+01
4.400000000000000355e+00,6.000000000000000000e+01
4.405000000000000249e+00,6.000000000000000000e+01
4.410000000000000142e+00,6.000000000000000000e+01
4.415000000000000036e+00,6.000000000000000000e+01
4.419999999999999929e+00,6.000000000000000000e+01
4.424999999999999822e+00,6.000000000000000000e+01
4.429999999999999716e+00,6.000000000000000000e+01
4.434999999999999609e+00,6.000000000000000000e+01
4.440000000000000391e+00,6.000000000000000000e+01
4.445000000000000284e+00,6.000000000000000000e+01
4.450000000000000178e+00,6.000000000000000000e+01
4.455000000000000071e+00,6.000000000000000000e+01
4.459999999999999964e+00,6.000000000000000000e+01
4.464999999999999858e+00,6.000000000000000000e+01
4.469999999999999751e+00,6.000000000000000000e+01
4.474999999999999645e+00,6.000000000000000000e+01
4.480000000000000426e+00,6.000000000000000000e+01
4.485000000000000320e+00,6.000000000000000000e+01
4.490000000000000213e+00,6.000000000000000000e+01
4.495000000000000107e+00,6.000000000000000000e+01
4.500000000000000000e+00,6.000000000000000000e+01
4.504999999999999893e+00,6.000000000000000000e+01
4.509999999999999787e+00,6.000000000000000000e+01
4.514999999999999680e+00,6.000000000000000000e+01
4.519999999999999574e+00,6.000000000000000000e+01
4.525000000000000355e+00,6.000000000000000000e+01
4.530000000000000249e+00,6.000000000000000000e+01
4.535000000000000142e+00,6.000000000000000000e+01
4.540000000000000036e+00,6.000000000000000000e+01
4.544999999999999929e+00,6.000000000000000000e+01
4.549999999999999822e+00,6.000000000000000000e+01
4.554999999999999716e+00,6.000000000000000000e+01
4.559999999999999609e+00,6.000000000000000000e+01
4.565000000000000391e+00,6.000000000000000000e+01
4.570000000000000284e+00,6.000000000000000000e+01
4.575000000000000178e+00,6.000000000000000000e+01
4.580000000000000071e+00,6.000000000000000000e+01
4.584999999999999964e+00,6.000000000000000000e+01
4.589999999999999858e+00,6.000000000000000000e+01
4.594999999999999751e+00,6.000000000000000000e+01
4.599999999999999645e+00,6.000000000000000000e+01
4.605000000000000426e+00,6.000000000000000000e+01
4.610000000000000320e+00,6.000000000000000000e+01
4.615000000000000213e+00,6.000000000000000000e+01
4.620000000000000107e+00,6.000000000000000000e+01
4.625000000000000000e+00,6.000000000000000000e+01
4.629999999999999893e+00,6.000000000000000000e+01
4.634999999999999787e+00,6.000000000000000000e+01
4.639999999999999680e+00,6.000000000000000000e+01
4.644999999999999574e+00,6.000000000000000000e+01
4.650000000000000355e+00,6.000000000000000000e+01
4.655000000000000249e+00,6.000000000000000000e+01
4.660000000000000142e+00,6.000000000000000000e+01
4.665000000000000036e+00,6.000000000000000000e+01
4.669999999999999929e+00,6.000000000000000000e+01
4.674999999999999822e+00,6.000000000000000000e+01
4.679999999999999716e+00,6.000000000000000000e+01
4.684999999999999609e+00,6.000000000000000000e+01
4.690000000000000391e+00,6.000000000000000000e+01
4.695000000000000284e+00,6.000000000000000000e+01
4.700000000000000178e+00,6.000000000000000000e+01
4.705000000000000071e+00,6.000000000000000000e+01
4.709999999999999964e+00,6.000000000000000000e+01
4.714999999999999858e+00,6.000000000000000000e+01
4.719999999999999751e+00,6.000000000000000000e+01
4.724999999999999645e+00,6.000000000000000000e+01
4.730000000000000426e+00,6.000000000000000000e+01
4.735000000000000320e+00,6.000000000000000000e+01
4.740000000000000213e+00,6.000000000000000000e+01
4.745000000000000107e+00,6.000000000000000000e+01
4.750000000000000000e+00,6.000000000000000000e+01
4.754999999999999893e+00,6.000000000000000000e+01
4.759999999999999787e+00,6.000000000000000000e+01
4.764999999999999680e+00,6.000000000000000000e+01
4.769999999999999574e+00,6.000000000000000000e+01
4.775000000000000355e+00,6.000000000000000000e+01
4.780000000000000249e+00,6.000000000000000000e+01
4.785000000000000142e+00,6.000000000000000000e+01
4.790000000000000036e+00,6.000000000000000000e+01
4.794999999999999929e+00,6.000000000000000000e+01
4.799999999999999822e+00,6.000000000000000000e+01
4.804999999999999716e+00,6.000000000000000000e+01
4.809999999999999609e+00,6.000000000000000000e+01
4.815000000000000391e+00,6.000000000000000000e+01
4.820000000000000284e+00,6.000000000000000000e+01
4.825000000000000178e+00,6.000000000000000000e+01
4.830000000000000071e+00,6.000000000000000000e+01
4.834999999999999964e+00,6.000000000000000000e+01
4.839999999999999858e+00,6.000000000000000000e+01
4.844999999999999751e+00,6.000000000000000000e+01
4.849999999999999645e+00,6.000000000000000000e+01
4.855000000000000426e+00,6.000000000000000000e+01
4.860000000000000320e+00,6.000000000000000000e+01
4.865000000000000213e+00,6.000000000000000000e+01
4.870000000000000107e+00,6.000000000000000000e+01
4.875000000000000000e+00,6.000000000000000000e+01
4.879999999999999893e+00,6.000000000000000000e+01
4.884999999999999787e+00,6.000000000000000000e+01
4.889999999999999680e+00,6.000000000000000000e+01
4.894999999999999574e+00,6.000000000000000000e+01
4.900000000000000355e+00,6.000000000000000000e+01
4.905000000000000249e+00,6.000000000000000000e+01
4.910000000000000142e+00,6.000000000000000000e+01
4.915000000000000036e+00,6.000000000000000000e+01
4.919999999999999929e+00,6.000000000000000000e+01
4.924999999999999822e+00,6.000000000000000000e+01
4.929999999999999716e+00,6.000000000000000000e+01
4.934999999999999609e+00,6.000000000000000000e+01
4.940000000000000391e+00,6.000000000000000000e+01
4.945000000000000284e+00,6.000000000000000000e+01
4.950000000000000178e+00,6.000000000000000000e+01
4.955000000000000071e+00,6.000000000000000000e+01
4.959999999999999964e+00,6.000000000000000000e+01
4.964999999999999858e+00,6.000000000000000000e+01
4.969999999999999751e+00,6.000000000000000000e+01
4.974999999999999645e+00,6.000000000000000000e+01
4.980000000000000426e+00,6.000000000000000000e+01
4.985000000000000320e+00,6.000000000000000000e+01
4.990000000000000213e+00,6.000000000000000000e+01
4.995000000000000107e+00,6.000000000000000000e+01
5.000000000000000000e+00,6.000000000000000000e+01
5.004999999999999893e+00,6.000000000000000000e+01
5.009999999999999787e+00,6.000000000000000000e+01
5.014999999999999680e+00,6.000000000000000000e+01
5.019999999999999574e+00,6.000000000000000000e+01
5.025000000000000355e+00,6.000000000000000000e+01
5.030000000000000249e+00,6.000000000000000000e+01
5.035000000000000142e+00,6.000000000000000000e+01
5.040000000000000036e+00,6.000000000000000000e+01
5.044999999999999929e+00,6.000000000000000000e+01
5.049999999999999822e+00,6.000000000000000000e+01
5.054999999999999716e+00,6.000000000000000000e+01
5.059999999999999609e+00,6.000000000000000000e+01
5.065000000000000391e+00,6.000000000000000000e+01
5.070000000000000284e+00,6.000000000000000000e+01
5.075000000000000178e+00,6.000000000000000000e+01
5.080000000000000071e+00,6.000000000000000000e+01
5.084999999999999964e+00,6.000000000000000000e+01
5.089999999999999858e+00,6.000000000000000000e+01
5.094999999999999751e+00,6.000000000000000000e+01
5.099999999999999645e+00,6.000000000000000000e+01
5.105000000000000426e+00,6.000000000000000000e+01
5.110000000000000320e+00,6.000000000000000000e+01
5.115000000000000213e+00,6.000000000000000000e+01
5.120000000000000107e+00,6.000000000000000000e+01
5.125000000000000000e+00,6.000000000000000000e+01
5.129999999999999893e+00,6.000000000000000000e+01
5.134999999999999787e+00,6.000000000000000000e+01
5.139999999999999680e+00,6.000000000000000000e+01
5.144999999999999574e+00,6.000000000000000000e+01
5.150000000000000355e+00,6.000000000000000000e+01
5.155000000000000249e+00,6.000000000000000000e+01
5.160000000000000142e+00,6.000000000000000000e+01
5.165000000000000036e+00,6.000000000000000000e+01
5.169999999999999929e+00,6.000000000000000000e+01
5.174999999999999822e+00,6.000000000000000000e+01
5.179999999999999716e+00,6.000000000000000000e+01
5.184999999999999609e+00,6.000000000000000000e+01
5.190000000000000391e+00,6.000000000000000000e+01
5.195000000000000284e+00,6.000000000000000000e+01
5.200000000000000178e+00,6.000000000000000000e+01
5.205000000000000071e+00,6.000000000000000000e+01
5.209999999999999964e+00,6.000000000000000000e+01
5.214999999999999858e+00,6.000000000000000000e+01
5.219999999999999751e+00,6.000000000000000000e+01
5.224999999999999645e+00,6.000000000000000000e+01
5.230000000000000426e+00,6.000000000000000000e+01
5.235000000000000320e+00,6.000000000000000000e+01
5.240000000000000213e+00,6.000000000000000000e+01
5.245000000000000107e+00,6.000000000000000000e+01
5.250000000000000000e+00,6.000000000000000000e+01
5.254999999999999893e+00,6.000000000000000000e+01
5.259999999999999787e+00,6.000000000000000000e+01
5.264999999999999680e+00,6.000000000000000000e+01
5.269999999999999574e+00,6.000000000000000000e+01
5.275000000000000355e+00,6.000000000000000000e+01
5.280000000000000249e+00,6.000000000000000000e+01
5.285000000000000142e+00,6.000000000000000000e+01
5.290000000000000036e+00,6.000000000000000000e+01
5.294999999999999929e+00,6.000000000000000000e+01
5.299999999999999822e+00,6.000000000000000000e+01
5.304999999999999716e+00,6.000000000000000000e+01
5.309999999999999609e+00,6.000000000000000000e+01
5.315000000000000391e+00,6.000000000000000000e+01
5.320000000000000284e+00,6.000000000000000000e+01
5.325000000000000178e+00,6.000000000000000000e+01
5.330000000000000071e+00,6.000000000000000000e+01
5.334999999999999964e+00,6.000000000000000000e+01
5.339999999999999858e+00,6.000000000000000000e+01
5.344999999999999751e+00,6.000000000000000000e+01
5.349999999999999645e+00,6.000000000000000000e+01
5.355000000000000426e+00,6.000000000000000000e+01
5.360000000000000320e+00,6.000000000000000000e+01
5.365000000000000213e+00,6.000000000000000000e+01
5.370000000000000107e+00,6.000000000000000000e+01
5.375000000000000000e+00,6.000000000000000000e+01
5.379999999999999893e+00,6.000000000000000000e+01
5.384999999999999787e+00,6.000000000000000000e+01
5.389999999999999680e+00,6.000000000000000000e+01
5.394999999999999574e+00,6.000000000000000000e+01
5.400000000000000355e+00,6.000000000000000000e+01
5.405000000000000249e+00,6.000000000000000000e+01
5.410000000000000142e+00,6.000000000000000000e+01
5.415000000000000036e+00,6.000000000000000000e+01
5.419999999999999929e+00,6.000000000000000000e+01
5.424999999999999822e+00,6.000000000000000000e+01
5.429999999999999716e+00,6.000000000000000000e+01
5.434999999999999609e+00,6.000000000000000000e+01
5.440000000000000391e+00,6.000000000000000000e+01
5.445000000000000284e+00,6.000000000000000000e+01
5.450000000000000178e+00,6.000000000000000000e+01
5.455000000000000071e+00,6.000000000000000000e+01
5.459999999999999964e+00,6.000000000000000000e+01
5.464999999999999858e+00,6.000000000000000000e+01
5.469999999999999751e+00,6.000000000000000000e+01
5.474999999999999645e+00,6.000000000000000000e+01
5.480000000000000426e+00,6.000000000000000000e+01
5.485000000000000320e+00,6.000000000000000000e+01
5.490000000000000213e+00,6.000000000000000000e+01
5.495000000000000107e+00,6.000000000000000000e+01
5.500000000000000000e+00,6.000000000000000000e+01
5.504999999999999893e+00,6.000000000000000000e+01
5.509999999999999787e+00,6.000000000000000000e+01
5.514999999999999680e+00,6.000000000000000000e+01
5.519999999999999574e+00,6.000000000000000000e+01
5.525000000000000355e+00,6.000000000000000000e+01
5.530000000000000249e+00,6.000000000000000000e+01
5.535000000000000142e+00,6.000000000000000000e+01
5.540000000000000036e+00,6.000000000000000000e+01
5.544999999999999929e+00,6.000000000000000000e+01
5.549999999999999822e+00,6.000000000000000000e+01
5.554999999999999716e+00,6.000000000000000000e+01
5.559999999999999609e+00,6.000000000000000000e+01
5.565000000000000391e+00,6.000000000000000000e+01
5.570000000000000284e+00,6.000000000000000000e+01
5.575000000000000178e+00,6.000000000000000000e+01
5.580000000000000071e+00,6.000000000000000000e+01
5.584999999999999964e+00,6.000000000000000000e+01
5.589999999999999858e+00,6.000000000000000000e+01
5.594999999999999751e+00,6.000000000000000000e+01
5.599999999999999645e+00,6.000000000000000000e+01
5.605000000000000426e+00,6.000000000000000000e+01
5.610000000000000320e+00,6.000000000000000000e+01
5.615000000000000213e+00,6.000000000000000000e+01
5.620000000000000107e+00,6.000000000000000000e+01
5.625000000000000000e+00,6.000000000000000000e+01
5.629999999999999893e+00,6.000000000000000000e+01
5.634999999999999787e+00,6.000000000000000000e+01
5.639999999999999680e+00,6.100000000000000000e+01
5.644999999999999574e+00,6.100000000000000000e+01
5.650000000000000355e+00,6.100000000000000000e+01
5.655000000000000249e+00,6.100000000000000000e+01
5.660000000000000142e+00,6.100000000000000000e+01
5.665000000000000036e+00,6.100000000000000000e+01
5.669999999999999929e+00,6.100000000000000000e+01
5.674999999999999822e+00,6.100000000000000000e+01
5.679999999999999716e+00,6.100000000000000000e+01
5.684999999999999609e+00,6.100000000000000000e+01
5.690000000000000391e+00,6.100000000000000000e+01
5.695000000000000284e+00,6.100000000000000000e+01
5.700000000000000178e+00,6.100000000000000000e+01
5.705000000000000071e+00,6.100000000000000000e+01
5.709999999999999964e+00,6.100000000000000000e+01
5.714999999999999858e+00,6.100000000000000000e+01
5.719999999999999751e+00,6.100000000000000000e+01
5.724999999999999645e+00,6.100000000000000000e+01
5.730000000000000426e+00,6.100000000000000000e+01
5.735000000000000320e+00,6.100000000000000000e+01
5.740000000000000213e+00,6.100000000000000000e+01
5.745000000000000107e+00,6.100000000000000000e+01
5.750000000000000000e+00,6.100000000000000000e+01
5.754999999999999893e+00,6.100000000000000000e+01
5.759999999999999787e+00,6.100000000000000000e+01
5.764999999999999680e+00,6.100000000000000000e+01
5.769999999999999574e+00,6.100000000000000000e+01
5.775000000000000355e+00,6.100000000000000000e+01
5.780000000000000249e+00,6.100000000000000000e+01
5.785000000000000142e+00,6.100000000000000000e+01
5.790000000000000036e+00,6.100000000000000000e+01
5.794999999999999929e+00,6.100000000000000000e+01
5.799999999999999822e+00,6.100000000000000000e+01
5.804999999999999716e+00,6.100000000000000000e+01
5.809999999999999609e+00,6.100000000000000000e+01
5.815000000000000391e+00,6.100000000000000000e+01
5.820000000000000284e+00,6.100000000000000000e+01
5.825000000000000178e+00,6.100000000000000000e+01
5.830000000000000071e+00,6.100000000000000000e+01
5.834999999999999964e+00,6.100000000000000000e+01
5.839999999999999858e+00,6.100000000000000000e+01
5.844999999999999751e+00,6.100000000000000000e+01
5.849999999999999645e+00,6.100000000000000000e+01
5.855000000000000426e+00,6.100000000000000000e+01
5.860000000000000320e+00,6.100000000000000000e+01
5.865000000000000213e+00,6.100000000000000000e+01
5.870000000000000107e+00,6.100000000000000000e+01
5.875000000000000000e+00,6.100000000000000000e+01
5.879999999999999893e+00,6.100000000000000000e+01
5.884999999999999787e+00,6.100000000000000000e+01
5.889999999999999680e+00,6.100000000000000000e+01
5.894999999999999574e+00,6.100000000000000000e+01
5.900000000000000355e+00,6.100000000000000000e+01
5.905000000000000249e+00,6.100000000000000000e+01
5.910000000000000142e+00,6.100000000000000000e+01
5.915000000000000036e+00,6.100000000000000000e+01
5.919999999999999929e+00,6.100000000000000000e+01
5.924999999999999822e+00,6.100000000000000000e+01
5.929999999999999716e+00,6.100000000000000000e+01
5.934999999999999609e+00,6.100000000000000000e+01
5.940000000000000391e+00,6.100000000000000000e+01
5.945000000000000284e+00,6.100000000000000000e+01
5.950000000000000178e+00,6.100000000000000000e+01
5.955000000000000071e+00,6.100000000000000000e+01
5.959999999999999964e+00,6.100000000000000000e+01
5.964999999999999858e+00,6.100000000000000000e+01
5.969999999999999751e+00,6.100000000000000000e+01
5.974999999999999645e+00,6.100000000000000000e+01
5.980000000000000426e+00,6.100000000000000000e+01
5.985000000000000320e+00,6.100000000000000000e+01
5.990000000000000213e+00,6.100000000000000000e+01
5.995000000000000107e+00,6.100000000000000000e+01
6.000000000000000000e+00,6.100000000000000000e+01
6.004999999999999893e+00,6.100000000000000000e+01
6.009999999999999787e+00,6.100000000000000000e+01
6.014999999999999680e+00,6.100000000000000000e+01
6.019999999999999574e+00,6.100000000000000000e+01
6.025000000000000355e+00,6.100000000000000000e+01
6.030000000000000249e+00,6.100000000000000000e+01
6.035000000000000142e+00,6.100000000000000000e+01
6.040000000000000036e+00,6.100000000000000000e+01
6.044999999999999929e+00,6.100000000000000000e+01
6.049999999999999822e+00,6.100000000000000000e+01
6.054999999999999716e+00,6.100000000000000000e+01
6.059999999999999609e+00,6.100000000000000000e+01
6.065000000000000391e+00,6.100000000000000000e+01
6.070000000000000284e+00,6.100000000000000000e+01
6.075000000000000178e+00,6.100000000000000000e+01
6.080000000000000071e+00,6.100000000000000000e+01
6.084999999999999964e+00,6.100000000000000000e+01
6.089999999999999858e+00,6.100000000000000000e+01
6.094999999999999751e+00,6.100000000000000000e+01
6.099999999999999645e+00,6.100000000000000000e+01
6.105000000000000426e+00,6.100000000000000000e+01
6.110000000000000320e+00,6.100000000000000000e+01
6.115000000000000213e+00,6.100000000000000000e+01
6.120000000000000107e+00,6.100000000000000000e+01
6.125000000000000000e+00,6.100000000000000000e+01
6.129999999999999893e+00,6.100000000000000000e+01
6.134999999999999787e+00,6.100000000000000000e+01
6.139999999999999680e+00,6.100000000000000000e+01
6.144999999999999574e+00,6.100000000000000000e+01
6.150000000000000355e+00,6.100000000000000000e+01
6.155000000000000249e+00,6.100000000000000000e+01
6.160000000000000142e+00,6.100000000000000000e+01
6.165000000000000036e+00,6.100000000000000000e+01
6.169999999999999929e+00,6.100000000000000000e+01
6.174999999999999822e+00,6.100000000000000000e+01
6.179999999999999716e+00,6.100000000000000000e+01
6.184999999999999609e+00,6.100000000000000000e+01
6.190000000000000391e+00,6.100000000000000000e+01
6.195000000000000284e+00,6.100000000000000000e+01
6.200000000000000178e+00,6.100000000000000000e+01
6.205000000000000071e+00,6.100000000000000000e+01
6.209999999999999964e+00,6.100000000000000000e+01
6.214999999999999858e+00,6.100000000000000000e+01
6.219999999999999751e+00,6.100000000000000000e+01
6.224999999999999645e+00,6.100000000000000000e+01
6.230000000000000426e+00,6.100000000000000000e+01
6.235000000000000320e+00,6.100000000000000000e+01
6.240000000000000213e+00,6.100000000000000000e+01
6.245000000000000107e+00,6.100000000000000000e+01
6.250000000000000000e+00,6.100000000000000000e+01
6.254999999999999893e+00,6.100000000000000000e+01
6.259999999999999787e+00,6.100000000000000000e+01
6.264999999999999680e+00,6.100000000000000000e+01
6.269999999999999574e+00,6.100000000000000000e+01
6.275000000000000355e+00,6.100000000000000000e+01
6.280000000000000249e+00,6.100000000000000000e+01
6.285000000000000142e+00,6.100000000000000000e+01
6.290000000000000036e+00,6.100000000000000000e+01
6.294999999999999929e+00,6.100000000000000000e+01
6.299999999999999822e+00,6.100000000000000000e+01
6.304999999999999716e+00,6.100000000000000000e+01
6.309999999999999609e+00,6.100000000000000000e+01
6.315000000000000391e+00,6.100000000000000000e+01
6.320000000000000284e+00,6.100000000000000000e+01
6.325000000000000178e+00,6.100000000000000000e+01
6.330000000000000071e+00,6.100000000000000000e+01
6.334999999999999964e+00,6.100000000000000000e+01
6.339999999999999858e+00,6.100000000000000000e+01
6.344999999999999751e+00,6.100000000000000000e+01
6.349999999999999645e+00,6.100000000000000000e+01
6.355000000000000426e+00,6.100000000000000000e+01
6.360000000000000320e+00,6.100000000000000000e+01
6.365000000000000213e+00,6.100000000000000000e+01
6.370000000000000107e+00,6.100000000000000000e+01
6.375000000000000000e+00,6.100000000000000000e+01
6.379999999999999893e+00,6.100000000000000000e+01
6.384999999999999787e+00,6.100000000000000000e+01
6.389999999999999680e+00,6.100000000000000000e+01
6.394999999999999574e+00,6.100000000000000000e+01
6.400000000000000355e+00,6.100000000000000000e+01
6.405000000000000249e+00,6.100000000000000000e+01
6.410000000000000142e+00,6.100000000000000000e+01
6.415000000000000036e+00,6.100000000000000000e+01
6.419999999999999929e+00,6.100000000000000000e+01
6.424999999999999822e+00,6.100000000000000000e+01
6.429999999999999716e+00,6.100000000000000000e+01
6.434999999999999609e+00,6.100000000000000000e+01
6.440000000000000391e+00,6.100000000000000000e+01
6.445000000000000284e+00,6.100000000000000000e+01
6.450000000000000178e+00,6.100000000000000000e+01
6.455000000000000071e+00,6.100000000000000000e+01
6.459999999999999964e+00,6.100000000000000000e+01
6.464999999999999858e+00,6.100000000000000000e+01
6.469999999999999751e+00,6.100000000000000000e+01
6.474999999999999645e+00,6.100000000000000000e+01
6.480000000000000426e+00,6.100000000000000000e+01
6.485000000000000320e+00,6.100000000000000000e+01
6.490000000000000213e+00,6.100000000000000000e+01
6.495000000000000107e+00,6.100000000000000000e+01
6.500000000000000000e+00,6.100000000000000000e+01
6.504999999999999893e+00,6.100000000000000000e+01
6.509999999999999787e+00,6.100000000000000000e+01
6.514999999999999680e+00,6.100000000000000000e+01
6.519999999999999574e+00,6.100000000000000000e+01
6.525000000000000355e+00,6.100000000000000000e+01
6.530000000000000249e+00,6.100000000000000000e+01
6.535000000000000142e+00,6.100000000000000000e+01
6.540000000000000036e+00,6.100000000000000000e+01
6.544999999999999929e+00,6.100000000000000000e+01
6.549999999999999822e+00,6.100000000000000000e+01
6.554999999999999716e+00,6.100000000000000000e+01
6.559999999999999609e+00,6.100000000000000000e+01
6.565000000000000391e+00,6.100000000000000000e+01
6.570000000000000284e+00,6.100000000000000000e+01
6.575000000000000178e+00,6.100000000000000000e+01
6.580000000000000071e+00,6.100000000000000000e+01
6.584999999999999964e+00,6.100000000000000000e+01
6.589999999999999858e+00,6.100000000000000000e+01
6.594999999999999751e+00,6.100000000000000000e+01
6.599999999999999645e+00,6.100000000000000000e+01
6.605000000000000426e+00,6.100000000000000000e+01
6.610000000000000320e+00,6.100000000000000000e+01
6.615000000000000213e+00,6.100000000000000000e+01
6.620000000000000107e+00,6.100000000000000000e+01
6.625000000000000000e+00,6.100000000000000000e+01
6.629999999999999893e+00,6.100000000000000000e+01
6.634999999999999787e+00,6.100000000000000000e+01
6.639999999999999680e+00,6.100000000000000000e+01
6.644999999999999574e+00,6.100000000000000000e+01
6.650000000000000355e+00,6.100000000000000000e+01
6.655000000000000249e+00,6.100000000000000000e+01
6.660000000000000142e+00,6.100000000000000000e+01
6.665000000000000036e+00,6.100000000000000000e+01
6.669999999999999929e+00,6.100000000000000000e+01
6.674999999999999822e+00,6.100000000000000000e+01
6.679999999999999716e+00,6.100000000000000000e+01
6.684999999999999609e+00,6.100000000000000000e+01
6.690000000000000391e+00,6.100000000000000000e+01
6.695000000000000284e+00,6.100000000000000000e+01
6.700000000000000178e+00,6.100000000000000000e+01
6.705000000000000071e+00,6.100000000000000000e+01
6.709999999999999964e+00,6.100000000000000000e+01
6.714999999999999858e+00,6.100000000000000000e+01
6.719999999999999751e+00,6.100000000000000000e+01
6.724999999999999645e+00,6.100000000000000000e+01
6.730000000000000426e+00,6.100000000000000000e+01
6.735000000000000320e+00,6.100000000000000000e+01
6.740000000000000213e+00,6.100000000000000000e+01
6.745000000000000107e+00,6.100000000000000000e+01
6.750000000000000000e+00,6.100000000000000000e+01
6.754999999999999893e+00,6.100000000000000000e+01
6.759999999999999787e+00,6.100000000000000000e+01
6.764999999999999680e+00,6.100000000000000000e+01
6.769999999999999574e+00,6.100000000000000000e+01
6.775000000000000355e+00,6.100000000000000000e+01
6.780000000000000249e+00,6.100000000000000000e+01
6.785000000000000142e+00,6.100000000000000000e+01
6.790000000000000036e+00,6.100000000000000000e+01
6.794999999999999929e+00,6.100000000000000000e+01
6.799999999999999822e+00,6.100000000000000000e+01
6.804999999999999716e+00,6.100000000000000000e+01
6.809999999999999609e+00,6.100000000000000000e+01
6.815000000000000391e+00,6.100000000000000000e+01
6.820000000000000284e+00,6.100000000000000000e+01
6.825000000000000178e+00,6.100000000000000000e+01
6.830000000000000071e+00,6.100000000000000000e+01
6.834999999999999964e+00,6.100000000000000000e+01
6.839999999999999858e+00,6.100000000000000000e+01
6.844999999999999751e+00,6.100000000000000000e+01
6.849999999999999645e+00,6.100000000000000000e+01
6.855000000000000426e+00,6.100000000000000000e+01
6.860000000000000320e+00,6.100000000000000000e+01
6.865000000000000213e+00,6.100000000000000000e+01
6.870000000000000107e+00,6.100000000000000000e+01
6.875000000000000000e+00,6.100000000000000000e+01
6.879999999999999893e+00,6.100000000000000000e+01
6.884999999999999787e+00,6.100000000000000000e+01
6.889999999999999680e+00,6.100000000000000000e+01
6.894999999999999574e+00,6.100000000000000000e+01
6.900000000000000355e+00,6.100000000000000000e+01
6.905000000000000249e+00,6.100000000000000000e+01
6.910000000000000142e+00,6.100000000000000000e+01
6.915000000000000036e+00,6.100000000000000000e+01
6.919999999999999929e+00,6.100000000000000000e+01
6.924999999999999822e+00,6.100000000000000000e+01
6.929999999999999716e+00,6.100000000000000000e+01
6.934999999999999609e+00,6.100000000000000000e+01
6.940000000000000391e+00,6.100000000000000000e+01
6.945000000000000284e+00,6.100000000000000000e+01
6.950000000000000178e+00,6.100000000000000000e+01
6.955000000000000071e+00,6.100000000000000000e+01
6.959999999999999964e+00,6.100000000000000000e+01
6.964999999999999858e+00,6.100000000000000000e+01
6.969999999999999751e+00,6.100000000000000000e+01
6.974999999999999645e+00,6.100000000000000000e+01
6.980000000000000426e+00,6.100000000000000000e+01
6.985000000000000320e+00,6.100000000000000000e+01
6.990000000000000213e+00,6.100000000000000000e+01
6.995000000000000107e+00,6.100000000000000000e+01
7.000000000000000000e+00,6.100000000000000000e+01
7.004999999999999893e+00,6.100000000000000000e+01
7.009999999999999787e+00,6.100000000000000000e+01
7.014999999999999680e+00,6.100000000000000000e+01
7.019999999999999574e+00,6.100000000000000000e+01
7.025000000000000355e+00,6.100000000000000000e+01
7.030000000000000249e+00,6.100000000000000000e+01
7.035000000000000142e+00,6.100000000000000000e+01
7.040000000000000036e+00,6.100000000000000000e+01
7.044999999999999929e+00,6.100000000000000000e+01
7.049999999999999822e+00,6.100000000000000000e+01
7.054999999999999716e+00,6.100000000000000000e+01
7.059999999999999609e+00,6.100000000000000000e+01
7.065000000000000391e+00,6.100000000000000000e+01
7.070000000000000284e+00,6.100000000000000000e+01
7.075000000000000178e+00,6.100000000000000000e+01
7.080000000000000071e+00,6.100000000000000000e+01
7.084999999999999964e+00,6.100000000000000000e+01
7.089999999999999858e+00,6.100000000000000000e+01
7.094999999999999751e+00,6.100000000000000000e+01
7.099999999999999645e+00,6.100000000000000000e+01
7.105000000000000426e+00,6.100000000000000000e+01
7.110000000000000320e+00,6.100000000000000000e+01
7.115000000000000213e+00,6.100000000000000000e+01
7.120000000000000107e+00,6.100000000000000000e+01
7.125000000000000000e+00,6.100000000000000000e+01
7.129999999999999893e+00,6.100000000000000000e+01
7.134999999999999787e+00,6.100000000000000000e+01
7.139999999999999680e+00,6.100000000000000000e+01
7.144999999999999574e+00,6.100000000000000000e+01
7.150000000000000355e+00,6.100000000000000000e+01
7.155000000000000249e+00,6.100000000000000000e+01
7.160000000000000142e+00,6.100000000000000000e+01
7.165000000000000036e+00,6.100000000000000000e+01
7.169999999999999929e+00,6.100000000000000000e+01
7.174999999999999822e+00,6.100000000000000000e+01
7.179999999999999716e+00,6.100000000000000000e+01
7.184999999999999609e+00,6.100000000000000000e+01
7.190000000000000391e+00,6.100000000000000000e+01
7.195000000000000284e+00,6.100000000000000000e+01
7.200000000000000178e+00,6.100000000000000000e+01
7.205000000000000071e+00,6.100000000000000000e+01
7.209999999999999964e+00,6.100000000000000000e+01
7.214999999999999858e+00,6.100000000000000000e+01
7.219999999999999751e+00,6.100000000000000000e+01
7.224999999999999645e+00,6.100000000000000000e+01
7.230000000000000426e+00,6.100000000000000000e+01
7.235000000000000320e+00,6.100000000000000000e+01
7.240000000000000213e+00,6.100000000000000000e+01
7.245000000000000107e+00,6.100000000000000000e+01
7.250000000000000000e+00,6.100000000000000000e+01
7.254999999999999893e+00,6.100000000000000000e+01
7.259999999999999787e+00,6.100000000000000000e+01
7.264999999999999680e+00,6.100000000000000000e+01
7.269999999999999574e+00,6.100000000000000000e+01
7.275000000000000355e+00,6.100000000000000000e+01
7.280000000000000249e+00,6.100000000000000000e+01
7.285000000000000142e+00,6.100000000000000000e+01
7.290000000000000036e+00,6.100000000000000000e+01
7.294999999999999929e+00,6.100000000000000000e+01
7.299999999999999822e+00,6.100000000000000000e+01
7.304999999999999716e+00,6.100000000000000000e+01
7.309999999999999609e+00,6.100000000000000000e+01
7.315000000000000391e+00,6.100000000000000000e+01
7.320000000000000284e+00,6.100000000000000000e+01
7.325000000000000178e+00,6.100000000000000000e+01
7.330000000000000071e+00,6.100000000000000000e+01
7.334999999999999964e+00,6.100000000000000000e+01
7.339999999999999858e+00,6.100000000000000000e+01
7.344999999999999751e+00,6.100000000000000000e+01
7.349999999999999645e+00,6.100000000000000000e+01
7.355000000000000426e+00,6.100000000000000000e+01
7.360000000000000320e+00,6.100000000000000000e+01
7.365000000000000213e+00,6.100000000000000000e+01
7.370000000000000107e+00,6.100000000000000000e+01
7.375000000000000000e+00,6.100000000000000000e+01
7.379999999999999893e+00,6.100000000000000000e+01
7.384999999999999787e+00,6.100000000000000000e+01
7.389999999999999680e+00,6.100000000000000000e+01
7.394999999999999574e+00,6.100000000000000000e+01
7.400000000000000355e+00,6.100000000000000000e+01
7.405000000000000249e+00,6.100000000000000000e+01
7.410000000000000142e+00,6.100000000000000000e+01
7.415000000000000036e+00,6.100000000000000000e+01
7.419999999999999929e+00,6.100000000000000000e+01
7.424999999999999822e+00,6.100000000000000000e+01
7.429999999999999716e+00,6.100000000000000000e+01
7.434999999999999609e+00,6.100000000000000000e+01
7.440000000000000391e+00,6.100000000000000000e+01
7.445000000000000284e+00,6.100000000000000000e+01
7.450000000000000178e+00,6.100000000000000000e+01
7.455000000000000071e+00,6.100000000000000000e+01
7.459999999999999964e+00,6.100000000000000000e+01
7.464999999999999858e+00,6.100000000000000000e+01
7.469999999999999751e+00,6.100000000000000000e+01
7.474999999999999645e+00,6.100000000000000000e+01
7.480000000000000426e+00,6.100000000000000000e+01
7.485000000000000320e+00,6.100000000000000000e+01
7.490000000000000213e+00,6.100000000000000000e+01
7.495000000000000107e+00,6.100000000000000000e+01
7.500000000000000000e+00,6.100000000000000000e+01
7.504999999999999893e+00,6.100000000000000000e+01
7.509999999999999787e+00,6.100000000000000000e+01
7.514999999999999680e+00,6.100000000000000000e+01
7.519999999999999574e+00,6.100000000000000000e+01
7.525000000000000355e+00,6.100000000000000000e+01
7.530000000000000249e+00,6.100000000000000000e+01
7.535000000000000142e+00,6.100000000000000000e+01
7.540000000000000036e+00,6.100000000000000000e+01
7.544999999999999929e+00,6.100000000000000000e+01
7.549999999999999822e+00,6.100000000000000000e+01
7.554999999999999716e+00,6.100000000000000000e+01
7.559999999999999609e+00,6.100000000000000000e+01
7.565000000000000391e+00,6.100000000000000000e+01
7.570000000000000284e+00,6.100000000000000000e+01
7.575000000000000178e+00,6.100000000000000000e+01
7.580000000000000071e+00,6.100000000000000000e+01
7.584999999999999964e+00,6.100000000000000000e+01
7.589999999999999858e+00,6.100000000000000000e+01
7.594999999999999751e+00,6.100000000000000000e+01
7.599999999999999645e+00,6.100000000000000000e+01
7.605000000000000426e+00,6.100000000000000000e+01
7.610000000000000320e+00,6.100000000000000000e+01
7.615000000000000213e+00,6.100000000000000000e+01
7.620000000000000107e+00,6.100000000000000000e+01
7.625000000000000000e+00,6.100000000000000000e+01
7.629999999999999893e+00,6.100000000000000000e+01
7.634999999999999787e+00,6.100000000000000000e+01
7.639999999999999680e+00,6.100000000000000000e+01
7.644999999999999574e+00,6.100000000000000000e+01
7.650000000000000355e+00,6.100000000000000000e+01
7.655000000000000249e+00,6.100000000000000000e+01
7.660000000000000142e+00,6.100000000000000000e+01
7.665000000000000036e+00,6.100000000000000000e+01
7.669999999999999929e+00,6.100000000000000000e+01
7.674999999999999822e+00,6.100000000000000000e+01
7.679999999999999716e+00,6.100000000000000000e+01
7.684999999999999609e+00,6.100000000000000000e+01
7.690000000000000391e+00,6.100000000000000000e+01
7.695000000000000284e+00,6.100000000000000000e+01
7.700000000000000178e+00,6.100000000000000000e+01
7.705000000000000071e+00,6.100000000000000000e+01
7.709999999999999964e+00,6.100000000000000000e+01
7.714999999999999858e+00,6.100000000000000000e+01
7.719999999999999751e+00,6.100000000000000000e+01
7.724999999999999645e+00,6.100000000000000000e+01
7.730000000000000426e+00,6.100000000000000000e+01
7.735000000000000320e+00,6.100000000000000000e+01
7.740000000000000213e+00,6.100000000000000000e+01
7.745000000000000107e+00,6.100000000000000000e+01
7.750000000000000000e+00,6.100000000000000000e+01
7.754999999999999893e+00,6.100000000000000000e+01
7.759999999999999787e+00,6.100000000000000000e+01
7.764999999999999680e+00,6.100000000000000000e+01
7.769999999999999574e+00,6.100000000000000000e+01
7.775000000000000355e+00,6.100000000000000000e+01
7.780000000000000249e+00,6.100000000000000000e+01
7.785000000000000142e+00,6.100000000000000000e+01
7.790000000000000036e+00,6.100000000000000000e+01
7.794999999999999929e+00,6.100000000000000000e+01
7.799999999999999822e+00,6.100000000000000000e+01
7.804999999999999716e+00,6.100000000000000000e+01
7.809999999999999609e+00,6.100000000000000000e+01
7.815000000000000391e+00,6.100000000000000000e+01
7.820000000000000284e+00,6.100000000000000000e+01
7.825000000000000178e+00,6.100000000000000000e+01
7.830000000000000071e+00,6.100000000000000000e+01
7.834999999999999964e+00,6.100000000000000000e+01
7.839999999999999858e+00,6.100000000000000000e+01
7.844999999999999751e+00,6.100000000000000000e+01
7.849999999999999645e+00,6.100000000000000000e+01
7.855000000000000426e+00,6.100000000000000000e+01
7.860000000000000320e+00,6.100000000000000000e+01
7.865000000000000213e+00,6.100000000000000000e+01
7.870000000000000107e+00,6.100000000000000000e+01
7.875000000000000000e+00,6.100000000000000000e+01
7.879999999999999893e+00,6.100000000000000000e+01
7.884999999999999787e+00,6.100000000000000000e+01
7.889999999999999680e+00,6.100000000000000000e+01
7.894999999999999574e+00,6.100000000000000000e+01
7.900000000000000355e+00,6.100000000000000000e+01
7.905000000000000249e+00,6.100000000000000000e+01
7.910000000000000142e+00,6.100000000000000000e+01
7.915000000000000036e+00,6.100000000000000000e+01
7.919999999999999929e+00,6.100000000000000000e+01
7.924999999999999822e+00,6.100000000000000000e+01
7.929999999999999716e+00,6.100000000000000000e+01
7.934999999999999609e+00,6.100000000000000000e+01
7.940000000000000391e+00,6.100000000000000000e+01
7.945000000000000284e+00,6.100000000000000000e+01
7.950000000000000178e+00,6.100000000000000000e+01
7.955000000000000071e+00,6.100000000000000000e+01
7.959999999999999964e+00,6.100000000000000000e+01
7.964999999999999858e+00,6.100000000000000000e+01
7.969999999999999751e+00,6.100000000000000000e+01
7.974999999999999645e+00,6.100000000000000000e+01
7.980000000000000426e+00,6.100000000000000000e+01
7.985000000000000320e+00,6.100000000000000000e+01
7.990000000000000213e+00,6.100000000000000000e+01
7.995000000000000107e+00,6.100000000000000000e+01
8.000000000000000000e+00,6.100000000000000000e+01


==> data/cg/large/solving-curve/svm-cs-0.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,1.000000000000000000e+00
2.560000000000000053e+00,1.000000000000000000e+00
2.564999999999999947e+00,1.000000000000000000e+00
2.569999999999999840e+00,1.000000000000000000e+00
2.575000000000000178e+00,1.000000000000000000e+00
2.580000000000000071e+00,1.000000000000000000e+00
2.584999999999999964e+00,1.000000000000000000e+00
2.589999999999999858e+00,1.000000000000000000e+00
2.595000000000000195e+00,1.000000000000000000e+00
2.600000000000000089e+00,1.000000000000000000e+00
2.604999999999999982e+00,1.000000000000000000e+00
2.609999999999999876e+00,1.000000000000000000e+00
2.615000000000000213e+00,1.000000000000000000e+00
2.620000000000000107e+00,1.000000000000000000e+00
2.625000000000000000e+00,1.000000000000000000e+00
2.629999999999999893e+00,1.000000000000000000e+00
2.634999999999999787e+00,1.000000000000000000e+00
2.640000000000000124e+00,1.000000000000000000e+00
2.645000000000000018e+00,1.000000000000000000e+00
2.649999999999999911e+00,1.000000000000000000e+00
2.654999999999999805e+00,1.000000000000000000e+00
2.660000000000000142e+00,1.000000000000000000e+00
2.665000000000000036e+00,1.000000000000000000e+00
2.669999999999999929e+00,2.000000000000000000e+00
2.674999999999999822e+00,2.000000000000000000e+00
2.680000000000000160e+00,2.000000000000000000e+00
2.685000000000000053e+00,2.000000000000000000e+00
2.689999999999999947e+00,2.000000000000000000e+00
2.694999999999999840e+00,2.000000000000000000e+00
2.700000000000000178e+00,4.000000000000000000e+00
2.705000000000000071e+00,4.000000000000000000e+00
2.709999999999999964e+00,4.000000000000000000e+00
2.714999999999999858e+00,4.000000000000000000e+00
2.720000000000000195e+00,4.000000000000000000e+00
2.725000000000000089e+00,4.000000000000000000e+00
2.729999999999999982e+00,4.000000000000000000e+00
2.734999999999999876e+00,4.000000000000000000e+00
2.740000000000000213e+00,4.000000000000000000e+00
2.745000000000000107e+00,4.000000000000000000e+00
2.750000000000000000e+00,4.000000000000000000e+00
2.754999999999999893e+00,4.000000000000000000e+00
2.759999999999999787e+00,4.000000000000000000e+00
2.765000000000000124e+00,4.000000000000000000e+00
2.770000000000000018e+00,4.000000000000000000e+00
2.774999999999999911e+00,4.000000000000000000e+00
2.779999999999999805e+00,4.000000000000000000e+00
2.785000000000000142e+00,4.000000000000000000e+00
2.790000000000000036e+00,4.000000000000000000e+00
2.794999999999999929e+00,4.000000000000000000e+00
2.799999999999999822e+00,4.000000000000000000e+00
2.805000000000000160e+00,4.000000000000000000e+00
2.810000000000000053e+00,4.000000000000000000e+00
2.814999999999999947e+00,4.000000000000000000e+00
2.819999999999999840e+00,4.000000000000000000e+00
2.825000000000000178e+00,4.000000000000000000e+00
2.830000000000000071e+00,4.000000000000000000e+00
2.834999999999999964e+00,4.000000000000000000e+00
2.839999999999999858e+00,4.000000000000000000e+00
2.845000000000000195e+00,4.000000000000000000e+00
2.850000000000000089e+00,4.000000000000000000e+00
2.854999999999999982e+00,4.000000000000000000e+00
2.859999999999999876e+00,4.000000000000000000e+00
2.865000000000000213e+00,4.000000000000000000e+00
2.870000000000000107e+00,4.000000000000000000e+00
2.875000000000000000e+00,4.000000000000000000e+00
2.879999999999999893e+00,4.000000000000000000e+00
2.884999999999999787e+00,4.000000000000000000e+00
2.890000000000000124e+00,4.000000000000000000e+00
2.895000000000000018e+00,5.000000000000000000e+00
2.899999999999999911e+00,5.000000000000000000e+00
2.904999999999999805e+00,5.000000000000000000e+00
2.910000000000000142e+00,5.000000000000000000e+00
2.915000000000000036e+00,5.000000000000000000e+00
2.919999999999999929e+00,5.000000000000000000e+00
2.924999999999999822e+00,5.000000000000000000e+00
2.930000000000000160e+00,5.000000000000000000e+00
2.935000000000000053e+00,5.000000000000000000e+00
2.939999999999999947e+00,5.000000000000000000e+00
2.944999999999999840e+00,5.000000000000000000e+00
2.950000000000000178e+00,5.000000000000000000e+00
2.955000000000000071e+00,5.000000000000000000e+00
2.959999999999999964e+00,5.000000000000000000e+00
2.964999999999999858e+00,5.000000000000000000e+00
2.970000000000000195e+00,5.000000000000000000e+00
2.975000000000000089e+00,5.000000000000000000e+00
2.979999999999999982e+00,5.000000000000000000e+00
2.984999999999999876e+00,5.000000000000000000e+00
2.990000000000000213e+00,5.000000000000000000e+00
2.995000000000000107e+00,5.000000000000000000e+00
3.000000000000000000e+00,5.000000000000000000e+00
3.004999999999999893e+00,5.000000000000000000e+00
3.009999999999999787e+00,5.000000000000000000e+00
3.015000000000000124e+00,5.000000000000000000e+00
3.020000000000000018e+00,5.000000000000000000e+00
3.024999999999999911e+00,5.000000000000000000e+00
3.029999999999999805e+00,5.000000000000000000e+00
3.035000000000000142e+00,5.000000000000000000e+00
3.040000000000000036e+00,5.000000000000000000e+00
3.044999999999999929e+00,5.000000000000000000e+00
3.049999999999999822e+00,5.000000000000000000e+00
3.055000000000000160e+00,5.000000000000000000e+00
3.060000000000000053e+00,5.000000000000000000e+00
3.064999999999999947e+00,5.000000000000000000e+00
3.069999999999999840e+00,5.000000000000000000e+00
3.075000000000000178e+00,5.000000000000000000e+00
3.080000000000000071e+00,5.000000000000000000e+00
3.084999999999999964e+00,5.000000000000000000e+00
3.089999999999999858e+00,5.000000000000000000e+00
3.095000000000000195e+00,5.000000000000000000e+00
3.100000000000000089e+00,5.000000000000000000e+00
3.104999999999999982e+00,5.000000000000000000e+00
3.109999999999999876e+00,5.000000000000000000e+00
3.115000000000000213e+00,5.000000000000000000e+00
3.120000000000000107e+00,5.000000000000000000e+00
3.125000000000000000e+00,5.000000000000000000e+00
3.129999999999999893e+00,5.000000000000000000e+00
3.134999999999999787e+00,5.000000000000000000e+00
3.140000000000000124e+00,5.000000000000000000e+00
3.145000000000000018e+00,6.000000000000000000e+00
3.149999999999999911e+00,6.000000000000000000e+00
3.154999999999999805e+00,6.000000000000000000e+00
3.160000000000000142e+00,6.000000000000000000e+00
3.165000000000000036e+00,6.000000000000000000e+00
3.169999999999999929e+00,6.000000000000000000e+00
3.174999999999999822e+00,6.000000000000000000e+00
3.180000000000000160e+00,6.000000000000000000e+00
3.185000000000000053e+00,6.000000000000000000e+00
3.189999999999999947e+00,6.000000000000000000e+00
3.194999999999999840e+00,6.000000000000000000e+00
3.200000000000000178e+00,7.000000000000000000e+00
3.205000000000000071e+00,7.000000000000000000e+00
3.209999999999999964e+00,7.000000000000000000e+00
3.214999999999999858e+00,7.000000000000000000e+00
3.220000000000000195e+00,7.000000000000000000e+00
3.225000000000000089e+00,7.000000000000000000e+00
3.229999999999999982e+00,7.000000000000000000e+00
3.234999999999999876e+00,7.000000000000000000e+00
3.240000000000000213e+00,7.000000000000000000e+00
3.245000000000000107e+00,7.000000000000000000e+00
3.250000000000000000e+00,7.000000000000000000e+00
3.254999999999999893e+00,7.000000000000000000e+00
3.259999999999999787e+00,7.000000000000000000e+00
3.265000000000000124e+00,7.000000000000000000e+00
3.270000000000000018e+00,7.000000000000000000e+00
3.274999999999999911e+00,7.000000000000000000e+00
3.279999999999999805e+00,8.000000000000000000e+00
3.285000000000000142e+00,8.000000000000000000e+00
3.290000000000000036e+00,8.000000000000000000e+00
3.294999999999999929e+00,8.000000000000000000e+00
3.299999999999999822e+00,8.000000000000000000e+00
3.305000000000000160e+00,8.000000000000000000e+00
3.310000000000000053e+00,8.000000000000000000e+00
3.314999999999999947e+00,8.000000000000000000e+00
3.319999999999999840e+00,8.000000000000000000e+00
3.325000000000000178e+00,8.000000000000000000e+00
3.330000000000000071e+00,8.000000000000000000e+00
3.334999999999999964e+00,8.000000000000000000e+00
3.339999999999999858e+00,8.000000000000000000e+00
3.345000000000000195e+00,9.000000000000000000e+00
3.350000000000000089e+00,9.000000000000000000e+00
3.354999999999999982e+00,9.000000000000000000e+00
3.359999999999999876e+00,9.000000000000000000e+00
3.365000000000000213e+00,9.000000000000000000e+00
3.370000000000000107e+00,9.000000000000000000e+00
3.375000000000000000e+00,9.000000000000000000e+00
3.379999999999999893e+00,9.000000000000000000e+00
3.384999999999999787e+00,1.000000000000000000e+01
3.390000000000000124e+00,1.000000000000000000e+01
3.395000000000000018e+00,1.000000000000000000e+01
3.399999999999999911e+00,1.000000000000000000e+01
3.404999999999999805e+00,1.000000000000000000e+01
3.410000000000000142e+00,1.000000000000000000e+01
3.415000000000000036e+00,1.000000000000000000e+01
3.419999999999999929e+00,1.000000000000000000e+01
3.424999999999999822e+00,1.000000000000000000e+01
3.430000000000000160e+00,1.000000000000000000e+01
3.435000000000000053e+00,1.000000000000000000e+01
3.439999999999999947e+00,1.000000000000000000e+01
3.444999999999999840e+00,1.000000000000000000e+01
3.450000000000000178e+00,1.000000000000000000e+01
3.455000000000000071e+00,1.000000000000000000e+01
3.459999999999999964e+00,1.100000000000000000e+01
3.464999999999999858e+00,1.100000000000000000e+01
3.470000000000000195e+00,1.100000000000000000e+01
3.475000000000000089e+00,1.100000000000000000e+01
3.479999999999999982e+00,1.100000000000000000e+01
3.484999999999999876e+00,1.200000000000000000e+01
3.490000000000000213e+00,1.200000000000000000e+01
3.495000000000000107e+00,1.200000000000000000e+01
3.500000000000000000e+00,1.300000000000000000e+01
3.504999999999999893e+00,1.300000000000000000e+01
3.509999999999999787e+00,1.300000000000000000e+01
3.515000000000000124e+00,1.300000000000000000e+01
3.520000000000000018e+00,1.300000000000000000e+01
3.524999999999999911e+00,1.300000000000000000e+01
3.529999999999999805e+00,1.300000000000000000e+01
3.535000000000000142e+00,1.300000000000000000e+01
3.540000000000000036e+00,1.300000000000000000e+01
3.544999999999999929e+00,1.300000000000000000e+01
3.549999999999999822e+00,1.300000000000000000e+01
3.555000000000000160e+00,1.400000000000000000e+01
3.560000000000000053e+00,1.400000000000000000e+01
3.564999999999999947e+00,1.400000000000000000e+01
3.569999999999999840e+00,1.400000000000000000e+01
3.575000000000000178e+00,1.400000000000000000e+01
3.580000000000000071e+00,1.400000000000000000e+01
3.584999999999999964e+00,1.400000000000000000e+01
3.589999999999999858e+00,1.400000000000000000e+01
3.595000000000000195e+00,1.500000000000000000e+01
3.600000000000000089e+00,1.600000000000000000e+01
3.604999999999999982e+00,1.600000000000000000e+01
3.609999999999999876e+00,1.600000000000000000e+01
3.615000000000000213e+00,1.600000000000000000e+01
3.620000000000000107e+00,1.600000000000000000e+01
3.625000000000000000e+00,1.600000000000000000e+01
3.629999999999999893e+00,1.600000000000000000e+01
3.634999999999999787e+00,1.600000000000000000e+01
3.640000000000000124e+00,1.600000000000000000e+01
3.645000000000000018e+00,1.600000000000000000e+01
3.649999999999999911e+00,1.600000000000000000e+01
3.654999999999999805e+00,1.600000000000000000e+01
3.660000000000000142e+00,1.600000000000000000e+01
3.665000000000000036e+00,1.600000000000000000e+01
3.669999999999999929e+00,1.600000000000000000e+01
3.674999999999999822e+00,1.600000000000000000e+01
3.680000000000000160e+00,1.600000000000000000e+01
3.685000000000000053e+00,1.600000000000000000e+01
3.689999999999999947e+00,1.600000000000000000e+01
3.694999999999999840e+00,1.600000000000000000e+01
3.700000000000000178e+00,1.600000000000000000e+01
3.705000000000000071e+00,1.600000000000000000e+01
3.709999999999999964e+00,1.600000000000000000e+01
3.714999999999999858e+00,1.600000000000000000e+01
3.720000000000000195e+00,1.600000000000000000e+01
3.725000000000000089e+00,1.600000000000000000e+01
3.729999999999999982e+00,1.600000000000000000e+01
3.734999999999999876e+00,1.600000000000000000e+01
3.740000000000000213e+00,1.600000000000000000e+01
3.745000000000000107e+00,1.600000000000000000e+01
3.750000000000000000e+00,1.600000000000000000e+01
3.754999999999999893e+00,1.600000000000000000e+01
3.759999999999999787e+00,1.600000000000000000e+01
3.765000000000000124e+00,1.600000000000000000e+01
3.770000000000000018e+00,1.600000000000000000e+01
3.774999999999999911e+00,1.600000000000000000e+01
3.779999999999999805e+00,1.600000000000000000e+01
3.785000000000000142e+00,1.700000000000000000e+01
3.790000000000000036e+00,1.700000000000000000e+01
3.794999999999999929e+00,1.700000000000000000e+01
3.799999999999999822e+00,1.700000000000000000e+01
3.805000000000000160e+00,1.700000000000000000e+01
3.810000000000000053e+00,1.700000000000000000e+01
3.814999999999999947e+00,1.700000000000000000e+01
3.819999999999999840e+00,1.700000000000000000e+01
3.825000000000000178e+00,1.700000000000000000e+01
3.830000000000000071e+00,1.700000000000000000e+01
3.834999999999999964e+00,1.700000000000000000e+01
3.839999999999999858e+00,1.700000000000000000e+01
3.845000000000000195e+00,1.700000000000000000e+01
3.850000000000000089e+00,1.700000000000000000e+01
3.854999999999999982e+00,1.700000000000000000e+01
3.859999999999999876e+00,1.700000000000000000e+01
3.865000000000000213e+00,1.700000000000000000e+01
3.870000000000000107e+00,1.700000000000000000e+01
3.875000000000000000e+00,1.700000000000000000e+01
3.879999999999999893e+00,1.700000000000000000e+01
3.884999999999999787e+00,1.700000000000000000e+01
3.890000000000000124e+00,1.700000000000000000e+01
3.895000000000000018e+00,1.700000000000000000e+01
3.899999999999999911e+00,1.700000000000000000e+01
3.904999999999999805e+00,1.700000000000000000e+01
3.910000000000000142e+00,1.700000000000000000e+01
3.915000000000000036e+00,1.700000000000000000e+01
3.919999999999999929e+00,1.700000000000000000e+01
3.924999999999999822e+00,1.700000000000000000e+01
3.930000000000000160e+00,1.700000000000000000e+01
3.935000000000000053e+00,1.700000000000000000e+01
3.939999999999999947e+00,1.700000000000000000e+01
3.944999999999999840e+00,1.700000000000000000e+01
3.950000000000000178e+00,1.700000000000000000e+01
3.955000000000000071e+00,1.700000000000000000e+01
3.959999999999999964e+00,1.700000000000000000e+01
3.964999999999999858e+00,1.700000000000000000e+01
3.970000000000000195e+00,1.700000000000000000e+01
3.975000000000000089e+00,1.700000000000000000e+01
3.979999999999999982e+00,1.700000000000000000e+01
3.984999999999999876e+00,1.700000000000000000e+01
3.990000000000000213e+00,1.700000000000000000e+01
3.995000000000000107e+00,1.700000000000000000e+01
4.000000000000000000e+00,1.700000000000000000e+01
4.004999999999999893e+00,1.700000000000000000e+01
4.009999999999999787e+00,1.700000000000000000e+01
4.014999999999999680e+00,1.700000000000000000e+01
4.019999999999999574e+00,1.700000000000000000e+01
4.025000000000000355e+00,1.700000000000000000e+01
4.030000000000000249e+00,1.700000000000000000e+01
4.035000000000000142e+00,1.700000000000000000e+01
4.040000000000000036e+00,1.800000000000000000e+01
4.044999999999999929e+00,1.800000000000000000e+01
4.049999999999999822e+00,1.800000000000000000e+01
4.054999999999999716e+00,1.800000000000000000e+01
4.059999999999999609e+00,1.800000000000000000e+01
4.065000000000000391e+00,1.800000000000000000e+01
4.070000000000000284e+00,1.800000000000000000e+01
4.075000000000000178e+00,1.800000000000000000e+01
4.080000000000000071e+00,1.800000000000000000e+01
4.084999999999999964e+00,1.800000000000000000e+01
4.089999999999999858e+00,1.800000000000000000e+01
4.094999999999999751e+00,1.800000000000000000e+01
4.099999999999999645e+00,1.800000000000000000e+01
4.105000000000000426e+00,1.800000000000000000e+01
4.110000000000000320e+00,1.800000000000000000e+01
4.115000000000000213e+00,1.800000000000000000e+01
4.120000000000000107e+00,1.800000000000000000e+01
4.125000000000000000e+00,1.800000000000000000e+01
4.129999999999999893e+00,1.900000000000000000e+01
4.134999999999999787e+00,2.000000000000000000e+01
4.139999999999999680e+00,2.000000000000000000e+01
4.144999999999999574e+00,2.000000000000000000e+01
4.150000000000000355e+00,2.000000000000000000e+01
4.155000000000000249e+00,2.000000000000000000e+01
4.160000000000000142e+00,2.000000000000000000e+01
4.165000000000000036e+00,2.000000000000000000e+01
4.169999999999999929e+00,2.000000000000000000e+01
4.174999999999999822e+00,2.000000000000000000e+01
4.179999999999999716e+00,2.000000000000000000e+01
4.184999999999999609e+00,2.000000000000000000e+01
4.190000000000000391e+00,2.000000000000000000e+01
4.195000000000000284e+00,2.000000000000000000e+01
4.200000000000000178e+00,2.000000000000000000e+01
4.205000000000000071e+00,2.000000000000000000e+01
4.209999999999999964e+00,2.000000000000000000e+01
4.214999999999999858e+00,2.000000000000000000e+01
4.219999999999999751e+00,2.000000000000000000e+01
4.224999999999999645e+00,2.000000000000000000e+01
4.230000000000000426e+00,2.000000000000000000e+01
4.235000000000000320e+00,2.000000000000000000e+01
4.240000000000000213e+00,2.000000000000000000e+01
4.245000000000000107e+00,2.000000000000000000e+01
4.250000000000000000e+00,2.000000000000000000e+01
4.254999999999999893e+00,2.000000000000000000e+01
4.259999999999999787e+00,2.000000000000000000e+01
4.264999999999999680e+00,2.000000000000000000e+01
4.269999999999999574e+00,2.000000000000000000e+01
4.275000000000000355e+00,2.000000000000000000e+01
4.280000000000000249e+00,2.000000000000000000e+01
4.285000000000000142e+00,2.000000000000000000e+01
4.290000000000000036e+00,2.000000000000000000e+01
4.294999999999999929e+00,2.000000000000000000e+01
4.299999999999999822e+00,2.000000000000000000e+01
4.304999999999999716e+00,2.100000000000000000e+01
4.309999999999999609e+00,2.100000000000000000e+01
4.315000000000000391e+00,2.100000000000000000e+01
4.320000000000000284e+00,2.100000000000000000e+01
4.325000000000000178e+00,2.100000000000000000e+01
4.330000000000000071e+00,2.100000000000000000e+01
4.334999999999999964e+00,2.100000000000000000e+01
4.339999999999999858e+00,2.200000000000000000e+01
4.344999999999999751e+00,2.200000000000000000e+01
4.349999999999999645e+00,2.200000000000000000e+01
4.355000000000000426e+00,2.200000000000000000e+01
4.360000000000000320e+00,2.200000000000000000e+01
4.365000000000000213e+00,2.200000000000000000e+01
4.370000000000000107e+00,2.200000000000000000e+01
4.375000000000000000e+00,2.200000000000000000e+01
4.379999999999999893e+00,2.200000000000000000e+01
4.384999999999999787e+00,2.200000000000000000e+01
4.389999999999999680e+00,2.200000000000000000e+01
4.394999999999999574e+00,2.200000000000000000e+01
4.400000000000000355e+00,2.200000000000000000e+01
4.405000000000000249e+00,2.200000000000000000e+01
4.410000000000000142e+00,2.200000000000000000e+01
4.415000000000000036e+00,2.200000000000000000e+01
4.419999999999999929e+00,2.200000000000000000e+01
4.424999999999999822e+00,2.200000000000000000e+01
4.429999999999999716e+00,2.200000000000000000e+01
4.434999999999999609e+00,2.200000000000000000e+01
4.440000000000000391e+00,2.200000000000000000e+01
4.445000000000000284e+00,2.200000000000000000e+01
4.450000000000000178e+00,2.200000000000000000e+01
4.455000000000000071e+00,2.200000000000000000e+01
4.459999999999999964e+00,2.200000000000000000e+01
4.464999999999999858e+00,2.200000000000000000e+01
4.469999999999999751e+00,2.200000000000000000e+01
4.474999999999999645e+00,2.200000000000000000e+01
4.480000000000000426e+00,2.200000000000000000e+01
4.485000000000000320e+00,2.200000000000000000e+01
4.490000000000000213e+00,2.200000000000000000e+01
4.495000000000000107e+00,2.200000000000000000e+01
4.500000000000000000e+00,2.200000000000000000e+01
4.504999999999999893e+00,2.200000000000000000e+01
4.509999999999999787e+00,2.200000000000000000e+01
4.514999999999999680e+00,2.200000000000000000e+01
4.519999999999999574e+00,2.200000000000000000e+01
4.525000000000000355e+00,2.200000000000000000e+01
4.530000000000000249e+00,2.200000000000000000e+01
4.535000000000000142e+00,2.200000000000000000e+01
4.540000000000000036e+00,2.200000000000000000e+01
4.544999999999999929e+00,2.200000000000000000e+01
4.549999999999999822e+00,2.200000000000000000e+01
4.554999999999999716e+00,2.200000000000000000e+01
4.559999999999999609e+00,2.200000000000000000e+01
4.565000000000000391e+00,2.200000000000000000e+01
4.570000000000000284e+00,2.200000000000000000e+01
4.575000000000000178e+00,2.200000000000000000e+01
4.580000000000000071e+00,2.200000000000000000e+01
4.584999999999999964e+00,2.200000000000000000e+01
4.589999999999999858e+00,2.200000000000000000e+01
4.594999999999999751e+00,2.200000000000000000e+01
4.599999999999999645e+00,2.200000000000000000e+01
4.605000000000000426e+00,2.200000000000000000e+01
4.610000000000000320e+00,2.200000000000000000e+01
4.615000000000000213e+00,2.200000000000000000e+01
4.620000000000000107e+00,2.200000000000000000e+01
4.625000000000000000e+00,2.200000000000000000e+01
4.629999999999999893e+00,2.200000000000000000e+01
4.634999999999999787e+00,2.200000000000000000e+01
4.639999999999999680e+00,2.200000000000000000e+01
4.644999999999999574e+00,2.200000000000000000e+01
4.650000000000000355e+00,2.200000000000000000e+01
4.655000000000000249e+00,2.200000000000000000e+01
4.660000000000000142e+00,2.200000000000000000e+01
4.665000000000000036e+00,2.200000000000000000e+01
4.669999999999999929e+00,2.200000000000000000e+01
4.674999999999999822e+00,2.200000000000000000e+01
4.679999999999999716e+00,2.200000000000000000e+01
4.684999999999999609e+00,2.200000000000000000e+01
4.690000000000000391e+00,2.200000000000000000e+01
4.695000000000000284e+00,2.200000000000000000e+01
4.700000000000000178e+00,2.200000000000000000e+01
4.705000000000000071e+00,2.200000000000000000e+01
4.709999999999999964e+00,2.200000000000000000e+01
4.714999999999999858e+00,2.200000000000000000e+01
4.719999999999999751e+00,2.200000000000000000e+01
4.724999999999999645e+00,2.200000000000000000e+01
4.730000000000000426e+00,2.200000000000000000e+01
4.735000000000000320e+00,2.200000000000000000e+01
4.740000000000000213e+00,2.200000000000000000e+01
4.745000000000000107e+00,2.200000000000000000e+01
4.750000000000000000e+00,2.200000000000000000e+01
4.754999999999999893e+00,2.200000000000000000e+01
4.759999999999999787e+00,2.200000000000000000e+01
4.764999999999999680e+00,2.200000000000000000e+01
4.769999999999999574e+00,2.200000000000000000e+01
4.775000000000000355e+00,2.200000000000000000e+01
4.780000000000000249e+00,2.200000000000000000e+01
4.785000000000000142e+00,2.200000000000000000e+01
4.790000000000000036e+00,2.200000000000000000e+01
4.794999999999999929e+00,2.200000000000000000e+01
4.799999999999999822e+00,2.200000000000000000e+01
4.804999999999999716e+00,2.200000000000000000e+01
4.809999999999999609e+00,2.200000000000000000e+01
4.815000000000000391e+00,2.200000000000000000e+01
4.820000000000000284e+00,2.200000000000000000e+01
4.825000000000000178e+00,2.200000000000000000e+01
4.830000000000000071e+00,2.200000000000000000e+01
4.834999999999999964e+00,2.200000000000000000e+01
4.839999999999999858e+00,2.200000000000000000e+01
4.844999999999999751e+00,2.200000000000000000e+01
4.849999999999999645e+00,2.200000000000000000e+01
4.855000000000000426e+00,2.200000000000000000e+01
4.860000000000000320e+00,2.200000000000000000e+01
4.865000000000000213e+00,2.200000000000000000e+01
4.870000000000000107e+00,2.200000000000000000e+01
4.875000000000000000e+00,2.200000000000000000e+01
4.879999999999999893e+00,2.200000000000000000e+01
4.884999999999999787e+00,2.200000000000000000e+01
4.889999999999999680e+00,2.200000000000000000e+01
4.894999999999999574e+00,2.200000000000000000e+01
4.900000000000000355e+00,2.200000000000000000e+01
4.905000000000000249e+00,2.200000000000000000e+01
4.910000000000000142e+00,2.200000000000000000e+01
4.915000000000000036e+00,2.200000000000000000e+01
4.919999999999999929e+00,2.200000000000000000e+01
4.924999999999999822e+00,2.200000000000000000e+01
4.929999999999999716e+00,2.200000000000000000e+01
4.934999999999999609e+00,2.200000000000000000e+01
4.940000000000000391e+00,2.200000000000000000e+01
4.945000000000000284e+00,2.200000000000000000e+01
4.950000000000000178e+00,2.200000000000000000e+01
4.955000000000000071e+00,2.200000000000000000e+01
4.959999999999999964e+00,2.200000000000000000e+01
4.964999999999999858e+00,2.200000000000000000e+01
4.969999999999999751e+00,2.200000000000000000e+01
4.974999999999999645e+00,2.200000000000000000e+01
4.980000000000000426e+00,2.200000000000000000e+01
4.985000000000000320e+00,2.200000000000000000e+01
4.990000000000000213e+00,2.200000000000000000e+01
4.995000000000000107e+00,2.200000000000000000e+01
5.000000000000000000e+00,2.200000000000000000e+01
5.004999999999999893e+00,2.200000000000000000e+01
5.009999999999999787e+00,2.200000000000000000e+01
5.014999999999999680e+00,2.200000000000000000e+01
5.019999999999999574e+00,2.200000000000000000e+01
5.025000000000000355e+00,2.200000000000000000e+01
5.030000000000000249e+00,2.200000000000000000e+01
5.035000000000000142e+00,2.200000000000000000e+01
5.040000000000000036e+00,2.200000000000000000e+01
5.044999999999999929e+00,2.200000000000000000e+01
5.049999999999999822e+00,2.200000000000000000e+01
5.054999999999999716e+00,2.200000000000000000e+01
5.059999999999999609e+00,2.200000000000000000e+01
5.065000000000000391e+00,2.200000000000000000e+01
5.070000000000000284e+00,2.200000000000000000e+01
5.075000000000000178e+00,2.200000000000000000e+01
5.080000000000000071e+00,2.200000000000000000e+01
5.084999999999999964e+00,2.200000000000000000e+01
5.089999999999999858e+00,2.200000000000000000e+01
5.094999999999999751e+00,2.200000000000000000e+01
5.099999999999999645e+00,2.200000000000000000e+01
5.105000000000000426e+00,2.200000000000000000e+01
5.110000000000000320e+00,2.200000000000000000e+01
5.115000000000000213e+00,2.200000000000000000e+01
5.120000000000000107e+00,2.200000000000000000e+01
5.125000000000000000e+00,2.200000000000000000e+01
5.129999999999999893e+00,2.200000000000000000e+01
5.134999999999999787e+00,2.200000000000000000e+01
5.139999999999999680e+00,2.200000000000000000e+01
5.144999999999999574e+00,2.200000000000000000e+01
5.150000000000000355e+00,2.200000000000000000e+01
5.155000000000000249e+00,2.200000000000000000e+01
5.160000000000000142e+00,2.200000000000000000e+01
5.165000000000000036e+00,2.200000000000000000e+01
5.169999999999999929e+00,2.200000000000000000e+01
5.174999999999999822e+00,2.200000000000000000e+01
5.179999999999999716e+00,2.200000000000000000e+01
5.184999999999999609e+00,2.200000000000000000e+01
5.190000000000000391e+00,2.200000000000000000e+01
5.195000000000000284e+00,2.200000000000000000e+01
5.200000000000000178e+00,2.200000000000000000e+01
5.205000000000000071e+00,2.200000000000000000e+01
5.209999999999999964e+00,2.200000000000000000e+01
5.214999999999999858e+00,2.200000000000000000e+01
5.219999999999999751e+00,2.200000000000000000e+01
5.224999999999999645e+00,2.200000000000000000e+01
5.230000000000000426e+00,2.200000000000000000e+01
5.235000000000000320e+00,2.200000000000000000e+01
5.240000000000000213e+00,2.200000000000000000e+01
5.245000000000000107e+00,2.200000000000000000e+01
5.250000000000000000e+00,2.200000000000000000e+01
5.254999999999999893e+00,2.200000000000000000e+01
5.259999999999999787e+00,2.200000000000000000e+01
5.264999999999999680e+00,2.200000000000000000e+01
5.269999999999999574e+00,2.200000000000000000e+01
5.275000000000000355e+00,2.200000000000000000e+01
5.280000000000000249e+00,2.200000000000000000e+01
5.285000000000000142e+00,2.200000000000000000e+01
5.290000000000000036e+00,2.200000000000000000e+01
5.294999999999999929e+00,2.200000000000000000e+01
5.299999999999999822e+00,2.200000000000000000e+01
5.304999999999999716e+00,2.200000000000000000e+01
5.309999999999999609e+00,2.200000000000000000e+01
5.315000000000000391e+00,2.200000000000000000e+01
5.320000000000000284e+00,2.200000000000000000e+01
5.325000000000000178e+00,2.200000000000000000e+01
5.330000000000000071e+00,2.200000000000000000e+01
5.334999999999999964e+00,2.200000000000000000e+01
5.339999999999999858e+00,2.200000000000000000e+01
5.344999999999999751e+00,2.200000000000000000e+01
5.349999999999999645e+00,2.200000000000000000e+01
5.355000000000000426e+00,2.300000000000000000e+01
5.360000000000000320e+00,2.300000000000000000e+01
5.365000000000000213e+00,2.300000000000000000e+01
5.370000000000000107e+00,2.300000000000000000e+01
5.375000000000000000e+00,2.300000000000000000e+01
5.379999999999999893e+00,2.300000000000000000e+01
5.384999999999999787e+00,2.300000000000000000e+01
5.389999999999999680e+00,2.300000000000000000e+01
5.394999999999999574e+00,2.300000000000000000e+01
5.400000000000000355e+00,2.300000000000000000e+01
5.405000000000000249e+00,2.300000000000000000e+01
5.410000000000000142e+00,2.300000000000000000e+01
5.415000000000000036e+00,2.300000000000000000e+01
5.419999999999999929e+00,2.400000000000000000e+01
5.424999999999999822e+00,2.400000000000000000e+01
5.429999999999999716e+00,2.400000000000000000e+01
5.434999999999999609e+00,2.400000000000000000e+01
5.440000000000000391e+00,2.400000000000000000e+01
5.445000000000000284e+00,2.400000000000000000e+01
5.450000000000000178e+00,2.400000000000000000e+01
5.455000000000000071e+00,2.400000000000000000e+01
5.459999999999999964e+00,2.400000000000000000e+01
5.464999999999999858e+00,2.400000000000000000e+01
5.469999999999999751e+00,2.400000000000000000e+01
5.474999999999999645e+00,2.400000000000000000e+01
5.480000000000000426e+00,2.400000000000000000e+01
5.485000000000000320e+00,2.400000000000000000e+01
5.490000000000000213e+00,2.400000000000000000e+01
5.495000000000000107e+00,2.400000000000000000e+01
5.500000000000000000e+00,2.400000000000000000e+01
5.504999999999999893e+00,2.400000000000000000e+01
5.509999999999999787e+00,2.400000000000000000e+01
5.514999999999999680e+00,2.400000000000000000e+01
5.519999999999999574e+00,2.400000000000000000e+01
5.525000000000000355e+00,2.400000000000000000e+01
5.530000000000000249e+00,2.400000000000000000e+01
5.535000000000000142e+00,2.400000000000000000e+01
5.540000000000000036e+00,2.400000000000000000e+01
5.544999999999999929e+00,2.400000000000000000e+01
5.549999999999999822e+00,2.400000000000000000e+01
5.554999999999999716e+00,2.400000000000000000e+01
5.559999999999999609e+00,2.400000000000000000e+01
5.565000000000000391e+00,2.400000000000000000e+01
5.570000000000000284e+00,2.400000000000000000e+01
5.575000000000000178e+00,2.400000000000000000e+01
5.580000000000000071e+00,2.400000000000000000e+01
5.584999999999999964e+00,2.400000000000000000e+01
5.589999999999999858e+00,2.400000000000000000e+01
5.594999999999999751e+00,2.400000000000000000e+01
5.599999999999999645e+00,2.400000000000000000e+01
5.605000000000000426e+00,2.400000000000000000e+01
5.610000000000000320e+00,2.400000000000000000e+01
5.615000000000000213e+00,2.400000000000000000e+01
5.620000000000000107e+00,2.400000000000000000e+01
5.625000000000000000e+00,2.400000000000000000e+01
5.629999999999999893e+00,2.400000000000000000e+01
5.634999999999999787e+00,2.400000000000000000e+01
5.639999999999999680e+00,2.400000000000000000e+01
5.644999999999999574e+00,2.400000000000000000e+01
5.650000000000000355e+00,2.400000000000000000e+01
5.655000000000000249e+00,2.400000000000000000e+01
5.660000000000000142e+00,2.400000000000000000e+01
5.665000000000000036e+00,2.400000000000000000e+01
5.669999999999999929e+00,2.400000000000000000e+01
5.674999999999999822e+00,2.400000000000000000e+01
5.679999999999999716e+00,2.400000000000000000e+01
5.684999999999999609e+00,2.400000000000000000e+01
5.690000000000000391e+00,2.400000000000000000e+01
5.695000000000000284e+00,2.400000000000000000e+01
5.700000000000000178e+00,2.400000000000000000e+01
5.705000000000000071e+00,2.400000000000000000e+01
5.709999999999999964e+00,2.400000000000000000e+01
5.714999999999999858e+00,2.400000000000000000e+01
5.719999999999999751e+00,2.400000000000000000e+01
5.724999999999999645e+00,2.400000000000000000e+01
5.730000000000000426e+00,2.400000000000000000e+01
5.735000000000000320e+00,2.400000000000000000e+01
5.740000000000000213e+00,2.400000000000000000e+01
5.745000000000000107e+00,2.400000000000000000e+01
5.750000000000000000e+00,2.400000000000000000e+01
5.754999999999999893e+00,2.400000000000000000e+01
5.759999999999999787e+00,2.400000000000000000e+01
5.764999999999999680e+00,2.400000000000000000e+01
5.769999999999999574e+00,2.400000000000000000e+01
5.775000000000000355e+00,2.400000000000000000e+01
5.780000000000000249e+00,2.400000000000000000e+01
5.785000000000000142e+00,2.400000000000000000e+01
5.790000000000000036e+00,2.400000000000000000e+01
5.794999999999999929e+00,2.400000000000000000e+01
5.799999999999999822e+00,2.400000000000000000e+01
5.804999999999999716e+00,2.400000000000000000e+01
5.809999999999999609e+00,2.400000000000000000e+01
5.815000000000000391e+00,2.400000000000000000e+01
5.820000000000000284e+00,2.400000000000000000e+01
5.825000000000000178e+00,2.400000000000000000e+01
5.830000000000000071e+00,2.400000000000000000e+01
5.834999999999999964e+00,2.400000000000000000e+01
5.839999999999999858e+00,2.400000000000000000e+01
5.844999999999999751e+00,2.400000000000000000e+01
5.849999999999999645e+00,2.400000000000000000e+01
5.855000000000000426e+00,2.400000000000000000e+01
5.860000000000000320e+00,2.400000000000000000e+01
5.865000000000000213e+00,2.400000000000000000e+01
5.870000000000000107e+00,2.400000000000000000e+01
5.875000000000000000e+00,2.400000000000000000e+01
5.879999999999999893e+00,2.400000000000000000e+01
5.884999999999999787e+00,2.400000000000000000e+01
5.889999999999999680e+00,2.400000000000000000e+01
5.894999999999999574e+00,2.400000000000000000e+01
5.900000000000000355e+00,2.400000000000000000e+01
5.905000000000000249e+00,2.400000000000000000e+01
5.910000000000000142e+00,2.400000000000000000e+01
5.915000000000000036e+00,2.400000000000000000e+01
5.919999999999999929e+00,2.400000000000000000e+01
5.924999999999999822e+00,2.400000000000000000e+01
5.929999999999999716e+00,2.400000000000000000e+01
5.934999999999999609e+00,2.400000000000000000e+01
5.940000000000000391e+00,2.400000000000000000e+01
5.945000000000000284e+00,2.400000000000000000e+01
5.950000000000000178e+00,2.400000000000000000e+01
5.955000000000000071e+00,2.400000000000000000e+01
5.959999999999999964e+00,2.400000000000000000e+01
5.964999999999999858e+00,2.400000000000000000e+01
5.969999999999999751e+00,2.400000000000000000e+01
5.974999999999999645e+00,2.400000000000000000e+01
5.980000000000000426e+00,2.400000000000000000e+01
5.985000000000000320e+00,2.400000000000000000e+01
5.990000000000000213e+00,2.400000000000000000e+01
5.995000000000000107e+00,2.400000000000000000e+01
6.000000000000000000e+00,2.400000000000000000e+01
6.004999999999999893e+00,2.400000000000000000e+01
6.009999999999999787e+00,2.400000000000000000e+01
6.014999999999999680e+00,2.400000000000000000e+01
6.019999999999999574e+00,2.400000000000000000e+01
6.025000000000000355e+00,2.400000000000000000e+01
6.030000000000000249e+00,2.400000000000000000e+01
6.035000000000000142e+00,2.400000000000000000e+01
6.040000000000000036e+00,2.400000000000000000e+01
6.044999999999999929e+00,2.400000000000000000e+01
6.049999999999999822e+00,2.400000000000000000e+01
6.054999999999999716e+00,2.400000000000000000e+01
6.059999999999999609e+00,2.400000000000000000e+01
6.065000000000000391e+00,2.400000000000000000e+01
6.070000000000000284e+00,2.400000000000000000e+01
6.075000000000000178e+00,2.400000000000000000e+01
6.080000000000000071e+00,2.400000000000000000e+01
6.084999999999999964e+00,2.400000000000000000e+01
6.089999999999999858e+00,2.400000000000000000e+01
6.094999999999999751e+00,2.400000000000000000e+01
6.099999999999999645e+00,2.400000000000000000e+01
6.105000000000000426e+00,2.400000000000000000e+01
6.110000000000000320e+00,2.400000000000000000e+01
6.115000000000000213e+00,2.400000000000000000e+01
6.120000000000000107e+00,2.400000000000000000e+01
6.125000000000000000e+00,2.400000000000000000e+01
6.129999999999999893e+00,2.400000000000000000e+01
6.134999999999999787e+00,2.400000000000000000e+01
6.139999999999999680e+00,2.400000000000000000e+01
6.144999999999999574e+00,2.400000000000000000e+01
6.150000000000000355e+00,2.400000000000000000e+01
6.155000000000000249e+00,2.400000000000000000e+01
6.160000000000000142e+00,2.400000000000000000e+01
6.165000000000000036e+00,2.400000000000000000e+01
6.169999999999999929e+00,2.400000000000000000e+01
6.174999999999999822e+00,2.400000000000000000e+01
6.179999999999999716e+00,2.400000000000000000e+01
6.184999999999999609e+00,2.400000000000000000e+01
6.190000000000000391e+00,2.400000000000000000e+01
6.195000000000000284e+00,2.400000000000000000e+01
6.200000000000000178e+00,2.400000000000000000e+01
6.205000000000000071e+00,2.400000000000000000e+01
6.209999999999999964e+00,2.400000000000000000e+01
6.214999999999999858e+00,2.400000000000000000e+01
6.219999999999999751e+00,2.400000000000000000e+01
6.224999999999999645e+00,2.400000000000000000e+01
6.230000000000000426e+00,2.400000000000000000e+01
6.235000000000000320e+00,2.400000000000000000e+01
6.240000000000000213e+00,2.400000000000000000e+01
6.245000000000000107e+00,2.400000000000000000e+01
6.250000000000000000e+00,2.400000000000000000e+01
6.254999999999999893e+00,2.400000000000000000e+01
6.259999999999999787e+00,2.400000000000000000e+01
6.264999999999999680e+00,2.400000000000000000e+01
6.269999999999999574e+00,2.400000000000000000e+01
6.275000000000000355e+00,2.400000000000000000e+01
6.280000000000000249e+00,2.400000000000000000e+01
6.285000000000000142e+00,2.400000000000000000e+01
6.290000000000000036e+00,2.400000000000000000e+01
6.294999999999999929e+00,2.400000000000000000e+01
6.299999999999999822e+00,2.400000000000000000e+01
6.304999999999999716e+00,2.400000000000000000e+01
6.309999999999999609e+00,2.400000000000000000e+01
6.315000000000000391e+00,2.400000000000000000e+01
6.320000000000000284e+00,2.400000000000000000e+01
6.325000000000000178e+00,2.400000000000000000e+01
6.330000000000000071e+00,2.400000000000000000e+01
6.334999999999999964e+00,2.400000000000000000e+01
6.339999999999999858e+00,2.400000000000000000e+01
6.344999999999999751e+00,2.400000000000000000e+01
6.349999999999999645e+00,2.400000000000000000e+01
6.355000000000000426e+00,2.400000000000000000e+01
6.360000000000000320e+00,2.400000000000000000e+01
6.365000000000000213e+00,2.400000000000000000e+01
6.370000000000000107e+00,2.400000000000000000e+01
6.375000000000000000e+00,2.400000000000000000e+01
6.379999999999999893e+00,2.400000000000000000e+01
6.384999999999999787e+00,2.400000000000000000e+01
6.389999999999999680e+00,2.400000000000000000e+01
6.394999999999999574e+00,2.400000000000000000e+01
6.400000000000000355e+00,2.400000000000000000e+01
6.405000000000000249e+00,2.400000000000000000e+01
6.410000000000000142e+00,2.400000000000000000e+01
6.415000000000000036e+00,2.400000000000000000e+01
6.419999999999999929e+00,2.400000000000000000e+01
6.424999999999999822e+00,2.400000000000000000e+01
6.429999999999999716e+00,2.400000000000000000e+01
6.434999999999999609e+00,2.400000000000000000e+01
6.440000000000000391e+00,2.400000000000000000e+01
6.445000000000000284e+00,2.400000000000000000e+01
6.450000000000000178e+00,2.400000000000000000e+01
6.455000000000000071e+00,2.400000000000000000e+01
6.459999999999999964e+00,2.400000000000000000e+01
6.464999999999999858e+00,2.400000000000000000e+01
6.469999999999999751e+00,2.400000000000000000e+01
6.474999999999999645e+00,2.400000000000000000e+01
6.480000000000000426e+00,2.400000000000000000e+01
6.485000000000000320e+00,2.400000000000000000e+01
6.490000000000000213e+00,2.400000000000000000e+01
6.495000000000000107e+00,2.400000000000000000e+01
6.500000000000000000e+00,2.400000000000000000e+01
6.504999999999999893e+00,2.400000000000000000e+01
6.509999999999999787e+00,2.400000000000000000e+01
6.514999999999999680e+00,2.400000000000000000e+01
6.519999999999999574e+00,2.400000000000000000e+01
6.525000000000000355e+00,2.400000000000000000e+01
6.530000000000000249e+00,2.400000000000000000e+01
6.535000000000000142e+00,2.400000000000000000e+01
6.540000000000000036e+00,2.400000000000000000e+01
6.544999999999999929e+00,2.400000000000000000e+01
6.549999999999999822e+00,2.400000000000000000e+01
6.554999999999999716e+00,2.400000000000000000e+01
6.559999999999999609e+00,2.400000000000000000e+01
6.565000000000000391e+00,2.400000000000000000e+01
6.570000000000000284e+00,2.400000000000000000e+01
6.575000000000000178e+00,2.400000000000000000e+01
6.580000000000000071e+00,2.400000000000000000e+01
6.584999999999999964e+00,2.400000000000000000e+01
6.589999999999999858e+00,2.400000000000000000e+01
6.594999999999999751e+00,2.400000000000000000e+01
6.599999999999999645e+00,2.400000000000000000e+01
6.605000000000000426e+00,2.400000000000000000e+01
6.610000000000000320e+00,2.400000000000000000e+01
6.615000000000000213e+00,2.400000000000000000e+01
6.620000000000000107e+00,2.400000000000000000e+01
6.625000000000000000e+00,2.400000000000000000e+01
6.629999999999999893e+00,2.400000000000000000e+01
6.634999999999999787e+00,2.400000000000000000e+01
6.639999999999999680e+00,2.400000000000000000e+01
6.644999999999999574e+00,2.400000000000000000e+01
6.650000000000000355e+00,2.400000000000000000e+01
6.655000000000000249e+00,2.400000000000000000e+01
6.660000000000000142e+00,2.400000000000000000e+01
6.665000000000000036e+00,2.400000000000000000e+01
6.669999999999999929e+00,2.400000000000000000e+01
6.674999999999999822e+00,2.400000000000000000e+01
6.679999999999999716e+00,2.400000000000000000e+01
6.684999999999999609e+00,2.400000000000000000e+01
6.690000000000000391e+00,2.400000000000000000e+01
6.695000000000000284e+00,2.400000000000000000e+01
6.700000000000000178e+00,2.400000000000000000e+01
6.705000000000000071e+00,2.400000000000000000e+01
6.709999999999999964e+00,2.400000000000000000e+01
6.714999999999999858e+00,2.400000000000000000e+01
6.719999999999999751e+00,2.400000000000000000e+01
6.724999999999999645e+00,2.400000000000000000e+01
6.730000000000000426e+00,2.400000000000000000e+01
6.735000000000000320e+00,2.400000000000000000e+01
6.740000000000000213e+00,2.400000000000000000e+01
6.745000000000000107e+00,2.400000000000000000e+01
6.750000000000000000e+00,2.400000000000000000e+01
6.754999999999999893e+00,2.400000000000000000e+01
6.759999999999999787e+00,2.400000000000000000e+01
6.764999999999999680e+00,2.400000000000000000e+01
6.769999999999999574e+00,2.400000000000000000e+01
6.775000000000000355e+00,2.400000000000000000e+01
6.780000000000000249e+00,2.400000000000000000e+01
6.785000000000000142e+00,2.400000000000000000e+01
6.790000000000000036e+00,2.400000000000000000e+01
6.794999999999999929e+00,2.400000000000000000e+01
6.799999999999999822e+00,2.400000000000000000e+01
6.804999999999999716e+00,2.400000000000000000e+01
6.809999999999999609e+00,2.400000000000000000e+01
6.815000000000000391e+00,2.400000000000000000e+01
6.820000000000000284e+00,2.400000000000000000e+01
6.825000000000000178e+00,2.400000000000000000e+01
6.830000000000000071e+00,2.400000000000000000e+01
6.834999999999999964e+00,2.400000000000000000e+01
6.839999999999999858e+00,2.400000000000000000e+01
6.844999999999999751e+00,2.400000000000000000e+01
6.849999999999999645e+00,2.400000000000000000e+01
6.855000000000000426e+00,2.400000000000000000e+01
6.860000000000000320e+00,2.400000000000000000e+01
6.865000000000000213e+00,2.400000000000000000e+01
6.870000000000000107e+00,2.400000000000000000e+01
6.875000000000000000e+00,2.400000000000000000e+01
6.879999999999999893e+00,2.400000000000000000e+01
6.884999999999999787e+00,2.400000000000000000e+01
6.889999999999999680e+00,2.400000000000000000e+01
6.894999999999999574e+00,2.400000000000000000e+01
6.900000000000000355e+00,2.400000000000000000e+01
6.905000000000000249e+00,2.400000000000000000e+01
6.910000000000000142e+00,2.400000000000000000e+01
6.915000000000000036e+00,2.400000000000000000e+01
6.919999999999999929e+00,2.400000000000000000e+01
6.924999999999999822e+00,2.400000000000000000e+01
6.929999999999999716e+00,2.400000000000000000e+01
6.934999999999999609e+00,2.400000000000000000e+01
6.940000000000000391e+00,2.400000000000000000e+01
6.945000000000000284e+00,2.400000000000000000e+01
6.950000000000000178e+00,2.400000000000000000e+01
6.955000000000000071e+00,2.400000000000000000e+01
6.959999999999999964e+00,2.400000000000000000e+01
6.964999999999999858e+00,2.400000000000000000e+01
6.969999999999999751e+00,2.400000000000000000e+01
6.974999999999999645e+00,2.400000000000000000e+01
6.980000000000000426e+00,2.500000000000000000e+01
6.985000000000000320e+00,2.500000000000000000e+01
6.990000000000000213e+00,2.500000000000000000e+01
6.995000000000000107e+00,2.500000000000000000e+01
7.000000000000000000e+00,2.500000000000000000e+01
7.004999999999999893e+00,2.500000000000000000e+01
7.009999999999999787e+00,2.500000000000000000e+01
7.014999999999999680e+00,2.500000000000000000e+01
7.019999999999999574e+00,2.500000000000000000e+01
7.025000000000000355e+00,2.500000000000000000e+01
7.030000000000000249e+00,2.500000000000000000e+01
7.035000000000000142e+00,2.500000000000000000e+01
7.040000000000000036e+00,2.500000000000000000e+01
7.044999999999999929e+00,2.500000000000000000e+01
7.049999999999999822e+00,2.500000000000000000e+01
7.054999999999999716e+00,2.500000000000000000e+01
7.059999999999999609e+00,2.500000000000000000e+01
7.065000000000000391e+00,2.500000000000000000e+01
7.070000000000000284e+00,2.500000000000000000e+01
7.075000000000000178e+00,2.500000000000000000e+01
7.080000000000000071e+00,2.500000000000000000e+01
7.084999999999999964e+00,2.500000000000000000e+01
7.089999999999999858e+00,2.500000000000000000e+01
7.094999999999999751e+00,2.500000000000000000e+01
7.099999999999999645e+00,2.500000000000000000e+01
7.105000000000000426e+00,2.500000000000000000e+01
7.110000000000000320e+00,2.500000000000000000e+01
7.115000000000000213e+00,2.500000000000000000e+01
7.120000000000000107e+00,2.500000000000000000e+01
7.125000000000000000e+00,2.500000000000000000e+01
7.129999999999999893e+00,2.500000000000000000e+01
7.134999999999999787e+00,2.500000000000000000e+01
7.139999999999999680e+00,2.500000000000000000e+01
7.144999999999999574e+00,2.500000000000000000e+01
7.150000000000000355e+00,2.500000000000000000e+01
7.155000000000000249e+00,2.500000000000000000e+01
7.160000000000000142e+00,2.500000000000000000e+01
7.165000000000000036e+00,2.500000000000000000e+01
7.169999999999999929e+00,2.500000000000000000e+01
7.174999999999999822e+00,2.500000000000000000e+01
7.179999999999999716e+00,2.500000000000000000e+01
7.184999999999999609e+00,2.500000000000000000e+01
7.190000000000000391e+00,2.500000000000000000e+01
7.195000000000000284e+00,2.500000000000000000e+01
7.200000000000000178e+00,2.500000000000000000e+01
7.205000000000000071e+00,2.500000000000000000e+01
7.209999999999999964e+00,2.500000000000000000e+01
7.214999999999999858e+00,2.500000000000000000e+01
7.219999999999999751e+00,2.500000000000000000e+01
7.224999999999999645e+00,2.500000000000000000e+01
7.230000000000000426e+00,2.500000000000000000e+01
7.235000000000000320e+00,2.500000000000000000e+01
7.240000000000000213e+00,2.500000000000000000e+01
7.245000000000000107e+00,2.500000000000000000e+01
7.250000000000000000e+00,2.500000000000000000e+01
7.254999999999999893e+00,2.500000000000000000e+01
7.259999999999999787e+00,2.500000000000000000e+01
7.264999999999999680e+00,2.500000000000000000e+01
7.269999999999999574e+00,2.500000000000000000e+01
7.275000000000000355e+00,2.500000000000000000e+01
7.280000000000000249e+00,2.500000000000000000e+01
7.285000000000000142e+00,2.500000000000000000e+01
7.290000000000000036e+00,2.500000000000000000e+01
7.294999999999999929e+00,2.500000000000000000e+01
7.299999999999999822e+00,2.500000000000000000e+01
7.304999999999999716e+00,2.500000000000000000e+01
7.309999999999999609e+00,2.500000000000000000e+01
7.315000000000000391e+00,2.500000000000000000e+01
7.320000000000000284e+00,2.500000000000000000e+01
7.325000000000000178e+00,2.500000000000000000e+01
7.330000000000000071e+00,2.500000000000000000e+01
7.334999999999999964e+00,2.500000000000000000e+01
7.339999999999999858e+00,2.500000000000000000e+01
7.344999999999999751e+00,2.500000000000000000e+01
7.349999999999999645e+00,2.600000000000000000e+01
7.355000000000000426e+00,2.600000000000000000e+01
7.360000000000000320e+00,2.600000000000000000e+01
7.365000000000000213e+00,2.600000000000000000e+01
7.370000000000000107e+00,2.600000000000000000e+01
7.375000000000000000e+00,2.600000000000000000e+01
7.379999999999999893e+00,2.600000000000000000e+01
7.384999999999999787e+00,2.600000000000000000e+01
7.389999999999999680e+00,2.600000000000000000e+01
7.394999999999999574e+00,2.600000000000000000e+01
7.400000000000000355e+00,2.600000000000000000e+01
7.405000000000000249e+00,2.600000000000000000e+01
7.410000000000000142e+00,2.600000000000000000e+01
7.415000000000000036e+00,2.600000000000000000e+01
7.419999999999999929e+00,2.600000000000000000e+01
7.424999999999999822e+00,2.600000000000000000e+01
7.429999999999999716e+00,2.600000000000000000e+01
7.434999999999999609e+00,2.600000000000000000e+01
7.440000000000000391e+00,2.600000000000000000e+01
7.445000000000000284e+00,2.600000000000000000e+01
7.450000000000000178e+00,2.600000000000000000e+01
7.455000000000000071e+00,2.600000000000000000e+01
7.459999999999999964e+00,2.600000000000000000e+01
7.464999999999999858e+00,2.600000000000000000e+01
7.469999999999999751e+00,2.600000000000000000e+01
7.474999999999999645e+00,2.600000000000000000e+01
7.480000000000000426e+00,2.600000000000000000e+01
7.485000000000000320e+00,2.600000000000000000e+01
7.490000000000000213e+00,2.600000000000000000e+01
7.495000000000000107e+00,2.600000000000000000e+01
7.500000000000000000e+00,2.600000000000000000e+01
7.504999999999999893e+00,2.600000000000000000e+01
7.509999999999999787e+00,2.600000000000000000e+01
7.514999999999999680e+00,2.600000000000000000e+01
7.519999999999999574e+00,2.600000000000000000e+01
7.525000000000000355e+00,2.600000000000000000e+01
7.530000000000000249e+00,2.600000000000000000e+01
7.535000000000000142e+00,2.600000000000000000e+01
7.540000000000000036e+00,2.600000000000000000e+01
7.544999999999999929e+00,2.600000000000000000e+01
7.549999999999999822e+00,2.600000000000000000e+01
7.554999999999999716e+00,2.600000000000000000e+01
7.559999999999999609e+00,2.600000000000000000e+01
7.565000000000000391e+00,2.600000000000000000e+01
7.570000000000000284e+00,2.600000000000000000e+01
7.575000000000000178e+00,2.600000000000000000e+01
7.580000000000000071e+00,2.600000000000000000e+01
7.584999999999999964e+00,2.600000000000000000e+01
7.589999999999999858e+00,2.600000000000000000e+01
7.594999999999999751e+00,2.600000000000000000e+01
7.599999999999999645e+00,2.600000000000000000e+01
7.605000000000000426e+00,2.600000000000000000e+01
7.610000000000000320e+00,2.600000000000000000e+01
7.615000000000000213e+00,2.600000000000000000e+01
7.620000000000000107e+00,2.600000000000000000e+01
7.625000000000000000e+00,2.700000000000000000e+01
7.629999999999999893e+00,2.700000000000000000e+01
7.634999999999999787e+00,2.700000000000000000e+01
7.639999999999999680e+00,2.700000000000000000e+01
7.644999999999999574e+00,2.700000000000000000e+01
7.650000000000000355e+00,2.700000000000000000e+01
7.655000000000000249e+00,2.700000000000000000e+01
7.660000000000000142e+00,2.700000000000000000e+01
7.665000000000000036e+00,2.700000000000000000e+01
7.669999999999999929e+00,2.700000000000000000e+01
7.674999999999999822e+00,2.700000000000000000e+01
7.679999999999999716e+00,2.700000000000000000e+01
7.684999999999999609e+00,2.700000000000000000e+01
7.690000000000000391e+00,2.700000000000000000e+01
7.695000000000000284e+00,2.700000000000000000e+01
7.700000000000000178e+00,2.700000000000000000e+01
7.705000000000000071e+00,2.700000000000000000e+01
7.709999999999999964e+00,2.700000000000000000e+01
7.714999999999999858e+00,2.700000000000000000e+01
7.719999999999999751e+00,2.700000000000000000e+01
7.724999999999999645e+00,2.700000000000000000e+01
7.730000000000000426e+00,2.700000000000000000e+01
7.735000000000000320e+00,2.700000000000000000e+01
7.740000000000000213e+00,2.700000000000000000e+01
7.745000000000000107e+00,2.700000000000000000e+01
7.750000000000000000e+00,2.700000000000000000e+01
7.754999999999999893e+00,2.700000000000000000e+01
7.759999999999999787e+00,2.700000000000000000e+01
7.764999999999999680e+00,2.700000000000000000e+01
7.769999999999999574e+00,2.700000000000000000e+01
7.775000000000000355e+00,2.700000000000000000e+01
7.780000000000000249e+00,2.700000000000000000e+01
7.785000000000000142e+00,2.700000000000000000e+01
7.790000000000000036e+00,2.700000000000000000e+01
7.794999999999999929e+00,2.700000000000000000e+01
7.799999999999999822e+00,2.700000000000000000e+01
7.804999999999999716e+00,2.700000000000000000e+01
7.809999999999999609e+00,2.700000000000000000e+01
7.815000000000000391e+00,2.700000000000000000e+01
7.820000000000000284e+00,2.700000000000000000e+01
7.825000000000000178e+00,2.700000000000000000e+01
7.830000000000000071e+00,2.700000000000000000e+01
7.834999999999999964e+00,2.700000000000000000e+01
7.839999999999999858e+00,2.700000000000000000e+01
7.844999999999999751e+00,2.700000000000000000e+01
7.849999999999999645e+00,2.700000000000000000e+01
7.855000000000000426e+00,2.700000000000000000e+01
7.860000000000000320e+00,2.700000000000000000e+01
7.865000000000000213e+00,2.700000000000000000e+01
7.870000000000000107e+00,2.700000000000000000e+01
7.875000000000000000e+00,2.700000000000000000e+01
7.879999999999999893e+00,2.700000000000000000e+01
7.884999999999999787e+00,2.700000000000000000e+01
7.889999999999999680e+00,2.700000000000000000e+01
7.894999999999999574e+00,2.700000000000000000e+01
7.900000000000000355e+00,2.700000000000000000e+01
7.905000000000000249e+00,2.700000000000000000e+01
7.910000000000000142e+00,2.700000000000000000e+01
7.915000000000000036e+00,2.700000000000000000e+01
7.919999999999999929e+00,2.700000000000000000e+01
7.924999999999999822e+00,2.700000000000000000e+01
7.929999999999999716e+00,2.700000000000000000e+01
7.934999999999999609e+00,2.700000000000000000e+01
7.940000000000000391e+00,2.700000000000000000e+01
7.945000000000000284e+00,2.700000000000000000e+01
7.950000000000000178e+00,2.700000000000000000e+01
7.955000000000000071e+00,2.700000000000000000e+01
7.959999999999999964e+00,2.700000000000000000e+01
7.964999999999999858e+00,2.700000000000000000e+01
7.969999999999999751e+00,2.700000000000000000e+01
7.974999999999999645e+00,2.700000000000000000e+01
7.980000000000000426e+00,2.700000000000000000e+01
7.985000000000000320e+00,2.700000000000000000e+01
7.990000000000000213e+00,2.700000000000000000e+01
7.995000000000000107e+00,2.700000000000000000e+01
8.000000000000000000e+00,2.700000000000000000e+01


==> data/cg/large/solving-curve/svm.txt <==
x,y
5.000000000000000104e-03,0.000000000000000000e+00
1.000000000000000021e-02,0.000000000000000000e+00
1.499999999999999944e-02,0.000000000000000000e+00
2.000000000000000042e-02,0.000000000000000000e+00
2.500000000000000139e-02,0.000000000000000000e+00
2.999999999999999889e-02,0.000000000000000000e+00
3.500000000000000333e-02,0.000000000000000000e+00
4.000000000000000083e-02,0.000000000000000000e+00
4.499999999999999833e-02,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00
5.500000000000000028e-02,0.000000000000000000e+00
5.999999999999999778e-02,0.000000000000000000e+00
6.500000000000000222e-02,0.000000000000000000e+00
7.000000000000000666e-02,0.000000000000000000e+00
7.499999999999999722e-02,0.000000000000000000e+00
8.000000000000000167e-02,0.000000000000000000e+00
8.500000000000000611e-02,0.000000000000000000e+00
8.999999999999999667e-02,0.000000000000000000e+00
9.500000000000000111e-02,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00
1.049999999999999961e-01,0.000000000000000000e+00
1.100000000000000006e-01,0.000000000000000000e+00
1.150000000000000050e-01,0.000000000000000000e+00
1.199999999999999956e-01,0.000000000000000000e+00
1.250000000000000000e-01,0.000000000000000000e+00
1.300000000000000044e-01,0.000000000000000000e+00
1.350000000000000089e-01,0.000000000000000000e+00
1.400000000000000133e-01,0.000000000000000000e+00
1.449999999999999900e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00
1.549999999999999989e-01,0.000000000000000000e+00
1.600000000000000033e-01,0.000000000000000000e+00
1.650000000000000078e-01,0.000000000000000000e+00
1.700000000000000122e-01,0.000000000000000000e+00
1.749999999999999889e-01,0.000000000000000000e+00
1.799999999999999933e-01,0.000000000000000000e+00
1.849999999999999978e-01,0.000000000000000000e+00
1.900000000000000022e-01,0.000000000000000000e+00
1.950000000000000067e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00
2.049999999999999878e-01,0.000000000000000000e+00
2.099999999999999922e-01,0.000000000000000000e+00
2.149999999999999967e-01,0.000000000000000000e+00
2.200000000000000011e-01,0.000000000000000000e+00
2.250000000000000056e-01,0.000000000000000000e+00
2.300000000000000100e-01,0.000000000000000000e+00
2.349999999999999867e-01,0.000000000000000000e+00
2.399999999999999911e-01,0.000000000000000000e+00
2.449999999999999956e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
2.550000000000000044e-01,0.000000000000000000e+00
2.600000000000000089e-01,0.000000000000000000e+00
2.650000000000000133e-01,0.000000000000000000e+00
2.700000000000000178e-01,0.000000000000000000e+00
2.750000000000000222e-01,0.000000000000000000e+00
2.800000000000000266e-01,0.000000000000000000e+00
2.849999999999999756e-01,0.000000000000000000e+00
2.899999999999999800e-01,0.000000000000000000e+00
2.949999999999999845e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00
3.049999999999999933e-01,0.000000000000000000e+00
3.099999999999999978e-01,0.000000000000000000e+00
3.150000000000000022e-01,0.000000000000000000e+00
3.200000000000000067e-01,0.000000000000000000e+00
3.250000000000000111e-01,0.000000000000000000e+00
3.300000000000000155e-01,0.000000000000000000e+00
3.350000000000000200e-01,0.000000000000000000e+00
3.400000000000000244e-01,0.000000000000000000e+00
3.449999999999999734e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00
3.549999999999999822e-01,0.000000000000000000e+00
3.599999999999999867e-01,0.000000000000000000e+00
3.649999999999999911e-01,0.000000000000000000e+00
3.699999999999999956e-01,0.000000000000000000e+00
3.750000000000000000e-01,0.000000000000000000e+00
3.800000000000000044e-01,0.000000000000000000e+00
3.850000000000000089e-01,0.000000000000000000e+00
3.900000000000000133e-01,0.000000000000000000e+00
3.950000000000000178e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00
4.050000000000000266e-01,0.000000000000000000e+00
4.099999999999999756e-01,0.000000000000000000e+00
4.149999999999999800e-01,0.000000000000000000e+00
4.199999999999999845e-01,0.000000000000000000e+00
4.249999999999999889e-01,0.000000000000000000e+00
4.299999999999999933e-01,0.000000000000000000e+00
4.349999999999999978e-01,0.000000000000000000e+00
4.400000000000000022e-01,0.000000000000000000e+00
4.450000000000000067e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00
4.550000000000000155e-01,0.000000000000000000e+00
4.600000000000000200e-01,0.000000000000000000e+00
4.650000000000000244e-01,0.000000000000000000e+00
4.699999999999999734e-01,0.000000000000000000e+00
4.749999999999999778e-01,0.000000000000000000e+00
4.799999999999999822e-01,0.000000000000000000e+00
4.849999999999999867e-01,0.000000000000000000e+00
4.899999999999999911e-01,0.000000000000000000e+00
4.949999999999999956e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00
5.050000000000000044e-01,0.000000000000000000e+00
5.100000000000000089e-01,0.000000000000000000e+00
5.150000000000000133e-01,0.000000000000000000e+00
5.200000000000000178e-01,0.000000000000000000e+00
5.250000000000000222e-01,0.000000000000000000e+00
5.300000000000000266e-01,0.000000000000000000e+00
5.350000000000000311e-01,0.000000000000000000e+00
5.400000000000000355e-01,0.000000000000000000e+00
5.450000000000000400e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00
5.550000000000000488e-01,0.000000000000000000e+00
5.600000000000000533e-01,0.000000000000000000e+00
5.649999999999999467e-01,0.000000000000000000e+00
5.699999999999999512e-01,0.000000000000000000e+00
5.749999999999999556e-01,0.000000000000000000e+00
5.799999999999999600e-01,0.000000000000000000e+00
5.849999999999999645e-01,0.000000000000000000e+00
5.899999999999999689e-01,0.000000000000000000e+00
5.949999999999999734e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00
6.049999999999999822e-01,0.000000000000000000e+00
6.099999999999999867e-01,0.000000000000000000e+00
6.149999999999999911e-01,0.000000000000000000e+00
6.199999999999999956e-01,0.000000000000000000e+00
6.250000000000000000e-01,0.000000000000000000e+00
6.300000000000000044e-01,0.000000000000000000e+00
6.350000000000000089e-01,0.000000000000000000e+00
6.400000000000000133e-01,0.000000000000000000e+00
6.450000000000000178e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00
6.550000000000000266e-01,0.000000000000000000e+00
6.600000000000000311e-01,0.000000000000000000e+00
6.650000000000000355e-01,0.000000000000000000e+00
6.700000000000000400e-01,0.000000000000000000e+00
6.750000000000000444e-01,0.000000000000000000e+00
6.800000000000000488e-01,0.000000000000000000e+00
6.850000000000000533e-01,0.000000000000000000e+00
6.899999999999999467e-01,0.000000000000000000e+00
6.949999999999999512e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00
7.049999999999999600e-01,0.000000000000000000e+00
7.099999999999999645e-01,0.000000000000000000e+00
7.149999999999999689e-01,0.000000000000000000e+00
7.199999999999999734e-01,0.000000000000000000e+00
7.249999999999999778e-01,0.000000000000000000e+00
7.299999999999999822e-01,0.000000000000000000e+00
7.349999999999999867e-01,0.000000000000000000e+00
7.399999999999999911e-01,0.000000000000000000e+00
7.449999999999999956e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
7.550000000000000044e-01,0.000000000000000000e+00
7.600000000000000089e-01,0.000000000000000000e+00
7.650000000000000133e-01,0.000000000000000000e+00
7.700000000000000178e-01,0.000000000000000000e+00
7.750000000000000222e-01,0.000000000000000000e+00
7.800000000000000266e-01,0.000000000000000000e+00
7.850000000000000311e-01,0.000000000000000000e+00
7.900000000000000355e-01,0.000000000000000000e+00
7.950000000000000400e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00
8.050000000000000488e-01,0.000000000000000000e+00
8.100000000000000533e-01,0.000000000000000000e+00
8.149999999999999467e-01,0.000000000000000000e+00
8.199999999999999512e-01,0.000000000000000000e+00
8.249999999999999556e-01,0.000000000000000000e+00
8.299999999999999600e-01,0.000000000000000000e+00
8.349999999999999645e-01,0.000000000000000000e+00
8.399999999999999689e-01,0.000000000000000000e+00
8.449999999999999734e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00
8.549999999999999822e-01,0.000000000000000000e+00
8.599999999999999867e-01,0.000000000000000000e+00
8.649999999999999911e-01,0.000000000000000000e+00
8.699999999999999956e-01,0.000000000000000000e+00
8.750000000000000000e-01,0.000000000000000000e+00
8.800000000000000044e-01,0.000000000000000000e+00
8.850000000000000089e-01,0.000000000000000000e+00
8.900000000000000133e-01,0.000000000000000000e+00
8.950000000000000178e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00
9.050000000000000266e-01,0.000000000000000000e+00
9.100000000000000311e-01,0.000000000000000000e+00
9.150000000000000355e-01,0.000000000000000000e+00
9.200000000000000400e-01,0.000000000000000000e+00
9.250000000000000444e-01,0.000000000000000000e+00
9.300000000000000488e-01,0.000000000000000000e+00
9.350000000000000533e-01,0.000000000000000000e+00
9.399999999999999467e-01,0.000000000000000000e+00
9.449999999999999512e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00
9.549999999999999600e-01,0.000000000000000000e+00
9.599999999999999645e-01,0.000000000000000000e+00
9.649999999999999689e-01,0.000000000000000000e+00
9.699999999999999734e-01,0.000000000000000000e+00
9.749999999999999778e-01,0.000000000000000000e+00
9.799999999999999822e-01,0.000000000000000000e+00
9.849999999999999867e-01,0.000000000000000000e+00
9.899999999999999911e-01,0.000000000000000000e+00
9.949999999999999956e-01,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
1.004999999999999893e+00,0.000000000000000000e+00
1.010000000000000009e+00,0.000000000000000000e+00
1.014999999999999902e+00,0.000000000000000000e+00
1.020000000000000018e+00,0.000000000000000000e+00
1.024999999999999911e+00,0.000000000000000000e+00
1.030000000000000027e+00,0.000000000000000000e+00
1.034999999999999920e+00,0.000000000000000000e+00
1.040000000000000036e+00,0.000000000000000000e+00
1.044999999999999929e+00,0.000000000000000000e+00
1.050000000000000044e+00,0.000000000000000000e+00
1.054999999999999938e+00,0.000000000000000000e+00
1.060000000000000053e+00,0.000000000000000000e+00
1.064999999999999947e+00,0.000000000000000000e+00
1.070000000000000062e+00,0.000000000000000000e+00
1.074999999999999956e+00,0.000000000000000000e+00
1.080000000000000071e+00,0.000000000000000000e+00
1.084999999999999964e+00,0.000000000000000000e+00
1.090000000000000080e+00,0.000000000000000000e+00
1.094999999999999973e+00,0.000000000000000000e+00
1.100000000000000089e+00,0.000000000000000000e+00
1.104999999999999982e+00,0.000000000000000000e+00
1.110000000000000098e+00,0.000000000000000000e+00
1.114999999999999991e+00,0.000000000000000000e+00
1.120000000000000107e+00,0.000000000000000000e+00
1.125000000000000000e+00,0.000000000000000000e+00
1.129999999999999893e+00,0.000000000000000000e+00
1.135000000000000009e+00,0.000000000000000000e+00
1.139999999999999902e+00,0.000000000000000000e+00
1.145000000000000018e+00,0.000000000000000000e+00
1.149999999999999911e+00,0.000000000000000000e+00
1.155000000000000027e+00,0.000000000000000000e+00
1.159999999999999920e+00,0.000000000000000000e+00
1.165000000000000036e+00,0.000000000000000000e+00
1.169999999999999929e+00,0.000000000000000000e+00
1.175000000000000044e+00,0.000000000000000000e+00
1.179999999999999938e+00,0.000000000000000000e+00
1.185000000000000053e+00,0.000000000000000000e+00
1.189999999999999947e+00,0.000000000000000000e+00
1.195000000000000062e+00,0.000000000000000000e+00
1.199999999999999956e+00,0.000000000000000000e+00
1.205000000000000071e+00,0.000000000000000000e+00
1.209999999999999964e+00,0.000000000000000000e+00
1.215000000000000080e+00,0.000000000000000000e+00
1.219999999999999973e+00,0.000000000000000000e+00
1.225000000000000089e+00,0.000000000000000000e+00
1.229999999999999982e+00,0.000000000000000000e+00
1.235000000000000098e+00,0.000000000000000000e+00
1.239999999999999991e+00,0.000000000000000000e+00
1.245000000000000107e+00,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.254999999999999893e+00,0.000000000000000000e+00
1.260000000000000009e+00,0.000000000000000000e+00
1.264999999999999902e+00,0.000000000000000000e+00
1.270000000000000018e+00,0.000000000000000000e+00
1.274999999999999911e+00,0.000000000000000000e+00
1.280000000000000027e+00,0.000000000000000000e+00
1.284999999999999920e+00,0.000000000000000000e+00
1.290000000000000036e+00,0.000000000000000000e+00
1.294999999999999929e+00,0.000000000000000000e+00
1.300000000000000044e+00,0.000000000000000000e+00
1.304999999999999938e+00,0.000000000000000000e+00
1.310000000000000053e+00,0.000000000000000000e+00
1.314999999999999947e+00,0.000000000000000000e+00
1.320000000000000062e+00,0.000000000000000000e+00
1.324999999999999956e+00,0.000000000000000000e+00
1.330000000000000071e+00,0.000000000000000000e+00
1.334999999999999964e+00,0.000000000000000000e+00
1.340000000000000080e+00,0.000000000000000000e+00
1.344999999999999973e+00,0.000000000000000000e+00
1.350000000000000089e+00,0.000000000000000000e+00
1.354999999999999982e+00,0.000000000000000000e+00
1.360000000000000098e+00,0.000000000000000000e+00
1.364999999999999991e+00,0.000000000000000000e+00
1.370000000000000107e+00,0.000000000000000000e+00
1.375000000000000000e+00,0.000000000000000000e+00
1.379999999999999893e+00,0.000000000000000000e+00
1.385000000000000009e+00,0.000000000000000000e+00
1.389999999999999902e+00,0.000000000000000000e+00
1.395000000000000018e+00,0.000000000000000000e+00
1.399999999999999911e+00,0.000000000000000000e+00
1.405000000000000027e+00,0.000000000000000000e+00
1.409999999999999920e+00,0.000000000000000000e+00
1.415000000000000036e+00,0.000000000000000000e+00
1.419999999999999929e+00,0.000000000000000000e+00
1.425000000000000044e+00,0.000000000000000000e+00
1.429999999999999938e+00,0.000000000000000000e+00
1.435000000000000053e+00,0.000000000000000000e+00
1.439999999999999947e+00,0.000000000000000000e+00
1.445000000000000062e+00,0.000000000000000000e+00
1.449999999999999956e+00,0.000000000000000000e+00
1.455000000000000071e+00,0.000000000000000000e+00
1.459999999999999964e+00,0.000000000000000000e+00
1.465000000000000080e+00,0.000000000000000000e+00
1.469999999999999973e+00,0.000000000000000000e+00
1.475000000000000089e+00,0.000000000000000000e+00
1.479999999999999982e+00,0.000000000000000000e+00
1.485000000000000098e+00,0.000000000000000000e+00
1.489999999999999991e+00,0.000000000000000000e+00
1.495000000000000107e+00,0.000000000000000000e+00
1.500000000000000000e+00,0.000000000000000000e+00
1.504999999999999893e+00,0.000000000000000000e+00
1.510000000000000009e+00,0.000000000000000000e+00
1.514999999999999902e+00,0.000000000000000000e+00
1.520000000000000018e+00,0.000000000000000000e+00
1.524999999999999911e+00,0.000000000000000000e+00
1.530000000000000027e+00,0.000000000000000000e+00
1.534999999999999920e+00,0.000000000000000000e+00
1.540000000000000036e+00,0.000000000000000000e+00
1.544999999999999929e+00,0.000000000000000000e+00
1.550000000000000044e+00,0.000000000000000000e+00
1.554999999999999938e+00,0.000000000000000000e+00
1.560000000000000053e+00,0.000000000000000000e+00
1.564999999999999947e+00,0.000000000000000000e+00
1.570000000000000062e+00,0.000000000000000000e+00
1.574999999999999956e+00,0.000000000000000000e+00
1.580000000000000071e+00,0.000000000000000000e+00
1.584999999999999964e+00,0.000000000000000000e+00
1.590000000000000080e+00,0.000000000000000000e+00
1.594999999999999973e+00,0.000000000000000000e+00
1.600000000000000089e+00,0.000000000000000000e+00
1.604999999999999982e+00,0.000000000000000000e+00
1.610000000000000098e+00,0.000000000000000000e+00
1.614999999999999991e+00,0.000000000000000000e+00
1.620000000000000107e+00,0.000000000000000000e+00
1.625000000000000000e+00,0.000000000000000000e+00
1.629999999999999893e+00,0.000000000000000000e+00
1.635000000000000009e+00,0.000000000000000000e+00
1.639999999999999902e+00,0.000000000000000000e+00
1.645000000000000018e+00,0.000000000000000000e+00
1.649999999999999911e+00,0.000000000000000000e+00
1.655000000000000027e+00,0.000000000000000000e+00
1.659999999999999920e+00,0.000000000000000000e+00
1.665000000000000036e+00,0.000000000000000000e+00
1.669999999999999929e+00,0.000000000000000000e+00
1.675000000000000044e+00,0.000000000000000000e+00
1.679999999999999938e+00,0.000000000000000000e+00
1.685000000000000053e+00,0.000000000000000000e+00
1.689999999999999947e+00,0.000000000000000000e+00
1.695000000000000062e+00,0.000000000000000000e+00
1.699999999999999956e+00,0.000000000000000000e+00
1.705000000000000071e+00,0.000000000000000000e+00
1.709999999999999964e+00,0.000000000000000000e+00
1.715000000000000080e+00,0.000000000000000000e+00
1.719999999999999973e+00,0.000000000000000000e+00
1.725000000000000089e+00,0.000000000000000000e+00
1.729999999999999982e+00,0.000000000000000000e+00
1.735000000000000098e+00,0.000000000000000000e+00
1.739999999999999991e+00,0.000000000000000000e+00
1.745000000000000107e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00
1.754999999999999893e+00,0.000000000000000000e+00
1.760000000000000009e+00,0.000000000000000000e+00
1.764999999999999902e+00,0.000000000000000000e+00
1.770000000000000018e+00,0.000000000000000000e+00
1.774999999999999911e+00,0.000000000000000000e+00
1.780000000000000027e+00,0.000000000000000000e+00
1.784999999999999920e+00,0.000000000000000000e+00
1.790000000000000036e+00,0.000000000000000000e+00
1.794999999999999929e+00,0.000000000000000000e+00
1.800000000000000044e+00,0.000000000000000000e+00
1.804999999999999938e+00,0.000000000000000000e+00
1.810000000000000053e+00,0.000000000000000000e+00
1.814999999999999947e+00,0.000000000000000000e+00
1.820000000000000062e+00,0.000000000000000000e+00
1.824999999999999956e+00,0.000000000000000000e+00
1.830000000000000071e+00,0.000000000000000000e+00
1.834999999999999964e+00,0.000000000000000000e+00
1.840000000000000080e+00,0.000000000000000000e+00
1.844999999999999973e+00,0.000000000000000000e+00
1.850000000000000089e+00,0.000000000000000000e+00
1.854999999999999982e+00,0.000000000000000000e+00
1.860000000000000098e+00,0.000000000000000000e+00
1.864999999999999991e+00,0.000000000000000000e+00
1.870000000000000107e+00,0.000000000000000000e+00
1.875000000000000000e+00,0.000000000000000000e+00
1.879999999999999893e+00,0.000000000000000000e+00
1.885000000000000009e+00,0.000000000000000000e+00
1.889999999999999902e+00,0.000000000000000000e+00
1.895000000000000018e+00,0.000000000000000000e+00
1.899999999999999911e+00,0.000000000000000000e+00
1.905000000000000027e+00,0.000000000000000000e+00
1.909999999999999920e+00,0.000000000000000000e+00
1.915000000000000036e+00,0.000000000000000000e+00
1.919999999999999929e+00,0.000000000000000000e+00
1.925000000000000044e+00,0.000000000000000000e+00
1.929999999999999938e+00,0.000000000000000000e+00
1.935000000000000053e+00,0.000000000000000000e+00
1.939999999999999947e+00,0.000000000000000000e+00
1.945000000000000062e+00,0.000000000000000000e+00
1.949999999999999956e+00,0.000000000000000000e+00
1.955000000000000071e+00,0.000000000000000000e+00
1.959999999999999964e+00,0.000000000000000000e+00
1.965000000000000080e+00,0.000000000000000000e+00
1.969999999999999973e+00,0.000000000000000000e+00
1.975000000000000089e+00,0.000000000000000000e+00
1.979999999999999982e+00,0.000000000000000000e+00
1.985000000000000098e+00,0.000000000000000000e+00
1.989999999999999991e+00,0.000000000000000000e+00
1.995000000000000107e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
2.004999999999999893e+00,0.000000000000000000e+00
2.009999999999999787e+00,0.000000000000000000e+00
2.015000000000000124e+00,0.000000000000000000e+00
2.020000000000000018e+00,0.000000000000000000e+00
2.024999999999999911e+00,0.000000000000000000e+00
2.029999999999999805e+00,0.000000000000000000e+00
2.035000000000000142e+00,0.000000000000000000e+00
2.040000000000000036e+00,0.000000000000000000e+00
2.044999999999999929e+00,0.000000000000000000e+00
2.049999999999999822e+00,0.000000000000000000e+00
2.055000000000000160e+00,0.000000000000000000e+00
2.060000000000000053e+00,0.000000000000000000e+00
2.064999999999999947e+00,0.000000000000000000e+00
2.069999999999999840e+00,0.000000000000000000e+00
2.075000000000000178e+00,0.000000000000000000e+00
2.080000000000000071e+00,0.000000000000000000e+00
2.084999999999999964e+00,0.000000000000000000e+00
2.089999999999999858e+00,0.000000000000000000e+00
2.095000000000000195e+00,0.000000000000000000e+00
2.100000000000000089e+00,0.000000000000000000e+00
2.104999999999999982e+00,0.000000000000000000e+00
2.109999999999999876e+00,0.000000000000000000e+00
2.115000000000000213e+00,0.000000000000000000e+00
2.120000000000000107e+00,0.000000000000000000e+00
2.125000000000000000e+00,0.000000000000000000e+00
2.129999999999999893e+00,0.000000000000000000e+00
2.134999999999999787e+00,0.000000000000000000e+00
2.140000000000000124e+00,0.000000000000000000e+00
2.145000000000000018e+00,0.000000000000000000e+00
2.149999999999999911e+00,0.000000000000000000e+00
2.154999999999999805e+00,0.000000000000000000e+00
2.160000000000000142e+00,0.000000000000000000e+00
2.165000000000000036e+00,0.000000000000000000e+00
2.169999999999999929e+00,0.000000000000000000e+00
2.174999999999999822e+00,0.000000000000000000e+00
2.180000000000000160e+00,0.000000000000000000e+00
2.185000000000000053e+00,0.000000000000000000e+00
2.189999999999999947e+00,0.000000000000000000e+00
2.194999999999999840e+00,0.000000000000000000e+00
2.200000000000000178e+00,0.000000000000000000e+00
2.205000000000000071e+00,0.000000000000000000e+00
2.209999999999999964e+00,0.000000000000000000e+00
2.214999999999999858e+00,0.000000000000000000e+00
2.220000000000000195e+00,0.000000000000000000e+00
2.225000000000000089e+00,0.000000000000000000e+00
2.229999999999999982e+00,0.000000000000000000e+00
2.234999999999999876e+00,0.000000000000000000e+00
2.240000000000000213e+00,0.000000000000000000e+00
2.245000000000000107e+00,0.000000000000000000e+00
2.250000000000000000e+00,0.000000000000000000e+00
2.254999999999999893e+00,0.000000000000000000e+00
2.259999999999999787e+00,0.000000000000000000e+00
2.265000000000000124e+00,0.000000000000000000e+00
2.270000000000000018e+00,0.000000000000000000e+00
2.274999999999999911e+00,0.000000000000000000e+00
2.279999999999999805e+00,0.000000000000000000e+00
2.285000000000000142e+00,0.000000000000000000e+00
2.290000000000000036e+00,0.000000000000000000e+00
2.294999999999999929e+00,0.000000000000000000e+00
2.299999999999999822e+00,0.000000000000000000e+00
2.305000000000000160e+00,0.000000000000000000e+00
2.310000000000000053e+00,0.000000000000000000e+00
2.314999999999999947e+00,0.000000000000000000e+00
2.319999999999999840e+00,0.000000000000000000e+00
2.325000000000000178e+00,0.000000000000000000e+00
2.330000000000000071e+00,0.000000000000000000e+00
2.334999999999999964e+00,0.000000000000000000e+00
2.339999999999999858e+00,0.000000000000000000e+00
2.345000000000000195e+00,0.000000000000000000e+00
2.350000000000000089e+00,0.000000000000000000e+00
2.354999999999999982e+00,0.000000000000000000e+00
2.359999999999999876e+00,0.000000000000000000e+00
2.365000000000000213e+00,0.000000000000000000e+00
2.370000000000000107e+00,0.000000000000000000e+00
2.375000000000000000e+00,0.000000000000000000e+00
2.379999999999999893e+00,0.000000000000000000e+00
2.384999999999999787e+00,0.000000000000000000e+00
2.390000000000000124e+00,0.000000000000000000e+00
2.395000000000000018e+00,0.000000000000000000e+00
2.399999999999999911e+00,0.000000000000000000e+00
2.404999999999999805e+00,0.000000000000000000e+00
2.410000000000000142e+00,0.000000000000000000e+00
2.415000000000000036e+00,0.000000000000000000e+00
2.419999999999999929e+00,0.000000000000000000e+00
2.424999999999999822e+00,0.000000000000000000e+00
2.430000000000000160e+00,0.000000000000000000e+00
2.435000000000000053e+00,0.000000000000000000e+00
2.439999999999999947e+00,0.000000000000000000e+00
2.444999999999999840e+00,0.000000000000000000e+00
2.450000000000000178e+00,0.000000000000000000e+00
2.455000000000000071e+00,0.000000000000000000e+00
2.459999999999999964e+00,0.000000000000000000e+00
2.464999999999999858e+00,0.000000000000000000e+00
2.470000000000000195e+00,0.000000000000000000e+00
2.475000000000000089e+00,0.000000000000000000e+00
2.479999999999999982e+00,0.000000000000000000e+00
2.484999999999999876e+00,0.000000000000000000e+00
2.490000000000000213e+00,0.000000000000000000e+00
2.495000000000000107e+00,0.000000000000000000e+00
2.500000000000000000e+00,0.000000000000000000e+00
2.504999999999999893e+00,0.000000000000000000e+00
2.509999999999999787e+00,0.000000000000000000e+00
2.515000000000000124e+00,0.000000000000000000e+00
2.520000000000000018e+00,0.000000000000000000e+00
2.524999999999999911e+00,0.000000000000000000e+00
2.529999999999999805e+00,0.000000000000000000e+00
2.535000000000000142e+00,0.000000000000000000e+00
2.540000000000000036e+00,0.000000000000000000e+00
2.544999999999999929e+00,0.000000000000000000e+00
2.549999999999999822e+00,0.000000000000000000e+00
2.555000000000000160e+00,1.000000000000000000e+00
2.560000000000000053e+00,1.000000000000000000e+00
2.564999999999999947e+00,1.000000000000000000e+00
2.569999999999999840e+00,1.000000000000000000e+00
2.575000000000000178e+00,1.000000000000000000e+00
2.580000000000000071e+00,1.000000000000000000e+00
2.584999999999999964e+00,1.000000000000000000e+00
2.589999999999999858e+00,1.000000000000000000e+00
2.595000000000000195e+00,1.000000000000000000e+00
2.600000000000000089e+00,1.000000000000000000e+00
2.604999999999999982e+00,1.000000000000000000e+00
2.609999999999999876e+00,1.000000000000000000e+00
2.615000000000000213e+00,1.000000000000000000e+00
2.620000000000000107e+00,1.000000000000000000e+00
2.625000000000000000e+00,1.000000000000000000e+00
2.629999999999999893e+00,1.000000000000000000e+00
2.634999999999999787e+00,1.000000000000000000e+00
2.640000000000000124e+00,1.000000000000000000e+00
2.645000000000000018e+00,1.000000000000000000e+00
2.649999999999999911e+00,1.000000000000000000e+00
2.654999999999999805e+00,1.000000000000000000e+00
2.660000000000000142e+00,1.000000000000000000e+00
2.665000000000000036e+00,1.000000000000000000e+00
2.669999999999999929e+00,2.000000000000000000e+00
2.674999999999999822e+00,2.000000000000000000e+00
2.680000000000000160e+00,2.000000000000000000e+00
2.685000000000000053e+00,2.000000000000000000e+00
2.689999999999999947e+00,2.000000000000000000e+00
2.694999999999999840e+00,2.000000000000000000e+00
2.700000000000000178e+00,4.000000000000000000e+00
2.705000000000000071e+00,4.000000000000000000e+00
2.709999999999999964e+00,4.000000000000000000e+00
2.714999999999999858e+00,4.000000000000000000e+00
2.720000000000000195e+00,4.000000000000000000e+00
2.725000000000000089e+00,4.000000000000000000e+00
2.729999999999999982e+00,4.000000000000000000e+00
2.734999999999999876e+00,4.000000000000000000e+00
2.740000000000000213e+00,4.000000000000000000e+00
2.745000000000000107e+00,4.000000000000000000e+00
2.750000000000000000e+00,4.000000000000000000e+00
2.754999999999999893e+00,4.000000000000000000e+00
2.759999999999999787e+00,4.000000000000000000e+00
2.765000000000000124e+00,4.000000000000000000e+00
2.770000000000000018e+00,4.000000000000000000e+00
2.774999999999999911e+00,4.000000000000000000e+00
2.779999999999999805e+00,4.000000000000000000e+00
2.785000000000000142e+00,4.000000000000000000e+00
2.790000000000000036e+00,4.000000000000000000e+00
2.794999999999999929e+00,4.000000000000000000e+00
2.799999999999999822e+00,4.000000000000000000e+00
2.805000000000000160e+00,4.000000000000000000e+00
2.810000000000000053e+00,4.000000000000000000e+00
2.814999999999999947e+00,4.000000000000000000e+00
2.819999999999999840e+00,4.000000000000000000e+00
2.825000000000000178e+00,4.000000000000000000e+00
2.830000000000000071e+00,4.000000000000000000e+00
2.834999999999999964e+00,4.000000000000000000e+00
2.839999999999999858e+00,4.000000000000000000e+00
2.845000000000000195e+00,4.000000000000000000e+00
2.850000000000000089e+00,4.000000000000000000e+00
2.854999999999999982e+00,4.000000000000000000e+00
2.859999999999999876e+00,4.000000000000000000e+00
2.865000000000000213e+00,4.000000000000000000e+00
2.870000000000000107e+00,4.000000000000000000e+00
2.875000000000000000e+00,4.000000000000000000e+00
2.879999999999999893e+00,4.000000000000000000e+00
2.884999999999999787e+00,4.000000000000000000e+00
2.890000000000000124e+00,4.000000000000000000e+00
2.895000000000000018e+00,5.000000000000000000e+00
2.899999999999999911e+00,5.000000000000000000e+00
2.904999999999999805e+00,5.000000000000000000e+00
2.910000000000000142e+00,5.000000000000000000e+00
2.915000000000000036e+00,5.000000000000000000e+00
2.919999999999999929e+00,5.000000000000000000e+00
2.924999999999999822e+00,5.000000000000000000e+00
2.930000000000000160e+00,5.000000000000000000e+00
2.935000000000000053e+00,5.000000000000000000e+00
2.939999999999999947e+00,5.000000000000000000e+00
2.944999999999999840e+00,5.000000000000000000e+00
2.950000000000000178e+00,5.000000000000000000e+00
2.955000000000000071e+00,5.000000000000000000e+00
2.959999999999999964e+00,5.000000000000000000e+00
2.964999999999999858e+00,5.000000000000000000e+00
2.970000000000000195e+00,5.000000000000000000e+00
2.975000000000000089e+00,5.000000000000000000e+00
2.979999999999999982e+00,5.000000000000000000e+00
2.984999999999999876e+00,5.000000000000000000e+00
2.990000000000000213e+00,5.000000000000000000e+00
2.995000000000000107e+00,5.000000000000000000e+00
3.000000000000000000e+00,5.000000000000000000e+00
3.004999999999999893e+00,5.000000000000000000e+00
3.009999999999999787e+00,5.000000000000000000e+00
3.015000000000000124e+00,5.000000000000000000e+00
3.020000000000000018e+00,5.000000000000000000e+00
3.024999999999999911e+00,5.000000000000000000e+00
3.029999999999999805e+00,5.000000000000000000e+00
3.035000000000000142e+00,5.000000000000000000e+00
3.040000000000000036e+00,5.000000000000000000e+00
3.044999999999999929e+00,5.000000000000000000e+00
3.049999999999999822e+00,5.000000000000000000e+00
3.055000000000000160e+00,5.000000000000000000e+00
3.060000000000000053e+00,5.000000000000000000e+00
3.064999999999999947e+00,5.000000000000000000e+00
3.069999999999999840e+00,5.000000000000000000e+00
3.075000000000000178e+00,5.000000000000000000e+00
3.080000000000000071e+00,5.000000000000000000e+00
3.084999999999999964e+00,5.000000000000000000e+00
3.089999999999999858e+00,5.000000000000000000e+00
3.095000000000000195e+00,5.000000000000000000e+00
3.100000000000000089e+00,5.000000000000000000e+00
3.104999999999999982e+00,5.000000000000000000e+00
3.109999999999999876e+00,5.000000000000000000e+00
3.115000000000000213e+00,5.000000000000000000e+00
3.120000000000000107e+00,5.000000000000000000e+00
3.125000000000000000e+00,5.000000000000000000e+00
3.129999999999999893e+00,5.000000000000000000e+00
3.134999999999999787e+00,5.000000000000000000e+00
3.140000000000000124e+00,5.000000000000000000e+00
3.145000000000000018e+00,6.000000000000000000e+00
3.149999999999999911e+00,6.000000000000000000e+00
3.154999999999999805e+00,6.000000000000000000e+00
3.160000000000000142e+00,6.000000000000000000e+00
3.165000000000000036e+00,6.000000000000000000e+00
3.169999999999999929e+00,6.000000000000000000e+00
3.174999999999999822e+00,6.000000000000000000e+00
3.180000000000000160e+00,6.000000000000000000e+00
3.185000000000000053e+00,6.000000000000000000e+00
3.189999999999999947e+00,6.000000000000000000e+00
3.194999999999999840e+00,6.000000000000000000e+00
3.200000000000000178e+00,7.000000000000000000e+00
3.205000000000000071e+00,7.000000000000000000e+00
3.209999999999999964e+00,7.000000000000000000e+00
3.214999999999999858e+00,7.000000000000000000e+00
3.220000000000000195e+00,7.000000000000000000e+00
3.225000000000000089e+00,7.000000000000000000e+00
3.229999999999999982e+00,7.000000000000000000e+00
3.234999999999999876e+00,7.000000000000000000e+00
3.240000000000000213e+00,7.000000000000000000e+00
3.245000000000000107e+00,7.000000000000000000e+00
3.250000000000000000e+00,7.000000000000000000e+00
3.254999999999999893e+00,7.000000000000000000e+00
3.259999999999999787e+00,7.000000000000000000e+00
3.265000000000000124e+00,7.000000000000000000e+00
3.270000000000000018e+00,7.000000000000000000e+00
3.274999999999999911e+00,7.000000000000000000e+00
3.279999999999999805e+00,8.000000000000000000e+00
3.285000000000000142e+00,8.000000000000000000e+00
3.290000000000000036e+00,8.000000000000000000e+00
3.294999999999999929e+00,8.000000000000000000e+00
3.299999999999999822e+00,8.000000000000000000e+00
3.305000000000000160e+00,8.000000000000000000e+00
3.310000000000000053e+00,8.000000000000000000e+00
3.314999999999999947e+00,8.000000000000000000e+00
3.319999999999999840e+00,8.000000000000000000e+00
3.325000000000000178e+00,8.000000000000000000e+00
3.330000000000000071e+00,8.000000000000000000e+00
3.334999999999999964e+00,8.000000000000000000e+00
3.339999999999999858e+00,8.000000000000000000e+00
3.345000000000000195e+00,9.000000000000000000e+00
3.350000000000000089e+00,9.000000000000000000e+00
3.354999999999999982e+00,9.000000000000000000e+00
3.359999999999999876e+00,9.000000000000000000e+00
3.365000000000000213e+00,9.000000000000000000e+00
3.370000000000000107e+00,9.000000000000000000e+00
3.375000000000000000e+00,9.000000000000000000e+00
3.379999999999999893e+00,9.000000000000000000e+00
3.384999999999999787e+00,1.000000000000000000e+01
3.390000000000000124e+00,1.000000000000000000e+01
3.395000000000000018e+00,1.000000000000000000e+01
3.399999999999999911e+00,1.000000000000000000e+01
3.404999999999999805e+00,1.000000000000000000e+01
3.410000000000000142e+00,1.000000000000000000e+01
3.415000000000000036e+00,1.000000000000000000e+01
3.419999999999999929e+00,1.000000000000000000e+01
3.424999999999999822e+00,1.000000000000000000e+01
3.430000000000000160e+00,1.000000000000000000e+01
3.435000000000000053e+00,1.000000000000000000e+01
3.439999999999999947e+00,1.000000000000000000e+01
3.444999999999999840e+00,1.000000000000000000e+01
3.450000000000000178e+00,1.000000000000000000e+01
3.455000000000000071e+00,1.000000000000000000e+01
3.459999999999999964e+00,1.100000000000000000e+01
3.464999999999999858e+00,1.100000000000000000e+01
3.470000000000000195e+00,1.100000000000000000e+01
3.475000000000000089e+00,1.100000000000000000e+01
3.479999999999999982e+00,1.100000000000000000e+01
3.484999999999999876e+00,1.200000000000000000e+01
3.490000000000000213e+00,1.200000000000000000e+01
3.495000000000000107e+00,1.200000000000000000e+01
3.500000000000000000e+00,1.300000000000000000e+01
3.504999999999999893e+00,1.300000000000000000e+01
3.509999999999999787e+00,1.300000000000000000e+01
3.515000000000000124e+00,1.300000000000000000e+01
3.520000000000000018e+00,1.300000000000000000e+01
3.524999999999999911e+00,1.300000000000000000e+01
3.529999999999999805e+00,1.300000000000000000e+01
3.535000000000000142e+00,1.300000000000000000e+01
3.540000000000000036e+00,1.300000000000000000e+01
3.544999999999999929e+00,1.300000000000000000e+01
3.549999999999999822e+00,1.300000000000000000e+01
3.555000000000000160e+00,1.400000000000000000e+01
3.560000000000000053e+00,1.400000000000000000e+01
3.564999999999999947e+00,1.400000000000000000e+01
3.569999999999999840e+00,1.400000000000000000e+01
3.575000000000000178e+00,1.400000000000000000e+01
3.580000000000000071e+00,1.400000000000000000e+01
3.584999999999999964e+00,1.400000000000000000e+01
3.589999999999999858e+00,1.400000000000000000e+01
3.595000000000000195e+00,1.500000000000000000e+01
3.600000000000000089e+00,1.600000000000000000e+01
3.604999999999999982e+00,1.600000000000000000e+01
3.609999999999999876e+00,1.600000000000000000e+01
3.615000000000000213e+00,1.600000000000000000e+01
3.620000000000000107e+00,1.600000000000000000e+01
3.625000000000000000e+00,1.600000000000000000e+01
3.629999999999999893e+00,1.600000000000000000e+01
3.634999999999999787e+00,1.600000000000000000e+01
3.640000000000000124e+00,1.600000000000000000e+01
3.645000000000000018e+00,1.600000000000000000e+01
3.649999999999999911e+00,1.600000000000000000e+01
3.654999999999999805e+00,1.600000000000000000e+01
3.660000000000000142e+00,1.600000000000000000e+01
3.665000000000000036e+00,1.600000000000000000e+01
3.669999999999999929e+00,1.600000000000000000e+01
3.674999999999999822e+00,1.600000000000000000e+01
3.680000000000000160e+00,1.600000000000000000e+01
3.685000000000000053e+00,1.600000000000000000e+01
3.689999999999999947e+00,1.600000000000000000e+01
3.694999999999999840e+00,1.600000000000000000e+01
3.700000000000000178e+00,1.600000000000000000e+01
3.705000000000000071e+00,1.600000000000000000e+01
3.709999999999999964e+00,1.600000000000000000e+01
3.714999999999999858e+00,1.600000000000000000e+01
3.720000000000000195e+00,1.600000000000000000e+01
3.725000000000000089e+00,1.600000000000000000e+01
3.729999999999999982e+00,1.600000000000000000e+01
3.734999999999999876e+00,1.600000000000000000e+01
3.740000000000000213e+00,1.600000000000000000e+01
3.745000000000000107e+00,1.600000000000000000e+01
3.750000000000000000e+00,1.600000000000000000e+01
3.754999999999999893e+00,1.600000000000000000e+01
3.759999999999999787e+00,1.600000000000000000e+01
3.765000000000000124e+00,1.600000000000000000e+01
3.770000000000000018e+00,1.600000000000000000e+01
3.774999999999999911e+00,1.600000000000000000e+01
3.779999999999999805e+00,1.600000000000000000e+01
3.785000000000000142e+00,1.700000000000000000e+01
3.790000000000000036e+00,1.700000000000000000e+01
3.794999999999999929e+00,1.700000000000000000e+01
3.799999999999999822e+00,1.700000000000000000e+01
3.805000000000000160e+00,1.700000000000000000e+01
3.810000000000000053e+00,1.700000000000000000e+01
3.814999999999999947e+00,1.700000000000000000e+01
3.819999999999999840e+00,1.700000000000000000e+01
3.825000000000000178e+00,1.700000000000000000e+01
3.830000000000000071e+00,1.700000000000000000e+01
3.834999999999999964e+00,1.700000000000000000e+01
3.839999999999999858e+00,1.700000000000000000e+01
3.845000000000000195e+00,1.700000000000000000e+01
3.850000000000000089e+00,1.700000000000000000e+01
3.854999999999999982e+00,1.700000000000000000e+01
3.859999999999999876e+00,1.700000000000000000e+01
3.865000000000000213e+00,1.700000000000000000e+01
3.870000000000000107e+00,1.700000000000000000e+01
3.875000000000000000e+00,1.700000000000000000e+01
3.879999999999999893e+00,1.700000000000000000e+01
3.884999999999999787e+00,1.700000000000000000e+01
3.890000000000000124e+00,1.700000000000000000e+01
3.895000000000000018e+00,1.700000000000000000e+01
3.899999999999999911e+00,1.700000000000000000e+01
3.904999999999999805e+00,1.700000000000000000e+01
3.910000000000000142e+00,1.700000000000000000e+01
3.915000000000000036e+00,1.700000000000000000e+01
3.919999999999999929e+00,1.700000000000000000e+01
3.924999999999999822e+00,1.700000000000000000e+01
3.930000000000000160e+00,1.700000000000000000e+01
3.935000000000000053e+00,1.700000000000000000e+01
3.939999999999999947e+00,1.700000000000000000e+01
3.944999999999999840e+00,1.700000000000000000e+01
3.950000000000000178e+00,1.700000000000000000e+01
3.955000000000000071e+00,1.700000000000000000e+01
3.959999999999999964e+00,1.700000000000000000e+01
3.964999999999999858e+00,1.700000000000000000e+01
3.970000000000000195e+00,1.700000000000000000e+01
3.975000000000000089e+00,1.700000000000000000e+01
3.979999999999999982e+00,1.700000000000000000e+01
3.984999999999999876e+00,1.700000000000000000e+01
3.990000000000000213e+00,1.700000000000000000e+01
3.995000000000000107e+00,1.700000000000000000e+01
4.000000000000000000e+00,1.700000000000000000e+01
4.004999999999999893e+00,1.700000000000000000e+01
4.009999999999999787e+00,1.700000000000000000e+01
4.014999999999999680e+00,1.700000000000000000e+01
4.019999999999999574e+00,1.700000000000000000e+01
4.025000000000000355e+00,1.700000000000000000e+01
4.030000000000000249e+00,1.700000000000000000e+01
4.035000000000000142e+00,1.700000000000000000e+01
4.040000000000000036e+00,1.800000000000000000e+01
4.044999999999999929e+00,1.800000000000000000e+01
4.049999999999999822e+00,1.800000000000000000e+01
4.054999999999999716e+00,1.800000000000000000e+01
4.059999999999999609e+00,1.800000000000000000e+01
4.065000000000000391e+00,1.800000000000000000e+01
4.070000000000000284e+00,1.800000000000000000e+01
4.075000000000000178e+00,1.800000000000000000e+01
4.080000000000000071e+00,1.800000000000000000e+01
4.084999999999999964e+00,1.800000000000000000e+01
4.089999999999999858e+00,1.800000000000000000e+01
4.094999999999999751e+00,1.800000000000000000e+01
4.099999999999999645e+00,1.800000000000000000e+01
4.105000000000000426e+00,1.800000000000000000e+01
4.110000000000000320e+00,1.800000000000000000e+01
4.115000000000000213e+00,1.800000000000000000e+01
4.120000000000000107e+00,1.800000000000000000e+01
4.125000000000000000e+00,1.800000000000000000e+01
4.129999999999999893e+00,1.900000000000000000e+01
4.134999999999999787e+00,2.000000000000000000e+01
4.139999999999999680e+00,2.000000000000000000e+01
4.144999999999999574e+00,2.000000000000000000e+01
4.150000000000000355e+00,2.000000000000000000e+01
4.155000000000000249e+00,2.000000000000000000e+01
4.160000000000000142e+00,2.000000000000000000e+01
4.165000000000000036e+00,2.000000000000000000e+01
4.169999999999999929e+00,2.000000000000000000e+01
4.174999999999999822e+00,2.000000000000000000e+01
4.179999999999999716e+00,2.000000000000000000e+01
4.184999999999999609e+00,2.000000000000000000e+01
4.190000000000000391e+00,2.000000000000000000e+01
4.195000000000000284e+00,2.000000000000000000e+01
4.200000000000000178e+00,2.000000000000000000e+01
4.205000000000000071e+00,2.000000000000000000e+01
4.209999999999999964e+00,2.000000000000000000e+01
4.214999999999999858e+00,2.000000000000000000e+01
4.219999999999999751e+00,2.000000000000000000e+01
4.224999999999999645e+00,2.000000000000000000e+01
4.230000000000000426e+00,2.000000000000000000e+01
4.235000000000000320e+00,2.000000000000000000e+01
4.240000000000000213e+00,2.000000000000000000e+01
4.245000000000000107e+00,2.000000000000000000e+01
4.250000000000000000e+00,2.000000000000000000e+01
4.254999999999999893e+00,2.000000000000000000e+01
4.259999999999999787e+00,2.000000000000000000e+01
4.264999999999999680e+00,2.000000000000000000e+01
4.269999999999999574e+00,2.000000000000000000e+01
4.275000000000000355e+00,2.000000000000000000e+01
4.280000000000000249e+00,2.000000000000000000e+01
4.285000000000000142e+00,2.000000000000000000e+01
4.290000000000000036e+00,2.000000000000000000e+01
4.294999999999999929e+00,2.000000000000000000e+01
4.299999999999999822e+00,2.000000000000000000e+01
4.304999999999999716e+00,2.100000000000000000e+01
4.309999999999999609e+00,2.100000000000000000e+01
4.315000000000000391e+00,2.100000000000000000e+01
4.320000000000000284e+00,2.100000000000000000e+01
4.325000000000000178e+00,2.100000000000000000e+01
4.330000000000000071e+00,2.100000000000000000e+01
4.334999999999999964e+00,2.100000000000000000e+01
4.339999999999999858e+00,2.200000000000000000e+01
4.344999999999999751e+00,2.200000000000000000e+01
4.349999999999999645e+00,2.200000000000000000e+01
4.355000000000000426e+00,2.200000000000000000e+01
4.360000000000000320e+00,2.200000000000000000e+01
4.365000000000000213e+00,2.200000000000000000e+01
4.370000000000000107e+00,2.200000000000000000e+01
4.375000000000000000e+00,2.200000000000000000e+01
4.379999999999999893e+00,2.200000000000000000e+01
4.384999999999999787e+00,2.200000000000000000e+01
4.389999999999999680e+00,2.200000000000000000e+01
4.394999999999999574e+00,2.200000000000000000e+01
4.400000000000000355e+00,2.200000000000000000e+01
4.405000000000000249e+00,2.200000000000000000e+01
4.410000000000000142e+00,2.200000000000000000e+01
4.415000000000000036e+00,2.200000000000000000e+01
4.419999999999999929e+00,2.200000000000000000e+01
4.424999999999999822e+00,2.200000000000000000e+01
4.429999999999999716e+00,2.200000000000000000e+01
4.434999999999999609e+00,2.200000000000000000e+01
4.440000000000000391e+00,2.200000000000000000e+01
4.445000000000000284e+00,2.200000000000000000e+01
4.450000000000000178e+00,2.200000000000000000e+01
4.455000000000000071e+00,2.200000000000000000e+01
4.459999999999999964e+00,2.200000000000000000e+01
4.464999999999999858e+00,2.200000000000000000e+01
4.469999999999999751e+00,2.200000000000000000e+01
4.474999999999999645e+00,2.200000000000000000e+01
4.480000000000000426e+00,2.200000000000000000e+01
4.485000000000000320e+00,2.200000000000000000e+01
4.490000000000000213e+00,2.200000000000000000e+01
4.495000000000000107e+00,2.200000000000000000e+01
4.500000000000000000e+00,2.200000000000000000e+01
4.504999999999999893e+00,2.200000000000000000e+01
4.509999999999999787e+00,2.200000000000000000e+01
4.514999999999999680e+00,2.200000000000000000e+01
4.519999999999999574e+00,2.200000000000000000e+01
4.525000000000000355e+00,2.200000000000000000e+01
4.530000000000000249e+00,2.200000000000000000e+01
4.535000000000000142e+00,2.200000000000000000e+01
4.540000000000000036e+00,2.200000000000000000e+01
4.544999999999999929e+00,2.200000000000000000e+01
4.549999999999999822e+00,2.200000000000000000e+01
4.554999999999999716e+00,2.200000000000000000e+01
4.559999999999999609e+00,2.200000000000000000e+01
4.565000000000000391e+00,2.200000000000000000e+01
4.570000000000000284e+00,2.200000000000000000e+01
4.575000000000000178e+00,2.200000000000000000e+01
4.580000000000000071e+00,2.200000000000000000e+01
4.584999999999999964e+00,2.200000000000000000e+01
4.589999999999999858e+00,2.200000000000000000e+01
4.594999999999999751e+00,2.200000000000000000e+01
4.599999999999999645e+00,2.200000000000000000e+01
4.605000000000000426e+00,2.200000000000000000e+01
4.610000000000000320e+00,2.200000000000000000e+01
4.615000000000000213e+00,2.200000000000000000e+01
4.620000000000000107e+00,2.200000000000000000e+01
4.625000000000000000e+00,2.200000000000000000e+01
4.629999999999999893e+00,2.200000000000000000e+01
4.634999999999999787e+00,2.200000000000000000e+01
4.639999999999999680e+00,2.200000000000000000e+01
4.644999999999999574e+00,2.200000000000000000e+01
4.650000000000000355e+00,2.200000000000000000e+01
4.655000000000000249e+00,2.200000000000000000e+01
4.660000000000000142e+00,2.200000000000000000e+01
4.665000000000000036e+00,2.200000000000000000e+01
4.669999999999999929e+00,2.200000000000000000e+01
4.674999999999999822e+00,2.200000000000000000e+01
4.679999999999999716e+00,2.200000000000000000e+01
4.684999999999999609e+00,2.200000000000000000e+01
4.690000000000000391e+00,2.200000000000000000e+01
4.695000000000000284e+00,2.200000000000000000e+01
4.700000000000000178e+00,2.200000000000000000e+01
4.705000000000000071e+00,2.200000000000000000e+01
4.709999999999999964e+00,2.200000000000000000e+01
4.714999999999999858e+00,2.200000000000000000e+01
4.719999999999999751e+00,2.200000000000000000e+01
4.724999999999999645e+00,2.200000000000000000e+01
4.730000000000000426e+00,2.200000000000000000e+01
4.735000000000000320e+00,2.200000000000000000e+01
4.740000000000000213e+00,2.200000000000000000e+01
4.745000000000000107e+00,2.200000000000000000e+01
4.750000000000000000e+00,2.200000000000000000e+01
4.754999999999999893e+00,2.200000000000000000e+01
4.759999999999999787e+00,2.200000000000000000e+01
4.764999999999999680e+00,2.200000000000000000e+01
4.769999999999999574e+00,2.200000000000000000e+01
4.775000000000000355e+00,2.200000000000000000e+01
4.780000000000000249e+00,2.200000000000000000e+01
4.785000000000000142e+00,2.200000000000000000e+01
4.790000000000000036e+00,2.200000000000000000e+01
4.794999999999999929e+00,2.200000000000000000e+01
4.799999999999999822e+00,2.200000000000000000e+01
4.804999999999999716e+00,2.200000000000000000e+01
4.809999999999999609e+00,2.200000000000000000e+01
4.815000000000000391e+00,2.200000000000000000e+01
4.820000000000000284e+00,2.200000000000000000e+01
4.825000000000000178e+00,2.200000000000000000e+01
4.830000000000000071e+00,2.200000000000000000e+01
4.834999999999999964e+00,2.200000000000000000e+01
4.839999999999999858e+00,2.200000000000000000e+01
4.844999999999999751e+00,2.200000000000000000e+01
4.849999999999999645e+00,2.200000000000000000e+01
4.855000000000000426e+00,2.200000000000000000e+01
4.860000000000000320e+00,2.200000000000000000e+01
4.865000000000000213e+00,2.200000000000000000e+01
4.870000000000000107e+00,2.200000000000000000e+01
4.875000000000000000e+00,2.200000000000000000e+01
4.879999999999999893e+00,2.200000000000000000e+01
4.884999999999999787e+00,2.200000000000000000e+01
4.889999999999999680e+00,2.200000000000000000e+01
4.894999999999999574e+00,2.200000000000000000e+01
4.900000000000000355e+00,2.200000000000000000e+01
4.905000000000000249e+00,2.200000000000000000e+01
4.910000000000000142e+00,2.200000000000000000e+01
4.915000000000000036e+00,2.200000000000000000e+01
4.919999999999999929e+00,2.200000000000000000e+01
4.924999999999999822e+00,2.200000000000000000e+01
4.929999999999999716e+00,2.200000000000000000e+01
4.934999999999999609e+00,2.200000000000000000e+01
4.940000000000000391e+00,2.200000000000000000e+01
4.945000000000000284e+00,2.200000000000000000e+01
4.950000000000000178e+00,2.200000000000000000e+01
4.955000000000000071e+00,2.200000000000000000e+01
4.959999999999999964e+00,2.200000000000000000e+01
4.964999999999999858e+00,2.200000000000000000e+01
4.969999999999999751e+00,2.200000000000000000e+01
4.974999999999999645e+00,2.200000000000000000e+01
4.980000000000000426e+00,2.200000000000000000e+01
4.985000000000000320e+00,2.200000000000000000e+01
4.990000000000000213e+00,2.200000000000000000e+01
4.995000000000000107e+00,2.200000000000000000e+01
5.000000000000000000e+00,2.200000000000000000e+01
5.004999999999999893e+00,2.200000000000000000e+01
5.009999999999999787e+00,2.200000000000000000e+01
5.014999999999999680e+00,2.200000000000000000e+01
5.019999999999999574e+00,2.200000000000000000e+01
5.025000000000000355e+00,2.200000000000000000e+01
5.030000000000000249e+00,2.200000000000000000e+01
5.035000000000000142e+00,2.200000000000000000e+01
5.040000000000000036e+00,2.200000000000000000e+01
5.044999999999999929e+00,2.200000000000000000e+01
5.049999999999999822e+00,2.200000000000000000e+01
5.054999999999999716e+00,2.200000000000000000e+01
5.059999999999999609e+00,2.200000000000000000e+01
5.065000000000000391e+00,2.200000000000000000e+01
5.070000000000000284e+00,2.200000000000000000e+01
5.075000000000000178e+00,2.200000000000000000e+01
5.080000000000000071e+00,2.200000000000000000e+01
5.084999999999999964e+00,2.200000000000000000e+01
5.089999999999999858e+00,2.200000000000000000e+01
5.094999999999999751e+00,2.200000000000000000e+01
5.099999999999999645e+00,2.200000000000000000e+01
5.105000000000000426e+00,2.200000000000000000e+01
5.110000000000000320e+00,2.200000000000000000e+01
5.115000000000000213e+00,2.200000000000000000e+01
5.120000000000000107e+00,2.200000000000000000e+01
5.125000000000000000e+00,2.200000000000000000e+01
5.129999999999999893e+00,2.200000000000000000e+01
5.134999999999999787e+00,2.200000000000000000e+01
5.139999999999999680e+00,2.200000000000000000e+01
5.144999999999999574e+00,2.200000000000000000e+01
5.150000000000000355e+00,2.200000000000000000e+01
5.155000000000000249e+00,2.200000000000000000e+01
5.160000000000000142e+00,2.200000000000000000e+01
5.165000000000000036e+00,2.200000000000000000e+01
5.169999999999999929e+00,2.200000000000000000e+01
5.174999999999999822e+00,2.200000000000000000e+01
5.179999999999999716e+00,2.200000000000000000e+01
5.184999999999999609e+00,2.200000000000000000e+01
5.190000000000000391e+00,2.200000000000000000e+01
5.195000000000000284e+00,2.200000000000000000e+01
5.200000000000000178e+00,2.200000000000000000e+01
5.205000000000000071e+00,2.200000000000000000e+01
5.209999999999999964e+00,2.200000000000000000e+01
5.214999999999999858e+00,2.200000000000000000e+01
5.219999999999999751e+00,2.200000000000000000e+01
5.224999999999999645e+00,2.200000000000000000e+01
5.230000000000000426e+00,2.200000000000000000e+01
5.235000000000000320e+00,2.200000000000000000e+01
5.240000000000000213e+00,2.200000000000000000e+01
5.245000000000000107e+00,2.200000000000000000e+01
5.250000000000000000e+00,2.200000000000000000e+01
5.254999999999999893e+00,2.200000000000000000e+01
5.259999999999999787e+00,2.200000000000000000e+01
5.264999999999999680e+00,2.200000000000000000e+01
5.269999999999999574e+00,2.200000000000000000e+01
5.275000000000000355e+00,2.200000000000000000e+01
5.280000000000000249e+00,2.200000000000000000e+01
5.285000000000000142e+00,2.200000000000000000e+01
5.290000000000000036e+00,2.200000000000000000e+01
5.294999999999999929e+00,2.200000000000000000e+01
5.299999999999999822e+00,2.200000000000000000e+01
5.304999999999999716e+00,2.200000000000000000e+01
5.309999999999999609e+00,2.200000000000000000e+01
5.315000000000000391e+00,2.200000000000000000e+01
5.320000000000000284e+00,2.200000000000000000e+01
5.325000000000000178e+00,2.200000000000000000e+01
5.330000000000000071e+00,2.200000000000000000e+01
5.334999999999999964e+00,2.200000000000000000e+01
5.339999999999999858e+00,2.200000000000000000e+01
5.344999999999999751e+00,2.200000000000000000e+01
5.349999999999999645e+00,2.200000000000000000e+01
5.355000000000000426e+00,2.300000000000000000e+01
5.360000000000000320e+00,2.300000000000000000e+01
5.365000000000000213e+00,2.300000000000000000e+01
5.370000000000000107e+00,2.300000000000000000e+01
5.375000000000000000e+00,2.300000000000000000e+01
5.379999999999999893e+00,2.300000000000000000e+01
5.384999999999999787e+00,2.300000000000000000e+01
5.389999999999999680e+00,2.300000000000000000e+01
5.394999999999999574e+00,2.300000000000000000e+01
5.400000000000000355e+00,2.300000000000000000e+01
5.405000000000000249e+00,2.300000000000000000e+01
5.410000000000000142e+00,2.300000000000000000e+01
5.415000000000000036e+00,2.300000000000000000e+01
5.419999999999999929e+00,2.400000000000000000e+01
5.424999999999999822e+00,2.400000000000000000e+01
5.429999999999999716e+00,2.400000000000000000e+01
5.434999999999999609e+00,2.400000000000000000e+01
5.440000000000000391e+00,2.400000000000000000e+01
5.445000000000000284e+00,2.400000000000000000e+01
5.450000000000000178e+00,2.400000000000000000e+01
5.455000000000000071e+00,2.400000000000000000e+01
5.459999999999999964e+00,2.400000000000000000e+01
5.464999999999999858e+00,2.400000000000000000e+01
5.469999999999999751e+00,2.400000000000000000e+01
5.474999999999999645e+00,2.400000000000000000e+01
5.480000000000000426e+00,2.400000000000000000e+01
5.485000000000000320e+00,2.400000000000000000e+01
5.490000000000000213e+00,2.400000000000000000e+01
5.495000000000000107e+00,2.400000000000000000e+01
5.500000000000000000e+00,2.400000000000000000e+01
5.504999999999999893e+00,2.400000000000000000e+01
5.509999999999999787e+00,2.400000000000000000e+01
5.514999999999999680e+00,2.400000000000000000e+01
5.519999999999999574e+00,2.400000000000000000e+01
5.525000000000000355e+00,2.400000000000000000e+01
5.530000000000000249e+00,2.400000000000000000e+01
5.535000000000000142e+00,2.400000000000000000e+01
5.540000000000000036e+00,2.400000000000000000e+01
5.544999999999999929e+00,2.400000000000000000e+01
5.549999999999999822e+00,2.400000000000000000e+01
5.554999999999999716e+00,2.400000000000000000e+01
5.559999999999999609e+00,2.400000000000000000e+01
5.565000000000000391e+00,2.400000000000000000e+01
5.570000000000000284e+00,2.400000000000000000e+01
5.575000000000000178e+00,2.400000000000000000e+01
5.580000000000000071e+00,2.400000000000000000e+01
5.584999999999999964e+00,2.400000000000000000e+01
5.589999999999999858e+00,2.400000000000000000e+01
5.594999999999999751e+00,2.400000000000000000e+01
5.599999999999999645e+00,2.400000000000000000e+01
5.605000000000000426e+00,2.400000000000000000e+01
5.610000000000000320e+00,2.400000000000000000e+01
5.615000000000000213e+00,2.400000000000000000e+01
5.620000000000000107e+00,2.400000000000000000e+01
5.625000000000000000e+00,2.400000000000000000e+01
5.629999999999999893e+00,2.400000000000000000e+01
5.634999999999999787e+00,2.400000000000000000e+01
5.639999999999999680e+00,2.400000000000000000e+01
5.644999999999999574e+00,2.400000000000000000e+01
5.650000000000000355e+00,2.400000000000000000e+01
5.655000000000000249e+00,2.400000000000000000e+01
5.660000000000000142e+00,2.400000000000000000e+01
5.665000000000000036e+00,2.400000000000000000e+01
5.669999999999999929e+00,2.400000000000000000e+01
5.674999999999999822e+00,2.400000000000000000e+01
5.679999999999999716e+00,2.400000000000000000e+01
5.684999999999999609e+00,2.400000000000000000e+01
5.690000000000000391e+00,2.400000000000000000e+01
5.695000000000000284e+00,2.400000000000000000e+01
5.700000000000000178e+00,2.400000000000000000e+01
5.705000000000000071e+00,2.400000000000000000e+01
5.709999999999999964e+00,2.400000000000000000e+01
5.714999999999999858e+00,2.400000000000000000e+01
5.719999999999999751e+00,2.400000000000000000e+01
5.724999999999999645e+00,2.400000000000000000e+01
5.730000000000000426e+00,2.400000000000000000e+01
5.735000000000000320e+00,2.400000000000000000e+01
5.740000000000000213e+00,2.400000000000000000e+01
5.745000000000000107e+00,2.400000000000000000e+01
5.750000000000000000e+00,2.400000000000000000e+01
5.754999999999999893e+00,2.400000000000000000e+01
5.759999999999999787e+00,2.400000000000000000e+01
5.764999999999999680e+00,2.400000000000000000e+01
5.769999999999999574e+00,2.400000000000000000e+01
5.775000000000000355e+00,2.400000000000000000e+01
5.780000000000000249e+00,2.400000000000000000e+01
5.785000000000000142e+00,2.400000000000000000e+01
5.790000000000000036e+00,2.400000000000000000e+01
5.794999999999999929e+00,2.400000000000000000e+01
5.799999999999999822e+00,2.400000000000000000e+01
5.804999999999999716e+00,2.400000000000000000e+01
5.809999999999999609e+00,2.400000000000000000e+01
5.815000000000000391e+00,2.400000000000000000e+01
5.820000000000000284e+00,2.400000000000000000e+01
5.825000000000000178e+00,2.400000000000000000e+01
5.830000000000000071e+00,2.400000000000000000e+01
5.834999999999999964e+00,2.400000000000000000e+01
5.839999999999999858e+00,2.400000000000000000e+01
5.844999999999999751e+00,2.400000000000000000e+01
5.849999999999999645e+00,2.400000000000000000e+01
5.855000000000000426e+00,2.400000000000000000e+01
5.860000000000000320e+00,2.400000000000000000e+01
5.865000000000000213e+00,2.400000000000000000e+01
5.870000000000000107e+00,2.400000000000000000e+01
5.875000000000000000e+00,2.400000000000000000e+01
5.879999999999999893e+00,2.400000000000000000e+01
5.884999999999999787e+00,2.400000000000000000e+01
5.889999999999999680e+00,2.400000000000000000e+01
5.894999999999999574e+00,2.400000000000000000e+01
5.900000000000000355e+00,2.400000000000000000e+01
5.905000000000000249e+00,2.400000000000000000e+01
5.910000000000000142e+00,2.400000000000000000e+01
5.915000000000000036e+00,2.400000000000000000e+01
5.919999999999999929e+00,2.400000000000000000e+01
5.924999999999999822e+00,2.400000000000000000e+01
5.929999999999999716e+00,2.400000000000000000e+01
5.934999999999999609e+00,2.400000000000000000e+01
5.940000000000000391e+00,2.400000000000000000e+01
5.945000000000000284e+00,2.400000000000000000e+01
5.950000000000000178e+00,2.400000000000000000e+01
5.955000000000000071e+00,2.400000000000000000e+01
5.959999999999999964e+00,2.400000000000000000e+01
5.964999999999999858e+00,2.400000000000000000e+01
5.969999999999999751e+00,2.400000000000000000e+01
5.974999999999999645e+00,2.400000000000000000e+01
5.980000000000000426e+00,2.400000000000000000e+01
5.985000000000000320e+00,2.400000000000000000e+01
5.990000000000000213e+00,2.400000000000000000e+01
5.995000000000000107e+00,2.400000000000000000e+01
6.000000000000000000e+00,2.400000000000000000e+01
6.004999999999999893e+00,2.400000000000000000e+01
6.009999999999999787e+00,2.400000000000000000e+01
6.014999999999999680e+00,2.400000000000000000e+01
6.019999999999999574e+00,2.400000000000000000e+01
6.025000000000000355e+00,2.400000000000000000e+01
6.030000000000000249e+00,2.400000000000000000e+01
6.035000000000000142e+00,2.400000000000000000e+01
6.040000000000000036e+00,2.400000000000000000e+01
6.044999999999999929e+00,2.400000000000000000e+01
6.049999999999999822e+00,2.400000000000000000e+01
6.054999999999999716e+00,2.400000000000000000e+01
6.059999999999999609e+00,2.400000000000000000e+01
6.065000000000000391e+00,2.400000000000000000e+01
6.070000000000000284e+00,2.400000000000000000e+01
6.075000000000000178e+00,2.400000000000000000e+01
6.080000000000000071e+00,2.400000000000000000e+01
6.084999999999999964e+00,2.400000000000000000e+01
6.089999999999999858e+00,2.400000000000000000e+01
6.094999999999999751e+00,2.400000000000000000e+01
6.099999999999999645e+00,2.400000000000000000e+01
6.105000000000000426e+00,2.400000000000000000e+01
6.110000000000000320e+00,2.400000000000000000e+01
6.115000000000000213e+00,2.400000000000000000e+01
6.120000000000000107e+00,2.400000000000000000e+01
6.125000000000000000e+00,2.400000000000000000e+01
6.129999999999999893e+00,2.400000000000000000e+01
6.134999999999999787e+00,2.400000000000000000e+01
6.139999999999999680e+00,2.400000000000000000e+01
6.144999999999999574e+00,2.400000000000000000e+01
6.150000000000000355e+00,2.400000000000000000e+01
6.155000000000000249e+00,2.400000000000000000e+01
6.160000000000000142e+00,2.400000000000000000e+01
6.165000000000000036e+00,2.400000000000000000e+01
6.169999999999999929e+00,2.400000000000000000e+01
6.174999999999999822e+00,2.400000000000000000e+01
6.179999999999999716e+00,2.400000000000000000e+01
6.184999999999999609e+00,2.400000000000000000e+01
6.190000000000000391e+00,2.400000000000000000e+01
6.195000000000000284e+00,2.400000000000000000e+01
6.200000000000000178e+00,2.400000000000000000e+01
6.205000000000000071e+00,2.400000000000000000e+01
6.209999999999999964e+00,2.400000000000000000e+01
6.214999999999999858e+00,2.400000000000000000e+01
6.219999999999999751e+00,2.400000000000000000e+01
6.224999999999999645e+00,2.400000000000000000e+01
6.230000000000000426e+00,2.400000000000000000e+01
6.235000000000000320e+00,2.400000000000000000e+01
6.240000000000000213e+00,2.400000000000000000e+01
6.245000000000000107e+00,2.400000000000000000e+01
6.250000000000000000e+00,2.400000000000000000e+01
6.254999999999999893e+00,2.400000000000000000e+01
6.259999999999999787e+00,2.400000000000000000e+01
6.264999999999999680e+00,2.400000000000000000e+01
6.269999999999999574e+00,2.400000000000000000e+01
6.275000000000000355e+00,2.400000000000000000e+01
6.280000000000000249e+00,2.400000000000000000e+01
6.285000000000000142e+00,2.400000000000000000e+01
6.290000000000000036e+00,2.400000000000000000e+01
6.294999999999999929e+00,2.400000000000000000e+01
6.299999999999999822e+00,2.400000000000000000e+01
6.304999999999999716e+00,2.400000000000000000e+01
6.309999999999999609e+00,2.400000000000000000e+01
6.315000000000000391e+00,2.400000000000000000e+01
6.320000000000000284e+00,2.400000000000000000e+01
6.325000000000000178e+00,2.400000000000000000e+01
6.330000000000000071e+00,2.400000000000000000e+01
6.334999999999999964e+00,2.400000000000000000e+01
6.339999999999999858e+00,2.400000000000000000e+01
6.344999999999999751e+00,2.400000000000000000e+01
6.349999999999999645e+00,2.400000000000000000e+01
6.355000000000000426e+00,2.400000000000000000e+01
6.360000000000000320e+00,2.400000000000000000e+01
6.365000000000000213e+00,2.400000000000000000e+01
6.370000000000000107e+00,2.400000000000000000e+01
6.375000000000000000e+00,2.400000000000000000e+01
6.379999999999999893e+00,2.400000000000000000e+01
6.384999999999999787e+00,2.400000000000000000e+01
6.389999999999999680e+00,2.400000000000000000e+01
6.394999999999999574e+00,2.400000000000000000e+01
6.400000000000000355e+00,2.400000000000000000e+01
6.405000000000000249e+00,2.400000000000000000e+01
6.410000000000000142e+00,2.400000000000000000e+01
6.415000000000000036e+00,2.400000000000000000e+01
6.419999999999999929e+00,2.400000000000000000e+01
6.424999999999999822e+00,2.400000000000000000e+01
6.429999999999999716e+00,2.400000000000000000e+01
6.434999999999999609e+00,2.400000000000000000e+01
6.440000000000000391e+00,2.400000000000000000e+01
6.445000000000000284e+00,2.400000000000000000e+01
6.450000000000000178e+00,2.400000000000000000e+01
6.455000000000000071e+00,2.400000000000000000e+01
6.459999999999999964e+00,2.400000000000000000e+01
6.464999999999999858e+00,2.400000000000000000e+01
6.469999999999999751e+00,2.400000000000000000e+01
6.474999999999999645e+00,2.400000000000000000e+01
6.480000000000000426e+00,2.400000000000000000e+01
6.485000000000000320e+00,2.400000000000000000e+01
6.490000000000000213e+00,2.400000000000000000e+01
6.495000000000000107e+00,2.400000000000000000e+01
6.500000000000000000e+00,2.400000000000000000e+01
6.504999999999999893e+00,2.400000000000000000e+01
6.509999999999999787e+00,2.400000000000000000e+01
6.514999999999999680e+00,2.400000000000000000e+01
6.519999999999999574e+00,2.400000000000000000e+01
6.525000000000000355e+00,2.400000000000000000e+01
6.530000000000000249e+00,2.400000000000000000e+01
6.535000000000000142e+00,2.400000000000000000e+01
6.540000000000000036e+00,2.400000000000000000e+01
6.544999999999999929e+00,2.400000000000000000e+01
6.549999999999999822e+00,2.400000000000000000e+01
6.554999999999999716e+00,2.400000000000000000e+01
6.559999999999999609e+00,2.400000000000000000e+01
6.565000000000000391e+00,2.400000000000000000e+01
6.570000000000000284e+00,2.400000000000000000e+01
6.575000000000000178e+00,2.400000000000000000e+01
6.580000000000000071e+00,2.400000000000000000e+01
6.584999999999999964e+00,2.400000000000000000e+01
6.589999999999999858e+00,2.400000000000000000e+01
6.594999999999999751e+00,2.400000000000000000e+01
6.599999999999999645e+00,2.400000000000000000e+01
6.605000000000000426e+00,2.400000000000000000e+01
6.610000000000000320e+00,2.400000000000000000e+01
6.615000000000000213e+00,2.400000000000000000e+01
6.620000000000000107e+00,2.400000000000000000e+01
6.625000000000000000e+00,2.400000000000000000e+01
6.629999999999999893e+00,2.400000000000000000e+01
6.634999999999999787e+00,2.400000000000000000e+01
6.639999999999999680e+00,2.400000000000000000e+01
6.644999999999999574e+00,2.400000000000000000e+01
6.650000000000000355e+00,2.400000000000000000e+01
6.655000000000000249e+00,2.400000000000000000e+01
6.660000000000000142e+00,2.400000000000000000e+01
6.665000000000000036e+00,2.400000000000000000e+01
6.669999999999999929e+00,2.400000000000000000e+01
6.674999999999999822e+00,2.400000000000000000e+01
6.679999999999999716e+00,2.400000000000000000e+01
6.684999999999999609e+00,2.400000000000000000e+01
6.690000000000000391e+00,2.400000000000000000e+01
6.695000000000000284e+00,2.400000000000000000e+01
6.700000000000000178e+00,2.400000000000000000e+01
6.705000000000000071e+00,2.400000000000000000e+01
6.709999999999999964e+00,2.400000000000000000e+01
6.714999999999999858e+00,2.400000000000000000e+01
6.719999999999999751e+00,2.400000000000000000e+01
6.724999999999999645e+00,2.400000000000000000e+01
6.730000000000000426e+00,2.400000000000000000e+01
6.735000000000000320e+00,2.400000000000000000e+01
6.740000000000000213e+00,2.400000000000000000e+01
6.745000000000000107e+00,2.400000000000000000e+01
6.750000000000000000e+00,2.400000000000000000e+01
6.754999999999999893e+00,2.400000000000000000e+01
6.759999999999999787e+00,2.400000000000000000e+01
6.764999999999999680e+00,2.400000000000000000e+01
6.769999999999999574e+00,2.400000000000000000e+01
6.775000000000000355e+00,2.400000000000000000e+01
6.780000000000000249e+00,2.400000000000000000e+01
6.785000000000000142e+00,2.400000000000000000e+01
6.790000000000000036e+00,2.400000000000000000e+01
6.794999999999999929e+00,2.400000000000000000e+01
6.799999999999999822e+00,2.400000000000000000e+01
6.804999999999999716e+00,2.400000000000000000e+01
6.809999999999999609e+00,2.400000000000000000e+01
6.815000000000000391e+00,2.400000000000000000e+01
6.820000000000000284e+00,2.400000000000000000e+01
6.825000000000000178e+00,2.400000000000000000e+01
6.830000000000000071e+00,2.400000000000000000e+01
6.834999999999999964e+00,2.400000000000000000e+01
6.839999999999999858e+00,2.400000000000000000e+01
6.844999999999999751e+00,2.400000000000000000e+01
6.849999999999999645e+00,2.400000000000000000e+01
6.855000000000000426e+00,2.400000000000000000e+01
6.860000000000000320e+00,2.400000000000000000e+01
6.865000000000000213e+00,2.400000000000000000e+01
6.870000000000000107e+00,2.400000000000000000e+01
6.875000000000000000e+00,2.400000000000000000e+01
6.879999999999999893e+00,2.400000000000000000e+01
6.884999999999999787e+00,2.400000000000000000e+01
6.889999999999999680e+00,2.400000000000000000e+01
6.894999999999999574e+00,2.400000000000000000e+01
6.900000000000000355e+00,2.400000000000000000e+01
6.905000000000000249e+00,2.400000000000000000e+01
6.910000000000000142e+00,2.400000000000000000e+01
6.915000000000000036e+00,2.400000000000000000e+01
6.919999999999999929e+00,2.400000000000000000e+01
6.924999999999999822e+00,2.400000000000000000e+01
6.929999999999999716e+00,2.400000000000000000e+01
6.934999999999999609e+00,2.400000000000000000e+01
6.940000000000000391e+00,2.400000000000000000e+01
6.945000000000000284e+00,2.400000000000000000e+01
6.950000000000000178e+00,2.400000000000000000e+01
6.955000000000000071e+00,2.400000000000000000e+01
6.959999999999999964e+00,2.400000000000000000e+01
6.964999999999999858e+00,2.400000000000000000e+01
6.969999999999999751e+00,2.400000000000000000e+01
6.974999999999999645e+00,2.400000000000000000e+01
6.980000000000000426e+00,2.500000000000000000e+01
6.985000000000000320e+00,2.500000000000000000e+01
6.990000000000000213e+00,2.500000000000000000e+01
6.995000000000000107e+00,2.500000000000000000e+01
7.000000000000000000e+00,2.500000000000000000e+01
7.004999999999999893e+00,2.500000000000000000e+01
7.009999999999999787e+00,2.500000000000000000e+01
7.014999999999999680e+00,2.500000000000000000e+01
7.019999999999999574e+00,2.500000000000000000e+01
7.025000000000000355e+00,2.500000000000000000e+01
7.030000000000000249e+00,2.500000000000000000e+01
7.035000000000000142e+00,2.500000000000000000e+01
7.040000000000000036e+00,2.500000000000000000e+01
7.044999999999999929e+00,2.500000000000000000e+01
7.049999999999999822e+00,2.500000000000000000e+01
7.054999999999999716e+00,2.500000000000000000e+01
7.059999999999999609e+00,2.500000000000000000e+01
7.065000000000000391e+00,2.500000000000000000e+01
7.070000000000000284e+00,2.500000000000000000e+01
7.075000000000000178e+00,2.500000000000000000e+01
7.080000000000000071e+00,2.500000000000000000e+01
7.084999999999999964e+00,2.500000000000000000e+01
7.089999999999999858e+00,2.500000000000000000e+01
7.094999999999999751e+00,2.500000000000000000e+01
7.099999999999999645e+00,2.500000000000000000e+01
7.105000000000000426e+00,2.500000000000000000e+01
7.110000000000000320e+00,2.500000000000000000e+01
7.115000000000000213e+00,2.500000000000000000e+01
7.120000000000000107e+00,2.500000000000000000e+01
7.125000000000000000e+00,2.500000000000000000e+01
7.129999999999999893e+00,2.500000000000000000e+01
7.134999999999999787e+00,2.500000000000000000e+01
7.139999999999999680e+00,2.500000000000000000e+01
7.144999999999999574e+00,2.500000000000000000e+01
7.150000000000000355e+00,2.500000000000000000e+01
7.155000000000000249e+00,2.500000000000000000e+01
7.160000000000000142e+00,2.500000000000000000e+01
7.165000000000000036e+00,2.500000000000000000e+01
7.169999999999999929e+00,2.500000000000000000e+01
7.174999999999999822e+00,2.500000000000000000e+01
7.179999999999999716e+00,2.500000000000000000e+01
7.184999999999999609e+00,2.500000000000000000e+01
7.190000000000000391e+00,2.500000000000000000e+01
7.195000000000000284e+00,2.500000000000000000e+01
7.200000000000000178e+00,2.500000000000000000e+01
7.205000000000000071e+00,2.500000000000000000e+01
7.209999999999999964e+00,2.500000000000000000e+01
7.214999999999999858e+00,2.500000000000000000e+01
7.219999999999999751e+00,2.500000000000000000e+01
7.224999999999999645e+00,2.500000000000000000e+01
7.230000000000000426e+00,2.500000000000000000e+01
7.235000000000000320e+00,2.500000000000000000e+01
7.240000000000000213e+00,2.500000000000000000e+01
7.245000000000000107e+00,2.500000000000000000e+01
7.250000000000000000e+00,2.500000000000000000e+01
7.254999999999999893e+00,2.500000000000000000e+01
7.259999999999999787e+00,2.500000000000000000e+01
7.264999999999999680e+00,2.500000000000000000e+01
7.269999999999999574e+00,2.500000000000000000e+01
7.275000000000000355e+00,2.500000000000000000e+01
7.280000000000000249e+00,2.500000000000000000e+01
7.285000000000000142e+00,2.500000000000000000e+01
7.290000000000000036e+00,2.500000000000000000e+01
7.294999999999999929e+00,2.500000000000000000e+01
7.299999999999999822e+00,2.500000000000000000e+01
7.304999999999999716e+00,2.500000000000000000e+01
7.309999999999999609e+00,2.500000000000000000e+01
7.315000000000000391e+00,2.500000000000000000e+01
7.320000000000000284e+00,2.500000000000000000e+01
7.325000000000000178e+00,2.500000000000000000e+01
7.330000000000000071e+00,2.500000000000000000e+01
7.334999999999999964e+00,2.500000000000000000e+01
7.339999999999999858e+00,2.500000000000000000e+01
7.344999999999999751e+00,2.500000000000000000e+01
7.349999999999999645e+00,2.600000000000000000e+01
7.355000000000000426e+00,2.600000000000000000e+01
7.360000000000000320e+00,2.600000000000000000e+01
7.365000000000000213e+00,2.600000000000000000e+01
7.370000000000000107e+00,2.600000000000000000e+01
7.375000000000000000e+00,2.600000000000000000e+01
7.379999999999999893e+00,2.600000000000000000e+01
7.384999999999999787e+00,2.600000000000000000e+01
7.389999999999999680e+00,2.600000000000000000e+01
7.394999999999999574e+00,2.600000000000000000e+01
7.400000000000000355e+00,2.600000000000000000e+01
7.405000000000000249e+00,2.600000000000000000e+01
7.410000000000000142e+00,2.600000000000000000e+01
7.415000000000000036e+00,2.600000000000000000e+01
7.419999999999999929e+00,2.600000000000000000e+01
7.424999999999999822e+00,2.600000000000000000e+01
7.429999999999999716e+00,2.600000000000000000e+01
7.434999999999999609e+00,2.600000000000000000e+01
7.440000000000000391e+00,2.600000000000000000e+01
7.445000000000000284e+00,2.600000000000000000e+01
7.450000000000000178e+00,2.600000000000000000e+01
7.455000000000000071e+00,2.600000000000000000e+01
7.459999999999999964e+00,2.600000000000000000e+01
7.464999999999999858e+00,2.600000000000000000e+01
7.469999999999999751e+00,2.600000000000000000e+01
7.474999999999999645e+00,2.600000000000000000e+01
7.480000000000000426e+00,2.600000000000000000e+01
7.485000000000000320e+00,2.600000000000000000e+01
7.490000000000000213e+00,2.600000000000000000e+01
7.495000000000000107e+00,2.600000000000000000e+01
7.500000000000000000e+00,2.600000000000000000e+01
7.504999999999999893e+00,2.600000000000000000e+01
7.509999999999999787e+00,2.600000000000000000e+01
7.514999999999999680e+00,2.600000000000000000e+01
7.519999999999999574e+00,2.600000000000000000e+01
7.525000000000000355e+00,2.600000000000000000e+01
7.530000000000000249e+00,2.600000000000000000e+01
7.535000000000000142e+00,2.600000000000000000e+01
7.540000000000000036e+00,2.600000000000000000e+01
7.544999999999999929e+00,2.600000000000000000e+01
7.549999999999999822e+00,2.600000000000000000e+01
7.554999999999999716e+00,2.600000000000000000e+01
7.559999999999999609e+00,2.600000000000000000e+01
7.565000000000000391e+00,2.600000000000000000e+01
7.570000000000000284e+00,2.600000000000000000e+01
7.575000000000000178e+00,2.600000000000000000e+01
7.580000000000000071e+00,2.600000000000000000e+01
7.584999999999999964e+00,2.600000000000000000e+01
7.589999999999999858e+00,2.600000000000000000e+01
7.594999999999999751e+00,2.600000000000000000e+01
7.599999999999999645e+00,2.600000000000000000e+01
7.605000000000000426e+00,2.600000000000000000e+01
7.610000000000000320e+00,2.600000000000000000e+01
7.615000000000000213e+00,2.600000000000000000e+01
7.620000000000000107e+00,2.600000000000000000e+01
7.625000000000000000e+00,2.700000000000000000e+01
7.629999999999999893e+00,2.700000000000000000e+01
7.634999999999999787e+00,2.700000000000000000e+01
7.639999999999999680e+00,2.700000000000000000e+01
7.644999999999999574e+00,2.700000000000000000e+01
7.650000000000000355e+00,2.700000000000000000e+01
7.655000000000000249e+00,2.700000000000000000e+01
7.660000000000000142e+00,2.700000000000000000e+01
7.665000000000000036e+00,2.700000000000000000e+01
7.669999999999999929e+00,2.700000000000000000e+01
7.674999999999999822e+00,2.700000000000000000e+01
7.679999999999999716e+00,2.700000000000000000e+01
7.684999999999999609e+00,2.700000000000000000e+01
7.690000000000000391e+00,2.700000000000000000e+01
7.695000000000000284e+00,2.700000000000000000e+01
7.700000000000000178e+00,2.700000000000000000e+01
7.705000000000000071e+00,2.700000000000000000e+01
7.709999999999999964e+00,2.700000000000000000e+01
7.714999999999999858e+00,2.700000000000000000e+01
7.719999999999999751e+00,2.700000000000000000e+01
7.724999999999999645e+00,2.700000000000000000e+01
7.730000000000000426e+00,2.700000000000000000e+01
7.735000000000000320e+00,2.700000000000000000e+01
7.740000000000000213e+00,2.700000000000000000e+01
7.745000000000000107e+00,2.700000000000000000e+01
7.750000000000000000e+00,2.700000000000000000e+01
7.754999999999999893e+00,2.700000000000000000e+01
7.759999999999999787e+00,2.700000000000000000e+01
7.764999999999999680e+00,2.700000000000000000e+01
7.769999999999999574e+00,2.700000000000000000e+01
7.775000000000000355e+00,2.700000000000000000e+01
7.780000000000000249e+00,2.700000000000000000e+01
7.785000000000000142e+00,2.700000000000000000e+01
7.790000000000000036e+00,2.700000000000000000e+01
7.794999999999999929e+00,2.700000000000000000e+01
7.799999999999999822e+00,2.700000000000000000e+01
7.804999999999999716e+00,2.700000000000000000e+01
7.809999999999999609e+00,2.700000000000000000e+01
7.815000000000000391e+00,2.700000000000000000e+01
7.820000000000000284e+00,2.700000000000000000e+01
7.825000000000000178e+00,2.700000000000000000e+01
7.830000000000000071e+00,2.700000000000000000e+01
7.834999999999999964e+00,2.700000000000000000e+01
7.839999999999999858e+00,2.700000000000000000e+01
7.844999999999999751e+00,2.700000000000000000e+01
7.849999999999999645e+00,2.700000000000000000e+01
7.855000000000000426e+00,2.700000000000000000e+01
7.860000000000000320e+00,2.700000000000000000e+01
7.865000000000000213e+00,2.700000000000000000e+01
7.870000000000000107e+00,2.700000000000000000e+01
7.875000000000000000e+00,2.700000000000000000e+01
7.879999999999999893e+00,2.700000000000000000e+01
7.884999999999999787e+00,2.700000000000000000e+01
7.889999999999999680e+00,2.700000000000000000e+01
7.894999999999999574e+00,2.700000000000000000e+01
7.900000000000000355e+00,2.700000000000000000e+01
7.905000000000000249e+00,2.700000000000000000e+01
7.910000000000000142e+00,2.700000000000000000e+01
7.915000000000000036e+00,2.700000000000000000e+01
7.919999999999999929e+00,2.700000000000000000e+01
7.924999999999999822e+00,2.700000000000000000e+01
7.929999999999999716e+00,2.700000000000000000e+01
7.934999999999999609e+00,2.700000000000000000e+01
7.940000000000000391e+00,2.700000000000000000e+01
7.945000000000000284e+00,2.700000000000000000e+01
7.950000000000000178e+00,2.700000000000000000e+01
7.955000000000000071e+00,2.700000000000000000e+01
7.959999999999999964e+00,2.700000000000000000e+01
7.964999999999999858e+00,2.700000000000000000e+01
7.969999999999999751e+00,2.700000000000000000e+01
7.974999999999999645e+00,2.700000000000000000e+01
7.980000000000000426e+00,2.700000000000000000e+01
7.985000000000000320e+00,2.700000000000000000e+01
7.990000000000000213e+00,2.700000000000000000e+01
7.995000000000000107e+00,2.700000000000000000e+01
8.000000000000000000e+00,2.700000000000000000e+01


==> data/cg/small/lp-curve/aco.txt <==
x,y
5.000000000000000278e-02,1.515816000000000052e+01
1.000000000000000056e-01,1.511459999999999937e+01
1.499999999999999944e-01,1.504252999999999929e+01
2.000000000000000111e-01,1.502500999999999998e+01
2.500000000000000000e-01,1.499587000000000003e+01
2.999999999999999889e-01,1.496397999999999939e+01
3.499999999999999778e-01,1.485031999999999996e+01
4.000000000000000222e-01,1.478785000000000061e+01
4.500000000000000111e-01,1.473879999999999946e+01
5.000000000000000000e-01,1.472436000000000078e+01
5.500000000000000444e-01,1.470035000000000025e+01
5.999999999999999778e-01,1.468957999999999942e+01
6.500000000000000222e-01,1.462903999999999982e+01
6.999999999999999556e-01,1.458700999999999937e+01
7.500000000000000000e-01,1.456534000000000084e+01
8.000000000000000444e-01,1.454574999999999996e+01
8.499999999999999778e-01,1.452614999999999945e+01
9.000000000000000222e-01,1.452129000000000048e+01
9.499999999999999556e-01,1.451027999999999984e+01
1.000000000000000000e+00,1.446297999999999995e+01
1.050000000000000044e+00,1.444622000000000028e+01
1.100000000000000089e+00,1.443404999999999916e+01
1.149999999999999911e+00,1.442331000000000074e+01
1.199999999999999956e+00,1.441647000000000034e+01
1.250000000000000000e+00,1.440798000000000023e+01
1.300000000000000044e+00,1.436733000000000082e+01
1.350000000000000089e+00,1.435722999999999949e+01
1.399999999999999911e+00,1.434082000000000079e+01
1.449999999999999956e+00,1.432225000000000037e+01
1.500000000000000000e+00,1.431095999999999968e+01
1.550000000000000044e+00,1.430114000000000019e+01
1.600000000000000089e+00,1.426950000000000074e+01
1.649999999999999911e+00,1.425375999999999976e+01
1.699999999999999956e+00,1.424427000000000021e+01
1.750000000000000000e+00,1.423615999999999993e+01
1.800000000000000044e+00,1.422785000000000011e+01
1.850000000000000089e+00,1.422292000000000023e+01
1.899999999999999911e+00,1.421752000000000038e+01
1.949999999999999956e+00,1.420114000000000054e+01
2.000000000000000000e+00,1.419796000000000014e+01
2.049999999999999822e+00,1.419064999999999976e+01
2.100000000000000089e+00,1.418462000000000067e+01
2.149999999999999911e+00,1.417609999999999992e+01
2.200000000000000178e+00,1.417182999999999993e+01
2.250000000000000000e+00,1.415581000000000067e+01
2.299999999999999822e+00,1.415019000000000027e+01
2.350000000000000089e+00,1.414193000000000033e+01
2.399999999999999911e+00,1.413437000000000054e+01
2.450000000000000178e+00,1.412771000000000043e+01
2.500000000000000000e+00,1.412018999999999913e+01
2.549999999999999822e+00,1.411286999999999914e+01
2.600000000000000089e+00,1.410773000000000010e+01
2.649999999999999911e+00,1.410432999999999915e+01
2.700000000000000178e+00,1.409980999999999973e+01
2.750000000000000000e+00,1.409585000000000043e+01
2.799999999999999822e+00,1.409148000000000067e+01
2.850000000000000089e+00,1.408433999999999919e+01
2.899999999999999911e+00,1.407700999999999958e+01
2.950000000000000178e+00,1.407469999999999999e+01
3.000000000000000000e+00,1.407183000000000028e+01
3.049999999999999822e+00,1.406663999999999959e+01
3.100000000000000089e+00,1.406140000000000079e+01
3.149999999999999911e+00,1.405579999999999963e+01
3.200000000000000178e+00,1.404607999999999990e+01
3.250000000000000000e+00,1.404068999999999967e+01
3.299999999999999822e+00,1.403603999999999985e+01
3.350000000000000089e+00,1.403167000000000009e+01
3.399999999999999911e+00,1.402793999999999919e+01
3.450000000000000178e+00,1.402505999999999986e+01
3.500000000000000000e+00,1.401887999999999934e+01
3.549999999999999822e+00,1.401252999999999993e+01
3.600000000000000089e+00,1.401019999999999932e+01
3.649999999999999911e+00,1.400782000000000060e+01
3.700000000000000178e+00,1.400478999999999985e+01
3.750000000000000000e+00,1.400224000000000046e+01
3.799999999999999822e+00,1.399887000000000015e+01
3.850000000000000089e+00,1.399290000000000056e+01
3.899999999999999911e+00,1.398873000000000033e+01
3.950000000000000178e+00,1.398522999999999961e+01
4.000000000000000000e+00,1.398198999999999970e+01
4.049999999999999822e+00,1.397856999999999950e+01
4.099999999999999645e+00,1.397621999999999964e+01
4.150000000000000355e+00,1.397166999999999959e+01
4.200000000000000178e+00,1.396740999999999921e+01
4.250000000000000000e+00,1.396287000000000056e+01
4.299999999999999822e+00,1.395997000000000021e+01
4.349999999999999645e+00,1.395715000000000039e+01
4.400000000000000355e+00,1.395471000000000039e+01
4.450000000000000178e+00,1.395151000000000074e+01
4.500000000000000000e+00,1.394940000000000069e+01
4.549999999999999822e+00,1.394557999999999964e+01
4.599999999999999645e+00,1.394242999999999988e+01
4.650000000000000355e+00,1.394017000000000017e+01
4.700000000000000178e+00,1.393756999999999913e+01
4.750000000000000000e+00,1.393438000000000088e+01
4.799999999999999822e+00,1.393216999999999928e+01
4.849999999999999645e+00,1.392933999999999983e+01
4.900000000000000355e+00,1.392595999999999989e+01
4.950000000000000178e+00,1.392299000000000042e+01
5.000000000000000000e+00,1.392088999999999999e+01
5.049999999999999822e+00,1.391818999999999917e+01
5.099999999999999645e+00,1.391469999999999985e+01
5.150000000000000355e+00,1.391319999999999979e+01
5.200000000000000178e+00,1.391013000000000055e+01
5.250000000000000000e+00,1.390750000000000064e+01
5.299999999999999822e+00,1.390443999999999924e+01
5.349999999999999645e+00,1.390226999999999968e+01
5.400000000000000355e+00,1.389866999999999919e+01
5.450000000000000178e+00,1.389691000000000010e+01
5.500000000000000000e+00,1.389526000000000039e+01
5.549999999999999822e+00,1.389321999999999946e+01
5.599999999999999645e+00,1.389080000000000048e+01
5.650000000000000355e+00,1.388813000000000031e+01
5.700000000000000178e+00,1.388603999999999949e+01
5.750000000000000000e+00,1.388223999999999947e+01
5.799999999999999822e+00,1.388072000000000017e+01
5.849999999999999645e+00,1.387864000000000075e+01
5.900000000000000355e+00,1.387650999999999968e+01
5.950000000000000178e+00,1.387480000000000047e+01
6.000000000000000000e+00,1.387271999999999927e+01
6.049999999999999822e+00,1.386993000000000009e+01
6.099999999999999645e+00,1.386689999999999934e+01
6.150000000000000355e+00,1.386539999999999928e+01
6.200000000000000178e+00,1.386364000000000019e+01
6.250000000000000000e+00,1.386177999999999955e+01
6.299999999999999822e+00,1.385984999999999978e+01
6.349999999999999645e+00,1.385722999999999949e+01
6.400000000000000355e+00,1.385446999999999917e+01
6.450000000000000178e+00,1.385252000000000017e+01
6.500000000000000000e+00,1.385131999999999941e+01
6.549999999999999822e+00,1.384938000000000002e+01
6.599999999999999645e+00,1.384811000000000014e+01
6.650000000000000355e+00,1.384623000000000026e+01
6.700000000000000178e+00,1.384332999999999991e+01
6.750000000000000000e+00,1.384121000000000024e+01
6.799999999999999822e+00,1.383979000000000070e+01
6.849999999999999645e+00,1.383835999999999977e+01
6.900000000000000355e+00,1.383657999999999966e+01
6.950000000000000178e+00,1.383503999999999934e+01
7.000000000000000000e+00,1.383240999999999943e+01
7.049999999999999822e+00,1.383114999999999917e+01
7.099999999999999645e+00,1.383004999999999995e+01
7.150000000000000355e+00,1.382850999999999964e+01
7.200000000000000178e+00,1.382679000000000080e+01
7.250000000000000000e+00,1.382487000000000066e+01
7.299999999999999822e+00,1.382327000000000083e+01
7.349999999999999645e+00,1.382091999999999921e+01
7.400000000000000355e+00,1.381892000000000031e+01
7.450000000000000178e+00,1.381767999999999930e+01
7.500000000000000000e+00,1.381602999999999959e+01
7.549999999999999822e+00,1.381514999999999915e+01
7.599999999999999645e+00,1.381367000000000012e+01
7.650000000000000355e+00,1.381140000000000079e+01
7.700000000000000178e+00,1.381012999999999913e+01
7.750000000000000000e+00,1.380898999999999965e+01
7.799999999999999822e+00,1.380777999999999928e+01
7.849999999999999645e+00,1.380676000000000059e+01
7.900000000000000355e+00,1.380564000000000036e+01
7.950000000000000178e+00,1.380381999999999998e+01
8.000000000000000000e+00,1.380231999999999992e+01
8.050000000000000711e+00,1.380080000000000062e+01
8.099999999999999645e+00,1.379925000000000068e+01
8.150000000000000355e+00,1.379762000000000022e+01
8.199999999999999289e+00,1.379606000000000066e+01
8.250000000000000000e+00,1.379454999999999920e+01
8.300000000000000711e+00,1.379233999999999938e+01
8.349999999999999645e+00,1.379116999999999926e+01
8.400000000000000355e+00,1.378952999999999918e+01
8.449999999999999289e+00,1.378794000000000075e+01
8.500000000000000000e+00,1.378612000000000037e+01
8.550000000000000711e+00,1.378453000000000017e+01
8.599999999999999645e+00,1.378261999999999965e+01
8.650000000000000355e+00,1.378104000000000084e+01
8.699999999999999289e+00,1.377993999999999986e+01
8.750000000000000000e+00,1.377904000000000018e+01
8.800000000000000711e+00,1.377759999999999962e+01
8.849999999999999645e+00,1.377633999999999936e+01
8.900000000000000355e+00,1.377508000000000088e+01
8.949999999999999289e+00,1.377425000000000033e+01
9.000000000000000000e+00,1.377322000000000024e+01
9.050000000000000711e+00,1.377233000000000018e+01
9.099999999999999645e+00,1.377142000000000088e+01
9.150000000000000355e+00,1.377012999999999998e+01
9.199999999999999289e+00,1.376850999999999914e+01
9.250000000000000000e+00,1.376730000000000054e+01
9.300000000000000711e+00,1.376638999999999946e+01
9.349999999999999645e+00,1.376524000000000036e+01
9.400000000000000355e+00,1.376379999999999981e+01
9.449999999999999289e+00,1.376232000000000077e+01
9.500000000000000000e+00,1.376069000000000031e+01
9.550000000000000711e+00,1.375910000000000011e+01
9.599999999999999645e+00,1.375798999999999950e+01
9.650000000000000355e+00,1.375695999999999941e+01
9.699999999999999289e+00,1.375605999999999973e+01
9.750000000000000000e+00,1.375516999999999967e+01
9.800000000000000711e+00,1.375393000000000043e+01
9.849999999999999645e+00,1.375272999999999968e+01
9.900000000000000355e+00,1.375135000000000041e+01
9.949999999999999289e+00,1.375070000000000014e+01
1.000000000000000000e+01,1.374979000000000084e+01
1.005000000000000071e+01,1.374887000000000015e+01
1.009999999999999964e+01,1.374779000000000018e+01
1.015000000000000036e+01,1.374605999999999995e+01
1.019999999999999929e+01,1.374437999999999960e+01
1.025000000000000000e+01,1.374338999999999977e+01
1.030000000000000071e+01,1.374268000000000001e+01
1.034999999999999964e+01,1.374179999999999957e+01
1.040000000000000036e+01,1.374085000000000001e+01
1.044999999999999929e+01,1.373920999999999992e+01
1.050000000000000000e+01,1.373757999999999946e+01
1.055000000000000071e+01,1.373621999999999943e+01
1.059999999999999964e+01,1.373521000000000036e+01
1.065000000000000036e+01,1.373427000000000042e+01
1.069999999999999929e+01,1.373334999999999972e+01
1.075000000000000000e+01,1.373236999999999952e+01
1.080000000000000071e+01,1.373127000000000031e+01
1.084999999999999964e+01,1.372968999999999973e+01
1.090000000000000036e+01,1.372878000000000043e+01
1.094999999999999929e+01,1.372789000000000037e+01
1.100000000000000000e+01,1.372728999999999999e+01
1.105000000000000071e+01,1.372615000000000052e+01
1.109999999999999964e+01,1.372494000000000014e+01
1.115000000000000036e+01,1.372377999999999965e+01
1.119999999999999929e+01,1.372300000000000075e+01
1.125000000000000000e+01,1.372218999999999944e+01
1.130000000000000071e+01,1.372109999999999985e+01
1.134999999999999964e+01,1.372037000000000084e+01
1.140000000000000036e+01,1.371915000000000084e+01
1.144999999999999929e+01,1.371810999999999936e+01
1.150000000000000000e+01,1.371672000000000047e+01
1.155000000000000071e+01,1.371555000000000035e+01
1.159999999999999964e+01,1.371498000000000062e+01
1.165000000000000036e+01,1.371423000000000059e+01
1.169999999999999929e+01,1.371357000000000070e+01
1.175000000000000000e+01,1.371218999999999966e+01
1.180000000000000071e+01,1.371044999999999980e+01
1.184999999999999964e+01,1.370951999999999948e+01
1.190000000000000036e+01,1.370852999999999966e+01
1.194999999999999929e+01,1.370772000000000013e+01
1.200000000000000000e+01,1.370664999999999978e+01
1.205000000000000071e+01,1.370580999999999960e+01
1.209999999999999964e+01,1.370462999999999987e+01
1.215000000000000036e+01,1.370401999999999987e+01
1.219999999999999929e+01,1.370339000000000063e+01
1.225000000000000000e+01,1.370274000000000036e+01
1.230000000000000071e+01,1.370186999999999955e+01
1.234999999999999964e+01,1.370096999999999987e+01
1.240000000000000036e+01,1.369974999999999987e+01
1.244999999999999929e+01,1.369880000000000031e+01
1.250000000000000000e+01,1.369821999999999917e+01
1.255000000000000071e+01,1.369762000000000057e+01
1.259999999999999964e+01,1.369664999999999999e+01
1.265000000000000036e+01,1.369595999999999947e+01
1.269999999999999929e+01,1.369494000000000078e+01
1.275000000000000000e+01,1.369388999999999967e+01
1.280000000000000071e+01,1.369308999999999976e+01
1.284999999999999964e+01,1.369252999999999965e+01
1.290000000000000036e+01,1.369178999999999924e+01
1.294999999999999929e+01,1.369095000000000084e+01
1.300000000000000000e+01,1.368994000000000000e+01
1.305000000000000071e+01,1.368901999999999930e+01
1.309999999999999964e+01,1.368839999999999968e+01
1.315000000000000036e+01,1.368764000000000003e+01
1.319999999999999929e+01,1.368670999999999971e+01
1.325000000000000000e+01,1.368584000000000067e+01
1.330000000000000071e+01,1.368511999999999951e+01
1.334999999999999964e+01,1.368438000000000088e+01
1.340000000000000036e+01,1.368342999999999954e+01
1.344999999999999929e+01,1.368275000000000041e+01
1.350000000000000000e+01,1.368229999999999968e+01
1.355000000000000071e+01,1.368153000000000041e+01
1.359999999999999964e+01,1.368091000000000079e+01
1.365000000000000036e+01,1.368011000000000088e+01
1.369999999999999929e+01,1.367942999999999998e+01
1.375000000000000000e+01,1.367873999999999945e+01
1.380000000000000071e+01,1.367821999999999960e+01
1.384999999999999964e+01,1.367722000000000016e+01
1.390000000000000036e+01,1.367643999999999949e+01
1.394999999999999929e+01,1.367557000000000045e+01
1.400000000000000000e+01,1.367478999999999978e+01
1.405000000000000071e+01,1.367384000000000022e+01
1.409999999999999964e+01,1.367323999999999984e+01
1.415000000000000036e+01,1.367237000000000080e+01
1.419999999999999929e+01,1.367196999999999996e+01
1.425000000000000000e+01,1.367095999999999911e+01
1.430000000000000071e+01,1.367010999999999932e+01
1.434999999999999964e+01,1.366885000000000083e+01
1.440000000000000036e+01,1.366836999999999946e+01
1.444999999999999929e+01,1.366794999999999938e+01
1.450000000000000000e+01,1.366733999999999938e+01
1.455000000000000071e+01,1.366689000000000043e+01
1.459999999999999964e+01,1.366604000000000063e+01
1.465000000000000036e+01,1.366496000000000066e+01
1.469999999999999929e+01,1.366433999999999926e+01
1.475000000000000000e+01,1.366366000000000014e+01
1.480000000000000071e+01,1.366319999999999979e+01
1.484999999999999964e+01,1.366272999999999982e+01
1.490000000000000036e+01,1.366183999999999976e+01
1.494999999999999929e+01,1.366083000000000069e+01
1.500000000000000000e+01,1.366009999999999991e+01
1.505000000000000071e+01,1.365935999999999950e+01
1.509999999999999964e+01,1.365859000000000023e+01
1.515000000000000036e+01,1.365779999999999994e+01
1.519999999999999929e+01,1.365690000000000026e+01
1.525000000000000000e+01,1.365614000000000061e+01
1.530000000000000071e+01,1.365520000000000067e+01
1.534999999999999964e+01,1.365464000000000055e+01
1.540000000000000036e+01,1.365405999999999942e+01
1.544999999999999929e+01,1.365366999999999997e+01
1.550000000000000000e+01,1.365311999999999948e+01
1.555000000000000071e+01,1.365257000000000076e+01
1.559999999999999964e+01,1.365199999999999925e+01
1.565000000000000036e+01,1.365138999999999925e+01
1.569999999999999929e+01,1.365100999999999942e+01
1.575000000000000000e+01,1.365028000000000041e+01
1.580000000000000071e+01,1.364959999999999951e+01
1.584999999999999964e+01,1.364902999999999977e+01
1.590000000000000036e+01,1.364808999999999983e+01
1.594999999999999929e+01,1.364719000000000015e+01
1.600000000000000000e+01,1.364657000000000053e+01
1.605000000000000071e+01,1.364586000000000077e+01
1.610000000000000142e+01,1.364517000000000024e+01
1.614999999999999858e+01,1.364446000000000048e+01
1.619999999999999929e+01,1.364387999999999934e+01
1.625000000000000000e+01,1.364293999999999940e+01
1.630000000000000071e+01,1.364246999999999943e+01
1.635000000000000142e+01,1.364198999999999984e+01
1.639999999999999858e+01,1.364167999999999914e+01
1.644999999999999929e+01,1.364099000000000039e+01
1.650000000000000000e+01,1.364024000000000036e+01
1.655000000000000071e+01,1.363946999999999932e+01
1.660000000000000142e+01,1.363892000000000060e+01
1.664999999999999858e+01,1.363828999999999958e+01
1.669999999999999929e+01,1.363780000000000037e+01
1.675000000000000000e+01,1.363702999999999932e+01
1.680000000000000071e+01,1.363643000000000072e+01
1.685000000000000142e+01,1.363555000000000028e+01
1.689999999999999858e+01,1.363461000000000034e+01
1.694999999999999929e+01,1.363421999999999912e+01
1.700000000000000000e+01,1.363373999999999953e+01
1.705000000000000071e+01,1.363308999999999926e+01
1.710000000000000142e+01,1.363264000000000031e+01
1.714999999999999858e+01,1.363213000000000008e+01
1.719999999999999929e+01,1.363130999999999915e+01
1.725000000000000000e+01,1.363072999999999979e+01
1.730000000000000071e+01,1.362994999999999912e+01
1.735000000000000142e+01,1.362930000000000064e+01
1.739999999999999858e+01,1.362861000000000011e+01
1.744999999999999929e+01,1.362822000000000067e+01
1.750000000000000000e+01,1.362733000000000061e+01
1.755000000000000071e+01,1.362650000000000006e+01
1.760000000000000142e+01,1.362606000000000073e+01
1.764999999999999858e+01,1.362546000000000035e+01
1.769999999999999929e+01,1.362471000000000032e+01
1.775000000000000000e+01,1.362432000000000087e+01
1.780000000000000071e+01,1.362362000000000073e+01
1.785000000000000142e+01,1.362276999999999916e+01
1.789999999999999858e+01,1.362217000000000056e+01
1.794999999999999929e+01,1.362170000000000059e+01
1.800000000000000000e+01,1.362096999999999980e+01


==> data/cg/small/lp-curve/fastwclq.txt <==
x,y
5.000000000000000278e-02,1.511430999999999969e+01
1.000000000000000056e-01,1.499322000000000088e+01
1.499999999999999944e-01,1.491309000000000040e+01
2.000000000000000111e-01,1.484728999999999921e+01
2.500000000000000000e-01,1.478799000000000063e+01
2.999999999999999889e-01,1.471939000000000064e+01
3.499999999999999778e-01,1.467103000000000002e+01
4.000000000000000222e-01,1.463025000000000020e+01
4.500000000000000111e-01,1.457654999999999923e+01
5.000000000000000000e-01,1.451911999999999914e+01
5.500000000000000444e-01,1.448615000000000030e+01
5.999999999999999778e-01,1.445870999999999995e+01
6.500000000000000222e-01,1.443802999999999948e+01
6.999999999999999556e-01,1.441987999999999914e+01
7.500000000000000000e-01,1.440010000000000012e+01
8.000000000000000444e-01,1.438274999999999970e+01
8.499999999999999778e-01,1.435524000000000022e+01
9.000000000000000222e-01,1.433395999999999937e+01
9.499999999999999556e-01,1.431601999999999997e+01
1.000000000000000000e+00,1.430183000000000071e+01
1.050000000000000044e+00,1.429252999999999929e+01
1.100000000000000089e+00,1.428101000000000020e+01
1.149999999999999911e+00,1.426976999999999940e+01
1.199999999999999956e+00,1.425797999999999988e+01
1.250000000000000000e+00,1.424562000000000062e+01
1.300000000000000044e+00,1.423304000000000080e+01
1.350000000000000089e+00,1.422320999999999991e+01
1.399999999999999911e+00,1.421349999999999980e+01
1.449999999999999956e+00,1.420401000000000025e+01
1.500000000000000000e+00,1.419588000000000072e+01
1.550000000000000044e+00,1.418674000000000035e+01
1.600000000000000089e+00,1.417783999999999978e+01
1.649999999999999911e+00,1.416962000000000010e+01
1.699999999999999956e+00,1.416159000000000034e+01
1.750000000000000000e+00,1.415417000000000058e+01
1.800000000000000044e+00,1.414822999999999986e+01
1.850000000000000089e+00,1.414222999999999963e+01
1.899999999999999911e+00,1.413673000000000002e+01
1.949999999999999956e+00,1.413015000000000043e+01
2.000000000000000000e+00,1.412489000000000061e+01
2.049999999999999822e+00,1.411973000000000056e+01
2.100000000000000089e+00,1.411379999999999946e+01
2.149999999999999911e+00,1.410723999999999911e+01
2.200000000000000178e+00,1.410111999999999988e+01
2.250000000000000000e+00,1.409492000000000012e+01
2.299999999999999822e+00,1.409019999999999939e+01
2.350000000000000089e+00,1.408516999999999975e+01
2.399999999999999911e+00,1.407937000000000083e+01
2.450000000000000178e+00,1.407189999999999941e+01
2.500000000000000000e+00,1.406532999999999944e+01
2.549999999999999822e+00,1.405436000000000085e+01
2.600000000000000089e+00,1.404729000000000028e+01
2.649999999999999911e+00,1.404125999999999941e+01
2.700000000000000178e+00,1.403480000000000061e+01
2.750000000000000000e+00,1.403040999999999983e+01
2.799999999999999822e+00,1.402317999999999998e+01
2.850000000000000089e+00,1.401746999999999943e+01
2.899999999999999911e+00,1.400783000000000023e+01
2.950000000000000178e+00,1.400284000000000084e+01
3.000000000000000000e+00,1.399670000000000059e+01
3.049999999999999822e+00,1.399027000000000065e+01
3.100000000000000089e+00,1.398529000000000089e+01
3.149999999999999911e+00,1.398049999999999926e+01
3.200000000000000178e+00,1.397554000000000052e+01
3.250000000000000000e+00,1.396921000000000035e+01
3.299999999999999822e+00,1.396406999999999954e+01
3.350000000000000089e+00,1.395771000000000051e+01
3.399999999999999911e+00,1.394983000000000040e+01
3.450000000000000178e+00,1.394242000000000026e+01
3.500000000000000000e+00,1.393959000000000081e+01
3.549999999999999822e+00,1.393496999999999986e+01
3.600000000000000089e+00,1.393172000000000033e+01
3.649999999999999911e+00,1.392877000000000010e+01
3.700000000000000178e+00,1.392401000000000089e+01
3.750000000000000000e+00,1.392029999999999923e+01
3.799999999999999822e+00,1.391475999999999935e+01
3.850000000000000089e+00,1.391170999999999935e+01
3.899999999999999911e+00,1.390643999999999991e+01
3.950000000000000178e+00,1.390179999999999971e+01
4.000000000000000000e+00,1.389878000000000036e+01
4.049999999999999822e+00,1.389615000000000045e+01
4.099999999999999645e+00,1.389348999999999990e+01
4.150000000000000355e+00,1.388890999999999920e+01
4.200000000000000178e+00,1.388596000000000075e+01
4.250000000000000000e+00,1.388180000000000014e+01
4.299999999999999822e+00,1.387916000000000061e+01
4.349999999999999645e+00,1.387595999999999918e+01
4.400000000000000355e+00,1.387383999999999951e+01
4.450000000000000178e+00,1.387072000000000038e+01
4.500000000000000000e+00,1.386824999999999974e+01
4.549999999999999822e+00,1.386511999999999922e+01
4.599999999999999645e+00,1.386196999999999946e+01
4.650000000000000355e+00,1.385790000000000077e+01
4.700000000000000178e+00,1.385524999999999984e+01
4.750000000000000000e+00,1.385294000000000025e+01
4.799999999999999822e+00,1.385091000000000072e+01
4.849999999999999645e+00,1.384764000000000017e+01
4.900000000000000355e+00,1.384505000000000052e+01
4.950000000000000178e+00,1.384253999999999962e+01
5.000000000000000000e+00,1.383946000000000076e+01
5.049999999999999822e+00,1.383666000000000018e+01
5.099999999999999645e+00,1.383336000000000077e+01
5.150000000000000355e+00,1.383079000000000036e+01
5.200000000000000178e+00,1.382811000000000057e+01
5.250000000000000000e+00,1.382551999999999914e+01
5.299999999999999822e+00,1.382263000000000019e+01
5.349999999999999645e+00,1.382000999999999991e+01
5.400000000000000355e+00,1.381776999999999944e+01
5.450000000000000178e+00,1.381521000000000043e+01
5.500000000000000000e+00,1.381273000000000017e+01
5.549999999999999822e+00,1.381058999999999948e+01
5.599999999999999645e+00,1.380767999999999951e+01
5.650000000000000355e+00,1.380545000000000044e+01
5.700000000000000178e+00,1.380316000000000010e+01
5.750000000000000000e+00,1.380076999999999998e+01
5.799999999999999822e+00,1.379848999999999926e+01
5.849999999999999645e+00,1.379631000000000007e+01
5.900000000000000355e+00,1.379462000000000010e+01
5.950000000000000178e+00,1.379250000000000043e+01
6.000000000000000000e+00,1.378974999999999973e+01
6.049999999999999822e+00,1.378809000000000040e+01
6.099999999999999645e+00,1.378565000000000040e+01
6.150000000000000355e+00,1.378307000000000038e+01
6.200000000000000178e+00,1.378109000000000073e+01
6.250000000000000000e+00,1.377908000000000044e+01
6.299999999999999822e+00,1.377743000000000073e+01
6.349999999999999645e+00,1.377529000000000003e+01
6.400000000000000355e+00,1.377336000000000027e+01
6.450000000000000178e+00,1.377173999999999943e+01
6.500000000000000000e+00,1.376952999999999960e+01
6.549999999999999822e+00,1.376754000000000033e+01
6.599999999999999645e+00,1.376579000000000086e+01
6.650000000000000355e+00,1.376384999999999970e+01
6.700000000000000178e+00,1.376157000000000075e+01
6.750000000000000000e+00,1.375996999999999915e+01
6.799999999999999822e+00,1.375815000000000055e+01
6.849999999999999645e+00,1.375596999999999959e+01
6.900000000000000355e+00,1.375435000000000052e+01
6.950000000000000178e+00,1.375275000000000070e+01
7.000000000000000000e+00,1.375057999999999936e+01
7.049999999999999822e+00,1.374909000000000070e+01
7.099999999999999645e+00,1.374709000000000003e+01
7.150000000000000355e+00,1.374505000000000088e+01
7.200000000000000178e+00,1.374330999999999925e+01
7.250000000000000000e+00,1.374169000000000018e+01
7.299999999999999822e+00,1.374009000000000036e+01
7.349999999999999645e+00,1.373864999999999981e+01
7.400000000000000355e+00,1.373737999999999992e+01
7.450000000000000178e+00,1.373582000000000036e+01
7.500000000000000000e+00,1.373389000000000060e+01
7.549999999999999822e+00,1.373174000000000028e+01
7.599999999999999645e+00,1.372974999999999923e+01
7.650000000000000355e+00,1.372821000000000069e+01
7.700000000000000178e+00,1.372671000000000063e+01
7.750000000000000000e+00,1.372470999999999997e+01
7.799999999999999822e+00,1.372303999999999924e+01
7.849999999999999645e+00,1.372151999999999994e+01
7.900000000000000355e+00,1.372048000000000023e+01
7.950000000000000178e+00,1.371901000000000082e+01
8.000000000000000000e+00,1.371753999999999962e+01
8.050000000000000711e+00,1.371601000000000070e+01
8.099999999999999645e+00,1.371443999999999974e+01
8.150000000000000355e+00,1.371315000000000062e+01
8.199999999999999289e+00,1.371143000000000001e+01
8.250000000000000000e+00,1.370968000000000053e+01
8.300000000000000711e+00,1.370851000000000042e+01
8.349999999999999645e+00,1.370640999999999998e+01
8.400000000000000355e+00,1.370514000000000010e+01
8.449999999999999289e+00,1.370373999999999981e+01
8.500000000000000000e+00,1.370229999999999926e+01
8.550000000000000711e+00,1.370097999999999949e+01
8.599999999999999645e+00,1.369975999999999949e+01
8.650000000000000355e+00,1.369781000000000049e+01
8.699999999999999289e+00,1.369650999999999996e+01
8.750000000000000000e+00,1.369538000000000011e+01
8.800000000000000711e+00,1.369415000000000049e+01
8.849999999999999645e+00,1.369250000000000078e+01
8.900000000000000355e+00,1.369142000000000081e+01
8.949999999999999289e+00,1.368984999999999985e+01
9.000000000000000000e+00,1.368862000000000023e+01
9.050000000000000711e+00,1.368731000000000009e+01
9.099999999999999645e+00,1.368586999999999954e+01
9.150000000000000355e+00,1.368454999999999977e+01
9.199999999999999289e+00,1.368305999999999933e+01
9.250000000000000000e+00,1.368191000000000024e+01
9.300000000000000711e+00,1.368089999999999939e+01
9.349999999999999645e+00,1.368000999999999934e+01
9.400000000000000355e+00,1.367825000000000024e+01
9.449999999999999289e+00,1.367670000000000030e+01
9.500000000000000000e+00,1.367530999999999963e+01
9.550000000000000711e+00,1.367426000000000030e+01
9.599999999999999645e+00,1.367295000000000016e+01
9.650000000000000355e+00,1.367200000000000060e+01
9.699999999999999289e+00,1.367048999999999914e+01
9.750000000000000000e+00,1.366923000000000066e+01
9.800000000000000711e+00,1.366793000000000013e+01
9.849999999999999645e+00,1.366670000000000051e+01
9.900000000000000355e+00,1.366563999999999979e+01
9.949999999999999289e+00,1.366408000000000023e+01
1.000000000000000000e+01,1.366267999999999994e+01
1.005000000000000071e+01,1.366119999999999912e+01
1.009999999999999964e+01,1.366028999999999982e+01
1.015000000000000036e+01,1.365915000000000035e+01
1.019999999999999929e+01,1.365814999999999912e+01
1.025000000000000000e+01,1.365700000000000003e+01
1.030000000000000071e+01,1.365560999999999936e+01
1.034999999999999964e+01,1.365465999999999980e+01
1.040000000000000036e+01,1.365361000000000047e+01
1.044999999999999929e+01,1.365216999999999992e+01
1.050000000000000000e+01,1.365127999999999986e+01
1.055000000000000071e+01,1.365004000000000062e+01
1.059999999999999964e+01,1.364869000000000021e+01
1.065000000000000036e+01,1.364713000000000065e+01
1.069999999999999929e+01,1.364620000000000033e+01
1.075000000000000000e+01,1.364484000000000030e+01
1.080000000000000071e+01,1.364370000000000083e+01
1.084999999999999964e+01,1.364255999999999958e+01
1.090000000000000036e+01,1.364169000000000054e+01
1.094999999999999929e+01,1.364038000000000039e+01
1.100000000000000000e+01,1.363959000000000010e+01
1.105000000000000071e+01,1.363838999999999935e+01
1.109999999999999964e+01,1.363728000000000051e+01
1.115000000000000036e+01,1.363585999999999920e+01
1.119999999999999929e+01,1.363471000000000011e+01
1.125000000000000000e+01,1.363312999999999953e+01
1.130000000000000071e+01,1.363209999999999944e+01
1.134999999999999964e+01,1.363104000000000049e+01
1.140000000000000036e+01,1.362973999999999997e+01
1.144999999999999929e+01,1.362836000000000070e+01
1.150000000000000000e+01,1.362697999999999965e+01
1.155000000000000071e+01,1.362618999999999936e+01
1.159999999999999964e+01,1.362538999999999945e+01
1.165000000000000036e+01,1.362447000000000052e+01
1.169999999999999929e+01,1.362351999999999919e+01
1.175000000000000000e+01,1.362247999999999948e+01
1.180000000000000071e+01,1.362123000000000062e+01
1.184999999999999964e+01,1.361973000000000056e+01
1.190000000000000036e+01,1.361852999999999980e+01
1.194999999999999929e+01,1.361730999999999980e+01
1.200000000000000000e+01,1.361640000000000050e+01
1.205000000000000071e+01,1.361529999999999951e+01
1.209999999999999964e+01,1.361424000000000056e+01
1.215000000000000036e+01,1.361341999999999963e+01
1.219999999999999929e+01,1.361223000000000027e+01
1.225000000000000000e+01,1.361112999999999928e+01
1.230000000000000071e+01,1.360987000000000080e+01
1.234999999999999964e+01,1.360862999999999978e+01
1.240000000000000036e+01,1.360763000000000034e+01
1.244999999999999929e+01,1.360657999999999923e+01
1.250000000000000000e+01,1.360524000000000022e+01
1.255000000000000071e+01,1.360426999999999964e+01
1.259999999999999964e+01,1.360363000000000078e+01
1.265000000000000036e+01,1.360255000000000081e+01
1.269999999999999929e+01,1.360120000000000040e+01
1.275000000000000000e+01,1.360012000000000043e+01
1.280000000000000071e+01,1.359886000000000017e+01
1.284999999999999964e+01,1.359814000000000078e+01
1.290000000000000036e+01,1.359720000000000084e+01
1.294999999999999929e+01,1.359573999999999927e+01
1.300000000000000000e+01,1.359437999999999924e+01
1.305000000000000071e+01,1.359360999999999997e+01
1.309999999999999964e+01,1.359234000000000009e+01
1.315000000000000036e+01,1.359112999999999971e+01
1.319999999999999929e+01,1.358996999999999922e+01
1.325000000000000000e+01,1.358882999999999974e+01
1.330000000000000071e+01,1.358774000000000015e+01
1.334999999999999964e+01,1.358699999999999974e+01
1.340000000000000036e+01,1.358596000000000004e+01
1.344999999999999929e+01,1.358497000000000021e+01
1.350000000000000000e+01,1.358389999999999986e+01
1.355000000000000071e+01,1.358303000000000083e+01
1.359999999999999964e+01,1.358197999999999972e+01
1.365000000000000036e+01,1.358108999999999966e+01
1.369999999999999929e+01,1.358033999999999963e+01
1.375000000000000000e+01,1.357911000000000001e+01
1.380000000000000071e+01,1.357799999999999940e+01
1.384999999999999964e+01,1.357672999999999952e+01
1.390000000000000036e+01,1.357579999999999920e+01
1.394999999999999929e+01,1.357452999999999932e+01
1.400000000000000000e+01,1.357362000000000002e+01
1.405000000000000071e+01,1.357199999999999918e+01
1.409999999999999964e+01,1.357127999999999979e+01
1.415000000000000036e+01,1.357024000000000008e+01
1.419999999999999929e+01,1.356926999999999950e+01
1.425000000000000000e+01,1.356807000000000052e+01
1.430000000000000071e+01,1.356727000000000061e+01
1.434999999999999964e+01,1.356610000000000049e+01
1.440000000000000036e+01,1.356504999999999939e+01
1.444999999999999929e+01,1.356433000000000000e+01
1.450000000000000000e+01,1.356330999999999953e+01
1.455000000000000071e+01,1.356217999999999968e+01
1.459999999999999964e+01,1.356099999999999994e+01
1.465000000000000036e+01,1.355987999999999971e+01
1.469999999999999929e+01,1.355908999999999942e+01
1.475000000000000000e+01,1.355818999999999974e+01
1.480000000000000071e+01,1.355724999999999980e+01
1.484999999999999964e+01,1.355635000000000012e+01
1.490000000000000036e+01,1.355564999999999998e+01
1.494999999999999929e+01,1.355442999999999998e+01
1.500000000000000000e+01,1.355339000000000027e+01
1.505000000000000071e+01,1.355244000000000071e+01
1.509999999999999964e+01,1.355125999999999920e+01
1.515000000000000036e+01,1.355025999999999975e+01
1.519999999999999929e+01,1.354913999999999952e+01
1.525000000000000000e+01,1.354837000000000025e+01
1.530000000000000071e+01,1.354752000000000045e+01
1.534999999999999964e+01,1.354697999999999958e+01
1.540000000000000036e+01,1.354615000000000080e+01
1.544999999999999929e+01,1.354538999999999938e+01
1.550000000000000000e+01,1.354434999999999967e+01
1.555000000000000071e+01,1.354369999999999941e+01
1.559999999999999964e+01,1.354312999999999967e+01
1.565000000000000036e+01,1.354168999999999912e+01
1.569999999999999929e+01,1.354082000000000008e+01
1.575000000000000000e+01,1.353966999999999921e+01
1.580000000000000071e+01,1.353838000000000008e+01
1.584999999999999964e+01,1.353738000000000063e+01
1.590000000000000036e+01,1.353644000000000069e+01
1.594999999999999929e+01,1.353571999999999953e+01
1.600000000000000000e+01,1.353461000000000070e+01
1.605000000000000071e+01,1.353417999999999921e+01
1.610000000000000142e+01,1.353312000000000026e+01
1.614999999999999858e+01,1.353242999999999974e+01
1.619999999999999929e+01,1.353097999999999956e+01
1.625000000000000000e+01,1.353035000000000032e+01
1.630000000000000071e+01,1.352961999999999954e+01
1.635000000000000142e+01,1.352833000000000041e+01
1.639999999999999858e+01,1.352736999999999945e+01
1.644999999999999929e+01,1.352637000000000000e+01
1.650000000000000000e+01,1.352502999999999922e+01
1.655000000000000071e+01,1.352444000000000024e+01
1.660000000000000142e+01,1.352387000000000050e+01
1.664999999999999858e+01,1.352303999999999995e+01
1.669999999999999929e+01,1.352210000000000001e+01
1.675000000000000000e+01,1.352110000000000056e+01
1.680000000000000071e+01,1.352027999999999963e+01
1.685000000000000142e+01,1.351919000000000004e+01
1.689999999999999858e+01,1.351753000000000071e+01
1.694999999999999929e+01,1.351666999999999952e+01
1.700000000000000000e+01,1.351533000000000051e+01
1.705000000000000071e+01,1.351459999999999972e+01
1.710000000000000142e+01,1.351373000000000069e+01
1.714999999999999858e+01,1.351307000000000080e+01
1.719999999999999929e+01,1.351238999999999990e+01
1.725000000000000000e+01,1.351155999999999935e+01
1.730000000000000071e+01,1.351074000000000019e+01
1.735000000000000142e+01,1.350933999999999990e+01
1.739999999999999858e+01,1.350867000000000040e+01
1.744999999999999929e+01,1.350716000000000072e+01
1.750000000000000000e+01,1.350595000000000034e+01
1.755000000000000071e+01,1.350506999999999991e+01
1.760000000000000142e+01,1.350431999999999988e+01
1.764999999999999858e+01,1.350356000000000023e+01
1.769999999999999929e+01,1.350262000000000029e+01
1.775000000000000000e+01,1.350187000000000026e+01
1.780000000000000071e+01,1.350095999999999918e+01
1.785000000000000142e+01,1.350026000000000082e+01
1.789999999999999858e+01,1.349939999999999962e+01
1.794999999999999929e+01,1.349839000000000055e+01
1.800000000000000000e+01,1.349732999999999983e+01


==> data/cg/small/lp-curve/greedy.txt <==
x,y
5.000000000000000278e-02,1.521576999999999913e+01
1.000000000000000056e-01,1.516816999999999993e+01
1.499999999999999944e-01,1.512353000000000058e+01
2.000000000000000111e-01,1.508112999999999992e+01
2.500000000000000000e-01,1.504527999999999999e+01
2.999999999999999889e-01,1.501643999999999934e+01
3.499999999999999778e-01,1.499489999999999945e+01
4.000000000000000222e-01,1.497531000000000034e+01
4.500000000000000111e-01,1.495706000000000024e+01
5.000000000000000000e-01,1.494231000000000087e+01
5.500000000000000444e-01,1.492756999999999934e+01
5.999999999999999778e-01,1.491449000000000069e+01
6.500000000000000222e-01,1.490244000000000035e+01
6.999999999999999556e-01,1.489119999999999955e+01
7.500000000000000000e-01,1.488072999999999979e+01
8.000000000000000444e-01,1.487205999999999939e+01
8.499999999999999778e-01,1.486359999999999992e+01
9.000000000000000222e-01,1.485576000000000008e+01
9.499999999999999556e-01,1.484768000000000043e+01
1.000000000000000000e+00,1.483995999999999960e+01
1.050000000000000044e+00,1.483319000000000010e+01
1.100000000000000089e+00,1.482696999999999932e+01
1.149999999999999911e+00,1.482116000000000078e+01
1.199999999999999956e+00,1.481522999999999968e+01
1.250000000000000000e+00,1.480974999999999930e+01
1.300000000000000044e+00,1.480507000000000062e+01
1.350000000000000089e+00,1.479959000000000024e+01
1.399999999999999911e+00,1.479559000000000069e+01
1.449999999999999956e+00,1.479111999999999938e+01
1.500000000000000000e+00,1.478665999999999947e+01
1.550000000000000044e+00,1.478270000000000017e+01
1.600000000000000089e+00,1.477882999999999925e+01
1.649999999999999911e+00,1.477496000000000009e+01
1.699999999999999956e+00,1.477114000000000082e+01
1.750000000000000000e+00,1.476774999999999949e+01
1.800000000000000044e+00,1.476453000000000060e+01
1.850000000000000089e+00,1.476158000000000037e+01
1.899999999999999911e+00,1.475824000000000069e+01
1.949999999999999956e+00,1.475533000000000072e+01
2.000000000000000000e+00,1.475177000000000049e+01
2.049999999999999822e+00,1.474907999999999930e+01
2.100000000000000089e+00,1.474581000000000053e+01
2.149999999999999911e+00,1.474241999999999919e+01
2.200000000000000178e+00,1.473958999999999975e+01
2.250000000000000000e+00,1.473653000000000013e+01
2.299999999999999822e+00,1.473295000000000066e+01
2.350000000000000089e+00,1.472999000000000080e+01
2.399999999999999911e+00,1.472753999999999941e+01
2.450000000000000178e+00,1.472289999999999921e+01
2.500000000000000000e+00,1.471940999999999988e+01
2.549999999999999822e+00,1.471631000000000000e+01
2.600000000000000089e+00,1.471203000000000038e+01
2.649999999999999911e+00,1.470923999999999943e+01
2.700000000000000178e+00,1.470655000000000001e+01
2.750000000000000000e+00,1.470345999999999975e+01
2.799999999999999822e+00,1.470007999999999981e+01
2.850000000000000089e+00,1.469749999999999979e+01
2.899999999999999911e+00,1.469374000000000002e+01
2.950000000000000178e+00,1.469148000000000032e+01
3.000000000000000000e+00,1.468887999999999927e+01
3.049999999999999822e+00,1.468707000000000029e+01
3.100000000000000089e+00,1.468547000000000047e+01
3.149999999999999911e+00,1.468355000000000032e+01
3.200000000000000178e+00,1.468219000000000030e+01
3.250000000000000000e+00,1.468008999999999986e+01
3.299999999999999822e+00,1.467816000000000010e+01
3.350000000000000089e+00,1.467514000000000074e+01
3.399999999999999911e+00,1.467356000000000016e+01
3.450000000000000178e+00,1.467184999999999917e+01
3.500000000000000000e+00,1.466951000000000072e+01
3.549999999999999822e+00,1.466677999999999926e+01
3.600000000000000089e+00,1.466431000000000040e+01
3.649999999999999911e+00,1.466239000000000026e+01
3.700000000000000178e+00,1.466027000000000058e+01
3.750000000000000000e+00,1.465807000000000038e+01
3.799999999999999822e+00,1.465616999999999948e+01
3.850000000000000089e+00,1.465366000000000035e+01
3.899999999999999911e+00,1.465210000000000079e+01
3.950000000000000178e+00,1.464996000000000009e+01
4.000000000000000000e+00,1.464697999999999922e+01
4.049999999999999822e+00,1.464376000000000033e+01
4.099999999999999645e+00,1.464192000000000071e+01
4.150000000000000355e+00,1.464043000000000028e+01
4.200000000000000178e+00,1.463889999999999958e+01
4.250000000000000000e+00,1.463744999999999941e+01
4.299999999999999822e+00,1.463602999999999987e+01
4.349999999999999645e+00,1.463461999999999996e+01
4.400000000000000355e+00,1.463353000000000037e+01
4.450000000000000178e+00,1.463207000000000058e+01
4.500000000000000000e+00,1.463057000000000052e+01
4.549999999999999822e+00,1.462941999999999965e+01
4.599999999999999645e+00,1.462845000000000084e+01
4.650000000000000355e+00,1.462739999999999974e+01
4.700000000000000178e+00,1.462575999999999965e+01
4.750000000000000000e+00,1.462452000000000041e+01
4.799999999999999822e+00,1.462362000000000073e+01
4.849999999999999645e+00,1.462179000000000073e+01
4.900000000000000355e+00,1.462092999999999954e+01
4.950000000000000178e+00,1.462003999999999948e+01
5.000000000000000000e+00,1.461899000000000015e+01
5.049999999999999822e+00,1.461727999999999916e+01
5.099999999999999645e+00,1.461608000000000018e+01
5.150000000000000355e+00,1.461456000000000088e+01
5.200000000000000178e+00,1.461320000000000086e+01
5.250000000000000000e+00,1.461191999999999958e+01
5.299999999999999822e+00,1.461002000000000045e+01
5.349999999999999645e+00,1.460697000000000045e+01
5.400000000000000355e+00,1.460543999999999976e+01
5.450000000000000178e+00,1.460355999999999987e+01
5.500000000000000000e+00,1.460216999999999921e+01
5.549999999999999822e+00,1.460091000000000072e+01
5.599999999999999645e+00,1.459998000000000040e+01
5.650000000000000355e+00,1.459908000000000072e+01
5.700000000000000178e+00,1.459830999999999968e+01
5.750000000000000000e+00,1.459657999999999944e+01
5.799999999999999822e+00,1.459509000000000079e+01
5.849999999999999645e+00,1.459365999999999985e+01
5.900000000000000355e+00,1.459290999999999983e+01
5.950000000000000178e+00,1.459191000000000038e+01
6.000000000000000000e+00,1.459055999999999997e+01
6.049999999999999822e+00,1.458939999999999948e+01
6.099999999999999645e+00,1.458788999999999980e+01
6.150000000000000355e+00,1.458703000000000038e+01
6.200000000000000178e+00,1.458590000000000053e+01
6.250000000000000000e+00,1.458435000000000059e+01
6.299999999999999822e+00,1.458331000000000088e+01
6.349999999999999645e+00,1.458236999999999917e+01
6.400000000000000355e+00,1.458173999999999992e+01
6.450000000000000178e+00,1.458071999999999946e+01
6.500000000000000000e+00,1.457966000000000051e+01
6.549999999999999822e+00,1.457901000000000025e+01
6.599999999999999645e+00,1.457756000000000007e+01
6.650000000000000355e+00,1.457670000000000066e+01
6.700000000000000178e+00,1.457559000000000005e+01
6.750000000000000000e+00,1.457427000000000028e+01
6.799999999999999822e+00,1.457324999999999982e+01
6.849999999999999645e+00,1.457198999999999955e+01
6.900000000000000355e+00,1.457123999999999953e+01
6.950000000000000178e+00,1.457060000000000066e+01
7.000000000000000000e+00,1.456884999999999941e+01
7.049999999999999822e+00,1.456827000000000005e+01
7.099999999999999645e+00,1.456736000000000075e+01
7.150000000000000355e+00,1.456650999999999918e+01
7.200000000000000178e+00,1.456544000000000061e+01
7.250000000000000000e+00,1.456475999999999971e+01
7.299999999999999822e+00,1.456423000000000023e+01
7.349999999999999645e+00,1.456343999999999994e+01
7.400000000000000355e+00,1.456240999999999985e+01
7.450000000000000178e+00,1.456173000000000073e+01
7.500000000000000000e+00,1.456105999999999945e+01
7.549999999999999822e+00,1.455920000000000059e+01
7.599999999999999645e+00,1.455780000000000030e+01
7.650000000000000355e+00,1.455739999999999945e+01
7.700000000000000178e+00,1.455638000000000076e+01
7.750000000000000000e+00,1.455570999999999948e+01
7.799999999999999822e+00,1.455457999999999963e+01
7.849999999999999645e+00,1.455408000000000079e+01
7.900000000000000355e+00,1.455359999999999943e+01
7.950000000000000178e+00,1.455302999999999969e+01
8.000000000000000000e+00,1.455221000000000053e+01
8.050000000000000711e+00,1.455157999999999952e+01
8.099999999999999645e+00,1.455061000000000071e+01
8.150000000000000355e+00,1.455002999999999957e+01
8.199999999999999289e+00,1.454922000000000004e+01
8.250000000000000000e+00,1.454841000000000051e+01
8.300000000000000711e+00,1.454758999999999958e+01
8.349999999999999645e+00,1.454690000000000083e+01
8.400000000000000355e+00,1.454630000000000045e+01
8.449999999999999289e+00,1.454565000000000019e+01
8.500000000000000000e+00,1.454521000000000086e+01
8.550000000000000711e+00,1.454457000000000022e+01
8.599999999999999645e+00,1.454411999999999949e+01
8.650000000000000355e+00,1.454338000000000086e+01
8.699999999999999289e+00,1.454277000000000086e+01
8.750000000000000000e+00,1.454188000000000081e+01
8.800000000000000711e+00,1.454129999999999967e+01
8.849999999999999645e+00,1.454062000000000054e+01
8.900000000000000355e+00,1.454006000000000043e+01
8.949999999999999289e+00,1.453960000000000008e+01
9.000000000000000000e+00,1.453860000000000063e+01
9.050000000000000711e+00,1.453789000000000087e+01
9.099999999999999645e+00,1.453702000000000005e+01
9.150000000000000355e+00,1.453661999999999921e+01
9.199999999999999289e+00,1.453567999999999927e+01
9.250000000000000000e+00,1.453513000000000055e+01
9.300000000000000711e+00,1.453463999999999956e+01
9.349999999999999645e+00,1.453429000000000038e+01
9.400000000000000355e+00,1.453364999999999974e+01
9.449999999999999289e+00,1.453317999999999977e+01
9.500000000000000000e+00,1.453203000000000067e+01
9.550000000000000711e+00,1.453121999999999936e+01
9.599999999999999645e+00,1.453054999999999986e+01
9.650000000000000355e+00,1.453007000000000026e+01
9.699999999999999289e+00,1.452959000000000067e+01
9.750000000000000000e+00,1.452895999999999965e+01
9.800000000000000711e+00,1.452782999999999980e+01
9.849999999999999645e+00,1.452711000000000041e+01
9.900000000000000355e+00,1.452655999999999992e+01
9.949999999999999289e+00,1.452613999999999983e+01
1.000000000000000000e+01,1.452552000000000021e+01
1.005000000000000071e+01,1.452477000000000018e+01
1.009999999999999964e+01,1.452425999999999995e+01
1.015000000000000036e+01,1.452382000000000062e+01
1.019999999999999929e+01,1.452293000000000056e+01
1.025000000000000000e+01,1.452264000000000088e+01
1.030000000000000071e+01,1.452223000000000042e+01
1.034999999999999964e+01,1.452163000000000004e+01
1.040000000000000036e+01,1.452119000000000071e+01
1.044999999999999929e+01,1.452068000000000048e+01
1.050000000000000000e+01,1.452026000000000039e+01
1.055000000000000071e+01,1.451971999999999952e+01
1.059999999999999964e+01,1.451936000000000071e+01
1.065000000000000036e+01,1.451872000000000007e+01
1.069999999999999929e+01,1.451814000000000071e+01
1.075000000000000000e+01,1.451760999999999946e+01
1.080000000000000071e+01,1.451693000000000033e+01
1.084999999999999964e+01,1.451655000000000051e+01
1.090000000000000036e+01,1.451559999999999917e+01
1.094999999999999929e+01,1.451520000000000010e+01
1.100000000000000000e+01,1.451430000000000042e+01
1.105000000000000071e+01,1.451361999999999952e+01
1.109999999999999964e+01,1.451280999999999999e+01
1.115000000000000036e+01,1.451226999999999911e+01
1.119999999999999929e+01,1.451191000000000031e+01
1.125000000000000000e+01,1.451132999999999917e+01
1.130000000000000071e+01,1.451069000000000031e+01
1.134999999999999964e+01,1.451041000000000025e+01
1.140000000000000036e+01,1.451000999999999941e+01
1.144999999999999929e+01,1.450955000000000084e+01
1.150000000000000000e+01,1.450868000000000002e+01
1.155000000000000071e+01,1.450827999999999918e+01
1.159999999999999964e+01,1.450799999999999912e+01
1.165000000000000036e+01,1.450730000000000075e+01
1.169999999999999929e+01,1.450699000000000005e+01
1.175000000000000000e+01,1.450660000000000061e+01
1.180000000000000071e+01,1.450591999999999970e+01
1.184999999999999964e+01,1.450553000000000026e+01
1.190000000000000036e+01,1.450488999999999962e+01
1.194999999999999929e+01,1.450445000000000029e+01
1.200000000000000000e+01,1.450395999999999930e+01
1.205000000000000071e+01,1.450328999999999979e+01
1.209999999999999964e+01,1.450281000000000020e+01
1.215000000000000036e+01,1.450233000000000061e+01
1.219999999999999929e+01,1.450176000000000087e+01
1.225000000000000000e+01,1.450145000000000017e+01
1.230000000000000071e+01,1.450101000000000084e+01
1.234999999999999964e+01,1.450040000000000084e+01
1.240000000000000036e+01,1.449994000000000050e+01
1.244999999999999929e+01,1.449959999999999916e+01
1.250000000000000000e+01,1.449920000000000009e+01
1.255000000000000071e+01,1.449892000000000003e+01
1.259999999999999964e+01,1.449857000000000085e+01
1.265000000000000036e+01,1.449820000000000064e+01
1.269999999999999929e+01,1.449796000000000085e+01
1.275000000000000000e+01,1.449769000000000041e+01
1.280000000000000071e+01,1.449723000000000006e+01
1.284999999999999964e+01,1.449653999999999954e+01
1.290000000000000036e+01,1.449610000000000021e+01
1.294999999999999929e+01,1.449554000000000009e+01
1.300000000000000000e+01,1.449516999999999989e+01
1.305000000000000071e+01,1.449464000000000041e+01
1.309999999999999964e+01,1.449424999999999919e+01
1.315000000000000036e+01,1.449375999999999998e+01
1.319999999999999929e+01,1.449343000000000004e+01
1.325000000000000000e+01,1.449268999999999963e+01
1.330000000000000071e+01,1.449221999999999966e+01
1.334999999999999964e+01,1.449188000000000009e+01
1.340000000000000036e+01,1.449130000000000074e+01
1.344999999999999929e+01,1.449088000000000065e+01
1.350000000000000000e+01,1.449064000000000085e+01
1.355000000000000071e+01,1.449027000000000065e+01
1.359999999999999964e+01,1.448980000000000068e+01
1.365000000000000036e+01,1.448919000000000068e+01
1.369999999999999929e+01,1.448882000000000048e+01
1.375000000000000000e+01,1.448859000000000030e+01
1.380000000000000071e+01,1.448821000000000048e+01
1.384999999999999964e+01,1.448765000000000036e+01
1.390000000000000036e+01,1.448723999999999990e+01
1.394999999999999929e+01,1.448686000000000007e+01
1.400000000000000000e+01,1.448651000000000089e+01
1.405000000000000071e+01,1.448606999999999978e+01
1.409999999999999964e+01,1.448568000000000033e+01
1.415000000000000036e+01,1.448536999999999964e+01
1.419999999999999929e+01,1.448498999999999981e+01
1.425000000000000000e+01,1.448478000000000065e+01
1.430000000000000071e+01,1.448459000000000074e+01
1.434999999999999964e+01,1.448418000000000028e+01
1.440000000000000036e+01,1.448395000000000010e+01
1.444999999999999929e+01,1.448376999999999981e+01
1.450000000000000000e+01,1.448353999999999964e+01
1.455000000000000071e+01,1.448324000000000034e+01
1.459999999999999964e+01,1.448240000000000016e+01
1.465000000000000036e+01,1.448213999999999935e+01
1.469999999999999929e+01,1.448173000000000066e+01
1.475000000000000000e+01,1.448118999999999978e+01
1.480000000000000071e+01,1.448093000000000075e+01
1.484999999999999964e+01,1.448066000000000031e+01
1.490000000000000036e+01,1.448018000000000072e+01
1.494999999999999929e+01,1.447996000000000016e+01
1.500000000000000000e+01,1.447958000000000034e+01
1.505000000000000071e+01,1.447925000000000040e+01
1.509999999999999964e+01,1.447892000000000046e+01
1.515000000000000036e+01,1.447851999999999961e+01
1.519999999999999929e+01,1.447835000000000072e+01
1.525000000000000000e+01,1.447791999999999923e+01
1.530000000000000071e+01,1.447751000000000055e+01
1.534999999999999964e+01,1.447713000000000072e+01
1.540000000000000036e+01,1.447667999999999999e+01
1.544999999999999929e+01,1.447630000000000017e+01
1.550000000000000000e+01,1.447572000000000081e+01
1.555000000000000071e+01,1.447536000000000023e+01
1.559999999999999964e+01,1.447525000000000084e+01
1.565000000000000036e+01,1.447508000000000017e+01
1.569999999999999929e+01,1.447475000000000023e+01
1.575000000000000000e+01,1.447453999999999930e+01
1.580000000000000071e+01,1.447423999999999999e+01
1.584999999999999964e+01,1.447409999999999997e+01
1.590000000000000036e+01,1.447391000000000005e+01
1.594999999999999929e+01,1.447363000000000000e+01
1.600000000000000000e+01,1.447339000000000020e+01
1.605000000000000071e+01,1.447310000000000052e+01
1.610000000000000142e+01,1.447277000000000058e+01
1.614999999999999858e+01,1.447237999999999936e+01
1.619999999999999929e+01,1.447213999999999956e+01
1.625000000000000000e+01,1.447180000000000000e+01
1.630000000000000071e+01,1.447150000000000070e+01
1.635000000000000142e+01,1.447104000000000035e+01
1.639999999999999858e+01,1.447034000000000020e+01
1.644999999999999929e+01,1.447012999999999927e+01
1.650000000000000000e+01,1.446930000000000049e+01
1.655000000000000071e+01,1.446879999999999988e+01
1.660000000000000142e+01,1.446860999999999997e+01
1.664999999999999858e+01,1.446831000000000067e+01
1.669999999999999929e+01,1.446790999999999983e+01
1.675000000000000000e+01,1.446753000000000000e+01
1.680000000000000071e+01,1.446730999999999945e+01
1.685000000000000142e+01,1.446687999999999974e+01
1.689999999999999858e+01,1.446668999999999983e+01
1.694999999999999929e+01,1.446649000000000029e+01
1.700000000000000000e+01,1.446621999999999986e+01
1.705000000000000071e+01,1.446593000000000018e+01
1.710000000000000142e+01,1.446545000000000059e+01
1.714999999999999858e+01,1.446522000000000041e+01
1.719999999999999929e+01,1.446513000000000027e+01
1.725000000000000000e+01,1.446466000000000030e+01
1.730000000000000071e+01,1.446444999999999936e+01
1.735000000000000142e+01,1.446428000000000047e+01
1.739999999999999858e+01,1.446404000000000067e+01
1.744999999999999929e+01,1.446382999999999974e+01
1.750000000000000000e+01,1.446358999999999995e+01
1.755000000000000071e+01,1.446317999999999948e+01
1.760000000000000142e+01,1.446294999999999931e+01
1.764999999999999858e+01,1.446274999999999977e+01
1.769999999999999929e+01,1.446255999999999986e+01
1.775000000000000000e+01,1.446244000000000085e+01
1.780000000000000071e+01,1.446231000000000044e+01
1.785000000000000142e+01,1.446207000000000065e+01
1.789999999999999858e+01,1.446152999999999977e+01
1.794999999999999929e+01,1.446124000000000009e+01
1.800000000000000000e+01,1.446096999999999966e+01


==> data/cg/small/lp-curve/gurobi-heur.txt <==
x,y
5.000000000000000278e-02,1.533053999999999917e+01
1.000000000000000056e-01,1.533053999999999917e+01
1.499999999999999944e-01,1.533053999999999917e+01
2.000000000000000111e-01,1.533047000000000004e+01
2.500000000000000000e-01,1.533047000000000004e+01
2.999999999999999889e-01,1.533047000000000004e+01
3.499999999999999778e-01,1.511087000000000025e+01
4.000000000000000222e-01,1.504205999999999932e+01
4.500000000000000111e-01,1.501829999999999998e+01
5.000000000000000000e-01,1.500929999999999964e+01
5.500000000000000444e-01,1.500929000000000002e+01
5.999999999999999778e-01,1.500929000000000002e+01
6.500000000000000222e-01,1.490642000000000067e+01
6.999999999999999556e-01,1.483855999999999931e+01
7.500000000000000000e-01,1.481606000000000023e+01
8.000000000000000444e-01,1.480573000000000050e+01
8.499999999999999778e-01,1.479662000000000077e+01
9.000000000000000222e-01,1.479086000000000034e+01
9.499999999999999556e-01,1.472846999999999973e+01
1.000000000000000000e+00,1.470897000000000077e+01
1.050000000000000044e+00,1.468745999999999974e+01
1.100000000000000089e+00,1.467548999999999992e+01
1.149999999999999911e+00,1.466883999999999943e+01
1.199999999999999956e+00,1.465826000000000029e+01
1.250000000000000000e+00,1.461985999999999919e+01
1.300000000000000044e+00,1.459711000000000070e+01
1.350000000000000089e+00,1.458403000000000027e+01
1.399999999999999911e+00,1.457385999999999981e+01
1.449999999999999956e+00,1.456498000000000026e+01
1.500000000000000000e+00,1.456095999999999968e+01
1.550000000000000044e+00,1.454782999999999937e+01
1.600000000000000089e+00,1.452642999999999951e+01
1.649999999999999911e+00,1.451183999999999941e+01
1.699999999999999956e+00,1.449646000000000079e+01
1.750000000000000000e+00,1.448546999999999940e+01
1.800000000000000044e+00,1.447775999999999996e+01
1.850000000000000089e+00,1.446696999999999989e+01
1.899999999999999911e+00,1.444717999999999947e+01
1.949999999999999956e+00,1.443595999999999968e+01
2.000000000000000000e+00,1.443041000000000018e+01
2.049999999999999822e+00,1.441792000000000051e+01
2.100000000000000089e+00,1.441276000000000046e+01
2.149999999999999911e+00,1.440323000000000064e+01
2.200000000000000178e+00,1.438646999999999920e+01
2.250000000000000000e+00,1.437983000000000011e+01
2.299999999999999822e+00,1.437471999999999994e+01
2.350000000000000089e+00,1.437132000000000076e+01
2.399999999999999911e+00,1.436204000000000036e+01
2.450000000000000178e+00,1.435618999999999978e+01
2.500000000000000000e+00,1.434214000000000055e+01
2.549999999999999822e+00,1.433477000000000068e+01
2.600000000000000089e+00,1.432549000000000028e+01
2.649999999999999911e+00,1.432384000000000057e+01
2.700000000000000178e+00,1.431935000000000002e+01
2.750000000000000000e+00,1.431146000000000029e+01
2.799999999999999822e+00,1.430255999999999972e+01
2.850000000000000089e+00,1.429111999999999938e+01
2.899999999999999911e+00,1.428200999999999965e+01
2.950000000000000178e+00,1.427712000000000003e+01
3.000000000000000000e+00,1.427392000000000039e+01
3.049999999999999822e+00,1.426890999999999998e+01
3.100000000000000089e+00,1.425802000000000014e+01
3.149999999999999911e+00,1.425057999999999936e+01
3.200000000000000178e+00,1.424637000000000064e+01
3.250000000000000000e+00,1.423944999999999972e+01
3.299999999999999822e+00,1.423447999999999958e+01
3.350000000000000089e+00,1.423108000000000040e+01
3.399999999999999911e+00,1.422715999999999958e+01
3.450000000000000178e+00,1.421923999999999921e+01
3.500000000000000000e+00,1.421496999999999922e+01
3.549999999999999822e+00,1.421195999999999948e+01
3.600000000000000089e+00,1.420757000000000048e+01
3.649999999999999911e+00,1.420454999999999934e+01
3.700000000000000178e+00,1.419970999999999961e+01
3.750000000000000000e+00,1.419480000000000075e+01
3.799999999999999822e+00,1.418899000000000044e+01
3.850000000000000089e+00,1.418666999999999945e+01
3.899999999999999911e+00,1.418196999999999974e+01
3.950000000000000178e+00,1.417816000000000010e+01
4.000000000000000000e+00,1.417334999999999923e+01
4.049999999999999822e+00,1.416902999999999935e+01
4.099999999999999645e+00,1.416473000000000049e+01
4.150000000000000355e+00,1.416047000000000011e+01
4.200000000000000178e+00,1.415667999999999971e+01
4.250000000000000000e+00,1.415248000000000062e+01
4.299999999999999822e+00,1.414827000000000012e+01
4.349999999999999645e+00,1.414484000000000030e+01
4.400000000000000355e+00,1.413896000000000086e+01
4.450000000000000178e+00,1.413631999999999955e+01
4.500000000000000000e+00,1.413264999999999993e+01
4.549999999999999822e+00,1.412786000000000008e+01
4.599999999999999645e+00,1.412498000000000076e+01
4.650000000000000355e+00,1.412227999999999994e+01
4.700000000000000178e+00,1.411877999999999922e+01
4.750000000000000000e+00,1.411585000000000001e+01
4.799999999999999822e+00,1.411398999999999937e+01
4.849999999999999645e+00,1.411199000000000048e+01
4.900000000000000355e+00,1.410649000000000086e+01
4.950000000000000178e+00,1.410394999999999932e+01
5.000000000000000000e+00,1.410125999999999991e+01
5.049999999999999822e+00,1.409862000000000037e+01
5.099999999999999645e+00,1.409670000000000023e+01
5.150000000000000355e+00,1.409462000000000081e+01
5.200000000000000178e+00,1.409210000000000029e+01
5.250000000000000000e+00,1.408805000000000085e+01
5.299999999999999822e+00,1.408454000000000050e+01
5.349999999999999645e+00,1.408187000000000033e+01
5.400000000000000355e+00,1.408009999999999984e+01
5.450000000000000178e+00,1.407906000000000013e+01
5.500000000000000000e+00,1.407652000000000037e+01
5.549999999999999822e+00,1.407208999999999932e+01
5.599999999999999645e+00,1.406831000000000031e+01
5.650000000000000355e+00,1.406423999999999985e+01
5.700000000000000178e+00,1.406241999999999948e+01
5.750000000000000000e+00,1.406018000000000079e+01
5.799999999999999822e+00,1.405822000000000038e+01
5.849999999999999645e+00,1.405588999999999977e+01
5.900000000000000355e+00,1.405330000000000013e+01
5.950000000000000178e+00,1.405014000000000074e+01
6.000000000000000000e+00,1.404654999999999987e+01
6.049999999999999822e+00,1.404371000000000080e+01
6.099999999999999645e+00,1.404204000000000008e+01
6.150000000000000355e+00,1.403994999999999926e+01
6.200000000000000178e+00,1.403815999999999953e+01
6.250000000000000000e+00,1.403566999999999965e+01
6.299999999999999822e+00,1.403253999999999913e+01
6.349999999999999645e+00,1.402993000000000023e+01
6.400000000000000355e+00,1.402781000000000056e+01
6.450000000000000178e+00,1.402585999999999977e+01
6.500000000000000000e+00,1.402416000000000018e+01
6.549999999999999822e+00,1.402130000000000010e+01
6.599999999999999645e+00,1.401951999999999998e+01
6.650000000000000355e+00,1.401756999999999920e+01
6.700000000000000178e+00,1.401562000000000019e+01
6.750000000000000000e+00,1.401350000000000051e+01
6.799999999999999822e+00,1.401172000000000040e+01
6.849999999999999645e+00,1.400972999999999935e+01
6.900000000000000355e+00,1.400741000000000014e+01
6.950000000000000178e+00,1.400571000000000055e+01
7.000000000000000000e+00,1.400414999999999921e+01
7.049999999999999822e+00,1.400223000000000084e+01
7.099999999999999645e+00,1.400006999999999913e+01
7.150000000000000355e+00,1.399784000000000006e+01
7.200000000000000178e+00,1.399588999999999928e+01
7.250000000000000000e+00,1.399389000000000038e+01
7.299999999999999822e+00,1.399192999999999998e+01
7.349999999999999645e+00,1.399070999999999998e+01
7.400000000000000355e+00,1.398850999999999978e+01
7.450000000000000178e+00,1.398643000000000036e+01
7.500000000000000000e+00,1.398461999999999961e+01
7.549999999999999822e+00,1.398273999999999972e+01
7.599999999999999645e+00,1.398128999999999955e+01
7.650000000000000355e+00,1.397939000000000043e+01
7.700000000000000178e+00,1.397812000000000054e+01
7.750000000000000000e+00,1.397653000000000034e+01
7.799999999999999822e+00,1.397456999999999994e+01
7.849999999999999645e+00,1.397255999999999965e+01
7.900000000000000355e+00,1.397081999999999979e+01
7.950000000000000178e+00,1.396826000000000079e+01
8.000000000000000000e+00,1.396663999999999994e+01
8.050000000000000711e+00,1.396583000000000041e+01
8.099999999999999645e+00,1.396452999999999989e+01
8.150000000000000355e+00,1.396294999999999931e+01
8.199999999999999289e+00,1.396077999999999975e+01
8.250000000000000000e+00,1.395899000000000001e+01
8.300000000000000711e+00,1.395701000000000036e+01
8.349999999999999645e+00,1.395602000000000054e+01
8.400000000000000355e+00,1.395456000000000074e+01
8.449999999999999289e+00,1.395341999999999949e+01
8.500000000000000000e+00,1.395210999999999935e+01
8.550000000000000711e+00,1.395043000000000077e+01
8.599999999999999645e+00,1.394839999999999947e+01
8.650000000000000355e+00,1.394670999999999950e+01
8.699999999999999289e+00,1.394518000000000058e+01
8.750000000000000000e+00,1.394416000000000011e+01
8.800000000000000711e+00,1.394304999999999950e+01
8.849999999999999645e+00,1.394172999999999973e+01
8.900000000000000355e+00,1.394004999999999939e+01
8.949999999999999289e+00,1.393801999999999985e+01
9.000000000000000000e+00,1.393722999999999956e+01
9.050000000000000711e+00,1.393565000000000076e+01
9.099999999999999645e+00,1.393477999999999994e+01
9.150000000000000355e+00,1.393323999999999963e+01
9.199999999999999289e+00,1.393138000000000076e+01
9.250000000000000000e+00,1.393022000000000027e+01
9.300000000000000711e+00,1.392858000000000018e+01
9.349999999999999645e+00,1.392708000000000013e+01
9.400000000000000355e+00,1.392637999999999998e+01
9.449999999999999289e+00,1.392556000000000083e+01
9.500000000000000000e+00,1.392431000000000019e+01
9.550000000000000711e+00,1.392304000000000030e+01
9.599999999999999645e+00,1.392143000000000086e+01
9.650000000000000355e+00,1.392028999999999961e+01
9.699999999999999289e+00,1.391896999999999984e+01
9.750000000000000000e+00,1.391830999999999996e+01
9.800000000000000711e+00,1.391717000000000048e+01
9.849999999999999645e+00,1.391629999999999967e+01
9.900000000000000355e+00,1.391480999999999923e+01
9.949999999999999289e+00,1.391362999999999950e+01
1.000000000000000000e+01,1.391244000000000014e+01
1.005000000000000071e+01,1.391133999999999915e+01
1.009999999999999964e+01,1.391000000000000014e+01
1.015000000000000036e+01,1.390873000000000026e+01
1.019999999999999929e+01,1.390728000000000009e+01
1.025000000000000000e+01,1.390593999999999930e+01
1.030000000000000071e+01,1.390473000000000070e+01
1.034999999999999964e+01,1.390405999999999942e+01
1.040000000000000036e+01,1.390307999999999922e+01
1.044999999999999929e+01,1.390175999999999945e+01
1.050000000000000000e+01,1.390089000000000041e+01
1.055000000000000071e+01,1.389972000000000030e+01
1.059999999999999964e+01,1.389835000000000065e+01
1.065000000000000036e+01,1.389766000000000012e+01
1.069999999999999929e+01,1.389644999999999975e+01
1.075000000000000000e+01,1.389494999999999969e+01
1.080000000000000071e+01,1.389396999999999949e+01
1.084999999999999964e+01,1.389278000000000013e+01
1.090000000000000036e+01,1.389128999999999969e+01
1.094999999999999929e+01,1.389018000000000086e+01
1.100000000000000000e+01,1.388968000000000025e+01
1.105000000000000071e+01,1.388856000000000002e+01
1.109999999999999964e+01,1.388756000000000057e+01
1.115000000000000036e+01,1.388672000000000040e+01
1.119999999999999929e+01,1.388488000000000078e+01
1.125000000000000000e+01,1.388382999999999967e+01
1.130000000000000071e+01,1.388341999999999921e+01
1.134999999999999964e+01,1.388260999999999967e+01
1.140000000000000036e+01,1.388167999999999935e+01
1.144999999999999929e+01,1.388104000000000049e+01
1.150000000000000000e+01,1.387984999999999935e+01
1.155000000000000071e+01,1.387884000000000029e+01
1.159999999999999964e+01,1.387809000000000026e+01
1.165000000000000036e+01,1.387714000000000070e+01
1.169999999999999929e+01,1.387640000000000029e+01
1.175000000000000000e+01,1.387564000000000064e+01
1.180000000000000071e+01,1.387472999999999956e+01
1.184999999999999964e+01,1.387381000000000064e+01
1.190000000000000036e+01,1.387302999999999997e+01
1.194999999999999929e+01,1.387201999999999913e+01
1.200000000000000000e+01,1.387073999999999963e+01
1.205000000000000071e+01,1.386979000000000006e+01
1.209999999999999964e+01,1.386888000000000076e+01
1.215000000000000036e+01,1.386788999999999916e+01
1.219999999999999929e+01,1.386712999999999951e+01
1.225000000000000000e+01,1.386604999999999954e+01
1.230000000000000071e+01,1.386489000000000082e+01
1.234999999999999964e+01,1.386387000000000036e+01
1.240000000000000036e+01,1.386260000000000048e+01
1.244999999999999929e+01,1.386168999999999940e+01
1.250000000000000000e+01,1.386100000000000065e+01
1.255000000000000071e+01,1.386035000000000039e+01
1.259999999999999964e+01,1.385942999999999969e+01
1.265000000000000036e+01,1.385852000000000039e+01
1.269999999999999929e+01,1.385758000000000045e+01
1.275000000000000000e+01,1.385652999999999935e+01
1.280000000000000071e+01,1.385590000000000011e+01
1.284999999999999964e+01,1.385538999999999987e+01
1.290000000000000036e+01,1.385459999999999958e+01
1.294999999999999929e+01,1.385374000000000017e+01
1.300000000000000000e+01,1.385310999999999915e+01
1.305000000000000071e+01,1.385227000000000075e+01
1.309999999999999964e+01,1.385141999999999918e+01
1.315000000000000036e+01,1.385060000000000002e+01
1.319999999999999929e+01,1.384965000000000046e+01
1.325000000000000000e+01,1.384906999999999933e+01
1.330000000000000071e+01,1.384828000000000081e+01
1.334999999999999964e+01,1.384751999999999938e+01
1.340000000000000036e+01,1.384670999999999985e+01
1.344999999999999929e+01,1.384586999999999968e+01
1.350000000000000000e+01,1.384476000000000084e+01
1.355000000000000071e+01,1.384403999999999968e+01
1.359999999999999964e+01,1.384337999999999980e+01
1.365000000000000036e+01,1.384233000000000047e+01
1.369999999999999929e+01,1.384129000000000076e+01
1.375000000000000000e+01,1.384082000000000079e+01
1.380000000000000071e+01,1.383995999999999960e+01
1.384999999999999964e+01,1.383932000000000073e+01
1.390000000000000036e+01,1.383836999999999939e+01
1.394999999999999929e+01,1.383752999999999922e+01
1.400000000000000000e+01,1.383657000000000004e+01
1.405000000000000071e+01,1.383605999999999980e+01
1.409999999999999964e+01,1.383558999999999983e+01
1.415000000000000036e+01,1.383514000000000088e+01
1.419999999999999929e+01,1.383419999999999916e+01
1.425000000000000000e+01,1.383336000000000077e+01
1.430000000000000071e+01,1.383239000000000019e+01
1.434999999999999964e+01,1.383161999999999914e+01
1.440000000000000036e+01,1.383106000000000080e+01
1.444999999999999929e+01,1.383042999999999978e+01
1.450000000000000000e+01,1.382985000000000042e+01
1.455000000000000071e+01,1.382914000000000065e+01
1.459999999999999964e+01,1.382812000000000019e+01
1.465000000000000036e+01,1.382726000000000077e+01
1.469999999999999929e+01,1.382643000000000022e+01
1.475000000000000000e+01,1.382574999999999932e+01
1.480000000000000071e+01,1.382518999999999920e+01
1.484999999999999964e+01,1.382418000000000013e+01
1.490000000000000036e+01,1.382351000000000063e+01
1.494999999999999929e+01,1.382280000000000086e+01
1.500000000000000000e+01,1.382205000000000084e+01
1.505000000000000071e+01,1.382118000000000002e+01
1.509999999999999964e+01,1.382065000000000055e+01
1.515000000000000036e+01,1.382024000000000008e+01
1.519999999999999929e+01,1.381953000000000031e+01
1.525000000000000000e+01,1.381883000000000017e+01
1.530000000000000071e+01,1.381827000000000005e+01
1.534999999999999964e+01,1.381778000000000084e+01
1.540000000000000036e+01,1.381723999999999997e+01
1.544999999999999929e+01,1.381620000000000026e+01
1.550000000000000000e+01,1.381520000000000081e+01
1.555000000000000071e+01,1.381445000000000078e+01
1.559999999999999964e+01,1.381356000000000073e+01
1.565000000000000036e+01,1.381293999999999933e+01
1.569999999999999929e+01,1.381245999999999974e+01
1.575000000000000000e+01,1.381206000000000067e+01
1.580000000000000071e+01,1.381123000000000012e+01
1.584999999999999964e+01,1.381044999999999945e+01
1.590000000000000036e+01,1.380976000000000070e+01
1.594999999999999929e+01,1.380902000000000029e+01
1.600000000000000000e+01,1.380832999999999977e+01
1.605000000000000071e+01,1.380799000000000021e+01
1.610000000000000142e+01,1.380752000000000024e+01
1.614999999999999858e+01,1.380688999999999922e+01
1.619999999999999929e+01,1.380613999999999919e+01
1.625000000000000000e+01,1.380545000000000044e+01
1.630000000000000071e+01,1.380503999999999998e+01
1.635000000000000142e+01,1.380462999999999951e+01
1.639999999999999858e+01,1.380396999999999963e+01
1.644999999999999929e+01,1.380352000000000068e+01
1.650000000000000000e+01,1.380264999999999986e+01
1.655000000000000071e+01,1.380180000000000007e+01
1.660000000000000142e+01,1.380123000000000033e+01
1.664999999999999858e+01,1.380067999999999984e+01
1.669999999999999929e+01,1.380020999999999987e+01
1.675000000000000000e+01,1.379964000000000013e+01
1.680000000000000071e+01,1.379904999999999937e+01
1.685000000000000142e+01,1.379827000000000048e+01
1.689999999999999858e+01,1.379776000000000025e+01
1.694999999999999929e+01,1.379716999999999949e+01
1.700000000000000000e+01,1.379655999999999949e+01
1.705000000000000071e+01,1.379602000000000039e+01
1.710000000000000142e+01,1.379534999999999911e+01
1.714999999999999858e+01,1.379471999999999987e+01
1.719999999999999929e+01,1.379396000000000022e+01
1.725000000000000000e+01,1.379330000000000034e+01
1.730000000000000071e+01,1.379268000000000072e+01
1.735000000000000142e+01,1.379222000000000037e+01
1.739999999999999858e+01,1.379163999999999923e+01
1.744999999999999929e+01,1.379110000000000014e+01
1.750000000000000000e+01,1.379039000000000037e+01
1.755000000000000071e+01,1.378969999999999985e+01
1.760000000000000142e+01,1.378940000000000055e+01
1.764999999999999858e+01,1.378886999999999929e+01
1.769999999999999929e+01,1.378836000000000084e+01
1.775000000000000000e+01,1.378773999999999944e+01
1.780000000000000071e+01,1.378711000000000020e+01
1.785000000000000142e+01,1.378645999999999994e+01
1.789999999999999858e+01,1.378602000000000061e+01
1.794999999999999929e+01,1.378578000000000081e+01
1.800000000000000000e+01,1.378548999999999936e+01


==> data/cg/small/lp-curve/gurobi.txt <==
x,y
5.000000000000000278e-02,1.513191999999999915e+01
1.000000000000000056e-01,1.503670999999999935e+01
1.499999999999999944e-01,1.496232999999999969e+01
2.000000000000000111e-01,1.489878000000000036e+01
2.500000000000000000e-01,1.485310999999999915e+01
2.999999999999999889e-01,1.481340999999999930e+01
3.499999999999999778e-01,1.476598000000000077e+01
4.000000000000000222e-01,1.473333000000000048e+01
4.500000000000000111e-01,1.470819000000000010e+01
5.000000000000000000e-01,1.468565000000000076e+01
5.500000000000000444e-01,1.466361999999999988e+01
5.999999999999999778e-01,1.464517999999999986e+01
6.500000000000000222e-01,1.462106999999999957e+01
6.999999999999999556e-01,1.459298000000000073e+01
7.500000000000000000e-01,1.457624999999999993e+01
8.000000000000000444e-01,1.456452999999999953e+01
8.499999999999999778e-01,1.455039999999999978e+01
9.000000000000000222e-01,1.453843999999999959e+01
9.499999999999999556e-01,1.452405000000000079e+01
1.000000000000000000e+00,1.451152000000000086e+01
1.050000000000000044e+00,1.449770000000000003e+01
1.100000000000000089e+00,1.448944000000000010e+01
1.149999999999999911e+00,1.448075000000000045e+01
1.199999999999999956e+00,1.447053000000000011e+01
1.250000000000000000e+00,1.445918999999999954e+01
1.300000000000000044e+00,1.445069999999999943e+01
1.350000000000000089e+00,1.443693999999999988e+01
1.399999999999999911e+00,1.442994999999999983e+01
1.449999999999999956e+00,1.442249999999999943e+01
1.500000000000000000e+00,1.441638000000000019e+01
1.550000000000000044e+00,1.440823999999999927e+01
1.600000000000000089e+00,1.439927999999999919e+01
1.649999999999999911e+00,1.439249000000000045e+01
1.699999999999999956e+00,1.438014000000000081e+01
1.750000000000000000e+00,1.437222000000000044e+01
1.800000000000000044e+00,1.436519000000000013e+01
1.850000000000000089e+00,1.436106000000000016e+01
1.899999999999999911e+00,1.435285000000000011e+01
1.949999999999999956e+00,1.434721000000000046e+01
2.000000000000000000e+00,1.433849000000000018e+01
2.049999999999999822e+00,1.433266000000000062e+01
2.100000000000000089e+00,1.432757999999999932e+01
2.149999999999999911e+00,1.432329000000000008e+01
2.200000000000000178e+00,1.431643000000000043e+01
2.250000000000000000e+00,1.431251999999999924e+01
2.299999999999999822e+00,1.430857999999999919e+01
2.350000000000000089e+00,1.430127000000000059e+01
2.399999999999999911e+00,1.429676000000000080e+01
2.450000000000000178e+00,1.429127000000000081e+01
2.500000000000000000e+00,1.428542000000000023e+01
2.549999999999999822e+00,1.428124000000000038e+01
2.600000000000000089e+00,1.427675999999999945e+01
2.649999999999999911e+00,1.427138000000000062e+01
2.700000000000000178e+00,1.426420000000000066e+01
2.750000000000000000e+00,1.425965000000000060e+01
2.799999999999999822e+00,1.425436000000000014e+01
2.850000000000000089e+00,1.425069000000000052e+01
2.899999999999999911e+00,1.424689000000000050e+01
2.950000000000000178e+00,1.424398000000000053e+01
3.000000000000000000e+00,1.423855000000000004e+01
3.049999999999999822e+00,1.423428999999999967e+01
3.100000000000000089e+00,1.422913999999999923e+01
3.149999999999999911e+00,1.422391000000000005e+01
3.200000000000000178e+00,1.422072000000000003e+01
3.250000000000000000e+00,1.421768999999999927e+01
3.299999999999999822e+00,1.421460000000000079e+01
3.350000000000000089e+00,1.420961999999999925e+01
3.399999999999999911e+00,1.420721999999999952e+01
3.450000000000000178e+00,1.420298000000000016e+01
3.500000000000000000e+00,1.419872999999999941e+01
3.549999999999999822e+00,1.419575000000000031e+01
3.600000000000000089e+00,1.419378999999999991e+01
3.649999999999999911e+00,1.419086000000000070e+01
3.700000000000000178e+00,1.418683000000000050e+01
3.750000000000000000e+00,1.418238999999999983e+01
3.799999999999999822e+00,1.417922000000000082e+01
3.850000000000000089e+00,1.417695999999999934e+01
3.899999999999999911e+00,1.417383000000000060e+01
3.950000000000000178e+00,1.417184999999999917e+01
4.000000000000000000e+00,1.416845999999999961e+01
4.049999999999999822e+00,1.416314000000000028e+01
4.099999999999999645e+00,1.416130000000000067e+01
4.150000000000000355e+00,1.415873000000000026e+01
4.200000000000000178e+00,1.415573000000000015e+01
4.250000000000000000e+00,1.415239000000000047e+01
4.299999999999999822e+00,1.415001999999999960e+01
4.349999999999999645e+00,1.414461000000000013e+01
4.400000000000000355e+00,1.414245000000000019e+01
4.450000000000000178e+00,1.414039000000000001e+01
4.500000000000000000e+00,1.413846000000000025e+01
4.549999999999999822e+00,1.413629000000000069e+01
4.599999999999999645e+00,1.413400999999999996e+01
4.650000000000000355e+00,1.413039999999999985e+01
4.700000000000000178e+00,1.412650999999999968e+01
4.750000000000000000e+00,1.412400000000000055e+01
4.799999999999999822e+00,1.412163999999999930e+01
4.849999999999999645e+00,1.412040999999999968e+01
4.900000000000000355e+00,1.411810999999999972e+01
4.950000000000000178e+00,1.411633999999999922e+01
5.000000000000000000e+00,1.411261999999999972e+01
5.049999999999999822e+00,1.411030000000000051e+01
5.099999999999999645e+00,1.410815999999999981e+01
5.150000000000000355e+00,1.410692000000000057e+01
5.200000000000000178e+00,1.410523000000000060e+01
5.250000000000000000e+00,1.410350000000000037e+01
5.299999999999999822e+00,1.410060000000000002e+01
5.349999999999999645e+00,1.409763000000000055e+01
5.400000000000000355e+00,1.409576000000000029e+01
5.450000000000000178e+00,1.409398000000000017e+01
5.500000000000000000e+00,1.409237000000000073e+01
5.549999999999999822e+00,1.409065999999999974e+01
5.599999999999999645e+00,1.408754000000000062e+01
5.650000000000000355e+00,1.408544999999999980e+01
5.700000000000000178e+00,1.408294000000000068e+01
5.750000000000000000e+00,1.408153000000000077e+01
5.799999999999999822e+00,1.408017000000000074e+01
5.849999999999999645e+00,1.407923000000000080e+01
5.900000000000000355e+00,1.407597999999999949e+01
5.950000000000000178e+00,1.407402000000000086e+01
6.000000000000000000e+00,1.407263999999999982e+01
6.049999999999999822e+00,1.407033000000000023e+01
6.099999999999999645e+00,1.406908999999999921e+01
6.150000000000000355e+00,1.406786999999999921e+01
6.200000000000000178e+00,1.406539000000000073e+01
6.250000000000000000e+00,1.406354999999999933e+01
6.299999999999999822e+00,1.406180999999999948e+01
6.349999999999999645e+00,1.405978999999999957e+01
6.400000000000000355e+00,1.405768999999999913e+01
6.450000000000000178e+00,1.405635999999999974e+01
6.500000000000000000e+00,1.405466999999999977e+01
6.549999999999999822e+00,1.405227000000000004e+01
6.599999999999999645e+00,1.405115999999999943e+01
6.650000000000000355e+00,1.404953000000000074e+01
6.700000000000000178e+00,1.404757000000000033e+01
6.750000000000000000e+00,1.404590999999999923e+01
6.799999999999999822e+00,1.404410000000000025e+01
6.849999999999999645e+00,1.404184000000000054e+01
6.900000000000000355e+00,1.404025000000000034e+01
6.950000000000000178e+00,1.403911000000000087e+01
7.000000000000000000e+00,1.403758999999999979e+01
7.049999999999999822e+00,1.403608000000000011e+01
7.099999999999999645e+00,1.403426999999999936e+01
7.150000000000000355e+00,1.403176999999999985e+01
7.200000000000000178e+00,1.403070999999999913e+01
7.250000000000000000e+00,1.402932000000000023e+01
7.299999999999999822e+00,1.402840999999999916e+01
7.349999999999999645e+00,1.402696000000000076e+01
7.400000000000000355e+00,1.402513000000000076e+01
7.450000000000000178e+00,1.402196999999999960e+01
7.500000000000000000e+00,1.402106000000000030e+01
7.549999999999999822e+00,1.402012999999999998e+01
7.599999999999999645e+00,1.401914000000000016e+01
7.650000000000000355e+00,1.401774999999999949e+01
7.700000000000000178e+00,1.401651999999999987e+01
7.750000000000000000e+00,1.401389999999999958e+01
7.799999999999999822e+00,1.401199000000000083e+01
7.849999999999999645e+00,1.401116000000000028e+01
7.900000000000000355e+00,1.401021000000000072e+01
7.950000000000000178e+00,1.400941000000000081e+01
8.000000000000000000e+00,1.400817999999999941e+01
8.050000000000000711e+00,1.400644999999999918e+01
8.099999999999999645e+00,1.400450999999999979e+01
8.150000000000000355e+00,1.400342999999999982e+01
8.199999999999999289e+00,1.400247000000000064e+01
8.250000000000000000e+00,1.400168000000000035e+01
8.300000000000000711e+00,1.400065000000000026e+01
8.349999999999999645e+00,1.399962000000000018e+01
8.400000000000000355e+00,1.399754000000000076e+01
8.449999999999999289e+00,1.399610999999999983e+01
8.500000000000000000e+00,1.399529000000000067e+01
8.550000000000000711e+00,1.399436999999999998e+01
8.599999999999999645e+00,1.399343000000000004e+01
8.650000000000000355e+00,1.399238000000000071e+01
8.699999999999999289e+00,1.399032000000000053e+01
8.750000000000000000e+00,1.398889999999999922e+01
8.800000000000000711e+00,1.398761000000000010e+01
8.849999999999999645e+00,1.398703000000000074e+01
8.900000000000000355e+00,1.398620999999999981e+01
8.949999999999999289e+00,1.398511000000000060e+01
9.000000000000000000e+00,1.398348999999999975e+01
9.050000000000000711e+00,1.398240999999999978e+01
9.099999999999999645e+00,1.398126000000000069e+01
9.150000000000000355e+00,1.397987000000000002e+01
9.199999999999999289e+00,1.397906000000000049e+01
9.250000000000000000e+00,1.397812000000000054e+01
9.300000000000000711e+00,1.397655999999999921e+01
9.349999999999999645e+00,1.397535000000000061e+01
9.400000000000000355e+00,1.397444999999999915e+01
9.449999999999999289e+00,1.397331999999999930e+01
9.500000000000000000e+00,1.397239000000000075e+01
9.550000000000000711e+00,1.397143999999999942e+01
9.599999999999999645e+00,1.396986000000000061e+01
9.650000000000000355e+00,1.396856000000000009e+01
9.699999999999999289e+00,1.396770000000000067e+01
9.750000000000000000e+00,1.396659000000000006e+01
9.800000000000000711e+00,1.396528999999999954e+01
9.849999999999999645e+00,1.396438999999999986e+01
9.900000000000000355e+00,1.396330000000000027e+01
9.949999999999999289e+00,1.396128000000000036e+01
1.000000000000000000e+01,1.396057000000000059e+01
1.005000000000000071e+01,1.395969999999999978e+01
1.009999999999999964e+01,1.395872999999999919e+01
1.015000000000000036e+01,1.395739000000000019e+01
1.019999999999999929e+01,1.395628999999999920e+01
1.025000000000000000e+01,1.395472000000000001e+01
1.030000000000000071e+01,1.395390000000000086e+01
1.034999999999999964e+01,1.395309999999999917e+01
1.040000000000000036e+01,1.395256000000000007e+01
1.044999999999999929e+01,1.395146000000000086e+01
1.050000000000000000e+01,1.395030999999999999e+01
1.055000000000000071e+01,1.394851000000000063e+01
1.059999999999999964e+01,1.394743000000000066e+01
1.065000000000000036e+01,1.394688000000000017e+01
1.069999999999999929e+01,1.394621000000000066e+01
1.075000000000000000e+01,1.394556000000000040e+01
1.080000000000000071e+01,1.394440999999999953e+01
1.084999999999999964e+01,1.394278000000000084e+01
1.090000000000000036e+01,1.394180000000000064e+01
1.094999999999999929e+01,1.394111000000000011e+01
1.100000000000000000e+01,1.394051999999999936e+01
1.105000000000000071e+01,1.393998999999999988e+01
1.109999999999999964e+01,1.393923999999999985e+01
1.115000000000000036e+01,1.393773999999999980e+01
1.119999999999999929e+01,1.393665000000000020e+01
1.125000000000000000e+01,1.393607000000000085e+01
1.130000000000000071e+01,1.393529999999999980e+01
1.134999999999999964e+01,1.393455999999999939e+01
1.140000000000000036e+01,1.393411000000000044e+01
1.144999999999999929e+01,1.393305999999999933e+01
1.150000000000000000e+01,1.393141999999999925e+01
1.155000000000000071e+01,1.393088999999999977e+01
1.159999999999999964e+01,1.393018999999999963e+01
1.165000000000000036e+01,1.392952999999999975e+01
1.169999999999999929e+01,1.392880000000000074e+01
1.175000000000000000e+01,1.392783999999999978e+01
1.180000000000000071e+01,1.392633999999999972e+01
1.184999999999999964e+01,1.392535999999999952e+01
1.190000000000000036e+01,1.392473999999999990e+01
1.194999999999999929e+01,1.392394999999999960e+01
1.200000000000000000e+01,1.392294000000000054e+01
1.205000000000000071e+01,1.392225000000000001e+01
1.209999999999999964e+01,1.392080999999999946e+01
1.215000000000000036e+01,1.391982999999999926e+01
1.219999999999999929e+01,1.391882000000000019e+01
1.225000000000000000e+01,1.391803999999999952e+01
1.230000000000000071e+01,1.391727000000000025e+01
1.234999999999999964e+01,1.391644999999999932e+01
1.240000000000000036e+01,1.391536999999999935e+01
1.244999999999999929e+01,1.391418999999999961e+01
1.250000000000000000e+01,1.391336000000000084e+01
1.255000000000000071e+01,1.391273999999999944e+01
1.259999999999999964e+01,1.391200000000000081e+01
1.265000000000000036e+01,1.391142999999999930e+01
1.269999999999999929e+01,1.391022000000000070e+01
1.275000000000000000e+01,1.390934999999999988e+01
1.280000000000000071e+01,1.390877000000000052e+01
1.284999999999999964e+01,1.390785999999999945e+01
1.290000000000000036e+01,1.390714000000000006e+01
1.294999999999999929e+01,1.390652000000000044e+01
1.300000000000000000e+01,1.390569999999999951e+01
1.305000000000000071e+01,1.390475999999999956e+01
1.309999999999999964e+01,1.390413000000000032e+01
1.315000000000000036e+01,1.390370000000000061e+01
1.319999999999999929e+01,1.390295000000000059e+01
1.325000000000000000e+01,1.390234000000000059e+01
1.330000000000000071e+01,1.390152999999999928e+01
1.334999999999999964e+01,1.390052999999999983e+01
1.340000000000000036e+01,1.389991000000000021e+01
1.344999999999999929e+01,1.389929000000000059e+01
1.350000000000000000e+01,1.389880999999999922e+01
1.355000000000000071e+01,1.389811000000000085e+01
1.359999999999999964e+01,1.389730999999999916e+01
1.365000000000000036e+01,1.389642000000000088e+01
1.369999999999999929e+01,1.389572000000000074e+01
1.375000000000000000e+01,1.389509999999999934e+01
1.380000000000000071e+01,1.389461000000000013e+01
1.384999999999999964e+01,1.389401999999999937e+01
1.390000000000000036e+01,1.389295000000000080e+01
1.394999999999999929e+01,1.389209999999999923e+01
1.400000000000000000e+01,1.389124999999999943e+01
1.405000000000000071e+01,1.389085000000000036e+01
1.409999999999999964e+01,1.389014000000000060e+01
1.415000000000000036e+01,1.388951999999999920e+01
1.419999999999999929e+01,1.388882000000000083e+01
1.425000000000000000e+01,1.388768999999999920e+01
1.430000000000000071e+01,1.388693999999999917e+01
1.434999999999999964e+01,1.388622999999999941e+01
1.440000000000000036e+01,1.388541999999999987e+01
1.444999999999999929e+01,1.388485999999999976e+01
1.450000000000000000e+01,1.388415999999999961e+01
1.455000000000000071e+01,1.388293999999999961e+01
1.459999999999999964e+01,1.388190999999999953e+01
1.465000000000000036e+01,1.388123000000000040e+01
1.469999999999999929e+01,1.388091000000000008e+01
1.475000000000000000e+01,1.388048000000000037e+01
1.480000000000000071e+01,1.387988000000000000e+01
1.484999999999999964e+01,1.387907000000000046e+01
1.490000000000000036e+01,1.387799000000000049e+01
1.494999999999999929e+01,1.387720000000000020e+01
1.500000000000000000e+01,1.387687999999999988e+01
1.505000000000000071e+01,1.387645999999999979e+01
1.509999999999999964e+01,1.387579999999999991e+01
1.515000000000000036e+01,1.387508000000000052e+01
1.519999999999999929e+01,1.387451000000000079e+01
1.525000000000000000e+01,1.387372000000000050e+01
1.530000000000000071e+01,1.387312999999999974e+01
1.534999999999999964e+01,1.387268000000000079e+01
1.540000000000000036e+01,1.387229999999999919e+01
1.544999999999999929e+01,1.387180999999999997e+01
1.550000000000000000e+01,1.387124999999999986e+01
1.555000000000000071e+01,1.387055999999999933e+01
1.559999999999999964e+01,1.386991000000000085e+01
1.565000000000000036e+01,1.386932000000000009e+01
1.569999999999999929e+01,1.386898000000000053e+01
1.575000000000000000e+01,1.386853999999999942e+01
1.580000000000000071e+01,1.386791999999999980e+01
1.584999999999999964e+01,1.386711000000000027e+01
1.590000000000000036e+01,1.386656999999999940e+01
1.594999999999999929e+01,1.386604999999999954e+01
1.600000000000000000e+01,1.386551000000000045e+01
1.605000000000000071e+01,1.386491000000000007e+01
1.610000000000000142e+01,1.386420000000000030e+01
1.614999999999999858e+01,1.386356999999999928e+01
1.619999999999999929e+01,1.386312999999999995e+01
1.625000000000000000e+01,1.386239999999999917e+01
1.630000000000000071e+01,1.386181999999999981e+01
1.635000000000000142e+01,1.386119000000000057e+01
1.639999999999999858e+01,1.386045000000000016e+01
1.644999999999999929e+01,1.385964000000000063e+01
1.650000000000000000e+01,1.385918999999999990e+01
1.655000000000000071e+01,1.385867999999999967e+01
1.660000000000000142e+01,1.385810999999999993e+01
1.664999999999999858e+01,1.385739000000000054e+01
1.669999999999999929e+01,1.385684000000000005e+01
1.675000000000000000e+01,1.385640000000000072e+01
1.680000000000000071e+01,1.385584000000000060e+01
1.685000000000000142e+01,1.385543999999999976e+01
1.689999999999999858e+01,1.385513000000000083e+01
1.694999999999999929e+01,1.385445999999999955e+01
1.700000000000000000e+01,1.385349000000000075e+01
1.705000000000000071e+01,1.385290999999999961e+01
1.710000000000000142e+01,1.385210000000000008e+01
1.714999999999999858e+01,1.385182000000000002e+01
1.719999999999999929e+01,1.385130999999999979e+01
1.725000000000000000e+01,1.385078999999999994e+01
1.730000000000000071e+01,1.385000999999999927e+01
1.735000000000000142e+01,1.384951000000000043e+01
1.739999999999999858e+01,1.384875000000000078e+01
1.744999999999999929e+01,1.384847000000000072e+01
1.750000000000000000e+01,1.384821999999999953e+01
1.755000000000000071e+01,1.384787999999999997e+01
1.760000000000000142e+01,1.384725000000000072e+01
1.764999999999999858e+01,1.384656999999999982e+01
1.769999999999999929e+01,1.384595999999999982e+01
1.775000000000000000e+01,1.384548999999999985e+01
1.780000000000000071e+01,1.384515000000000029e+01
1.785000000000000142e+01,1.384476000000000084e+01
1.789999999999999858e+01,1.384407000000000032e+01
1.794999999999999929e+01,1.384323999999999977e+01
1.800000000000000000e+01,1.384261000000000053e+01


==> data/cg/small/lp-curve/lscc.txt <==
x,y
5.000000000000000278e-02,1.513574999999999982e+01
1.000000000000000056e-01,1.503800000000000026e+01
1.499999999999999944e-01,1.495658000000000065e+01
2.000000000000000111e-01,1.489314000000000071e+01
2.500000000000000000e-01,1.484619000000000000e+01
2.999999999999999889e-01,1.481029999999999980e+01
3.499999999999999778e-01,1.477960999999999991e+01
4.000000000000000222e-01,1.475262000000000029e+01
4.500000000000000111e-01,1.472705999999999982e+01
5.000000000000000000e-01,1.470359000000000016e+01
5.500000000000000444e-01,1.468416000000000032e+01
5.999999999999999778e-01,1.466407000000000060e+01
6.500000000000000222e-01,1.464662000000000042e+01
6.999999999999999556e-01,1.462979999999999947e+01
7.500000000000000000e-01,1.461402999999999963e+01
8.000000000000000444e-01,1.459929999999999950e+01
8.499999999999999778e-01,1.458588999999999913e+01
9.000000000000000222e-01,1.457271000000000072e+01
9.499999999999999556e-01,1.455960999999999927e+01
1.000000000000000000e+00,1.454693999999999932e+01
1.050000000000000044e+00,1.453525999999999918e+01
1.100000000000000089e+00,1.452462000000000053e+01
1.149999999999999911e+00,1.451514000000000060e+01
1.199999999999999956e+00,1.450628000000000029e+01
1.250000000000000000e+00,1.449677999999999933e+01
1.300000000000000044e+00,1.448850000000000016e+01
1.350000000000000089e+00,1.448006999999999955e+01
1.399999999999999911e+00,1.447086000000000006e+01
1.449999999999999956e+00,1.446252999999999922e+01
1.500000000000000000e+00,1.445467000000000013e+01
1.550000000000000044e+00,1.444698999999999955e+01
1.600000000000000089e+00,1.443969000000000058e+01
1.649999999999999911e+00,1.443274000000000079e+01
1.699999999999999956e+00,1.442618000000000045e+01
1.750000000000000000e+00,1.441966999999999999e+01
1.800000000000000044e+00,1.441329999999999956e+01
1.850000000000000089e+00,1.440682999999999936e+01
1.899999999999999911e+00,1.440085999999999977e+01
1.949999999999999956e+00,1.439488000000000056e+01
2.000000000000000000e+00,1.438874999999999993e+01
2.049999999999999822e+00,1.438319000000000081e+01
2.100000000000000089e+00,1.437761000000000067e+01
2.149999999999999911e+00,1.437219999999999942e+01
2.200000000000000178e+00,1.436710000000000065e+01
2.250000000000000000e+00,1.436209999999999987e+01
2.299999999999999822e+00,1.435693000000000019e+01
2.350000000000000089e+00,1.435173999999999950e+01
2.399999999999999911e+00,1.434676999999999936e+01
2.450000000000000178e+00,1.434136999999999951e+01
2.500000000000000000e+00,1.433679000000000059e+01
2.549999999999999822e+00,1.433231999999999928e+01
2.600000000000000089e+00,1.432793999999999990e+01
2.649999999999999911e+00,1.432380999999999993e+01
2.700000000000000178e+00,1.432005999999999979e+01
2.750000000000000000e+00,1.431617999999999924e+01
2.799999999999999822e+00,1.431232999999999933e+01
2.850000000000000089e+00,1.430822000000000038e+01
2.899999999999999911e+00,1.430420999999999943e+01
2.950000000000000178e+00,1.430058000000000007e+01
3.000000000000000000e+00,1.429695000000000071e+01
3.049999999999999822e+00,1.429330000000000034e+01
3.100000000000000089e+00,1.429005000000000081e+01
3.149999999999999911e+00,1.428677000000000064e+01
3.200000000000000178e+00,1.428354999999999997e+01
3.250000000000000000e+00,1.428029000000000082e+01
3.299999999999999822e+00,1.427712000000000003e+01
3.350000000000000089e+00,1.427415000000000056e+01
3.399999999999999911e+00,1.427111000000000018e+01
3.450000000000000178e+00,1.426787999999999990e+01
3.500000000000000000e+00,1.426473999999999975e+01
3.549999999999999822e+00,1.426177999999999990e+01
3.600000000000000089e+00,1.425892999999999944e+01
3.649999999999999911e+00,1.425582999999999956e+01
3.700000000000000178e+00,1.425310999999999950e+01
3.750000000000000000e+00,1.425001999999999924e+01
3.799999999999999822e+00,1.424682999999999922e+01
3.850000000000000089e+00,1.424352999999999980e+01
3.899999999999999911e+00,1.424085999999999963e+01
3.950000000000000178e+00,1.423835000000000051e+01
4.000000000000000000e+00,1.423545999999999978e+01
4.049999999999999822e+00,1.423278999999999961e+01
4.099999999999999645e+00,1.422979999999999912e+01
4.150000000000000355e+00,1.422722000000000087e+01
4.200000000000000178e+00,1.422413000000000061e+01
4.250000000000000000e+00,1.422124999999999950e+01
4.299999999999999822e+00,1.421850000000000058e+01
4.349999999999999645e+00,1.421608999999999945e+01
4.400000000000000355e+00,1.421377999999999986e+01
4.450000000000000178e+00,1.421141000000000076e+01
4.500000000000000000e+00,1.420897000000000077e+01
4.549999999999999822e+00,1.420679999999999943e+01
4.599999999999999645e+00,1.420437000000000083e+01
4.650000000000000355e+00,1.420204999999999984e+01
4.700000000000000178e+00,1.419976999999999911e+01
4.750000000000000000e+00,1.419738000000000078e+01
4.799999999999999822e+00,1.419492999999999938e+01
4.849999999999999645e+00,1.419266999999999967e+01
4.900000000000000355e+00,1.419067000000000078e+01
4.950000000000000178e+00,1.418862000000000023e+01
5.000000000000000000e+00,1.418674000000000035e+01
5.049999999999999822e+00,1.418474999999999930e+01
5.099999999999999645e+00,1.418277999999999928e+01
5.150000000000000355e+00,1.418051999999999957e+01
5.200000000000000178e+00,1.417857000000000056e+01
5.250000000000000000e+00,1.417665000000000042e+01
5.299999999999999822e+00,1.417473999999999990e+01
5.349999999999999645e+00,1.417286000000000001e+01
5.400000000000000355e+00,1.417104999999999926e+01
5.450000000000000178e+00,1.416918000000000077e+01
5.500000000000000000e+00,1.416726000000000063e+01
5.549999999999999822e+00,1.416548000000000052e+01
5.599999999999999645e+00,1.416347000000000023e+01
5.650000000000000355e+00,1.416164999999999985e+01
5.700000000000000178e+00,1.415981000000000023e+01
5.750000000000000000e+00,1.415816000000000052e+01
5.799999999999999822e+00,1.415642000000000067e+01
5.849999999999999645e+00,1.415464000000000055e+01
5.900000000000000355e+00,1.415283999999999942e+01
5.950000000000000178e+00,1.415128999999999948e+01
6.000000000000000000e+00,1.414954999999999963e+01
6.049999999999999822e+00,1.414766000000000012e+01
6.099999999999999645e+00,1.414606000000000030e+01
6.150000000000000355e+00,1.414420999999999928e+01
6.200000000000000178e+00,1.414274999999999949e+01
6.250000000000000000e+00,1.414106999999999914e+01
6.299999999999999822e+00,1.413958000000000048e+01
6.349999999999999645e+00,1.413817000000000057e+01
6.400000000000000355e+00,1.413659999999999961e+01
6.450000000000000178e+00,1.413502000000000081e+01
6.500000000000000000e+00,1.413353999999999999e+01
6.549999999999999822e+00,1.413208000000000020e+01
6.599999999999999645e+00,1.413067000000000029e+01
6.650000000000000355e+00,1.412912000000000035e+01
6.700000000000000178e+00,1.412754999999999939e+01
6.750000000000000000e+00,1.412602000000000046e+01
6.799999999999999822e+00,1.412448000000000015e+01
6.849999999999999645e+00,1.412310000000000088e+01
6.900000000000000355e+00,1.412148000000000003e+01
6.950000000000000178e+00,1.411993999999999971e+01
7.000000000000000000e+00,1.411875999999999998e+01
7.049999999999999822e+00,1.411744000000000021e+01
7.099999999999999645e+00,1.411602000000000068e+01
7.150000000000000355e+00,1.411434000000000033e+01
7.200000000000000178e+00,1.411298000000000030e+01
7.250000000000000000e+00,1.411181000000000019e+01
7.299999999999999822e+00,1.411049000000000042e+01
7.349999999999999645e+00,1.410919999999999952e+01
7.400000000000000355e+00,1.410788999999999938e+01
7.450000000000000178e+00,1.410659000000000063e+01
7.500000000000000000e+00,1.410519000000000034e+01
7.549999999999999822e+00,1.410388000000000019e+01
7.599999999999999645e+00,1.410252000000000017e+01
7.650000000000000355e+00,1.410113999999999912e+01
7.700000000000000178e+00,1.409990999999999950e+01
7.750000000000000000e+00,1.409844000000000008e+01
7.799999999999999822e+00,1.409726999999999997e+01
7.849999999999999645e+00,1.409600000000000009e+01
7.900000000000000355e+00,1.409469999999999956e+01
7.950000000000000178e+00,1.409341000000000044e+01
8.000000000000000000e+00,1.409206999999999965e+01
8.050000000000000711e+00,1.409096000000000082e+01
8.099999999999999645e+00,1.408971999999999980e+01
8.150000000000000355e+00,1.408849999999999980e+01
8.199999999999999289e+00,1.408736000000000033e+01
8.250000000000000000e+00,1.408605999999999980e+01
8.300000000000000711e+00,1.408483999999999980e+01
8.349999999999999645e+00,1.408370000000000033e+01
8.400000000000000355e+00,1.408258999999999972e+01
8.449999999999999289e+00,1.408144000000000062e+01
8.500000000000000000e+00,1.408012000000000086e+01
8.550000000000000711e+00,1.407901000000000025e+01
8.599999999999999645e+00,1.407780999999999949e+01
8.650000000000000355e+00,1.407684000000000069e+01
8.699999999999999289e+00,1.407565999999999917e+01
8.750000000000000000e+00,1.407443999999999917e+01
8.800000000000000711e+00,1.407315000000000005e+01
8.849999999999999645e+00,1.407191000000000081e+01
8.900000000000000355e+00,1.407047999999999988e+01
8.949999999999999289e+00,1.406930000000000014e+01
9.000000000000000000e+00,1.406819999999999915e+01
9.050000000000000711e+00,1.406718000000000046e+01
9.099999999999999645e+00,1.406611999999999973e+01
9.150000000000000355e+00,1.406522000000000006e+01
9.199999999999999289e+00,1.406403000000000070e+01
9.250000000000000000e+00,1.406304000000000087e+01
9.300000000000000711e+00,1.406203999999999965e+01
9.349999999999999645e+00,1.406098000000000070e+01
9.400000000000000355e+00,1.406006000000000000e+01
9.449999999999999289e+00,1.405907000000000018e+01
9.500000000000000000e+00,1.405798000000000059e+01
9.550000000000000711e+00,1.405706999999999951e+01
9.599999999999999645e+00,1.405616000000000021e+01
9.650000000000000355e+00,1.405511000000000088e+01
9.699999999999999289e+00,1.405416999999999916e+01
9.750000000000000000e+00,1.405278999999999989e+01
9.800000000000000711e+00,1.405180000000000007e+01
9.849999999999999645e+00,1.405097999999999914e+01
9.900000000000000355e+00,1.404987999999999992e+01
9.949999999999999289e+00,1.404885999999999946e+01
1.000000000000000000e+01,1.404809000000000019e+01
1.005000000000000071e+01,1.404706000000000010e+01
1.009999999999999964e+01,1.404616000000000042e+01
1.015000000000000036e+01,1.404523999999999972e+01
1.019999999999999929e+01,1.404433000000000042e+01
1.025000000000000000e+01,1.404346999999999923e+01
1.030000000000000071e+01,1.404251000000000005e+01
1.034999999999999964e+01,1.404152000000000022e+01
1.040000000000000036e+01,1.404072999999999993e+01
1.044999999999999929e+01,1.403964000000000034e+01
1.050000000000000000e+01,1.403866999999999976e+01
1.055000000000000071e+01,1.403755999999999915e+01
1.059999999999999964e+01,1.403659999999999997e+01
1.065000000000000036e+01,1.403575999999999979e+01
1.069999999999999929e+01,1.403492999999999924e+01
1.075000000000000000e+01,1.403411999999999971e+01
1.080000000000000071e+01,1.403311000000000064e+01
1.084999999999999964e+01,1.403223000000000020e+01
1.090000000000000036e+01,1.403133000000000052e+01
1.094999999999999929e+01,1.403035000000000032e+01
1.100000000000000000e+01,1.402943999999999924e+01
1.105000000000000071e+01,1.402856000000000058e+01
1.109999999999999964e+01,1.402771000000000079e+01
1.115000000000000036e+01,1.402680999999999933e+01
1.119999999999999929e+01,1.402609999999999957e+01
1.125000000000000000e+01,1.402519000000000027e+01
1.130000000000000071e+01,1.402426999999999957e+01
1.134999999999999964e+01,1.402342999999999940e+01
1.140000000000000036e+01,1.402261999999999986e+01
1.144999999999999929e+01,1.402177999999999969e+01
1.150000000000000000e+01,1.402092000000000027e+01
1.155000000000000071e+01,1.402027000000000001e+01
1.159999999999999964e+01,1.401931000000000083e+01
1.165000000000000036e+01,1.401830999999999960e+01
1.169999999999999929e+01,1.401745999999999981e+01
1.175000000000000000e+01,1.401656999999999975e+01
1.180000000000000071e+01,1.401579000000000086e+01
1.184999999999999964e+01,1.401497999999999955e+01
1.190000000000000036e+01,1.401430000000000042e+01
1.194999999999999929e+01,1.401348999999999911e+01
1.200000000000000000e+01,1.401271000000000022e+01
1.205000000000000071e+01,1.401196999999999981e+01
1.209999999999999964e+01,1.401108999999999938e+01
1.215000000000000036e+01,1.401036000000000037e+01
1.219999999999999929e+01,1.400930999999999926e+01
1.225000000000000000e+01,1.400850999999999935e+01
1.230000000000000071e+01,1.400772000000000084e+01
1.234999999999999964e+01,1.400681999999999938e+01
1.240000000000000036e+01,1.400582999999999956e+01
1.244999999999999929e+01,1.400502000000000002e+01
1.250000000000000000e+01,1.400427999999999962e+01
1.255000000000000071e+01,1.400356000000000023e+01
1.259999999999999964e+01,1.400267999999999979e+01
1.265000000000000036e+01,1.400184999999999924e+01
1.269999999999999929e+01,1.400117999999999974e+01
1.275000000000000000e+01,1.400046999999999997e+01
1.280000000000000071e+01,1.399976000000000020e+01
1.284999999999999964e+01,1.399902999999999942e+01
1.290000000000000036e+01,1.399832999999999927e+01
1.294999999999999929e+01,1.399759000000000064e+01
1.300000000000000000e+01,1.399682999999999922e+01
1.305000000000000071e+01,1.399600000000000044e+01
1.309999999999999964e+01,1.399526000000000003e+01
1.315000000000000036e+01,1.399446999999999974e+01
1.319999999999999929e+01,1.399375999999999998e+01
1.325000000000000000e+01,1.399301999999999957e+01
1.330000000000000071e+01,1.399221000000000004e+01
1.334999999999999964e+01,1.399160000000000004e+01
1.340000000000000036e+01,1.399094000000000015e+01
1.344999999999999929e+01,1.399013000000000062e+01
1.350000000000000000e+01,1.398945999999999934e+01
1.355000000000000071e+01,1.398883999999999972e+01
1.359999999999999964e+01,1.398808999999999969e+01
1.365000000000000036e+01,1.398723999999999990e+01
1.369999999999999929e+01,1.398640999999999934e+01
1.375000000000000000e+01,1.398545000000000016e+01
1.380000000000000071e+01,1.398469000000000051e+01
1.384999999999999964e+01,1.398394000000000048e+01
1.390000000000000036e+01,1.398307999999999929e+01
1.394999999999999929e+01,1.398236999999999952e+01
1.400000000000000000e+01,1.398169000000000040e+01
1.405000000000000071e+01,1.398099999999999987e+01
1.409999999999999964e+01,1.398027000000000086e+01
1.415000000000000036e+01,1.397960999999999920e+01
1.419999999999999929e+01,1.397889999999999944e+01
1.425000000000000000e+01,1.397807000000000066e+01
1.430000000000000071e+01,1.397743999999999964e+01
1.434999999999999964e+01,1.397667000000000037e+01
1.440000000000000036e+01,1.397587000000000046e+01
1.444999999999999929e+01,1.397513999999999967e+01
1.450000000000000000e+01,1.397453999999999930e+01
1.455000000000000071e+01,1.397383999999999915e+01
1.459999999999999964e+01,1.397312999999999938e+01
1.465000000000000036e+01,1.397256999999999927e+01
1.469999999999999929e+01,1.397198000000000029e+01
1.475000000000000000e+01,1.397123999999999988e+01
1.480000000000000071e+01,1.397057000000000038e+01
1.484999999999999964e+01,1.396987000000000023e+01
1.490000000000000036e+01,1.396913999999999945e+01
1.494999999999999929e+01,1.396845000000000070e+01
1.500000000000000000e+01,1.396784000000000070e+01
1.505000000000000071e+01,1.396711999999999954e+01
1.509999999999999964e+01,1.396643000000000079e+01
1.515000000000000036e+01,1.396574000000000026e+01
1.519999999999999929e+01,1.396504999999999974e+01
1.525000000000000000e+01,1.396441000000000088e+01
1.530000000000000071e+01,1.396349999999999980e+01
1.534999999999999964e+01,1.396285999999999916e+01
1.540000000000000036e+01,1.396231000000000044e+01
1.544999999999999929e+01,1.396169000000000082e+01
1.550000000000000000e+01,1.396106999999999942e+01
1.555000000000000071e+01,1.396038000000000068e+01
1.559999999999999964e+01,1.395964999999999989e+01
1.565000000000000036e+01,1.395893000000000050e+01
1.569999999999999929e+01,1.395836000000000077e+01
1.575000000000000000e+01,1.395770000000000088e+01
1.580000000000000071e+01,1.395702999999999960e+01
1.584999999999999964e+01,1.395640999999999998e+01
1.590000000000000036e+01,1.395573000000000086e+01
1.594999999999999929e+01,1.395504999999999995e+01
1.600000000000000000e+01,1.395437000000000083e+01
1.605000000000000071e+01,1.395381000000000071e+01
1.610000000000000142e+01,1.395311000000000057e+01
1.614999999999999858e+01,1.395245000000000068e+01
1.619999999999999929e+01,1.395171999999999990e+01
1.625000000000000000e+01,1.395110999999999990e+01
1.630000000000000071e+01,1.395041999999999938e+01
1.635000000000000142e+01,1.394974999999999987e+01
1.639999999999999858e+01,1.394908000000000037e+01
1.644999999999999929e+01,1.394837000000000060e+01
1.650000000000000000e+01,1.394772000000000034e+01
1.655000000000000071e+01,1.394710000000000072e+01
1.660000000000000142e+01,1.394641000000000020e+01
1.664999999999999858e+01,1.394575999999999993e+01
1.669999999999999929e+01,1.394502999999999915e+01
1.675000000000000000e+01,1.394443000000000055e+01
1.680000000000000071e+01,1.394377000000000066e+01
1.685000000000000142e+01,1.394322999999999979e+01
1.689999999999999858e+01,1.394270000000000032e+01
1.694999999999999929e+01,1.394196999999999953e+01
1.700000000000000000e+01,1.394120999999999988e+01
1.705000000000000071e+01,1.394060999999999950e+01
1.710000000000000142e+01,1.393994999999999962e+01
1.714999999999999858e+01,1.393938999999999950e+01
1.719999999999999929e+01,1.393872000000000000e+01
1.725000000000000000e+01,1.393784999999999918e+01
1.730000000000000071e+01,1.393734000000000073e+01
1.735000000000000142e+01,1.393666999999999945e+01
1.739999999999999858e+01,1.393609999999999971e+01
1.744999999999999929e+01,1.393544999999999945e+01
1.750000000000000000e+01,1.393491000000000035e+01
1.755000000000000071e+01,1.393426000000000009e+01
1.760000000000000142e+01,1.393369000000000035e+01
1.764999999999999858e+01,1.393290999999999968e+01
1.769999999999999929e+01,1.393227000000000082e+01
1.775000000000000000e+01,1.393167000000000044e+01
1.780000000000000071e+01,1.393112999999999957e+01
1.785000000000000142e+01,1.393052999999999919e+01
1.789999999999999858e+01,1.392989999999999995e+01
1.794999999999999929e+01,1.392922000000000082e+01
1.800000000000000000e+01,1.392853999999999992e+01


==> data/cg/small/lp-curve/mssp-cs-0.txt <==
x,y
5.000000000000000278e-02,1.473208999999999946e+01
1.000000000000000056e-01,1.441535999999999973e+01
1.499999999999999944e-01,1.423967999999999989e+01
2.000000000000000111e-01,1.411741999999999919e+01
2.500000000000000000e-01,1.402497999999999934e+01
2.999999999999999889e-01,1.396055999999999919e+01
3.499999999999999778e-01,1.391281000000000034e+01
4.000000000000000222e-01,1.387063999999999986e+01
4.500000000000000111e-01,1.382616999999999940e+01
5.000000000000000000e-01,1.379903000000000013e+01
5.500000000000000444e-01,1.377386000000000088e+01
5.999999999999999778e-01,1.374150000000000027e+01
6.500000000000000222e-01,1.371222999999999992e+01
6.999999999999999556e-01,1.368947999999999965e+01
7.500000000000000000e-01,1.367736999999999981e+01
8.000000000000000444e-01,1.365257000000000076e+01
8.499999999999999778e-01,1.363282000000000060e+01
9.000000000000000222e-01,1.361957999999999913e+01
9.499999999999999556e-01,1.360483999999999938e+01
1.000000000000000000e+00,1.359404999999999930e+01
1.050000000000000044e+00,1.358259999999999934e+01
1.100000000000000089e+00,1.357150000000000034e+01
1.149999999999999911e+00,1.355416999999999916e+01
1.199999999999999956e+00,1.353783999999999921e+01
1.250000000000000000e+00,1.352576000000000001e+01
1.300000000000000044e+00,1.351938999999999957e+01
1.350000000000000089e+00,1.351482000000000028e+01
1.399999999999999911e+00,1.351073000000000057e+01
1.449999999999999956e+00,1.350494999999999912e+01
1.500000000000000000e+00,1.349896999999999991e+01
1.550000000000000044e+00,1.349067999999999934e+01
1.600000000000000089e+00,1.348511000000000060e+01
1.649999999999999911e+00,1.348011999999999944e+01
1.699999999999999956e+00,1.347312999999999938e+01
1.750000000000000000e+00,1.346678999999999959e+01
1.800000000000000044e+00,1.345848999999999940e+01
1.850000000000000089e+00,1.345204000000000022e+01
1.899999999999999911e+00,1.344801999999999964e+01
1.949999999999999956e+00,1.344444999999999979e+01
2.000000000000000000e+00,1.344228000000000023e+01
2.049999999999999822e+00,1.343942000000000014e+01
2.100000000000000089e+00,1.343600999999999956e+01
2.149999999999999911e+00,1.343003999999999998e+01
2.200000000000000178e+00,1.342623000000000033e+01
2.250000000000000000e+00,1.342022000000000048e+01
2.299999999999999822e+00,1.341381999999999941e+01
2.350000000000000089e+00,1.341028000000000020e+01
2.399999999999999911e+00,1.340104000000000006e+01
2.450000000000000178e+00,1.339411999999999914e+01
2.500000000000000000e+00,1.338617999999999952e+01
2.549999999999999822e+00,1.337836000000000070e+01
2.600000000000000089e+00,1.337058999999999997e+01
2.649999999999999911e+00,1.336182999999999943e+01
2.700000000000000178e+00,1.335378000000000043e+01
2.750000000000000000e+00,1.334010999999999925e+01
2.799999999999999822e+00,1.333503999999999934e+01
2.850000000000000089e+00,1.332085999999999970e+01
2.899999999999999911e+00,1.331733999999999973e+01
2.950000000000000178e+00,1.330908999999999942e+01
3.000000000000000000e+00,1.330297999999999981e+01
3.049999999999999822e+00,1.329842000000000013e+01
3.100000000000000089e+00,1.328758999999999979e+01
3.149999999999999911e+00,1.328200999999999965e+01
3.200000000000000178e+00,1.327720000000000056e+01
3.250000000000000000e+00,1.327543000000000006e+01
3.299999999999999822e+00,1.327431999999999945e+01
3.350000000000000089e+00,1.327293000000000056e+01
3.399999999999999911e+00,1.327158999999999978e+01
3.450000000000000178e+00,1.326999999999999957e+01
3.500000000000000000e+00,1.326876000000000033e+01
3.549999999999999822e+00,1.326645000000000074e+01
3.600000000000000089e+00,1.326360999999999990e+01
3.649999999999999911e+00,1.326191000000000031e+01
3.700000000000000178e+00,1.325935999999999915e+01
3.750000000000000000e+00,1.325586999999999982e+01
3.799999999999999822e+00,1.325234999999999985e+01
3.850000000000000089e+00,1.324926999999999921e+01
3.899999999999999911e+00,1.324585000000000079e+01
3.950000000000000178e+00,1.324221000000000004e+01
4.000000000000000000e+00,1.324116000000000071e+01
4.049999999999999822e+00,1.323691999999999958e+01
4.099999999999999645e+00,1.323527999999999949e+01
4.150000000000000355e+00,1.323174999999999990e+01
4.200000000000000178e+00,1.322847999999999935e+01
4.250000000000000000e+00,1.322386999999999979e+01
4.299999999999999822e+00,1.322138999999999953e+01
4.349999999999999645e+00,1.321626999999999974e+01
4.400000000000000355e+00,1.320983999999999980e+01
4.450000000000000178e+00,1.320655999999999963e+01
4.500000000000000000e+00,1.320360999999999940e+01
4.549999999999999822e+00,1.319963000000000086e+01
4.599999999999999645e+00,1.319585999999999970e+01
4.650000000000000355e+00,1.319425000000000026e+01
4.700000000000000178e+00,1.319083000000000006e+01
4.750000000000000000e+00,1.318976999999999933e+01
4.799999999999999822e+00,1.318815000000000026e+01
4.849999999999999645e+00,1.318690999999999924e+01
4.900000000000000355e+00,1.318465999999999916e+01
4.950000000000000178e+00,1.318357999999999919e+01
5.000000000000000000e+00,1.318144000000000027e+01
5.049999999999999822e+00,1.318074999999999974e+01
5.099999999999999645e+00,1.317979000000000056e+01
5.150000000000000355e+00,1.317741000000000007e+01
5.200000000000000178e+00,1.317496000000000045e+01
5.250000000000000000e+00,1.317375999999999969e+01
5.299999999999999822e+00,1.316935999999999929e+01
5.349999999999999645e+00,1.316774999999999984e+01
5.400000000000000355e+00,1.316541999999999923e+01
5.450000000000000178e+00,1.316470999999999947e+01
5.500000000000000000e+00,1.316276000000000046e+01
5.549999999999999822e+00,1.316070000000000029e+01
5.599999999999999645e+00,1.315837999999999930e+01
5.650000000000000355e+00,1.315679000000000087e+01
5.700000000000000178e+00,1.315221000000000018e+01
5.750000000000000000e+00,1.315079000000000065e+01
5.799999999999999822e+00,1.314889999999999937e+01
5.849999999999999645e+00,1.314633000000000074e+01
5.900000000000000355e+00,1.314398000000000089e+01
5.950000000000000178e+00,1.313979999999999926e+01
6.000000000000000000e+00,1.313696000000000019e+01
6.049999999999999822e+00,1.313423000000000052e+01
6.099999999999999645e+00,1.312776999999999994e+01
6.150000000000000355e+00,1.312451000000000079e+01
6.200000000000000178e+00,1.311960000000000015e+01
6.250000000000000000e+00,1.311636000000000024e+01
6.299999999999999822e+00,1.311367000000000083e+01
6.349999999999999645e+00,1.311083999999999961e+01
6.400000000000000355e+00,1.310885000000000034e+01
6.450000000000000178e+00,1.310537000000000063e+01
6.500000000000000000e+00,1.310299000000000014e+01
6.549999999999999822e+00,1.310136999999999929e+01
6.599999999999999645e+00,1.309897999999999918e+01
6.650000000000000355e+00,1.309759999999999991e+01
6.700000000000000178e+00,1.309600000000000009e+01
6.750000000000000000e+00,1.309455999999999953e+01
6.799999999999999822e+00,1.309273999999999916e+01
6.849999999999999645e+00,1.309182000000000023e+01
6.900000000000000355e+00,1.309079000000000015e+01
6.950000000000000178e+00,1.308846999999999916e+01
7.000000000000000000e+00,1.308740000000000059e+01
7.049999999999999822e+00,1.308671999999999969e+01
7.099999999999999645e+00,1.308606999999999942e+01
7.150000000000000355e+00,1.308512999999999948e+01
7.200000000000000178e+00,1.308477000000000068e+01
7.250000000000000000e+00,1.308450000000000024e+01
7.299999999999999822e+00,1.308366000000000007e+01
7.349999999999999645e+00,1.308285000000000053e+01
7.400000000000000355e+00,1.308243000000000045e+01
7.450000000000000178e+00,1.308134000000000086e+01
7.500000000000000000e+00,1.308039999999999914e+01
7.549999999999999822e+00,1.307965000000000089e+01
7.599999999999999645e+00,1.307853000000000065e+01
7.650000000000000355e+00,1.307760000000000034e+01
7.700000000000000178e+00,1.307670000000000066e+01
7.750000000000000000e+00,1.307564999999999955e+01
7.799999999999999822e+00,1.307437000000000005e+01
7.849999999999999645e+00,1.307365000000000066e+01
7.900000000000000355e+00,1.307288999999999923e+01
7.950000000000000178e+00,1.307202000000000019e+01
8.000000000000000000e+00,1.307085000000000008e+01
8.050000000000000711e+00,1.306953999999999994e+01
8.099999999999999645e+00,1.306779000000000046e+01
8.150000000000000355e+00,1.306670000000000087e+01
8.199999999999999289e+00,1.306609000000000087e+01
8.250000000000000000e+00,1.306559000000000026e+01
8.300000000000000711e+00,1.306465999999999994e+01
8.349999999999999645e+00,1.306351000000000084e+01
8.400000000000000355e+00,1.306256999999999913e+01
8.449999999999999289e+00,1.306127000000000038e+01
8.500000000000000000e+00,1.306043000000000021e+01
8.550000000000000711e+00,1.305964999999999954e+01
8.599999999999999645e+00,1.305838999999999928e+01
8.650000000000000355e+00,1.305765000000000065e+01
8.699999999999999289e+00,1.305650999999999939e+01
8.750000000000000000e+00,1.305574000000000012e+01
8.800000000000000711e+00,1.305428000000000033e+01
8.849999999999999645e+00,1.305249000000000059e+01
8.900000000000000355e+00,1.305096999999999952e+01
8.949999999999999289e+00,1.304956999999999923e+01
9.000000000000000000e+00,1.304876999999999931e+01
9.050000000000000711e+00,1.304796999999999940e+01
9.099999999999999645e+00,1.304725000000000001e+01
9.150000000000000355e+00,1.304653000000000063e+01
9.199999999999999289e+00,1.304517000000000060e+01
9.250000000000000000e+00,1.304433000000000042e+01
9.300000000000000711e+00,1.304250000000000043e+01
9.349999999999999645e+00,1.304189000000000043e+01
9.400000000000000355e+00,1.304044999999999987e+01
9.449999999999999289e+00,1.303985999999999912e+01
9.500000000000000000e+00,1.303856999999999999e+01
9.550000000000000711e+00,1.303795999999999999e+01
9.599999999999999645e+00,1.303688999999999965e+01
9.650000000000000355e+00,1.303589999999999982e+01
9.699999999999999289e+00,1.303415000000000035e+01
9.750000000000000000e+00,1.303275000000000006e+01
9.800000000000000711e+00,1.303135999999999939e+01
9.849999999999999645e+00,1.303074999999999939e+01
9.900000000000000355e+00,1.302960999999999991e+01
9.949999999999999289e+00,1.302832000000000079e+01
1.000000000000000000e+01,1.302805999999999997e+01
1.005000000000000071e+01,1.302607000000000070e+01
1.009999999999999964e+01,1.302519000000000027e+01
1.015000000000000036e+01,1.302291999999999916e+01
1.019999999999999929e+01,1.302195999999999998e+01
1.025000000000000000e+01,1.301942999999999984e+01
1.030000000000000071e+01,1.301845999999999925e+01
1.034999999999999964e+01,1.301754999999999995e+01
1.040000000000000036e+01,1.301669000000000054e+01
1.044999999999999929e+01,1.301387000000000072e+01
1.050000000000000000e+01,1.301249999999999929e+01
1.055000000000000071e+01,1.300996999999999915e+01
1.059999999999999964e+01,1.300904000000000060e+01
1.065000000000000036e+01,1.300737999999999950e+01
1.069999999999999929e+01,1.300666999999999973e+01
1.075000000000000000e+01,1.300563000000000002e+01
1.080000000000000071e+01,1.300530999999999970e+01
1.084999999999999964e+01,1.300361000000000011e+01
1.090000000000000036e+01,1.300220999999999982e+01
1.094999999999999929e+01,1.300071999999999939e+01
1.100000000000000000e+01,1.299915000000000020e+01
1.105000000000000071e+01,1.299713000000000029e+01
1.109999999999999964e+01,1.299620999999999960e+01
1.115000000000000036e+01,1.299468000000000067e+01
1.119999999999999929e+01,1.299414999999999942e+01
1.125000000000000000e+01,1.299324000000000012e+01
1.130000000000000071e+01,1.299241999999999919e+01
1.134999999999999964e+01,1.299098000000000042e+01
1.140000000000000036e+01,1.298950999999999922e+01
1.144999999999999929e+01,1.298761999999999972e+01
1.150000000000000000e+01,1.298691999999999958e+01
1.155000000000000071e+01,1.298603999999999914e+01
1.159999999999999964e+01,1.298521999999999998e+01
1.165000000000000036e+01,1.298432000000000031e+01
1.169999999999999929e+01,1.298359999999999914e+01
1.175000000000000000e+01,1.298296999999999990e+01
1.180000000000000071e+01,1.298217999999999961e+01
1.184999999999999964e+01,1.298171999999999926e+01
1.190000000000000036e+01,1.298143999999999920e+01
1.194999999999999929e+01,1.298070000000000057e+01
1.200000000000000000e+01,1.297996000000000016e+01
1.205000000000000071e+01,1.297901000000000060e+01
1.209999999999999964e+01,1.297841999999999985e+01
1.215000000000000036e+01,1.297771999999999970e+01
1.219999999999999929e+01,1.297688999999999915e+01
1.225000000000000000e+01,1.297579999999999956e+01
1.230000000000000071e+01,1.297550000000000026e+01
1.234999999999999964e+01,1.297513000000000005e+01
1.240000000000000036e+01,1.297433000000000014e+01
1.244999999999999929e+01,1.297352000000000061e+01
1.250000000000000000e+01,1.297240000000000038e+01
1.255000000000000071e+01,1.297189000000000014e+01
1.259999999999999964e+01,1.297106999999999921e+01
1.265000000000000036e+01,1.296968000000000032e+01
1.269999999999999929e+01,1.296926000000000023e+01
1.275000000000000000e+01,1.296875999999999962e+01
1.280000000000000071e+01,1.296785000000000032e+01
1.284999999999999964e+01,1.296743999999999986e+01
1.290000000000000036e+01,1.296673000000000009e+01
1.294999999999999929e+01,1.296543999999999919e+01
1.300000000000000000e+01,1.296500999999999948e+01
1.305000000000000071e+01,1.296390000000000065e+01
1.309999999999999964e+01,1.296345999999999954e+01
1.315000000000000036e+01,1.296315000000000062e+01
1.319999999999999929e+01,1.296260000000000012e+01
1.325000000000000000e+01,1.296114000000000033e+01
1.330000000000000071e+01,1.295988999999999969e+01
1.334999999999999964e+01,1.295913999999999966e+01
1.340000000000000036e+01,1.295772000000000013e+01
1.344999999999999929e+01,1.295682000000000045e+01
1.350000000000000000e+01,1.295646999999999949e+01
1.355000000000000071e+01,1.295593000000000039e+01
1.359999999999999964e+01,1.295495000000000019e+01
1.365000000000000036e+01,1.295459999999999923e+01
1.369999999999999929e+01,1.295320000000000071e+01
1.375000000000000000e+01,1.295301000000000080e+01
1.380000000000000071e+01,1.295181000000000004e+01
1.384999999999999964e+01,1.295159999999999911e+01
1.390000000000000036e+01,1.295135999999999932e+01
1.394999999999999929e+01,1.295088999999999935e+01
1.400000000000000000e+01,1.295004999999999917e+01
1.405000000000000071e+01,1.294949000000000083e+01
1.409999999999999964e+01,1.294913000000000025e+01
1.415000000000000036e+01,1.294857000000000014e+01
1.419999999999999929e+01,1.294838000000000022e+01
1.425000000000000000e+01,1.294754999999999967e+01
1.430000000000000071e+01,1.294720000000000049e+01
1.434999999999999964e+01,1.294683000000000028e+01
1.440000000000000036e+01,1.294640000000000057e+01
1.444999999999999929e+01,1.294575000000000031e+01
1.450000000000000000e+01,1.294529999999999959e+01
1.455000000000000071e+01,1.294500999999999991e+01
1.459999999999999964e+01,1.294400000000000084e+01
1.465000000000000036e+01,1.294378000000000029e+01
1.469999999999999929e+01,1.294186999999999976e+01
1.475000000000000000e+01,1.294125999999999976e+01
1.480000000000000071e+01,1.294100000000000072e+01
1.484999999999999964e+01,1.294040000000000035e+01
1.490000000000000036e+01,1.293956000000000017e+01
1.494999999999999929e+01,1.293937999999999988e+01
1.500000000000000000e+01,1.293815000000000026e+01
1.505000000000000071e+01,1.293753000000000064e+01
1.509999999999999964e+01,1.293619999999999948e+01
1.515000000000000036e+01,1.293538000000000032e+01
1.519999999999999929e+01,1.293481000000000058e+01
1.525000000000000000e+01,1.293438000000000088e+01
1.530000000000000071e+01,1.293420000000000059e+01
1.534999999999999964e+01,1.293382000000000076e+01
1.540000000000000036e+01,1.293300999999999945e+01
1.544999999999999929e+01,1.293229000000000006e+01
1.550000000000000000e+01,1.293164999999999942e+01
1.555000000000000071e+01,1.293129000000000062e+01
1.559999999999999964e+01,1.293089999999999939e+01
1.565000000000000036e+01,1.293032000000000004e+01
1.569999999999999929e+01,1.292835999999999963e+01
1.575000000000000000e+01,1.292746999999999957e+01
1.580000000000000071e+01,1.292627000000000059e+01
1.584999999999999964e+01,1.292587999999999937e+01
1.590000000000000036e+01,1.292500000000000071e+01
1.594999999999999929e+01,1.292462000000000089e+01
1.600000000000000000e+01,1.292389999999999972e+01
1.605000000000000071e+01,1.292282999999999937e+01
1.610000000000000142e+01,1.292196999999999996e+01
1.614999999999999858e+01,1.292118999999999929e+01
1.619999999999999929e+01,1.292051000000000016e+01
1.625000000000000000e+01,1.292027999999999999e+01
1.630000000000000071e+01,1.291991999999999940e+01
1.635000000000000142e+01,1.291971999999999987e+01
1.639999999999999858e+01,1.291893999999999920e+01
1.644999999999999929e+01,1.291802999999999990e+01
1.650000000000000000e+01,1.291638999999999982e+01
1.655000000000000071e+01,1.291606999999999950e+01
1.660000000000000142e+01,1.291444000000000081e+01
1.664999999999999858e+01,1.291391999999999918e+01
1.669999999999999929e+01,1.291333999999999982e+01
1.675000000000000000e+01,1.291324000000000005e+01
1.680000000000000071e+01,1.291280000000000072e+01
1.685000000000000142e+01,1.291123999999999938e+01
1.689999999999999858e+01,1.291055000000000064e+01
1.694999999999999929e+01,1.290968999999999944e+01
1.700000000000000000e+01,1.290916999999999959e+01
1.705000000000000071e+01,1.290872000000000064e+01
1.710000000000000142e+01,1.290842999999999918e+01
1.714999999999999858e+01,1.290827999999999953e+01
1.719999999999999929e+01,1.290799999999999947e+01
1.725000000000000000e+01,1.290723999999999982e+01
1.730000000000000071e+01,1.290692999999999913e+01
1.735000000000000142e+01,1.290596999999999994e+01
1.739999999999999858e+01,1.290574999999999939e+01
1.744999999999999929e+01,1.290466999999999942e+01
1.750000000000000000e+01,1.290390999999999977e+01
1.755000000000000071e+01,1.290323000000000064e+01
1.760000000000000142e+01,1.290307999999999922e+01
1.764999999999999858e+01,1.290277999999999992e+01
1.769999999999999929e+01,1.290260999999999925e+01
1.775000000000000000e+01,1.290240999999999971e+01
1.780000000000000071e+01,1.290206000000000053e+01
1.785000000000000142e+01,1.290123999999999960e+01
1.789999999999999858e+01,1.290039999999999942e+01
1.794999999999999929e+01,1.290028000000000041e+01
1.800000000000000000e+01,1.290006999999999948e+01


==> data/cg/small/lp-curve/svm-cs-0-n.txt <==
x,y
5.000000000000000278e-02,1.471549000000000085e+01
1.000000000000000056e-01,1.439259999999999984e+01
1.499999999999999944e-01,1.421847999999999956e+01
2.000000000000000111e-01,1.409450999999999965e+01
2.500000000000000000e-01,1.403458999999999968e+01
2.999999999999999889e-01,1.396893999999999991e+01
3.499999999999999778e-01,1.393089999999999939e+01
4.000000000000000222e-01,1.390208999999999939e+01
4.500000000000000111e-01,1.383614000000000033e+01
5.000000000000000000e-01,1.379983999999999966e+01
5.500000000000000444e-01,1.377594999999999992e+01
5.999999999999999778e-01,1.375960000000000072e+01
6.500000000000000222e-01,1.374403000000000041e+01
6.999999999999999556e-01,1.372912999999999961e+01
7.500000000000000000e-01,1.370696000000000048e+01
8.000000000000000444e-01,1.368027999999999977e+01
8.499999999999999778e-01,1.366122000000000014e+01
9.000000000000000222e-01,1.363790000000000013e+01
9.499999999999999556e-01,1.362933999999999912e+01
1.000000000000000000e+00,1.362156000000000056e+01
1.050000000000000044e+00,1.361477000000000004e+01
1.100000000000000089e+00,1.360469999999999935e+01
1.149999999999999911e+00,1.359469999999999956e+01
1.199999999999999956e+00,1.358286000000000016e+01
1.250000000000000000e+00,1.357451000000000008e+01
1.300000000000000044e+00,1.356324000000000041e+01
1.350000000000000089e+00,1.355038000000000054e+01
1.399999999999999911e+00,1.354339000000000048e+01
1.449999999999999956e+00,1.353635000000000055e+01
1.500000000000000000e+00,1.352985999999999933e+01
1.550000000000000044e+00,1.352394999999999925e+01
1.600000000000000089e+00,1.351731999999999978e+01
1.649999999999999911e+00,1.350960000000000072e+01
1.699999999999999956e+00,1.350332000000000043e+01
1.750000000000000000e+00,1.349194999999999922e+01
1.800000000000000044e+00,1.347461999999999982e+01
1.850000000000000089e+00,1.345655999999999963e+01
1.899999999999999911e+00,1.344278000000000084e+01
1.949999999999999956e+00,1.343371999999999922e+01
2.000000000000000000e+00,1.342116000000000042e+01
2.049999999999999822e+00,1.341578999999999944e+01
2.100000000000000089e+00,1.340903999999999918e+01
2.149999999999999911e+00,1.340438999999999936e+01
2.200000000000000178e+00,1.339794999999999980e+01
2.250000000000000000e+00,1.339020999999999972e+01
2.299999999999999822e+00,1.337951999999999941e+01
2.350000000000000089e+00,1.337196999999999925e+01
2.399999999999999911e+00,1.336570999999999998e+01
2.450000000000000178e+00,1.336383999999999972e+01
2.500000000000000000e+00,1.336190999999999995e+01
2.549999999999999822e+00,1.335995999999999917e+01
2.600000000000000089e+00,1.335843999999999987e+01
2.649999999999999911e+00,1.335265000000000057e+01
2.700000000000000178e+00,1.334928000000000026e+01
2.750000000000000000e+00,1.334436999999999962e+01
2.799999999999999822e+00,1.333938000000000024e+01
2.850000000000000089e+00,1.333146999999999949e+01
2.899999999999999911e+00,1.332626999999999917e+01
2.950000000000000178e+00,1.332151999999999958e+01
3.000000000000000000e+00,1.331476999999999933e+01
3.049999999999999822e+00,1.331006000000000000e+01
3.100000000000000089e+00,1.330629000000000062e+01
3.149999999999999911e+00,1.330189000000000021e+01
3.200000000000000178e+00,1.329664000000000001e+01
3.250000000000000000e+00,1.329232000000000014e+01
3.299999999999999822e+00,1.328842000000000034e+01
3.350000000000000089e+00,1.328266999999999953e+01
3.399999999999999911e+00,1.327860000000000085e+01
3.450000000000000178e+00,1.327500000000000036e+01
3.500000000000000000e+00,1.327346000000000004e+01
3.549999999999999822e+00,1.327124000000000059e+01
3.600000000000000089e+00,1.326806000000000019e+01
3.649999999999999911e+00,1.326551000000000080e+01
3.700000000000000178e+00,1.326423999999999914e+01
3.750000000000000000e+00,1.326124000000000080e+01
3.799999999999999822e+00,1.325949999999999918e+01
3.850000000000000089e+00,1.325802999999999976e+01
3.899999999999999911e+00,1.325219000000000058e+01
3.950000000000000178e+00,1.324912999999999919e+01
4.000000000000000000e+00,1.324654999999999916e+01
4.049999999999999822e+00,1.324301999999999957e+01
4.099999999999999645e+00,1.324177000000000071e+01
4.150000000000000355e+00,1.323393000000000086e+01
4.200000000000000178e+00,1.322870999999999952e+01
4.250000000000000000e+00,1.322535000000000061e+01
4.299999999999999822e+00,1.321954999999999991e+01
4.349999999999999645e+00,1.321438000000000024e+01
4.400000000000000355e+00,1.320894000000000013e+01
4.450000000000000178e+00,1.320281999999999911e+01
4.500000000000000000e+00,1.319435999999999964e+01
4.549999999999999822e+00,1.318959000000000081e+01
4.599999999999999645e+00,1.318701000000000079e+01
4.650000000000000355e+00,1.318227000000000082e+01
4.700000000000000178e+00,1.317979000000000056e+01
4.750000000000000000e+00,1.317694000000000010e+01
4.799999999999999822e+00,1.317571000000000048e+01
4.849999999999999645e+00,1.317421000000000042e+01
4.900000000000000355e+00,1.317312000000000083e+01
4.950000000000000178e+00,1.317117999999999967e+01
5.000000000000000000e+00,1.317038999999999938e+01
5.049999999999999822e+00,1.316919000000000040e+01
5.099999999999999645e+00,1.316704999999999970e+01
5.150000000000000355e+00,1.316535999999999973e+01
5.200000000000000178e+00,1.316374000000000066e+01
5.250000000000000000e+00,1.316250999999999927e+01
5.299999999999999822e+00,1.316112000000000037e+01
5.349999999999999645e+00,1.315947000000000067e+01
5.400000000000000355e+00,1.315742999999999974e+01
5.450000000000000178e+00,1.315637000000000079e+01
5.500000000000000000e+00,1.315431000000000061e+01
5.549999999999999822e+00,1.315296000000000021e+01
5.599999999999999645e+00,1.315136000000000038e+01
5.650000000000000355e+00,1.315015000000000001e+01
5.700000000000000178e+00,1.314850999999999992e+01
5.750000000000000000e+00,1.314695999999999998e+01
5.799999999999999822e+00,1.314484000000000030e+01
5.849999999999999645e+00,1.314338000000000051e+01
5.900000000000000355e+00,1.314192000000000071e+01
5.950000000000000178e+00,1.314100000000000001e+01
6.000000000000000000e+00,1.313982000000000028e+01
6.049999999999999822e+00,1.313874999999999993e+01
6.099999999999999645e+00,1.313733000000000040e+01
6.150000000000000355e+00,1.313639000000000046e+01
6.200000000000000178e+00,1.313579999999999970e+01
6.250000000000000000e+00,1.313496999999999915e+01
6.299999999999999822e+00,1.313349000000000011e+01
6.349999999999999645e+00,1.313110999999999962e+01
6.400000000000000355e+00,1.313033000000000072e+01
6.450000000000000178e+00,1.312836000000000070e+01
6.500000000000000000e+00,1.312717999999999918e+01
6.549999999999999822e+00,1.312570000000000014e+01
6.599999999999999645e+00,1.312449999999999939e+01
6.650000000000000355e+00,1.312307999999999986e+01
6.700000000000000178e+00,1.312221000000000082e+01
6.750000000000000000e+00,1.312143999999999977e+01
6.799999999999999822e+00,1.311966999999999928e+01
6.849999999999999645e+00,1.311813000000000073e+01
6.900000000000000355e+00,1.311655999999999977e+01
6.950000000000000178e+00,1.311495999999999995e+01
7.000000000000000000e+00,1.311373999999999995e+01
7.049999999999999822e+00,1.311157000000000039e+01
7.099999999999999645e+00,1.310962999999999923e+01
7.150000000000000355e+00,1.310851000000000077e+01
7.200000000000000178e+00,1.310674999999999990e+01
7.250000000000000000e+00,1.310518000000000072e+01
7.299999999999999822e+00,1.310322000000000031e+01
7.349999999999999645e+00,1.310092999999999996e+01
7.400000000000000355e+00,1.309895999999999994e+01
7.450000000000000178e+00,1.309795000000000087e+01
7.500000000000000000e+00,1.309728999999999921e+01
7.549999999999999822e+00,1.309506000000000014e+01
7.599999999999999645e+00,1.309167000000000058e+01
7.650000000000000355e+00,1.308780999999999928e+01
7.700000000000000178e+00,1.308666000000000018e+01
7.750000000000000000e+00,1.308286000000000016e+01
7.799999999999999822e+00,1.308051000000000030e+01
7.849999999999999645e+00,1.307901000000000025e+01
7.900000000000000355e+00,1.307699000000000034e+01
7.950000000000000178e+00,1.307557000000000080e+01
8.000000000000000000e+00,1.307451999999999970e+01
8.050000000000000711e+00,1.307352999999999987e+01
8.099999999999999645e+00,1.307304000000000066e+01
8.150000000000000355e+00,1.307205000000000084e+01
8.199999999999999289e+00,1.307110999999999912e+01
8.250000000000000000e+00,1.306954999999999956e+01
8.300000000000000711e+00,1.306865999999999950e+01
8.349999999999999645e+00,1.306755000000000067e+01
8.400000000000000355e+00,1.306642000000000081e+01
8.449999999999999289e+00,1.306522000000000006e+01
8.500000000000000000e+00,1.306437000000000026e+01
8.550000000000000711e+00,1.306317999999999913e+01
8.599999999999999645e+00,1.306256999999999913e+01
8.650000000000000355e+00,1.306169000000000047e+01
8.699999999999999289e+00,1.306029999999999980e+01
8.750000000000000000e+00,1.305874000000000024e+01
8.800000000000000711e+00,1.305780999999999992e+01
8.849999999999999645e+00,1.305706999999999951e+01
8.900000000000000355e+00,1.305611000000000033e+01
8.949999999999999289e+00,1.305477999999999916e+01
9.000000000000000000e+00,1.305414999999999992e+01
9.050000000000000711e+00,1.305268000000000050e+01
9.099999999999999645e+00,1.305170999999999992e+01
9.150000000000000355e+00,1.305061000000000071e+01
9.199999999999999289e+00,1.304914999999999914e+01
9.250000000000000000e+00,1.304808000000000057e+01
9.300000000000000711e+00,1.304698999999999920e+01
9.349999999999999645e+00,1.304582000000000086e+01
9.400000000000000355e+00,1.304462999999999973e+01
9.449999999999999289e+00,1.304318999999999917e+01
9.500000000000000000e+00,1.304194999999999993e+01
9.550000000000000711e+00,1.304168999999999912e+01
9.599999999999999645e+00,1.304094000000000086e+01
9.650000000000000355e+00,1.304012999999999955e+01
9.699999999999999289e+00,1.303922999999999988e+01
9.750000000000000000e+00,1.303877999999999915e+01
9.800000000000000711e+00,1.303794000000000075e+01
9.849999999999999645e+00,1.303687000000000040e+01
9.900000000000000355e+00,1.303616000000000064e+01
9.949999999999999289e+00,1.303541000000000061e+01
1.000000000000000000e+01,1.303487999999999936e+01
1.005000000000000071e+01,1.303420000000000023e+01
1.009999999999999964e+01,1.303384999999999927e+01
1.015000000000000036e+01,1.303317000000000014e+01
1.019999999999999929e+01,1.303228000000000009e+01
1.025000000000000000e+01,1.303126999999999924e+01
1.030000000000000071e+01,1.302982000000000085e+01
1.034999999999999964e+01,1.302852000000000032e+01
1.040000000000000036e+01,1.302610999999999919e+01
1.044999999999999929e+01,1.302552000000000021e+01
1.050000000000000000e+01,1.302392000000000039e+01
1.055000000000000071e+01,1.302261000000000024e+01
1.059999999999999964e+01,1.302173999999999943e+01
1.065000000000000036e+01,1.302078999999999986e+01
1.069999999999999929e+01,1.302020000000000088e+01
1.075000000000000000e+01,1.301925999999999917e+01
1.080000000000000071e+01,1.301758000000000060e+01
1.084999999999999964e+01,1.301548999999999978e+01
1.090000000000000036e+01,1.301483999999999952e+01
1.094999999999999929e+01,1.301315999999999917e+01
1.100000000000000000e+01,1.301253999999999955e+01
1.105000000000000071e+01,1.301069000000000031e+01
1.109999999999999964e+01,1.300994000000000028e+01
1.115000000000000036e+01,1.300858000000000025e+01
1.119999999999999929e+01,1.300680000000000014e+01
1.125000000000000000e+01,1.300544999999999973e+01
1.130000000000000071e+01,1.300420000000000087e+01
1.134999999999999964e+01,1.300258000000000003e+01
1.140000000000000036e+01,1.300187999999999988e+01
1.144999999999999929e+01,1.300000999999999962e+01
1.150000000000000000e+01,1.299897999999999954e+01
1.155000000000000071e+01,1.299803999999999959e+01
1.159999999999999964e+01,1.299788999999999994e+01
1.165000000000000036e+01,1.299605000000000032e+01
1.169999999999999929e+01,1.299496000000000073e+01
1.175000000000000000e+01,1.299419999999999931e+01
1.180000000000000071e+01,1.299310999999999972e+01
1.184999999999999964e+01,1.299239999999999995e+01
1.190000000000000036e+01,1.299127999999999972e+01
1.194999999999999929e+01,1.298963999999999963e+01
1.200000000000000000e+01,1.298714000000000013e+01
1.205000000000000071e+01,1.298692999999999920e+01
1.209999999999999964e+01,1.298596000000000039e+01
1.215000000000000036e+01,1.298570999999999920e+01
1.219999999999999929e+01,1.298537999999999926e+01
1.225000000000000000e+01,1.298423999999999978e+01
1.230000000000000071e+01,1.298348999999999975e+01
1.234999999999999964e+01,1.298249999999999993e+01
1.240000000000000036e+01,1.298157999999999923e+01
1.244999999999999929e+01,1.298107000000000077e+01
1.250000000000000000e+01,1.298033999999999999e+01
1.255000000000000071e+01,1.297896000000000072e+01
1.259999999999999964e+01,1.297827999999999982e+01
1.265000000000000036e+01,1.297756000000000043e+01
1.269999999999999929e+01,1.297674999999999912e+01
1.275000000000000000e+01,1.297587000000000046e+01
1.280000000000000071e+01,1.297539000000000087e+01
1.284999999999999964e+01,1.297472999999999921e+01
1.290000000000000036e+01,1.297391000000000005e+01
1.294999999999999929e+01,1.297303999999999924e+01
1.300000000000000000e+01,1.297245999999999988e+01
1.305000000000000071e+01,1.297216000000000058e+01
1.309999999999999964e+01,1.297112000000000087e+01
1.315000000000000036e+01,1.296987999999999985e+01
1.319999999999999929e+01,1.296941999999999950e+01
1.325000000000000000e+01,1.296795000000000009e+01
1.330000000000000071e+01,1.296698999999999913e+01
1.334999999999999964e+01,1.296668999999999983e+01
1.340000000000000036e+01,1.296610000000000085e+01
1.344999999999999929e+01,1.296587000000000067e+01
1.350000000000000000e+01,1.296476000000000006e+01
1.355000000000000071e+01,1.296446000000000076e+01
1.359999999999999964e+01,1.296320000000000050e+01
1.365000000000000036e+01,1.296269999999999989e+01
1.369999999999999929e+01,1.296232000000000006e+01
1.375000000000000000e+01,1.296179000000000059e+01
1.380000000000000071e+01,1.296120999999999945e+01
1.384999999999999964e+01,1.296077999999999975e+01
1.390000000000000036e+01,1.296055999999999919e+01
1.394999999999999929e+01,1.295988999999999969e+01
1.400000000000000000e+01,1.295836000000000077e+01
1.405000000000000071e+01,1.295809999999999995e+01
1.409999999999999964e+01,1.295762000000000036e+01
1.415000000000000036e+01,1.295654000000000039e+01
1.419999999999999929e+01,1.295595999999999925e+01
1.425000000000000000e+01,1.295499000000000045e+01
1.430000000000000071e+01,1.295447000000000060e+01
1.434999999999999964e+01,1.295420999999999978e+01
1.440000000000000036e+01,1.295340000000000025e+01
1.444999999999999929e+01,1.295281999999999911e+01
1.450000000000000000e+01,1.295213000000000036e+01
1.455000000000000071e+01,1.295140999999999920e+01
1.459999999999999964e+01,1.295016000000000034e+01
1.465000000000000036e+01,1.294982000000000077e+01
1.469999999999999929e+01,1.294940000000000069e+01
1.475000000000000000e+01,1.294908999999999999e+01
1.480000000000000071e+01,1.294868999999999915e+01
1.484999999999999964e+01,1.294759999999999955e+01
1.490000000000000036e+01,1.294715000000000060e+01
1.494999999999999929e+01,1.294660000000000011e+01
1.500000000000000000e+01,1.294539999999999935e+01
1.505000000000000071e+01,1.294511999999999929e+01
1.509999999999999964e+01,1.294345999999999997e+01
1.515000000000000036e+01,1.294299999999999962e+01
1.519999999999999929e+01,1.294206999999999930e+01
1.525000000000000000e+01,1.293984000000000023e+01
1.530000000000000071e+01,1.293926000000000087e+01
1.534999999999999964e+01,1.293877999999999950e+01
1.540000000000000036e+01,1.293811999999999962e+01
1.544999999999999929e+01,1.293774999999999942e+01
1.550000000000000000e+01,1.293718999999999930e+01
1.555000000000000071e+01,1.293665999999999983e+01
1.559999999999999964e+01,1.293604000000000021e+01
1.565000000000000036e+01,1.293562999999999974e+01
1.569999999999999929e+01,1.293535999999999930e+01
1.575000000000000000e+01,1.293520000000000003e+01
1.580000000000000071e+01,1.293454000000000015e+01
1.584999999999999964e+01,1.293377000000000088e+01
1.590000000000000036e+01,1.293298000000000059e+01
1.594999999999999929e+01,1.293271999999999977e+01
1.600000000000000000e+01,1.293233999999999995e+01
1.605000000000000071e+01,1.293140999999999963e+01
1.610000000000000142e+01,1.293089999999999939e+01
1.614999999999999858e+01,1.293061999999999934e+01
1.619999999999999929e+01,1.292971999999999966e+01
1.625000000000000000e+01,1.292878999999999934e+01
1.630000000000000071e+01,1.292820999999999998e+01
1.635000000000000142e+01,1.292765999999999948e+01
1.639999999999999858e+01,1.292689000000000021e+01
1.644999999999999929e+01,1.292647000000000013e+01
1.650000000000000000e+01,1.292611999999999917e+01
1.655000000000000071e+01,1.292597999999999914e+01
1.660000000000000142e+01,1.292581999999999987e+01
1.664999999999999858e+01,1.292563999999999957e+01
1.669999999999999929e+01,1.292549999999999955e+01
1.675000000000000000e+01,1.292520999999999987e+01
1.680000000000000071e+01,1.292464000000000013e+01
1.685000000000000142e+01,1.292422000000000004e+01
1.689999999999999858e+01,1.292398000000000025e+01
1.694999999999999929e+01,1.292379999999999995e+01
1.700000000000000000e+01,1.292342000000000013e+01
1.705000000000000071e+01,1.292322000000000060e+01
1.710000000000000142e+01,1.292295000000000016e+01
1.714999999999999858e+01,1.292284000000000077e+01
1.719999999999999929e+01,1.292237000000000080e+01
1.725000000000000000e+01,1.292214000000000063e+01
1.730000000000000071e+01,1.292182000000000031e+01
1.735000000000000142e+01,1.292154000000000025e+01
1.739999999999999858e+01,1.292139000000000060e+01
1.744999999999999929e+01,1.292099999999999937e+01
1.750000000000000000e+01,1.292060999999999993e+01
1.755000000000000071e+01,1.292041000000000039e+01
1.760000000000000142e+01,1.292018999999999984e+01
1.764999999999999858e+01,1.291966000000000037e+01
1.769999999999999929e+01,1.291948999999999970e+01
1.775000000000000000e+01,1.291902999999999935e+01
1.780000000000000071e+01,1.291840999999999973e+01
1.785000000000000142e+01,1.291779000000000011e+01
1.789999999999999858e+01,1.291761999999999944e+01
1.794999999999999929e+01,1.291737000000000002e+01
1.800000000000000000e+01,1.291707000000000072e+01


==> data/cg/small/lp-curve/svm-cs-0.txt <==
x,y
5.000000000000000278e-02,1.479517000000000060e+01
1.000000000000000056e-01,1.444455999999999918e+01
1.499999999999999944e-01,1.426942000000000021e+01
2.000000000000000111e-01,1.416305999999999976e+01
2.500000000000000000e-01,1.406207000000000029e+01
2.999999999999999889e-01,1.400708000000000020e+01
3.499999999999999778e-01,1.397057000000000038e+01
4.000000000000000222e-01,1.392515999999999998e+01
4.500000000000000111e-01,1.388071000000000055e+01
5.000000000000000000e-01,1.385528000000000048e+01
5.500000000000000444e-01,1.382722000000000051e+01
5.999999999999999778e-01,1.380053000000000019e+01
6.500000000000000222e-01,1.377408999999999928e+01
6.999999999999999556e-01,1.374998000000000076e+01
7.500000000000000000e-01,1.373297999999999952e+01
8.000000000000000444e-01,1.371485000000000021e+01
8.499999999999999778e-01,1.370069999999999943e+01
9.000000000000000222e-01,1.368979999999999997e+01
9.499999999999999556e-01,1.367869999999999919e+01
1.000000000000000000e+00,1.366578999999999944e+01
1.050000000000000044e+00,1.365300000000000047e+01
1.100000000000000089e+00,1.364161999999999964e+01
1.149999999999999911e+00,1.362514000000000003e+01
1.199999999999999956e+00,1.360556000000000054e+01
1.250000000000000000e+00,1.359417000000000009e+01
1.300000000000000044e+00,1.358749000000000073e+01
1.350000000000000089e+00,1.358170999999999928e+01
1.399999999999999911e+00,1.357668999999999926e+01
1.449999999999999956e+00,1.357067999999999941e+01
1.500000000000000000e+00,1.356387999999999927e+01
1.550000000000000044e+00,1.355685000000000073e+01
1.600000000000000089e+00,1.354913999999999952e+01
1.649999999999999911e+00,1.354268000000000072e+01
1.699999999999999956e+00,1.353705000000000069e+01
1.750000000000000000e+00,1.352891999999999939e+01
1.800000000000000044e+00,1.352139999999999986e+01
1.850000000000000089e+00,1.351521999999999935e+01
1.899999999999999911e+00,1.350866000000000078e+01
1.949999999999999956e+00,1.350346000000000046e+01
2.000000000000000000e+00,1.349823999999999913e+01
2.049999999999999822e+00,1.349249000000000009e+01
2.100000000000000089e+00,1.348992999999999931e+01
2.149999999999999911e+00,1.348715999999999937e+01
2.200000000000000178e+00,1.348202999999999996e+01
2.250000000000000000e+00,1.347925000000000040e+01
2.299999999999999822e+00,1.347437000000000040e+01
2.350000000000000089e+00,1.346937999999999924e+01
2.399999999999999911e+00,1.346454999999999913e+01
2.450000000000000178e+00,1.345740999999999943e+01
2.500000000000000000e+00,1.345138000000000034e+01
2.549999999999999822e+00,1.344397000000000020e+01
2.600000000000000089e+00,1.343848000000000020e+01
2.649999999999999911e+00,1.343454999999999977e+01
2.700000000000000178e+00,1.342910000000000004e+01
2.750000000000000000e+00,1.342407000000000039e+01
2.799999999999999822e+00,1.341513999999999918e+01
2.850000000000000089e+00,1.340892999999999979e+01
2.899999999999999911e+00,1.340557000000000087e+01
2.950000000000000178e+00,1.339398000000000089e+01
3.000000000000000000e+00,1.339018000000000086e+01
3.049999999999999822e+00,1.338414000000000037e+01
3.100000000000000089e+00,1.338081000000000031e+01
3.149999999999999911e+00,1.337613999999999947e+01
3.200000000000000178e+00,1.337129000000000012e+01
3.250000000000000000e+00,1.336510999999999960e+01
3.299999999999999822e+00,1.335469999999999935e+01
3.350000000000000089e+00,1.334803999999999924e+01
3.399999999999999911e+00,1.334333999999999953e+01
3.450000000000000178e+00,1.333962000000000003e+01
3.500000000000000000e+00,1.333531999999999940e+01
3.549999999999999822e+00,1.333292999999999928e+01
3.600000000000000089e+00,1.332967999999999975e+01
3.649999999999999911e+00,1.332614000000000054e+01
3.700000000000000178e+00,1.332221999999999973e+01
3.750000000000000000e+00,1.331968999999999959e+01
3.799999999999999822e+00,1.331704000000000043e+01
3.850000000000000089e+00,1.331353999999999971e+01
3.899999999999999911e+00,1.331025999999999954e+01
3.950000000000000178e+00,1.330784000000000056e+01
4.000000000000000000e+00,1.330561999999999934e+01
4.049999999999999822e+00,1.330272000000000077e+01
4.099999999999999645e+00,1.330025999999999975e+01
4.150000000000000355e+00,1.329820999999999920e+01
4.200000000000000178e+00,1.329620000000000068e+01
4.250000000000000000e+00,1.329279999999999973e+01
4.299999999999999822e+00,1.329039000000000037e+01
4.349999999999999645e+00,1.328514999999999979e+01
4.400000000000000355e+00,1.328321000000000041e+01
4.450000000000000178e+00,1.327910999999999930e+01
4.500000000000000000e+00,1.327718999999999916e+01
4.549999999999999822e+00,1.327203000000000088e+01
4.599999999999999645e+00,1.327037999999999940e+01
4.650000000000000355e+00,1.326782000000000039e+01
4.700000000000000178e+00,1.326528000000000063e+01
4.750000000000000000e+00,1.326187000000000005e+01
4.799999999999999822e+00,1.325732999999999961e+01
4.849999999999999645e+00,1.325398999999999994e+01
4.900000000000000355e+00,1.325153000000000070e+01
4.950000000000000178e+00,1.324770000000000003e+01
5.000000000000000000e+00,1.324544000000000032e+01
5.049999999999999822e+00,1.324067999999999934e+01
5.099999999999999645e+00,1.323706999999999923e+01
5.150000000000000355e+00,1.323464000000000063e+01
5.200000000000000178e+00,1.322885999999999918e+01
5.250000000000000000e+00,1.322728000000000037e+01
5.299999999999999822e+00,1.322442000000000029e+01
5.349999999999999645e+00,1.321923999999999921e+01
5.400000000000000355e+00,1.321480000000000032e+01
5.450000000000000178e+00,1.320828999999999986e+01
5.500000000000000000e+00,1.320514999999999972e+01
5.549999999999999822e+00,1.320284000000000013e+01
5.599999999999999645e+00,1.319937000000000005e+01
5.650000000000000355e+00,1.319618999999999964e+01
5.700000000000000178e+00,1.319452000000000069e+01
5.750000000000000000e+00,1.319152000000000058e+01
5.799999999999999822e+00,1.318955000000000055e+01
5.849999999999999645e+00,1.318661999999999956e+01
5.900000000000000355e+00,1.318504000000000076e+01
5.950000000000000178e+00,1.318384000000000000e+01
6.000000000000000000e+00,1.318218000000000067e+01
6.049999999999999822e+00,1.317975000000000030e+01
6.099999999999999645e+00,1.317689000000000021e+01
6.150000000000000355e+00,1.317468000000000039e+01
6.200000000000000178e+00,1.317327000000000048e+01
6.250000000000000000e+00,1.317042000000000002e+01
6.299999999999999822e+00,1.316887000000000008e+01
6.349999999999999645e+00,1.316788999999999987e+01
6.400000000000000355e+00,1.316681999999999952e+01
6.450000000000000178e+00,1.316450000000000031e+01
6.500000000000000000e+00,1.316352999999999973e+01
6.549999999999999822e+00,1.316233000000000075e+01
6.599999999999999645e+00,1.316097000000000072e+01
6.650000000000000355e+00,1.316003000000000078e+01
6.700000000000000178e+00,1.315759000000000079e+01
6.750000000000000000e+00,1.315689000000000064e+01
6.799999999999999822e+00,1.315578000000000003e+01
6.849999999999999645e+00,1.315471999999999930e+01
6.900000000000000355e+00,1.315227999999999930e+01
6.950000000000000178e+00,1.315116000000000085e+01
7.000000000000000000e+00,1.315008000000000088e+01
7.049999999999999822e+00,1.314913999999999916e+01
7.099999999999999645e+00,1.314822000000000024e+01
7.150000000000000355e+00,1.314766000000000012e+01
7.200000000000000178e+00,1.314545999999999992e+01
7.250000000000000000e+00,1.314486999999999917e+01
7.299999999999999822e+00,1.314283000000000001e+01
7.349999999999999645e+00,1.314042000000000066e+01
7.400000000000000355e+00,1.313903999999999961e+01
7.450000000000000178e+00,1.313823000000000008e+01
7.500000000000000000e+00,1.313740999999999914e+01
7.549999999999999822e+00,1.313663000000000025e+01
7.599999999999999645e+00,1.313533999999999935e+01
7.650000000000000355e+00,1.313396999999999970e+01
7.700000000000000178e+00,1.313311999999999991e+01
7.750000000000000000e+00,1.313176999999999950e+01
7.799999999999999822e+00,1.313058999999999976e+01
7.849999999999999645e+00,1.312880999999999965e+01
7.900000000000000355e+00,1.312753000000000014e+01
7.950000000000000178e+00,1.312670999999999921e+01
8.000000000000000000e+00,1.312574000000000041e+01
8.050000000000000711e+00,1.312515999999999927e+01
8.099999999999999645e+00,1.312381000000000064e+01
8.150000000000000355e+00,1.312290999999999919e+01
8.199999999999999289e+00,1.312166999999999994e+01
8.250000000000000000e+00,1.312062000000000062e+01
8.300000000000000711e+00,1.312002999999999986e+01
8.349999999999999645e+00,1.311841000000000079e+01
8.400000000000000355e+00,1.311763000000000012e+01
8.449999999999999289e+00,1.311668000000000056e+01
8.500000000000000000e+00,1.311473999999999940e+01
8.550000000000000711e+00,1.311415000000000042e+01
8.599999999999999645e+00,1.311276999999999937e+01
8.650000000000000355e+00,1.311126999999999931e+01
8.699999999999999289e+00,1.311023999999999923e+01
8.750000000000000000e+00,1.310847000000000051e+01
8.800000000000000711e+00,1.310626000000000069e+01
8.849999999999999645e+00,1.310596999999999923e+01
8.900000000000000355e+00,1.310477999999999987e+01
8.949999999999999289e+00,1.310321000000000069e+01
9.000000000000000000e+00,1.310202999999999918e+01
9.050000000000000711e+00,1.310022000000000020e+01
9.099999999999999645e+00,1.309889000000000081e+01
9.150000000000000355e+00,1.309755999999999965e+01
9.199999999999999289e+00,1.309570000000000078e+01
9.250000000000000000e+00,1.309347999999999956e+01
9.300000000000000711e+00,1.309177000000000035e+01
9.349999999999999645e+00,1.309102000000000032e+01
9.400000000000000355e+00,1.308810000000000073e+01
9.449999999999999289e+00,1.308642000000000039e+01
9.500000000000000000e+00,1.308489999999999931e+01
9.550000000000000711e+00,1.308220000000000027e+01
9.599999999999999645e+00,1.308116000000000057e+01
9.650000000000000355e+00,1.307945999999999920e+01
9.699999999999999289e+00,1.307864999999999966e+01
9.750000000000000000e+00,1.307698000000000071e+01
9.800000000000000711e+00,1.307560999999999929e+01
9.849999999999999645e+00,1.307288999999999923e+01
9.900000000000000355e+00,1.307227999999999923e+01
9.949999999999999289e+00,1.307192000000000043e+01
1.000000000000000000e+01,1.307116000000000078e+01
1.005000000000000071e+01,1.306978999999999935e+01
1.009999999999999964e+01,1.306869000000000014e+01
1.015000000000000036e+01,1.306785999999999959e+01
1.019999999999999929e+01,1.306714000000000020e+01
1.025000000000000000e+01,1.306642000000000081e+01
1.030000000000000071e+01,1.306540999999999997e+01
1.034999999999999964e+01,1.306451000000000029e+01
1.040000000000000036e+01,1.306375000000000064e+01
1.044999999999999929e+01,1.306292000000000009e+01
1.050000000000000000e+01,1.306081999999999965e+01
1.055000000000000071e+01,1.305972000000000044e+01
1.059999999999999964e+01,1.305911000000000044e+01
1.065000000000000036e+01,1.305829999999999913e+01
1.069999999999999929e+01,1.305699000000000076e+01
1.075000000000000000e+01,1.305638000000000076e+01
1.080000000000000071e+01,1.305598999999999954e+01
1.084999999999999964e+01,1.305513000000000012e+01
1.090000000000000036e+01,1.305451000000000050e+01
1.094999999999999929e+01,1.305367000000000033e+01
1.100000000000000000e+01,1.305217999999999989e+01
1.105000000000000071e+01,1.305129999999999946e+01
1.109999999999999964e+01,1.304975999999999914e+01
1.115000000000000036e+01,1.304917000000000016e+01
1.119999999999999929e+01,1.304828000000000010e+01
1.125000000000000000e+01,1.304725000000000001e+01
1.130000000000000071e+01,1.304602000000000039e+01
1.134999999999999964e+01,1.304547999999999952e+01
1.140000000000000036e+01,1.304484000000000066e+01
1.144999999999999929e+01,1.304421999999999926e+01
1.150000000000000000e+01,1.304362000000000066e+01
1.155000000000000071e+01,1.304293999999999976e+01
1.159999999999999964e+01,1.304251000000000005e+01
1.165000000000000036e+01,1.304231000000000051e+01
1.169999999999999929e+01,1.304113000000000078e+01
1.175000000000000000e+01,1.304006000000000043e+01
1.180000000000000071e+01,1.303891999999999918e+01
1.184999999999999964e+01,1.303838999999999970e+01
1.190000000000000036e+01,1.303759999999999941e+01
1.194999999999999929e+01,1.303608999999999973e+01
1.200000000000000000e+01,1.303541000000000061e+01
1.205000000000000071e+01,1.303472999999999971e+01
1.209999999999999964e+01,1.303419000000000061e+01
1.215000000000000036e+01,1.303312999999999988e+01
1.219999999999999929e+01,1.303266999999999953e+01
1.225000000000000000e+01,1.303222000000000058e+01
1.230000000000000071e+01,1.303093999999999930e+01
1.234999999999999964e+01,1.303008999999999951e+01
1.240000000000000036e+01,1.302924999999999933e+01
1.244999999999999929e+01,1.302872999999999948e+01
1.250000000000000000e+01,1.302811999999999948e+01
1.255000000000000071e+01,1.302734000000000059e+01
1.259999999999999964e+01,1.302674999999999983e+01
1.265000000000000036e+01,1.302555000000000085e+01
1.269999999999999929e+01,1.302447000000000088e+01
1.275000000000000000e+01,1.302382000000000062e+01
1.280000000000000071e+01,1.302313000000000009e+01
1.284999999999999964e+01,1.302238000000000007e+01
1.290000000000000036e+01,1.302077000000000062e+01
1.294999999999999929e+01,1.301961999999999975e+01
1.300000000000000000e+01,1.301923000000000030e+01
1.305000000000000071e+01,1.301829000000000036e+01
1.309999999999999964e+01,1.301735000000000042e+01
1.315000000000000036e+01,1.301553999999999967e+01
1.319999999999999929e+01,1.301493999999999929e+01
1.325000000000000000e+01,1.301482999999999990e+01
1.330000000000000071e+01,1.301398999999999972e+01
1.334999999999999964e+01,1.301294000000000040e+01
1.340000000000000036e+01,1.301263999999999932e+01
1.344999999999999929e+01,1.301195000000000057e+01
1.350000000000000000e+01,1.301046999999999976e+01
1.355000000000000071e+01,1.301018000000000008e+01
1.359999999999999964e+01,1.300910999999999973e+01
1.365000000000000036e+01,1.300831999999999944e+01
1.369999999999999929e+01,1.300765999999999956e+01
1.375000000000000000e+01,1.300718999999999959e+01
1.380000000000000071e+01,1.300653999999999932e+01
1.384999999999999964e+01,1.300548999999999999e+01
1.390000000000000036e+01,1.300467000000000084e+01
1.394999999999999929e+01,1.300338999999999956e+01
1.400000000000000000e+01,1.300256000000000078e+01
1.405000000000000071e+01,1.300173999999999985e+01
1.409999999999999964e+01,1.300040000000000084e+01
1.415000000000000036e+01,1.299860999999999933e+01
1.419999999999999929e+01,1.299747999999999948e+01
1.425000000000000000e+01,1.299552000000000085e+01
1.430000000000000071e+01,1.299446000000000012e+01
1.434999999999999964e+01,1.299314000000000036e+01
1.440000000000000036e+01,1.299169999999999980e+01
1.444999999999999929e+01,1.299108000000000018e+01
1.450000000000000000e+01,1.298969999999999914e+01
1.455000000000000071e+01,1.298830000000000062e+01
1.459999999999999964e+01,1.298818999999999946e+01
1.465000000000000036e+01,1.298799999999999955e+01
1.469999999999999929e+01,1.298672000000000004e+01
1.475000000000000000e+01,1.298601000000000028e+01
1.480000000000000071e+01,1.298515000000000086e+01
1.484999999999999964e+01,1.298473000000000077e+01
1.490000000000000036e+01,1.298437000000000019e+01
1.494999999999999929e+01,1.298385999999999996e+01
1.500000000000000000e+01,1.298301000000000016e+01
1.505000000000000071e+01,1.298248000000000069e+01
1.509999999999999964e+01,1.298122000000000043e+01
1.515000000000000036e+01,1.298094999999999999e+01
1.519999999999999929e+01,1.298005000000000031e+01
1.525000000000000000e+01,1.297940999999999967e+01
1.530000000000000071e+01,1.297920000000000051e+01
1.534999999999999964e+01,1.297840000000000060e+01
1.540000000000000036e+01,1.297808999999999990e+01
1.544999999999999929e+01,1.297772999999999932e+01
1.550000000000000000e+01,1.297696999999999967e+01
1.555000000000000071e+01,1.297667999999999999e+01
1.559999999999999964e+01,1.297621000000000002e+01
1.565000000000000036e+01,1.297544000000000075e+01
1.569999999999999929e+01,1.297456999999999994e+01
1.575000000000000000e+01,1.297399000000000058e+01
1.580000000000000071e+01,1.297312999999999938e+01
1.584999999999999964e+01,1.297240000000000038e+01
1.590000000000000036e+01,1.297225000000000072e+01
1.594999999999999929e+01,1.297148999999999930e+01
1.600000000000000000e+01,1.297095000000000020e+01
1.605000000000000071e+01,1.297071000000000041e+01
1.610000000000000142e+01,1.297040999999999933e+01
1.614999999999999858e+01,1.296979999999999933e+01
1.619999999999999929e+01,1.296930000000000049e+01
1.625000000000000000e+01,1.296889000000000003e+01
1.630000000000000071e+01,1.296842999999999968e+01
1.635000000000000142e+01,1.296793000000000085e+01
1.639999999999999858e+01,1.296712999999999916e+01
1.644999999999999929e+01,1.296687999999999974e+01
1.650000000000000000e+01,1.296662000000000070e+01
1.655000000000000071e+01,1.296612999999999971e+01
1.660000000000000142e+01,1.296578000000000053e+01
1.664999999999999858e+01,1.296467999999999954e+01
1.669999999999999929e+01,1.296410999999999980e+01
1.675000000000000000e+01,1.296368999999999971e+01
1.680000000000000071e+01,1.296307000000000009e+01
1.685000000000000142e+01,1.296254000000000062e+01
1.689999999999999858e+01,1.296228999999999942e+01
1.694999999999999929e+01,1.296176999999999957e+01
1.700000000000000000e+01,1.296166999999999980e+01
1.705000000000000071e+01,1.296136000000000088e+01
1.710000000000000142e+01,1.296119000000000021e+01
1.714999999999999858e+01,1.296091999999999977e+01
1.719999999999999929e+01,1.296059999999999945e+01
1.725000000000000000e+01,1.296017999999999937e+01
1.730000000000000071e+01,1.295946999999999960e+01
1.735000000000000142e+01,1.295884999999999998e+01
1.739999999999999858e+01,1.295866999999999969e+01
1.744999999999999929e+01,1.295850000000000080e+01
1.750000000000000000e+01,1.295783999999999914e+01
1.755000000000000071e+01,1.295735999999999954e+01
1.760000000000000142e+01,1.295701999999999998e+01
1.764999999999999858e+01,1.295612000000000030e+01
1.769999999999999929e+01,1.295575000000000010e+01
1.775000000000000000e+01,1.295542000000000016e+01
1.780000000000000071e+01,1.295509000000000022e+01
1.785000000000000142e+01,1.295500000000000007e+01
1.789999999999999858e+01,1.295420000000000016e+01
1.794999999999999929e+01,1.295348000000000077e+01
1.800000000000000000e+01,1.295293000000000028e+01


==> data/cg/small/lp-curve/tsm.txt <==
x,y
5.000000000000000278e-02,1.493162000000000056e+01
1.000000000000000056e-01,1.477781000000000056e+01
1.499999999999999944e-01,1.468814000000000064e+01
2.000000000000000111e-01,1.462307999999999986e+01
2.500000000000000000e-01,1.456122000000000050e+01
2.999999999999999889e-01,1.452338999999999913e+01
3.499999999999999778e-01,1.449113999999999969e+01
4.000000000000000222e-01,1.446588000000000029e+01
4.500000000000000111e-01,1.443782000000000032e+01
5.000000000000000000e-01,1.441411000000000087e+01
5.500000000000000444e-01,1.439404000000000039e+01
5.999999999999999778e-01,1.437828999999999979e+01
6.500000000000000222e-01,1.436561000000000021e+01
6.999999999999999556e-01,1.435253999999999941e+01
7.500000000000000000e-01,1.434051999999999971e+01
8.000000000000000444e-01,1.432811000000000057e+01
8.499999999999999778e-01,1.431203999999999965e+01
9.000000000000000222e-01,1.429873000000000083e+01
9.499999999999999556e-01,1.428955000000000020e+01
1.000000000000000000e+00,1.428118000000000087e+01
1.050000000000000044e+00,1.427449999999999974e+01
1.100000000000000089e+00,1.426715000000000089e+01
1.149999999999999911e+00,1.426083999999999996e+01
1.199999999999999956e+00,1.425508999999999915e+01
1.250000000000000000e+00,1.424701999999999913e+01
1.300000000000000044e+00,1.424018000000000050e+01
1.350000000000000089e+00,1.423330999999999946e+01
1.399999999999999911e+00,1.422666000000000075e+01
1.449999999999999956e+00,1.422023000000000081e+01
1.500000000000000000e+00,1.421334000000000053e+01
1.550000000000000044e+00,1.420758999999999972e+01
1.600000000000000089e+00,1.420237999999999978e+01
1.649999999999999911e+00,1.419729000000000063e+01
1.699999999999999956e+00,1.419223999999999997e+01
1.750000000000000000e+00,1.418824000000000041e+01
1.800000000000000044e+00,1.418412999999999968e+01
1.850000000000000089e+00,1.417957999999999963e+01
1.899999999999999911e+00,1.417559999999999931e+01
1.949999999999999956e+00,1.417115000000000080e+01
2.000000000000000000e+00,1.416699999999999982e+01
2.049999999999999822e+00,1.416244000000000014e+01
2.100000000000000089e+00,1.415784999999999982e+01
2.149999999999999911e+00,1.415323000000000064e+01
2.200000000000000178e+00,1.414986000000000033e+01
2.250000000000000000e+00,1.414710000000000001e+01
2.299999999999999822e+00,1.414337000000000089e+01
2.350000000000000089e+00,1.414037000000000077e+01
2.399999999999999911e+00,1.413723000000000063e+01
2.450000000000000178e+00,1.413339999999999996e+01
2.500000000000000000e+00,1.413015000000000043e+01
2.549999999999999822e+00,1.412604999999999933e+01
2.600000000000000089e+00,1.412343000000000082e+01
2.649999999999999911e+00,1.411933999999999934e+01
2.700000000000000178e+00,1.411631000000000036e+01
2.750000000000000000e+00,1.411237999999999992e+01
2.799999999999999822e+00,1.410984000000000016e+01
2.850000000000000089e+00,1.410702999999999996e+01
2.899999999999999911e+00,1.410357999999999912e+01
2.950000000000000178e+00,1.410121000000000002e+01
3.000000000000000000e+00,1.409858999999999973e+01
3.049999999999999822e+00,1.409592999999999918e+01
3.100000000000000089e+00,1.409319999999999951e+01
3.149999999999999911e+00,1.409079000000000015e+01
3.200000000000000178e+00,1.408860999999999919e+01
3.250000000000000000e+00,1.408558000000000021e+01
3.299999999999999822e+00,1.408262999999999998e+01
3.350000000000000089e+00,1.408048999999999928e+01
3.399999999999999911e+00,1.407850999999999964e+01
3.450000000000000178e+00,1.407606999999999964e+01
3.500000000000000000e+00,1.407330999999999932e+01
3.549999999999999822e+00,1.407171999999999912e+01
3.600000000000000089e+00,1.407000000000000028e+01
3.649999999999999911e+00,1.406811000000000078e+01
3.700000000000000178e+00,1.406596000000000046e+01
3.750000000000000000e+00,1.406386999999999965e+01
3.799999999999999822e+00,1.406183000000000050e+01
3.850000000000000089e+00,1.405986000000000047e+01
3.899999999999999911e+00,1.405799000000000021e+01
3.950000000000000178e+00,1.405655999999999928e+01
4.000000000000000000e+00,1.405466000000000015e+01
4.049999999999999822e+00,1.405326999999999948e+01
4.099999999999999645e+00,1.405114999999999981e+01
4.150000000000000355e+00,1.404948000000000086e+01
4.200000000000000178e+00,1.404738000000000042e+01
4.250000000000000000e+00,1.404517000000000060e+01
4.299999999999999822e+00,1.404329000000000072e+01
4.349999999999999645e+00,1.404172999999999938e+01
4.400000000000000355e+00,1.403980999999999923e+01
4.450000000000000178e+00,1.403811999999999927e+01
4.500000000000000000e+00,1.403687000000000040e+01
4.549999999999999822e+00,1.403542000000000023e+01
4.599999999999999645e+00,1.403410000000000046e+01
4.650000000000000355e+00,1.403195999999999977e+01
4.700000000000000178e+00,1.403073999999999977e+01
4.750000000000000000e+00,1.402941000000000038e+01
4.799999999999999822e+00,1.402806999999999960e+01
4.849999999999999645e+00,1.402632000000000012e+01
4.900000000000000355e+00,1.402505000000000024e+01
4.950000000000000178e+00,1.402337999999999951e+01
5.000000000000000000e+00,1.402203000000000088e+01
5.049999999999999822e+00,1.402097999999999978e+01
5.099999999999999645e+00,1.401972999999999914e+01
5.150000000000000355e+00,1.401839999999999975e+01
5.200000000000000178e+00,1.401709999999999923e+01
5.250000000000000000e+00,1.401576999999999984e+01
5.299999999999999822e+00,1.401430000000000042e+01
5.349999999999999645e+00,1.401310999999999929e+01
5.400000000000000355e+00,1.401187000000000005e+01
5.450000000000000178e+00,1.401045000000000051e+01
5.500000000000000000e+00,1.400952000000000019e+01
5.549999999999999822e+00,1.400797000000000025e+01
5.599999999999999645e+00,1.400676999999999950e+01
5.650000000000000355e+00,1.400561000000000078e+01
5.700000000000000178e+00,1.400473999999999997e+01
5.750000000000000000e+00,1.400388000000000055e+01
5.799999999999999822e+00,1.400305999999999962e+01
5.849999999999999645e+00,1.400170999999999921e+01
5.900000000000000355e+00,1.400073000000000079e+01
5.950000000000000178e+00,1.399943000000000026e+01
6.000000000000000000e+00,1.399840000000000018e+01
6.049999999999999822e+00,1.399715999999999916e+01
6.099999999999999645e+00,1.399606999999999957e+01
6.150000000000000355e+00,1.399507999999999974e+01
6.200000000000000178e+00,1.399404999999999966e+01
6.250000000000000000e+00,1.399305000000000021e+01
6.299999999999999822e+00,1.399197999999999986e+01
6.349999999999999645e+00,1.399121000000000059e+01
6.400000000000000355e+00,1.399028999999999989e+01
6.450000000000000178e+00,1.398926999999999943e+01
6.500000000000000000e+00,1.398842999999999925e+01
6.549999999999999822e+00,1.398747999999999969e+01
6.599999999999999645e+00,1.398671000000000042e+01
6.650000000000000355e+00,1.398597000000000001e+01
6.700000000000000178e+00,1.398529000000000089e+01
6.750000000000000000e+00,1.398457999999999934e+01
6.799999999999999822e+00,1.398352000000000039e+01
6.849999999999999645e+00,1.398231999999999964e+01
6.900000000000000355e+00,1.398165000000000013e+01
6.950000000000000178e+00,1.398074000000000083e+01
7.000000000000000000e+00,1.397997999999999941e+01
7.049999999999999822e+00,1.397912999999999961e+01
7.099999999999999645e+00,1.397838999999999920e+01
7.150000000000000355e+00,1.397771000000000008e+01
7.200000000000000178e+00,1.397701999999999956e+01
7.250000000000000000e+00,1.397644000000000020e+01
7.299999999999999822e+00,1.397589999999999932e+01
7.349999999999999645e+00,1.397503000000000029e+01
7.400000000000000355e+00,1.397433999999999976e+01
7.450000000000000178e+00,1.397362000000000037e+01
7.500000000000000000e+00,1.397297999999999973e+01
7.549999999999999822e+00,1.397241999999999962e+01
7.599999999999999645e+00,1.397184999999999988e+01
7.650000000000000355e+00,1.397103000000000073e+01
7.700000000000000178e+00,1.397023000000000081e+01
7.750000000000000000e+00,1.396958000000000055e+01
7.799999999999999822e+00,1.396879999999999988e+01
7.849999999999999645e+00,1.396804999999999986e+01
7.900000000000000355e+00,1.396752000000000038e+01
7.950000000000000178e+00,1.396683999999999948e+01
8.000000000000000000e+00,1.396627999999999936e+01
8.050000000000000711e+00,1.396568000000000076e+01
8.099999999999999645e+00,1.396521000000000079e+01
8.150000000000000355e+00,1.396462000000000003e+01
8.199999999999999289e+00,1.396409000000000056e+01
8.250000000000000000e+00,1.396349000000000018e+01
8.300000000000000711e+00,1.396301000000000059e+01
8.349999999999999645e+00,1.396213999999999977e+01
8.400000000000000355e+00,1.396172999999999931e+01
8.449999999999999289e+00,1.396115999999999957e+01
8.500000000000000000e+00,1.396055999999999919e+01
8.550000000000000711e+00,1.395997999999999983e+01
8.599999999999999645e+00,1.395931000000000033e+01
8.650000000000000355e+00,1.395880999999999972e+01
8.699999999999999289e+00,1.395833000000000013e+01
8.750000000000000000e+00,1.395772999999999975e+01
8.800000000000000711e+00,1.395720000000000027e+01
8.849999999999999645e+00,1.395677000000000056e+01
8.900000000000000355e+00,1.395613999999999955e+01
8.949999999999999289e+00,1.395565999999999995e+01
9.000000000000000000e+00,1.395523000000000025e+01
9.050000000000000711e+00,1.395482999999999940e+01
9.099999999999999645e+00,1.395417999999999914e+01
9.150000000000000355e+00,1.395349000000000039e+01
9.199999999999999289e+00,1.395303000000000004e+01
9.250000000000000000e+00,1.395237999999999978e+01
9.300000000000000711e+00,1.395204000000000022e+01
9.349999999999999645e+00,1.395161000000000051e+01
9.400000000000000355e+00,1.395105000000000040e+01
9.449999999999999289e+00,1.395040999999999976e+01
9.500000000000000000e+00,1.394992000000000054e+01
9.550000000000000711e+00,1.394955999999999996e+01
9.599999999999999645e+00,1.394902000000000086e+01
9.650000000000000355e+00,1.394825999999999944e+01
9.699999999999999289e+00,1.394782000000000011e+01
9.750000000000000000e+00,1.394749000000000017e+01
9.800000000000000711e+00,1.394716000000000022e+01
9.849999999999999645e+00,1.394663000000000075e+01
9.900000000000000355e+00,1.394632000000000005e+01
9.949999999999999289e+00,1.394602000000000075e+01
1.000000000000000000e+01,1.394536000000000087e+01
1.005000000000000071e+01,1.394491999999999976e+01
1.009999999999999964e+01,1.394439000000000028e+01
1.015000000000000036e+01,1.394411000000000023e+01
1.019999999999999929e+01,1.394366999999999912e+01
1.025000000000000000e+01,1.394318999999999953e+01
1.030000000000000071e+01,1.394269000000000069e+01
1.034999999999999964e+01,1.394227000000000061e+01
1.040000000000000036e+01,1.394195000000000029e+01
1.044999999999999929e+01,1.394152000000000058e+01
1.050000000000000000e+01,1.394097999999999971e+01
1.055000000000000071e+01,1.394068000000000040e+01
1.059999999999999964e+01,1.394027999999999956e+01
1.065000000000000036e+01,1.393994999999999962e+01
1.069999999999999929e+01,1.393965000000000032e+01
1.075000000000000000e+01,1.393922000000000061e+01
1.080000000000000071e+01,1.393871000000000038e+01
1.084999999999999964e+01,1.393839999999999968e+01
1.090000000000000036e+01,1.393792000000000009e+01
1.094999999999999929e+01,1.393755999999999950e+01
1.100000000000000000e+01,1.393716000000000044e+01
1.105000000000000071e+01,1.393683000000000050e+01
1.109999999999999964e+01,1.393637999999999977e+01
1.115000000000000036e+01,1.393610999999999933e+01
1.119999999999999929e+01,1.393567999999999962e+01
1.125000000000000000e+01,1.393519000000000041e+01
1.130000000000000071e+01,1.393478999999999957e+01
1.134999999999999964e+01,1.393454999999999977e+01
1.140000000000000036e+01,1.393418999999999919e+01
1.144999999999999929e+01,1.393387000000000064e+01
1.150000000000000000e+01,1.393355000000000032e+01
1.155000000000000071e+01,1.393313999999999986e+01
1.159999999999999964e+01,1.393276000000000003e+01
1.165000000000000036e+01,1.393243000000000009e+01
1.169999999999999929e+01,1.393220999999999954e+01
1.175000000000000000e+01,1.393167000000000044e+01
1.180000000000000071e+01,1.393143000000000065e+01
1.184999999999999964e+01,1.393107999999999969e+01
1.190000000000000036e+01,1.393079999999999963e+01
1.194999999999999929e+01,1.393051999999999957e+01
1.200000000000000000e+01,1.393022999999999989e+01
1.205000000000000071e+01,1.392985000000000007e+01
1.209999999999999964e+01,1.392952999999999975e+01
1.215000000000000036e+01,1.392918000000000056e+01
1.219999999999999929e+01,1.392886999999999986e+01
1.225000000000000000e+01,1.392859999999999943e+01
1.230000000000000071e+01,1.392830000000000013e+01
1.234999999999999964e+01,1.392805000000000071e+01
1.240000000000000036e+01,1.392782000000000053e+01
1.244999999999999929e+01,1.392759999999999998e+01
1.250000000000000000e+01,1.392722999999999978e+01
1.255000000000000071e+01,1.392683000000000071e+01
1.259999999999999964e+01,1.392651000000000039e+01
1.265000000000000036e+01,1.392623999999999995e+01
1.269999999999999929e+01,1.392599000000000053e+01
1.275000000000000000e+01,1.392576000000000036e+01
1.280000000000000071e+01,1.392553000000000019e+01
1.284999999999999964e+01,1.392515999999999998e+01
1.290000000000000036e+01,1.392487999999999992e+01
1.294999999999999929e+01,1.392459000000000024e+01
1.300000000000000000e+01,1.392431999999999981e+01
1.305000000000000071e+01,1.392404999999999937e+01
1.309999999999999964e+01,1.392375999999999969e+01
1.315000000000000036e+01,1.392342000000000013e+01
1.319999999999999929e+01,1.392308000000000057e+01
1.325000000000000000e+01,1.392284000000000077e+01
1.330000000000000071e+01,1.392257999999999996e+01
1.334999999999999964e+01,1.392231999999999914e+01
1.340000000000000036e+01,1.392210000000000036e+01
1.344999999999999929e+01,1.392183999999999955e+01
1.350000000000000000e+01,1.392159000000000013e+01
1.355000000000000071e+01,1.392135999999999996e+01
1.359999999999999964e+01,1.392108999999999952e+01
1.365000000000000036e+01,1.392090999999999923e+01
1.369999999999999929e+01,1.392065000000000019e+01
1.375000000000000000e+01,1.392034999999999911e+01
1.380000000000000071e+01,1.392003000000000057e+01
1.384999999999999964e+01,1.391968999999999923e+01
1.390000000000000036e+01,1.391947000000000045e+01
1.394999999999999929e+01,1.391919000000000040e+01
1.400000000000000000e+01,1.391893999999999920e+01
1.405000000000000071e+01,1.391865999999999914e+01
1.409999999999999964e+01,1.391853000000000051e+01
1.415000000000000036e+01,1.391831999999999958e+01
1.419999999999999929e+01,1.391812999999999967e+01
1.425000000000000000e+01,1.391783000000000037e+01
1.430000000000000071e+01,1.391759000000000057e+01
1.434999999999999964e+01,1.391728999999999949e+01
1.440000000000000036e+01,1.391709999999999958e+01
1.444999999999999929e+01,1.391688000000000081e+01
1.450000000000000000e+01,1.391661999999999999e+01
1.455000000000000071e+01,1.391648999999999958e+01
1.459999999999999964e+01,1.391628000000000043e+01
1.465000000000000036e+01,1.391611999999999938e+01
1.469999999999999929e+01,1.391590000000000060e+01
1.475000000000000000e+01,1.391560999999999915e+01
1.480000000000000071e+01,1.391535999999999973e+01
1.484999999999999964e+01,1.391511999999999993e+01
1.490000000000000036e+01,1.391488999999999976e+01
1.494999999999999929e+01,1.391464000000000034e+01
1.500000000000000000e+01,1.391441000000000017e+01
1.505000000000000071e+01,1.391414999999999935e+01
1.509999999999999964e+01,1.391400999999999932e+01
1.515000000000000036e+01,1.391381999999999941e+01
1.519999999999999929e+01,1.391356000000000037e+01
1.525000000000000000e+01,1.391337000000000046e+01
1.530000000000000071e+01,1.391318000000000055e+01
1.534999999999999964e+01,1.391300000000000026e+01
1.540000000000000036e+01,1.391281000000000034e+01
1.544999999999999929e+01,1.391261000000000081e+01
1.550000000000000000e+01,1.391239999999999988e+01
1.555000000000000071e+01,1.391212999999999944e+01
1.559999999999999964e+01,1.391192999999999991e+01
1.565000000000000036e+01,1.391172000000000075e+01
1.569999999999999929e+01,1.391158000000000072e+01
1.575000000000000000e+01,1.391136000000000017e+01
1.580000000000000071e+01,1.391118999999999950e+01
1.584999999999999964e+01,1.391093000000000046e+01
1.590000000000000036e+01,1.391066000000000003e+01
1.594999999999999929e+01,1.391051000000000037e+01
1.600000000000000000e+01,1.391028999999999982e+01
1.605000000000000071e+01,1.391011999999999915e+01
1.610000000000000142e+01,1.390995000000000026e+01
1.614999999999999858e+01,1.390981999999999985e+01
1.619999999999999929e+01,1.390966000000000058e+01
1.625000000000000000e+01,1.390944999999999965e+01
1.630000000000000071e+01,1.390926999999999936e+01
1.635000000000000142e+01,1.390910000000000046e+01
1.639999999999999858e+01,1.390895000000000081e+01
1.644999999999999929e+01,1.390877000000000052e+01
1.650000000000000000e+01,1.390863000000000049e+01
1.655000000000000071e+01,1.390840000000000032e+01
1.660000000000000142e+01,1.390812999999999988e+01
1.664999999999999858e+01,1.390798999999999985e+01
1.669999999999999929e+01,1.390781999999999918e+01
1.675000000000000000e+01,1.390770000000000017e+01
1.680000000000000071e+01,1.390747999999999962e+01
1.685000000000000142e+01,1.390736000000000061e+01
1.689999999999999858e+01,1.390712000000000081e+01
1.694999999999999929e+01,1.390695999999999977e+01
1.700000000000000000e+01,1.390682999999999936e+01
1.705000000000000071e+01,1.390662999999999982e+01
1.710000000000000142e+01,1.390647000000000055e+01
1.714999999999999858e+01,1.390633000000000052e+01
1.719999999999999929e+01,1.390609000000000073e+01
1.725000000000000000e+01,1.390587999999999980e+01
1.730000000000000071e+01,1.390564999999999962e+01
1.735000000000000142e+01,1.390548000000000073e+01
1.739999999999999858e+01,1.390529000000000082e+01
1.744999999999999929e+01,1.390512999999999977e+01
1.750000000000000000e+01,1.390502000000000038e+01
1.755000000000000071e+01,1.390488000000000035e+01
1.760000000000000142e+01,1.390476999999999919e+01
1.764999999999999858e+01,1.390460999999999991e+01
1.769999999999999929e+01,1.390447999999999951e+01
1.775000000000000000e+01,1.390429999999999922e+01
1.780000000000000071e+01,1.390407000000000082e+01
1.785000000000000142e+01,1.390395999999999965e+01
1.789999999999999858e+01,1.390379000000000076e+01
1.794999999999999929e+01,1.390366000000000035e+01
1.800000000000000000e+01,1.390352999999999994e+01


==> data/cg/small/solving-curve/aco.txt <==
x,y
5.000000000000000278e-02,2.510000000000000000e+02
1.000000000000000056e-01,3.660000000000000000e+02
1.499999999999999944e-01,4.240000000000000000e+02
2.000000000000000111e-01,4.470000000000000000e+02
2.500000000000000000e-01,4.690000000000000000e+02
2.999999999999999889e-01,4.890000000000000000e+02
3.499999999999999778e-01,5.130000000000000000e+02
4.000000000000000222e-01,5.230000000000000000e+02
4.500000000000000111e-01,5.240000000000000000e+02
5.000000000000000000e-01,5.250000000000000000e+02
5.500000000000000444e-01,5.340000000000000000e+02
5.999999999999999778e-01,5.420000000000000000e+02
6.500000000000000222e-01,5.670000000000000000e+02
6.999999999999999556e-01,5.760000000000000000e+02
7.500000000000000000e-01,5.770000000000000000e+02
8.000000000000000444e-01,5.780000000000000000e+02
8.499999999999999778e-01,5.790000000000000000e+02
9.000000000000000222e-01,5.790000000000000000e+02
9.499999999999999556e-01,5.830000000000000000e+02
1.000000000000000000e+00,6.100000000000000000e+02
1.050000000000000044e+00,6.110000000000000000e+02
1.100000000000000089e+00,6.120000000000000000e+02
1.149999999999999911e+00,6.140000000000000000e+02
1.199999999999999956e+00,6.180000000000000000e+02
1.250000000000000000e+00,6.190000000000000000e+02
1.300000000000000044e+00,6.250000000000000000e+02
1.350000000000000089e+00,6.350000000000000000e+02
1.399999999999999911e+00,6.450000000000000000e+02
1.449999999999999956e+00,6.500000000000000000e+02
1.500000000000000000e+00,6.600000000000000000e+02
1.550000000000000044e+00,6.680000000000000000e+02
1.600000000000000089e+00,6.900000000000000000e+02
1.649999999999999911e+00,7.000000000000000000e+02
1.699999999999999956e+00,7.010000000000000000e+02
1.750000000000000000e+00,7.050000000000000000e+02
1.800000000000000044e+00,7.130000000000000000e+02
1.850000000000000089e+00,7.180000000000000000e+02
1.899999999999999911e+00,7.210000000000000000e+02
1.949999999999999956e+00,7.230000000000000000e+02
2.000000000000000000e+00,7.270000000000000000e+02
2.049999999999999822e+00,7.310000000000000000e+02
2.100000000000000089e+00,7.310000000000000000e+02
2.149999999999999911e+00,7.360000000000000000e+02
2.200000000000000178e+00,7.360000000000000000e+02
2.250000000000000000e+00,7.400000000000000000e+02
2.299999999999999822e+00,7.430000000000000000e+02
2.350000000000000089e+00,7.470000000000000000e+02
2.399999999999999911e+00,7.470000000000000000e+02
2.450000000000000178e+00,7.490000000000000000e+02
2.500000000000000000e+00,7.500000000000000000e+02
2.549999999999999822e+00,7.520000000000000000e+02
2.600000000000000089e+00,7.530000000000000000e+02
2.649999999999999911e+00,7.560000000000000000e+02
2.700000000000000178e+00,7.590000000000000000e+02
2.750000000000000000e+00,7.600000000000000000e+02
2.799999999999999822e+00,7.620000000000000000e+02
2.850000000000000089e+00,7.650000000000000000e+02
2.899999999999999911e+00,7.660000000000000000e+02
2.950000000000000178e+00,7.680000000000000000e+02
3.000000000000000000e+00,7.720000000000000000e+02
3.049999999999999822e+00,7.770000000000000000e+02
3.100000000000000089e+00,7.800000000000000000e+02
3.149999999999999911e+00,7.810000000000000000e+02
3.200000000000000178e+00,7.830000000000000000e+02
3.250000000000000000e+00,7.840000000000000000e+02
3.299999999999999822e+00,7.870000000000000000e+02
3.350000000000000089e+00,7.890000000000000000e+02
3.399999999999999911e+00,7.920000000000000000e+02
3.450000000000000178e+00,7.980000000000000000e+02
3.500000000000000000e+00,8.020000000000000000e+02
3.549999999999999822e+00,8.060000000000000000e+02
3.600000000000000089e+00,8.070000000000000000e+02
3.649999999999999911e+00,8.070000000000000000e+02
3.700000000000000178e+00,8.090000000000000000e+02
3.750000000000000000e+00,8.100000000000000000e+02
3.799999999999999822e+00,8.100000000000000000e+02
3.850000000000000089e+00,8.110000000000000000e+02
3.899999999999999911e+00,8.160000000000000000e+02
3.950000000000000178e+00,8.170000000000000000e+02
4.000000000000000000e+00,8.170000000000000000e+02
4.049999999999999822e+00,8.170000000000000000e+02
4.099999999999999645e+00,8.180000000000000000e+02
4.150000000000000355e+00,8.230000000000000000e+02
4.200000000000000178e+00,8.250000000000000000e+02
4.250000000000000000e+00,8.260000000000000000e+02
4.299999999999999822e+00,8.280000000000000000e+02
4.349999999999999645e+00,8.280000000000000000e+02
4.400000000000000355e+00,8.310000000000000000e+02
4.450000000000000178e+00,8.320000000000000000e+02
4.500000000000000000e+00,8.330000000000000000e+02
4.549999999999999822e+00,8.340000000000000000e+02
4.599999999999999645e+00,8.360000000000000000e+02
4.650000000000000355e+00,8.370000000000000000e+02
4.700000000000000178e+00,8.370000000000000000e+02
4.750000000000000000e+00,8.370000000000000000e+02
4.799999999999999822e+00,8.430000000000000000e+02
4.849999999999999645e+00,8.440000000000000000e+02
4.900000000000000355e+00,8.440000000000000000e+02
4.950000000000000178e+00,8.440000000000000000e+02
5.000000000000000000e+00,8.440000000000000000e+02
5.049999999999999822e+00,8.440000000000000000e+02
5.099999999999999645e+00,8.450000000000000000e+02
5.150000000000000355e+00,8.470000000000000000e+02
5.200000000000000178e+00,8.470000000000000000e+02
5.250000000000000000e+00,8.490000000000000000e+02
5.299999999999999822e+00,8.490000000000000000e+02
5.349999999999999645e+00,8.500000000000000000e+02
5.400000000000000355e+00,8.500000000000000000e+02
5.450000000000000178e+00,8.510000000000000000e+02
5.500000000000000000e+00,8.540000000000000000e+02
5.549999999999999822e+00,8.560000000000000000e+02
5.599999999999999645e+00,8.580000000000000000e+02
5.650000000000000355e+00,8.580000000000000000e+02
5.700000000000000178e+00,8.580000000000000000e+02
5.750000000000000000e+00,8.580000000000000000e+02
5.799999999999999822e+00,8.590000000000000000e+02
5.849999999999999645e+00,8.600000000000000000e+02
5.900000000000000355e+00,8.600000000000000000e+02
5.950000000000000178e+00,8.600000000000000000e+02
6.000000000000000000e+00,8.630000000000000000e+02
6.049999999999999822e+00,8.630000000000000000e+02
6.099999999999999645e+00,8.630000000000000000e+02
6.150000000000000355e+00,8.630000000000000000e+02
6.200000000000000178e+00,8.630000000000000000e+02
6.250000000000000000e+00,8.630000000000000000e+02
6.299999999999999822e+00,8.640000000000000000e+02
6.349999999999999645e+00,8.640000000000000000e+02
6.400000000000000355e+00,8.640000000000000000e+02
6.450000000000000178e+00,8.640000000000000000e+02
6.500000000000000000e+00,8.640000000000000000e+02
6.549999999999999822e+00,8.650000000000000000e+02
6.599999999999999645e+00,8.650000000000000000e+02
6.650000000000000355e+00,8.650000000000000000e+02
6.700000000000000178e+00,8.650000000000000000e+02
6.750000000000000000e+00,8.650000000000000000e+02
6.799999999999999822e+00,8.650000000000000000e+02
6.849999999999999645e+00,8.650000000000000000e+02
6.900000000000000355e+00,8.660000000000000000e+02
6.950000000000000178e+00,8.660000000000000000e+02
7.000000000000000000e+00,8.670000000000000000e+02
7.049999999999999822e+00,8.680000000000000000e+02
7.099999999999999645e+00,8.690000000000000000e+02
7.150000000000000355e+00,8.690000000000000000e+02
7.200000000000000178e+00,8.690000000000000000e+02
7.250000000000000000e+00,8.690000000000000000e+02
7.299999999999999822e+00,8.690000000000000000e+02
7.349999999999999645e+00,8.690000000000000000e+02
7.400000000000000355e+00,8.690000000000000000e+02
7.450000000000000178e+00,8.700000000000000000e+02
7.500000000000000000e+00,8.710000000000000000e+02
7.549999999999999822e+00,8.710000000000000000e+02
7.599999999999999645e+00,8.710000000000000000e+02
7.650000000000000355e+00,8.710000000000000000e+02
7.700000000000000178e+00,8.710000000000000000e+02
7.750000000000000000e+00,8.720000000000000000e+02
7.799999999999999822e+00,8.720000000000000000e+02
7.849999999999999645e+00,8.720000000000000000e+02
7.900000000000000355e+00,8.720000000000000000e+02
7.950000000000000178e+00,8.720000000000000000e+02
8.000000000000000000e+00,8.730000000000000000e+02
8.050000000000000711e+00,8.730000000000000000e+02
8.099999999999999645e+00,8.730000000000000000e+02
8.150000000000000355e+00,8.730000000000000000e+02
8.199999999999999289e+00,8.740000000000000000e+02
8.250000000000000000e+00,8.740000000000000000e+02
8.300000000000000711e+00,8.740000000000000000e+02
8.349999999999999645e+00,8.750000000000000000e+02
8.400000000000000355e+00,8.750000000000000000e+02
8.449999999999999289e+00,8.750000000000000000e+02
8.500000000000000000e+00,8.750000000000000000e+02
8.550000000000000711e+00,8.750000000000000000e+02
8.599999999999999645e+00,8.750000000000000000e+02
8.650000000000000355e+00,8.750000000000000000e+02
8.699999999999999289e+00,8.750000000000000000e+02
8.750000000000000000e+00,8.760000000000000000e+02
8.800000000000000711e+00,8.760000000000000000e+02
8.849999999999999645e+00,8.760000000000000000e+02
8.900000000000000355e+00,8.760000000000000000e+02
8.949999999999999289e+00,8.760000000000000000e+02
9.000000000000000000e+00,8.760000000000000000e+02
9.050000000000000711e+00,8.760000000000000000e+02
9.099999999999999645e+00,8.760000000000000000e+02
9.150000000000000355e+00,8.760000000000000000e+02
9.199999999999999289e+00,8.760000000000000000e+02
9.250000000000000000e+00,8.760000000000000000e+02
9.300000000000000711e+00,8.760000000000000000e+02
9.349999999999999645e+00,8.760000000000000000e+02
9.400000000000000355e+00,8.760000000000000000e+02
9.449999999999999289e+00,8.760000000000000000e+02
9.500000000000000000e+00,8.760000000000000000e+02
9.550000000000000711e+00,8.760000000000000000e+02
9.599999999999999645e+00,8.760000000000000000e+02
9.650000000000000355e+00,8.760000000000000000e+02
9.699999999999999289e+00,8.760000000000000000e+02
9.750000000000000000e+00,8.760000000000000000e+02
9.800000000000000711e+00,8.760000000000000000e+02
9.849999999999999645e+00,8.760000000000000000e+02
9.900000000000000355e+00,8.760000000000000000e+02
9.949999999999999289e+00,8.760000000000000000e+02
1.000000000000000000e+01,8.770000000000000000e+02
1.005000000000000071e+01,8.770000000000000000e+02
1.009999999999999964e+01,8.770000000000000000e+02
1.015000000000000036e+01,8.770000000000000000e+02
1.019999999999999929e+01,8.770000000000000000e+02
1.025000000000000000e+01,8.780000000000000000e+02
1.030000000000000071e+01,8.780000000000000000e+02
1.034999999999999964e+01,8.780000000000000000e+02
1.040000000000000036e+01,8.780000000000000000e+02
1.044999999999999929e+01,8.790000000000000000e+02
1.050000000000000000e+01,8.800000000000000000e+02
1.055000000000000071e+01,8.800000000000000000e+02
1.059999999999999964e+01,8.800000000000000000e+02
1.065000000000000036e+01,8.800000000000000000e+02
1.069999999999999929e+01,8.800000000000000000e+02
1.075000000000000000e+01,8.800000000000000000e+02
1.080000000000000071e+01,8.800000000000000000e+02
1.084999999999999964e+01,8.800000000000000000e+02
1.090000000000000036e+01,8.810000000000000000e+02
1.094999999999999929e+01,8.820000000000000000e+02
1.100000000000000000e+01,8.820000000000000000e+02
1.105000000000000071e+01,8.840000000000000000e+02
1.109999999999999964e+01,8.850000000000000000e+02
1.115000000000000036e+01,8.870000000000000000e+02
1.119999999999999929e+01,8.870000000000000000e+02
1.125000000000000000e+01,8.880000000000000000e+02
1.130000000000000071e+01,8.900000000000000000e+02
1.134999999999999964e+01,8.910000000000000000e+02
1.140000000000000036e+01,8.920000000000000000e+02
1.144999999999999929e+01,8.930000000000000000e+02
1.150000000000000000e+01,8.930000000000000000e+02
1.155000000000000071e+01,8.930000000000000000e+02
1.159999999999999964e+01,8.930000000000000000e+02
1.165000000000000036e+01,8.930000000000000000e+02
1.169999999999999929e+01,8.940000000000000000e+02
1.175000000000000000e+01,8.950000000000000000e+02
1.180000000000000071e+01,8.970000000000000000e+02
1.184999999999999964e+01,8.980000000000000000e+02
1.190000000000000036e+01,8.980000000000000000e+02
1.194999999999999929e+01,8.980000000000000000e+02
1.200000000000000000e+01,8.980000000000000000e+02
1.205000000000000071e+01,8.990000000000000000e+02
1.209999999999999964e+01,8.990000000000000000e+02
1.215000000000000036e+01,8.990000000000000000e+02
1.219999999999999929e+01,8.990000000000000000e+02
1.225000000000000000e+01,8.990000000000000000e+02
1.230000000000000071e+01,8.990000000000000000e+02
1.234999999999999964e+01,8.990000000000000000e+02
1.240000000000000036e+01,8.990000000000000000e+02
1.244999999999999929e+01,8.990000000000000000e+02
1.250000000000000000e+01,8.990000000000000000e+02
1.255000000000000071e+01,9.000000000000000000e+02
1.259999999999999964e+01,9.000000000000000000e+02
1.265000000000000036e+01,9.000000000000000000e+02
1.269999999999999929e+01,9.010000000000000000e+02
1.275000000000000000e+01,9.020000000000000000e+02
1.280000000000000071e+01,9.020000000000000000e+02
1.284999999999999964e+01,9.020000000000000000e+02
1.290000000000000036e+01,9.030000000000000000e+02
1.294999999999999929e+01,9.030000000000000000e+02
1.300000000000000000e+01,9.030000000000000000e+02
1.305000000000000071e+01,9.030000000000000000e+02
1.309999999999999964e+01,9.030000000000000000e+02
1.315000000000000036e+01,9.040000000000000000e+02
1.319999999999999929e+01,9.050000000000000000e+02
1.325000000000000000e+01,9.050000000000000000e+02
1.330000000000000071e+01,9.050000000000000000e+02
1.334999999999999964e+01,9.050000000000000000e+02
1.340000000000000036e+01,9.050000000000000000e+02
1.344999999999999929e+01,9.050000000000000000e+02
1.350000000000000000e+01,9.050000000000000000e+02
1.355000000000000071e+01,9.050000000000000000e+02
1.359999999999999964e+01,9.050000000000000000e+02
1.365000000000000036e+01,9.050000000000000000e+02
1.369999999999999929e+01,9.050000000000000000e+02
1.375000000000000000e+01,9.050000000000000000e+02
1.380000000000000071e+01,9.050000000000000000e+02
1.384999999999999964e+01,9.070000000000000000e+02
1.390000000000000036e+01,9.070000000000000000e+02
1.394999999999999929e+01,9.070000000000000000e+02
1.400000000000000000e+01,9.070000000000000000e+02
1.405000000000000071e+01,9.070000000000000000e+02
1.409999999999999964e+01,9.070000000000000000e+02
1.415000000000000036e+01,9.070000000000000000e+02
1.419999999999999929e+01,9.070000000000000000e+02
1.425000000000000000e+01,9.080000000000000000e+02
1.430000000000000071e+01,9.080000000000000000e+02
1.434999999999999964e+01,9.080000000000000000e+02
1.440000000000000036e+01,9.080000000000000000e+02
1.444999999999999929e+01,9.080000000000000000e+02
1.450000000000000000e+01,9.090000000000000000e+02
1.455000000000000071e+01,9.090000000000000000e+02
1.459999999999999964e+01,9.090000000000000000e+02
1.465000000000000036e+01,9.090000000000000000e+02
1.469999999999999929e+01,9.090000000000000000e+02
1.475000000000000000e+01,9.090000000000000000e+02
1.480000000000000071e+01,9.110000000000000000e+02
1.484999999999999964e+01,9.110000000000000000e+02
1.490000000000000036e+01,9.110000000000000000e+02
1.494999999999999929e+01,9.110000000000000000e+02
1.500000000000000000e+01,9.110000000000000000e+02
1.505000000000000071e+01,9.110000000000000000e+02
1.509999999999999964e+01,9.120000000000000000e+02
1.515000000000000036e+01,9.130000000000000000e+02
1.519999999999999929e+01,9.150000000000000000e+02
1.525000000000000000e+01,9.160000000000000000e+02
1.530000000000000071e+01,9.160000000000000000e+02
1.534999999999999964e+01,9.160000000000000000e+02
1.540000000000000036e+01,9.160000000000000000e+02
1.544999999999999929e+01,9.160000000000000000e+02
1.550000000000000000e+01,9.160000000000000000e+02
1.555000000000000071e+01,9.160000000000000000e+02
1.559999999999999964e+01,9.160000000000000000e+02
1.565000000000000036e+01,9.160000000000000000e+02
1.569999999999999929e+01,9.160000000000000000e+02
1.575000000000000000e+01,9.160000000000000000e+02
1.580000000000000071e+01,9.160000000000000000e+02
1.584999999999999964e+01,9.160000000000000000e+02
1.590000000000000036e+01,9.160000000000000000e+02
1.594999999999999929e+01,9.160000000000000000e+02
1.600000000000000000e+01,9.160000000000000000e+02
1.605000000000000071e+01,9.160000000000000000e+02
1.610000000000000142e+01,9.160000000000000000e+02
1.614999999999999858e+01,9.160000000000000000e+02
1.619999999999999929e+01,9.160000000000000000e+02
1.625000000000000000e+01,9.160000000000000000e+02
1.630000000000000071e+01,9.160000000000000000e+02
1.635000000000000142e+01,9.160000000000000000e+02
1.639999999999999858e+01,9.160000000000000000e+02
1.644999999999999929e+01,9.160000000000000000e+02
1.650000000000000000e+01,9.160000000000000000e+02
1.655000000000000071e+01,9.160000000000000000e+02
1.660000000000000142e+01,9.160000000000000000e+02
1.664999999999999858e+01,9.160000000000000000e+02
1.669999999999999929e+01,9.160000000000000000e+02
1.675000000000000000e+01,9.160000000000000000e+02
1.680000000000000071e+01,9.160000000000000000e+02
1.685000000000000142e+01,9.160000000000000000e+02
1.689999999999999858e+01,9.160000000000000000e+02
1.694999999999999929e+01,9.160000000000000000e+02
1.700000000000000000e+01,9.160000000000000000e+02
1.705000000000000071e+01,9.160000000000000000e+02
1.710000000000000142e+01,9.160000000000000000e+02
1.714999999999999858e+01,9.160000000000000000e+02
1.719999999999999929e+01,9.160000000000000000e+02
1.725000000000000000e+01,9.160000000000000000e+02
1.730000000000000071e+01,9.160000000000000000e+02
1.735000000000000142e+01,9.160000000000000000e+02
1.739999999999999858e+01,9.160000000000000000e+02
1.744999999999999929e+01,9.160000000000000000e+02
1.750000000000000000e+01,9.160000000000000000e+02
1.755000000000000071e+01,9.160000000000000000e+02
1.760000000000000142e+01,9.160000000000000000e+02
1.764999999999999858e+01,9.160000000000000000e+02
1.769999999999999929e+01,9.160000000000000000e+02
1.775000000000000000e+01,9.160000000000000000e+02
1.780000000000000071e+01,9.160000000000000000e+02
1.785000000000000142e+01,9.160000000000000000e+02
1.789999999999999858e+01,9.160000000000000000e+02
1.794999999999999929e+01,9.160000000000000000e+02
1.800000000000000000e+01,9.160000000000000000e+02


==> data/cg/small/solving-curve/fastwclq.txt <==
x,y
5.000000000000000278e-02,2.590000000000000000e+02
1.000000000000000056e-01,3.270000000000000000e+02
1.499999999999999944e-01,3.730000000000000000e+02
2.000000000000000111e-01,4.110000000000000000e+02
2.500000000000000000e-01,4.500000000000000000e+02
2.999999999999999889e-01,5.020000000000000000e+02
3.499999999999999778e-01,5.240000000000000000e+02
4.000000000000000222e-01,5.330000000000000000e+02
4.500000000000000111e-01,5.590000000000000000e+02
5.000000000000000000e-01,5.830000000000000000e+02
5.500000000000000444e-01,5.910000000000000000e+02
5.999999999999999778e-01,6.020000000000000000e+02
6.500000000000000222e-01,6.100000000000000000e+02
6.999999999999999556e-01,6.170000000000000000e+02
7.500000000000000000e-01,6.200000000000000000e+02
8.000000000000000444e-01,6.210000000000000000e+02
8.499999999999999778e-01,6.260000000000000000e+02
9.000000000000000222e-01,6.330000000000000000e+02
9.499999999999999556e-01,6.400000000000000000e+02
1.000000000000000000e+00,6.480000000000000000e+02
1.050000000000000044e+00,6.560000000000000000e+02
1.100000000000000089e+00,6.650000000000000000e+02
1.149999999999999911e+00,6.710000000000000000e+02
1.199999999999999956e+00,6.840000000000000000e+02
1.250000000000000000e+00,6.920000000000000000e+02
1.300000000000000044e+00,6.980000000000000000e+02
1.350000000000000089e+00,7.060000000000000000e+02
1.399999999999999911e+00,7.100000000000000000e+02
1.449999999999999956e+00,7.120000000000000000e+02
1.500000000000000000e+00,7.140000000000000000e+02
1.550000000000000044e+00,7.220000000000000000e+02
1.600000000000000089e+00,7.260000000000000000e+02
1.649999999999999911e+00,7.300000000000000000e+02
1.699999999999999956e+00,7.310000000000000000e+02
1.750000000000000000e+00,7.350000000000000000e+02
1.800000000000000044e+00,7.360000000000000000e+02
1.850000000000000089e+00,7.400000000000000000e+02
1.899999999999999911e+00,7.400000000000000000e+02
1.949999999999999956e+00,7.460000000000000000e+02
2.000000000000000000e+00,7.460000000000000000e+02
2.049999999999999822e+00,7.470000000000000000e+02
2.100000000000000089e+00,7.480000000000000000e+02
2.149999999999999911e+00,7.500000000000000000e+02
2.200000000000000178e+00,7.550000000000000000e+02
2.250000000000000000e+00,7.570000000000000000e+02
2.299999999999999822e+00,7.630000000000000000e+02
2.350000000000000089e+00,7.660000000000000000e+02
2.399999999999999911e+00,7.680000000000000000e+02
2.450000000000000178e+00,7.680000000000000000e+02
2.500000000000000000e+00,7.710000000000000000e+02
2.549999999999999822e+00,7.760000000000000000e+02
2.600000000000000089e+00,7.810000000000000000e+02
2.649999999999999911e+00,7.850000000000000000e+02
2.700000000000000178e+00,7.870000000000000000e+02
2.750000000000000000e+00,7.900000000000000000e+02
2.799999999999999822e+00,7.960000000000000000e+02
2.850000000000000089e+00,8.020000000000000000e+02
2.899999999999999911e+00,8.080000000000000000e+02
2.950000000000000178e+00,8.100000000000000000e+02
3.000000000000000000e+00,8.120000000000000000e+02
3.049999999999999822e+00,8.130000000000000000e+02
3.100000000000000089e+00,8.130000000000000000e+02
3.149999999999999911e+00,8.140000000000000000e+02
3.200000000000000178e+00,8.170000000000000000e+02
3.250000000000000000e+00,8.170000000000000000e+02
3.299999999999999822e+00,8.190000000000000000e+02
3.350000000000000089e+00,8.210000000000000000e+02
3.399999999999999911e+00,8.210000000000000000e+02
3.450000000000000178e+00,8.210000000000000000e+02
3.500000000000000000e+00,8.210000000000000000e+02
3.549999999999999822e+00,8.220000000000000000e+02
3.600000000000000089e+00,8.220000000000000000e+02
3.649999999999999911e+00,8.220000000000000000e+02
3.700000000000000178e+00,8.220000000000000000e+02
3.750000000000000000e+00,8.220000000000000000e+02
3.799999999999999822e+00,8.220000000000000000e+02
3.850000000000000089e+00,8.230000000000000000e+02
3.899999999999999911e+00,8.240000000000000000e+02
3.950000000000000178e+00,8.260000000000000000e+02
4.000000000000000000e+00,8.270000000000000000e+02
4.049999999999999822e+00,8.270000000000000000e+02
4.099999999999999645e+00,8.280000000000000000e+02
4.150000000000000355e+00,8.310000000000000000e+02
4.200000000000000178e+00,8.320000000000000000e+02
4.250000000000000000e+00,8.340000000000000000e+02
4.299999999999999822e+00,8.380000000000000000e+02
4.349999999999999645e+00,8.400000000000000000e+02
4.400000000000000355e+00,8.460000000000000000e+02
4.450000000000000178e+00,8.500000000000000000e+02
4.500000000000000000e+00,8.510000000000000000e+02
4.549999999999999822e+00,8.520000000000000000e+02
4.599999999999999645e+00,8.530000000000000000e+02
4.650000000000000355e+00,8.530000000000000000e+02
4.700000000000000178e+00,8.530000000000000000e+02
4.750000000000000000e+00,8.530000000000000000e+02
4.799999999999999822e+00,8.530000000000000000e+02
4.849999999999999645e+00,8.570000000000000000e+02
4.900000000000000355e+00,8.620000000000000000e+02
4.950000000000000178e+00,8.630000000000000000e+02
5.000000000000000000e+00,8.640000000000000000e+02
5.049999999999999822e+00,8.650000000000000000e+02
5.099999999999999645e+00,8.650000000000000000e+02
5.150000000000000355e+00,8.660000000000000000e+02
5.200000000000000178e+00,8.680000000000000000e+02
5.250000000000000000e+00,8.680000000000000000e+02
5.299999999999999822e+00,8.690000000000000000e+02
5.349999999999999645e+00,8.700000000000000000e+02
5.400000000000000355e+00,8.720000000000000000e+02
5.450000000000000178e+00,8.750000000000000000e+02
5.500000000000000000e+00,8.760000000000000000e+02
5.549999999999999822e+00,8.770000000000000000e+02
5.599999999999999645e+00,8.780000000000000000e+02
5.650000000000000355e+00,8.800000000000000000e+02
5.700000000000000178e+00,8.820000000000000000e+02
5.750000000000000000e+00,8.830000000000000000e+02
5.799999999999999822e+00,8.840000000000000000e+02
5.849999999999999645e+00,8.840000000000000000e+02
5.900000000000000355e+00,8.840000000000000000e+02
5.950000000000000178e+00,8.850000000000000000e+02
6.000000000000000000e+00,8.860000000000000000e+02
6.049999999999999822e+00,8.890000000000000000e+02
6.099999999999999645e+00,8.890000000000000000e+02
6.150000000000000355e+00,8.900000000000000000e+02
6.200000000000000178e+00,8.910000000000000000e+02
6.250000000000000000e+00,8.940000000000000000e+02
6.299999999999999822e+00,8.950000000000000000e+02
6.349999999999999645e+00,8.960000000000000000e+02
6.400000000000000355e+00,8.960000000000000000e+02
6.450000000000000178e+00,8.980000000000000000e+02
6.500000000000000000e+00,8.980000000000000000e+02
6.549999999999999822e+00,8.980000000000000000e+02
6.599999999999999645e+00,8.980000000000000000e+02
6.650000000000000355e+00,8.990000000000000000e+02
6.700000000000000178e+00,9.000000000000000000e+02
6.750000000000000000e+00,9.040000000000000000e+02
6.799999999999999822e+00,9.040000000000000000e+02
6.849999999999999645e+00,9.060000000000000000e+02
6.900000000000000355e+00,9.060000000000000000e+02
6.950000000000000178e+00,9.070000000000000000e+02
7.000000000000000000e+00,9.070000000000000000e+02
7.049999999999999822e+00,9.090000000000000000e+02
7.099999999999999645e+00,9.100000000000000000e+02
7.150000000000000355e+00,9.110000000000000000e+02
7.200000000000000178e+00,9.120000000000000000e+02
7.250000000000000000e+00,9.140000000000000000e+02
7.299999999999999822e+00,9.140000000000000000e+02
7.349999999999999645e+00,9.140000000000000000e+02
7.400000000000000355e+00,9.140000000000000000e+02
7.450000000000000178e+00,9.140000000000000000e+02
7.500000000000000000e+00,9.150000000000000000e+02
7.549999999999999822e+00,9.150000000000000000e+02
7.599999999999999645e+00,9.160000000000000000e+02
7.650000000000000355e+00,9.160000000000000000e+02
7.700000000000000178e+00,9.160000000000000000e+02
7.750000000000000000e+00,9.160000000000000000e+02
7.799999999999999822e+00,9.180000000000000000e+02
7.849999999999999645e+00,9.190000000000000000e+02
7.900000000000000355e+00,9.200000000000000000e+02
7.950000000000000178e+00,9.210000000000000000e+02
8.000000000000000000e+00,9.240000000000000000e+02
8.050000000000000711e+00,9.250000000000000000e+02
8.099999999999999645e+00,9.260000000000000000e+02
8.150000000000000355e+00,9.260000000000000000e+02
8.199999999999999289e+00,9.270000000000000000e+02
8.250000000000000000e+00,9.270000000000000000e+02
8.300000000000000711e+00,9.270000000000000000e+02
8.349999999999999645e+00,9.270000000000000000e+02
8.400000000000000355e+00,9.270000000000000000e+02
8.449999999999999289e+00,9.270000000000000000e+02
8.500000000000000000e+00,9.280000000000000000e+02
8.550000000000000711e+00,9.280000000000000000e+02
8.599999999999999645e+00,9.290000000000000000e+02
8.650000000000000355e+00,9.290000000000000000e+02
8.699999999999999289e+00,9.300000000000000000e+02
8.750000000000000000e+00,9.310000000000000000e+02
8.800000000000000711e+00,9.320000000000000000e+02
8.849999999999999645e+00,9.320000000000000000e+02
8.900000000000000355e+00,9.320000000000000000e+02
8.949999999999999289e+00,9.320000000000000000e+02
9.000000000000000000e+00,9.320000000000000000e+02
9.050000000000000711e+00,9.320000000000000000e+02
9.099999999999999645e+00,9.330000000000000000e+02
9.150000000000000355e+00,9.330000000000000000e+02
9.199999999999999289e+00,9.330000000000000000e+02
9.250000000000000000e+00,9.340000000000000000e+02
9.300000000000000711e+00,9.340000000000000000e+02
9.349999999999999645e+00,9.340000000000000000e+02
9.400000000000000355e+00,9.340000000000000000e+02
9.449999999999999289e+00,9.350000000000000000e+02
9.500000000000000000e+00,9.350000000000000000e+02
9.550000000000000711e+00,9.350000000000000000e+02
9.599999999999999645e+00,9.350000000000000000e+02
9.650000000000000355e+00,9.360000000000000000e+02
9.699999999999999289e+00,9.360000000000000000e+02
9.750000000000000000e+00,9.360000000000000000e+02
9.800000000000000711e+00,9.360000000000000000e+02
9.849999999999999645e+00,9.370000000000000000e+02
9.900000000000000355e+00,9.380000000000000000e+02
9.949999999999999289e+00,9.380000000000000000e+02
1.000000000000000000e+01,9.390000000000000000e+02
1.005000000000000071e+01,9.390000000000000000e+02
1.009999999999999964e+01,9.410000000000000000e+02
1.015000000000000036e+01,9.420000000000000000e+02
1.019999999999999929e+01,9.420000000000000000e+02
1.025000000000000000e+01,9.430000000000000000e+02
1.030000000000000071e+01,9.430000000000000000e+02
1.034999999999999964e+01,9.430000000000000000e+02
1.040000000000000036e+01,9.430000000000000000e+02
1.044999999999999929e+01,9.430000000000000000e+02
1.050000000000000000e+01,9.430000000000000000e+02
1.055000000000000071e+01,9.430000000000000000e+02
1.059999999999999964e+01,9.430000000000000000e+02
1.065000000000000036e+01,9.430000000000000000e+02
1.069999999999999929e+01,9.430000000000000000e+02
1.075000000000000000e+01,9.440000000000000000e+02
1.080000000000000071e+01,9.450000000000000000e+02
1.084999999999999964e+01,9.450000000000000000e+02
1.090000000000000036e+01,9.460000000000000000e+02
1.094999999999999929e+01,9.460000000000000000e+02
1.100000000000000000e+01,9.470000000000000000e+02
1.105000000000000071e+01,9.470000000000000000e+02
1.109999999999999964e+01,9.480000000000000000e+02
1.115000000000000036e+01,9.480000000000000000e+02
1.119999999999999929e+01,9.480000000000000000e+02
1.125000000000000000e+01,9.480000000000000000e+02
1.130000000000000071e+01,9.480000000000000000e+02
1.134999999999999964e+01,9.480000000000000000e+02
1.140000000000000036e+01,9.480000000000000000e+02
1.144999999999999929e+01,9.480000000000000000e+02
1.150000000000000000e+01,9.480000000000000000e+02
1.155000000000000071e+01,9.490000000000000000e+02
1.159999999999999964e+01,9.490000000000000000e+02
1.165000000000000036e+01,9.500000000000000000e+02
1.169999999999999929e+01,9.500000000000000000e+02
1.175000000000000000e+01,9.500000000000000000e+02
1.180000000000000071e+01,9.500000000000000000e+02
1.184999999999999964e+01,9.500000000000000000e+02
1.190000000000000036e+01,9.510000000000000000e+02
1.194999999999999929e+01,9.510000000000000000e+02
1.200000000000000000e+01,9.520000000000000000e+02
1.205000000000000071e+01,9.520000000000000000e+02
1.209999999999999964e+01,9.520000000000000000e+02
1.215000000000000036e+01,9.520000000000000000e+02
1.219999999999999929e+01,9.520000000000000000e+02
1.225000000000000000e+01,9.520000000000000000e+02
1.230000000000000071e+01,9.520000000000000000e+02
1.234999999999999964e+01,9.520000000000000000e+02
1.240000000000000036e+01,9.520000000000000000e+02
1.244999999999999929e+01,9.530000000000000000e+02
1.250000000000000000e+01,9.530000000000000000e+02
1.255000000000000071e+01,9.540000000000000000e+02
1.259999999999999964e+01,9.540000000000000000e+02
1.265000000000000036e+01,9.540000000000000000e+02
1.269999999999999929e+01,9.540000000000000000e+02
1.275000000000000000e+01,9.540000000000000000e+02
1.280000000000000071e+01,9.550000000000000000e+02
1.284999999999999964e+01,9.550000000000000000e+02
1.290000000000000036e+01,9.550000000000000000e+02
1.294999999999999929e+01,9.550000000000000000e+02
1.300000000000000000e+01,9.550000000000000000e+02
1.305000000000000071e+01,9.550000000000000000e+02
1.309999999999999964e+01,9.550000000000000000e+02
1.315000000000000036e+01,9.550000000000000000e+02
1.319999999999999929e+01,9.550000000000000000e+02
1.325000000000000000e+01,9.560000000000000000e+02
1.330000000000000071e+01,9.560000000000000000e+02
1.334999999999999964e+01,9.560000000000000000e+02
1.340000000000000036e+01,9.560000000000000000e+02
1.344999999999999929e+01,9.560000000000000000e+02
1.350000000000000000e+01,9.560000000000000000e+02
1.355000000000000071e+01,9.560000000000000000e+02
1.359999999999999964e+01,9.570000000000000000e+02
1.365000000000000036e+01,9.580000000000000000e+02
1.369999999999999929e+01,9.580000000000000000e+02
1.375000000000000000e+01,9.580000000000000000e+02
1.380000000000000071e+01,9.580000000000000000e+02
1.384999999999999964e+01,9.580000000000000000e+02
1.390000000000000036e+01,9.580000000000000000e+02
1.394999999999999929e+01,9.580000000000000000e+02
1.400000000000000000e+01,9.580000000000000000e+02
1.405000000000000071e+01,9.580000000000000000e+02
1.409999999999999964e+01,9.580000000000000000e+02
1.415000000000000036e+01,9.580000000000000000e+02
1.419999999999999929e+01,9.580000000000000000e+02
1.425000000000000000e+01,9.580000000000000000e+02
1.430000000000000071e+01,9.580000000000000000e+02
1.434999999999999964e+01,9.580000000000000000e+02
1.440000000000000036e+01,9.590000000000000000e+02
1.444999999999999929e+01,9.590000000000000000e+02
1.450000000000000000e+01,9.590000000000000000e+02
1.455000000000000071e+01,9.590000000000000000e+02
1.459999999999999964e+01,9.590000000000000000e+02
1.465000000000000036e+01,9.590000000000000000e+02
1.469999999999999929e+01,9.590000000000000000e+02
1.475000000000000000e+01,9.590000000000000000e+02
1.480000000000000071e+01,9.590000000000000000e+02
1.484999999999999964e+01,9.600000000000000000e+02
1.490000000000000036e+01,9.600000000000000000e+02
1.494999999999999929e+01,9.600000000000000000e+02
1.500000000000000000e+01,9.600000000000000000e+02
1.505000000000000071e+01,9.600000000000000000e+02
1.509999999999999964e+01,9.600000000000000000e+02
1.515000000000000036e+01,9.600000000000000000e+02
1.519999999999999929e+01,9.610000000000000000e+02
1.525000000000000000e+01,9.610000000000000000e+02
1.530000000000000071e+01,9.620000000000000000e+02
1.534999999999999964e+01,9.620000000000000000e+02
1.540000000000000036e+01,9.620000000000000000e+02
1.544999999999999929e+01,9.620000000000000000e+02
1.550000000000000000e+01,9.620000000000000000e+02
1.555000000000000071e+01,9.620000000000000000e+02
1.559999999999999964e+01,9.620000000000000000e+02
1.565000000000000036e+01,9.620000000000000000e+02
1.569999999999999929e+01,9.620000000000000000e+02
1.575000000000000000e+01,9.620000000000000000e+02
1.580000000000000071e+01,9.620000000000000000e+02
1.584999999999999964e+01,9.620000000000000000e+02
1.590000000000000036e+01,9.620000000000000000e+02
1.594999999999999929e+01,9.620000000000000000e+02
1.600000000000000000e+01,9.620000000000000000e+02
1.605000000000000071e+01,9.620000000000000000e+02
1.610000000000000142e+01,9.630000000000000000e+02
1.614999999999999858e+01,9.630000000000000000e+02
1.619999999999999929e+01,9.630000000000000000e+02
1.625000000000000000e+01,9.630000000000000000e+02
1.630000000000000071e+01,9.630000000000000000e+02
1.635000000000000142e+01,9.630000000000000000e+02
1.639999999999999858e+01,9.640000000000000000e+02
1.644999999999999929e+01,9.640000000000000000e+02
1.650000000000000000e+01,9.640000000000000000e+02
1.655000000000000071e+01,9.640000000000000000e+02
1.660000000000000142e+01,9.640000000000000000e+02
1.664999999999999858e+01,9.640000000000000000e+02
1.669999999999999929e+01,9.640000000000000000e+02
1.675000000000000000e+01,9.640000000000000000e+02
1.680000000000000071e+01,9.640000000000000000e+02
1.685000000000000142e+01,9.640000000000000000e+02
1.689999999999999858e+01,9.640000000000000000e+02
1.694999999999999929e+01,9.640000000000000000e+02
1.700000000000000000e+01,9.640000000000000000e+02
1.705000000000000071e+01,9.640000000000000000e+02
1.710000000000000142e+01,9.640000000000000000e+02
1.714999999999999858e+01,9.640000000000000000e+02
1.719999999999999929e+01,9.640000000000000000e+02
1.725000000000000000e+01,9.640000000000000000e+02
1.730000000000000071e+01,9.640000000000000000e+02
1.735000000000000142e+01,9.640000000000000000e+02
1.739999999999999858e+01,9.640000000000000000e+02
1.744999999999999929e+01,9.640000000000000000e+02
1.750000000000000000e+01,9.640000000000000000e+02
1.755000000000000071e+01,9.640000000000000000e+02
1.760000000000000142e+01,9.640000000000000000e+02
1.764999999999999858e+01,9.640000000000000000e+02
1.769999999999999929e+01,9.640000000000000000e+02
1.775000000000000000e+01,9.640000000000000000e+02
1.780000000000000071e+01,9.640000000000000000e+02
1.785000000000000142e+01,9.640000000000000000e+02
1.789999999999999858e+01,9.640000000000000000e+02
1.794999999999999929e+01,9.640000000000000000e+02
1.800000000000000000e+01,9.640000000000000000e+02


==> data/cg/small/solving-curve/greedy.txt <==
x,y
5.000000000000000278e-02,1.900000000000000000e+01
1.000000000000000056e-01,2.000000000000000000e+01
1.499999999999999944e-01,2.100000000000000000e+01
2.000000000000000111e-01,2.300000000000000000e+01
2.500000000000000000e-01,2.600000000000000000e+01
2.999999999999999889e-01,3.300000000000000000e+01
3.499999999999999778e-01,3.800000000000000000e+01
4.000000000000000222e-01,3.900000000000000000e+01
4.500000000000000111e-01,3.900000000000000000e+01
5.000000000000000000e-01,3.900000000000000000e+01
5.500000000000000444e-01,3.900000000000000000e+01
5.999999999999999778e-01,4.000000000000000000e+01
6.500000000000000222e-01,4.000000000000000000e+01
6.999999999999999556e-01,4.100000000000000000e+01
7.500000000000000000e-01,4.100000000000000000e+01
8.000000000000000444e-01,4.100000000000000000e+01
8.499999999999999778e-01,4.100000000000000000e+01
9.000000000000000222e-01,4.100000000000000000e+01
9.499999999999999556e-01,4.100000000000000000e+01
1.000000000000000000e+00,4.100000000000000000e+01
1.050000000000000044e+00,4.100000000000000000e+01
1.100000000000000089e+00,4.100000000000000000e+01
1.149999999999999911e+00,4.100000000000000000e+01
1.199999999999999956e+00,4.100000000000000000e+01
1.250000000000000000e+00,4.100000000000000000e+01
1.300000000000000044e+00,4.100000000000000000e+01
1.350000000000000089e+00,4.100000000000000000e+01
1.399999999999999911e+00,4.100000000000000000e+01
1.449999999999999956e+00,4.100000000000000000e+01
1.500000000000000000e+00,4.100000000000000000e+01
1.550000000000000044e+00,4.100000000000000000e+01
1.600000000000000089e+00,4.100000000000000000e+01
1.649999999999999911e+00,4.100000000000000000e+01
1.699999999999999956e+00,4.100000000000000000e+01
1.750000000000000000e+00,4.100000000000000000e+01
1.800000000000000044e+00,4.100000000000000000e+01
1.850000000000000089e+00,4.100000000000000000e+01
1.899999999999999911e+00,4.100000000000000000e+01
1.949999999999999956e+00,4.100000000000000000e+01
2.000000000000000000e+00,4.100000000000000000e+01
2.049999999999999822e+00,4.100000000000000000e+01
2.100000000000000089e+00,4.100000000000000000e+01
2.149999999999999911e+00,4.100000000000000000e+01
2.200000000000000178e+00,4.100000000000000000e+01
2.250000000000000000e+00,4.100000000000000000e+01
2.299999999999999822e+00,4.100000000000000000e+01
2.350000000000000089e+00,4.100000000000000000e+01
2.399999999999999911e+00,4.100000000000000000e+01
2.450000000000000178e+00,4.100000000000000000e+01
2.500000000000000000e+00,4.100000000000000000e+01
2.549999999999999822e+00,4.100000000000000000e+01
2.600000000000000089e+00,4.100000000000000000e+01
2.649999999999999911e+00,4.100000000000000000e+01
2.700000000000000178e+00,4.100000000000000000e+01
2.750000000000000000e+00,4.100000000000000000e+01
2.799999999999999822e+00,4.100000000000000000e+01
2.850000000000000089e+00,4.100000000000000000e+01
2.899999999999999911e+00,4.100000000000000000e+01
2.950000000000000178e+00,4.100000000000000000e+01
3.000000000000000000e+00,4.100000000000000000e+01
3.049999999999999822e+00,4.100000000000000000e+01
3.100000000000000089e+00,4.100000000000000000e+01
3.149999999999999911e+00,4.100000000000000000e+01
3.200000000000000178e+00,4.100000000000000000e+01
3.250000000000000000e+00,4.100000000000000000e+01
3.299999999999999822e+00,4.100000000000000000e+01
3.350000000000000089e+00,4.100000000000000000e+01
3.399999999999999911e+00,4.100000000000000000e+01
3.450000000000000178e+00,4.100000000000000000e+01
3.500000000000000000e+00,4.100000000000000000e+01
3.549999999999999822e+00,4.100000000000000000e+01
3.600000000000000089e+00,4.100000000000000000e+01
3.649999999999999911e+00,4.100000000000000000e+01
3.700000000000000178e+00,4.100000000000000000e+01
3.750000000000000000e+00,4.100000000000000000e+01
3.799999999999999822e+00,4.100000000000000000e+01
3.850000000000000089e+00,4.100000000000000000e+01
3.899999999999999911e+00,4.100000000000000000e+01
3.950000000000000178e+00,4.100000000000000000e+01
4.000000000000000000e+00,4.300000000000000000e+01
4.049999999999999822e+00,4.300000000000000000e+01
4.099999999999999645e+00,4.300000000000000000e+01
4.150000000000000355e+00,4.300000000000000000e+01
4.200000000000000178e+00,4.300000000000000000e+01
4.250000000000000000e+00,4.300000000000000000e+01
4.299999999999999822e+00,4.300000000000000000e+01
4.349999999999999645e+00,4.300000000000000000e+01
4.400000000000000355e+00,4.400000000000000000e+01
4.450000000000000178e+00,4.500000000000000000e+01
4.500000000000000000e+00,4.500000000000000000e+01
4.549999999999999822e+00,4.600000000000000000e+01
4.599999999999999645e+00,4.600000000000000000e+01
4.650000000000000355e+00,4.700000000000000000e+01
4.700000000000000178e+00,4.700000000000000000e+01
4.750000000000000000e+00,4.700000000000000000e+01
4.799999999999999822e+00,4.800000000000000000e+01
4.849999999999999645e+00,4.900000000000000000e+01
4.900000000000000355e+00,5.000000000000000000e+01
4.950000000000000178e+00,5.100000000000000000e+01
5.000000000000000000e+00,5.100000000000000000e+01
5.049999999999999822e+00,5.300000000000000000e+01
5.099999999999999645e+00,5.400000000000000000e+01
5.150000000000000355e+00,5.400000000000000000e+01
5.200000000000000178e+00,5.400000000000000000e+01
5.250000000000000000e+00,5.400000000000000000e+01
5.299999999999999822e+00,5.400000000000000000e+01
5.349999999999999645e+00,5.400000000000000000e+01
5.400000000000000355e+00,5.500000000000000000e+01
5.450000000000000178e+00,5.600000000000000000e+01
5.500000000000000000e+00,5.700000000000000000e+01
5.549999999999999822e+00,5.800000000000000000e+01
5.599999999999999645e+00,5.800000000000000000e+01
5.650000000000000355e+00,5.800000000000000000e+01
5.700000000000000178e+00,5.800000000000000000e+01
5.750000000000000000e+00,5.800000000000000000e+01
5.799999999999999822e+00,5.900000000000000000e+01
5.849999999999999645e+00,6.000000000000000000e+01
5.900000000000000355e+00,6.000000000000000000e+01
5.950000000000000178e+00,6.100000000000000000e+01
6.000000000000000000e+00,6.100000000000000000e+01
6.049999999999999822e+00,6.100000000000000000e+01
6.099999999999999645e+00,6.100000000000000000e+01
6.150000000000000355e+00,6.100000000000000000e+01
6.200000000000000178e+00,6.100000000000000000e+01
6.250000000000000000e+00,6.100000000000000000e+01
6.299999999999999822e+00,6.100000000000000000e+01
6.349999999999999645e+00,6.100000000000000000e+01
6.400000000000000355e+00,6.200000000000000000e+01
6.450000000000000178e+00,6.200000000000000000e+01
6.500000000000000000e+00,6.200000000000000000e+01
6.549999999999999822e+00,6.200000000000000000e+01
6.599999999999999645e+00,6.200000000000000000e+01
6.650000000000000355e+00,6.300000000000000000e+01
6.700000000000000178e+00,6.300000000000000000e+01
6.750000000000000000e+00,6.300000000000000000e+01
6.799999999999999822e+00,6.300000000000000000e+01
6.849999999999999645e+00,6.300000000000000000e+01
6.900000000000000355e+00,6.300000000000000000e+01
6.950000000000000178e+00,6.300000000000000000e+01
7.000000000000000000e+00,6.300000000000000000e+01
7.049999999999999822e+00,6.300000000000000000e+01
7.099999999999999645e+00,6.400000000000000000e+01
7.150000000000000355e+00,6.400000000000000000e+01
7.200000000000000178e+00,6.400000000000000000e+01
7.250000000000000000e+00,6.400000000000000000e+01
7.299999999999999822e+00,6.400000000000000000e+01
7.349999999999999645e+00,6.400000000000000000e+01
7.400000000000000355e+00,6.400000000000000000e+01
7.450000000000000178e+00,6.400000000000000000e+01
7.500000000000000000e+00,6.400000000000000000e+01
7.549999999999999822e+00,6.400000000000000000e+01
7.599999999999999645e+00,6.400000000000000000e+01
7.650000000000000355e+00,6.400000000000000000e+01
7.700000000000000178e+00,6.400000000000000000e+01
7.750000000000000000e+00,6.400000000000000000e+01
7.799999999999999822e+00,6.400000000000000000e+01
7.849999999999999645e+00,6.400000000000000000e+01
7.900000000000000355e+00,6.400000000000000000e+01
7.950000000000000178e+00,6.400000000000000000e+01
8.000000000000000000e+00,6.400000000000000000e+01
8.050000000000000711e+00,6.400000000000000000e+01
8.099999999999999645e+00,6.500000000000000000e+01
8.150000000000000355e+00,6.500000000000000000e+01
8.199999999999999289e+00,6.500000000000000000e+01
8.250000000000000000e+00,6.500000000000000000e+01
8.300000000000000711e+00,6.500000000000000000e+01
8.349999999999999645e+00,6.500000000000000000e+01
8.400000000000000355e+00,6.500000000000000000e+01
8.449999999999999289e+00,6.500000000000000000e+01
8.500000000000000000e+00,6.500000000000000000e+01
8.550000000000000711e+00,6.500000000000000000e+01
8.599999999999999645e+00,6.500000000000000000e+01
8.650000000000000355e+00,6.500000000000000000e+01
8.699999999999999289e+00,6.500000000000000000e+01
8.750000000000000000e+00,6.500000000000000000e+01
8.800000000000000711e+00,6.500000000000000000e+01
8.849999999999999645e+00,6.500000000000000000e+01
8.900000000000000355e+00,6.500000000000000000e+01
8.949999999999999289e+00,6.500000000000000000e+01
9.000000000000000000e+00,6.500000000000000000e+01
9.050000000000000711e+00,6.500000000000000000e+01
9.099999999999999645e+00,6.500000000000000000e+01
9.150000000000000355e+00,6.500000000000000000e+01
9.199999999999999289e+00,6.500000000000000000e+01
9.250000000000000000e+00,6.500000000000000000e+01
9.300000000000000711e+00,6.500000000000000000e+01
9.349999999999999645e+00,6.500000000000000000e+01
9.400000000000000355e+00,6.500000000000000000e+01
9.449999999999999289e+00,6.500000000000000000e+01
9.500000000000000000e+00,6.500000000000000000e+01
9.550000000000000711e+00,6.500000000000000000e+01
9.599999999999999645e+00,6.500000000000000000e+01
9.650000000000000355e+00,6.500000000000000000e+01
9.699999999999999289e+00,6.500000000000000000e+01
9.750000000000000000e+00,6.500000000000000000e+01
9.800000000000000711e+00,6.500000000000000000e+01
9.849999999999999645e+00,6.500000000000000000e+01
9.900000000000000355e+00,6.500000000000000000e+01
9.949999999999999289e+00,6.500000000000000000e+01
1.000000000000000000e+01,6.500000000000000000e+01
1.005000000000000071e+01,6.500000000000000000e+01
1.009999999999999964e+01,6.500000000000000000e+01
1.015000000000000036e+01,6.500000000000000000e+01
1.019999999999999929e+01,6.500000000000000000e+01
1.025000000000000000e+01,6.500000000000000000e+01
1.030000000000000071e+01,6.500000000000000000e+01
1.034999999999999964e+01,6.500000000000000000e+01
1.040000000000000036e+01,6.500000000000000000e+01
1.044999999999999929e+01,6.500000000000000000e+01
1.050000000000000000e+01,6.500000000000000000e+01
1.055000000000000071e+01,6.500000000000000000e+01
1.059999999999999964e+01,6.500000000000000000e+01
1.065000000000000036e+01,6.500000000000000000e+01
1.069999999999999929e+01,6.500000000000000000e+01
1.075000000000000000e+01,6.500000000000000000e+01
1.080000000000000071e+01,6.500000000000000000e+01
1.084999999999999964e+01,6.500000000000000000e+01
1.090000000000000036e+01,6.500000000000000000e+01
1.094999999999999929e+01,6.500000000000000000e+01
1.100000000000000000e+01,6.500000000000000000e+01
1.105000000000000071e+01,6.500000000000000000e+01
1.109999999999999964e+01,6.500000000000000000e+01
1.115000000000000036e+01,6.500000000000000000e+01
1.119999999999999929e+01,6.600000000000000000e+01
1.125000000000000000e+01,6.600000000000000000e+01
1.130000000000000071e+01,6.600000000000000000e+01
1.134999999999999964e+01,6.600000000000000000e+01
1.140000000000000036e+01,6.600000000000000000e+01
1.144999999999999929e+01,6.600000000000000000e+01
1.150000000000000000e+01,6.600000000000000000e+01
1.155000000000000071e+01,6.700000000000000000e+01
1.159999999999999964e+01,6.700000000000000000e+01
1.165000000000000036e+01,6.700000000000000000e+01
1.169999999999999929e+01,6.800000000000000000e+01
1.175000000000000000e+01,6.800000000000000000e+01
1.180000000000000071e+01,6.800000000000000000e+01
1.184999999999999964e+01,6.800000000000000000e+01
1.190000000000000036e+01,6.800000000000000000e+01
1.194999999999999929e+01,6.800000000000000000e+01
1.200000000000000000e+01,6.800000000000000000e+01
1.205000000000000071e+01,6.800000000000000000e+01
1.209999999999999964e+01,6.800000000000000000e+01
1.215000000000000036e+01,7.000000000000000000e+01
1.219999999999999929e+01,7.000000000000000000e+01
1.225000000000000000e+01,7.100000000000000000e+01
1.230000000000000071e+01,7.200000000000000000e+01
1.234999999999999964e+01,7.200000000000000000e+01
1.240000000000000036e+01,7.200000000000000000e+01
1.244999999999999929e+01,7.200000000000000000e+01
1.250000000000000000e+01,7.200000000000000000e+01
1.255000000000000071e+01,7.300000000000000000e+01
1.259999999999999964e+01,7.500000000000000000e+01
1.265000000000000036e+01,7.500000000000000000e+01
1.269999999999999929e+01,7.500000000000000000e+01
1.275000000000000000e+01,7.500000000000000000e+01
1.280000000000000071e+01,7.500000000000000000e+01
1.284999999999999964e+01,7.500000000000000000e+01
1.290000000000000036e+01,7.600000000000000000e+01
1.294999999999999929e+01,7.700000000000000000e+01
1.300000000000000000e+01,7.700000000000000000e+01
1.305000000000000071e+01,7.700000000000000000e+01
1.309999999999999964e+01,7.900000000000000000e+01
1.315000000000000036e+01,7.900000000000000000e+01
1.319999999999999929e+01,7.900000000000000000e+01
1.325000000000000000e+01,8.100000000000000000e+01
1.330000000000000071e+01,8.200000000000000000e+01
1.334999999999999964e+01,8.200000000000000000e+01
1.340000000000000036e+01,8.300000000000000000e+01
1.344999999999999929e+01,8.300000000000000000e+01
1.350000000000000000e+01,8.300000000000000000e+01
1.355000000000000071e+01,8.300000000000000000e+01
1.359999999999999964e+01,8.300000000000000000e+01
1.365000000000000036e+01,8.300000000000000000e+01
1.369999999999999929e+01,8.300000000000000000e+01
1.375000000000000000e+01,8.300000000000000000e+01
1.380000000000000071e+01,8.300000000000000000e+01
1.384999999999999964e+01,8.300000000000000000e+01
1.390000000000000036e+01,8.400000000000000000e+01
1.394999999999999929e+01,8.400000000000000000e+01
1.400000000000000000e+01,8.400000000000000000e+01
1.405000000000000071e+01,8.500000000000000000e+01
1.409999999999999964e+01,8.500000000000000000e+01
1.415000000000000036e+01,8.500000000000000000e+01
1.419999999999999929e+01,8.600000000000000000e+01
1.425000000000000000e+01,8.600000000000000000e+01
1.430000000000000071e+01,8.600000000000000000e+01
1.434999999999999964e+01,8.600000000000000000e+01
1.440000000000000036e+01,8.600000000000000000e+01
1.444999999999999929e+01,8.700000000000000000e+01
1.450000000000000000e+01,8.700000000000000000e+01
1.455000000000000071e+01,8.700000000000000000e+01
1.459999999999999964e+01,8.700000000000000000e+01
1.465000000000000036e+01,8.800000000000000000e+01
1.469999999999999929e+01,8.800000000000000000e+01
1.475000000000000000e+01,8.800000000000000000e+01
1.480000000000000071e+01,8.800000000000000000e+01
1.484999999999999964e+01,8.800000000000000000e+01
1.490000000000000036e+01,8.800000000000000000e+01
1.494999999999999929e+01,8.800000000000000000e+01
1.500000000000000000e+01,8.800000000000000000e+01
1.505000000000000071e+01,8.800000000000000000e+01
1.509999999999999964e+01,8.800000000000000000e+01
1.515000000000000036e+01,8.800000000000000000e+01
1.519999999999999929e+01,8.900000000000000000e+01
1.525000000000000000e+01,8.900000000000000000e+01
1.530000000000000071e+01,8.900000000000000000e+01
1.534999999999999964e+01,8.900000000000000000e+01
1.540000000000000036e+01,8.900000000000000000e+01
1.544999999999999929e+01,8.900000000000000000e+01
1.550000000000000000e+01,8.900000000000000000e+01
1.555000000000000071e+01,8.900000000000000000e+01
1.559999999999999964e+01,8.900000000000000000e+01
1.565000000000000036e+01,8.900000000000000000e+01
1.569999999999999929e+01,8.900000000000000000e+01
1.575000000000000000e+01,8.900000000000000000e+01
1.580000000000000071e+01,8.900000000000000000e+01
1.584999999999999964e+01,8.900000000000000000e+01
1.590000000000000036e+01,8.900000000000000000e+01
1.594999999999999929e+01,8.900000000000000000e+01
1.600000000000000000e+01,8.900000000000000000e+01
1.605000000000000071e+01,8.900000000000000000e+01
1.610000000000000142e+01,8.900000000000000000e+01
1.614999999999999858e+01,8.900000000000000000e+01
1.619999999999999929e+01,8.900000000000000000e+01
1.625000000000000000e+01,8.900000000000000000e+01
1.630000000000000071e+01,8.900000000000000000e+01
1.635000000000000142e+01,8.900000000000000000e+01
1.639999999999999858e+01,8.900000000000000000e+01
1.644999999999999929e+01,8.900000000000000000e+01
1.650000000000000000e+01,8.900000000000000000e+01
1.655000000000000071e+01,8.900000000000000000e+01
1.660000000000000142e+01,8.900000000000000000e+01
1.664999999999999858e+01,8.900000000000000000e+01
1.669999999999999929e+01,8.900000000000000000e+01
1.675000000000000000e+01,8.900000000000000000e+01
1.680000000000000071e+01,8.900000000000000000e+01
1.685000000000000142e+01,8.900000000000000000e+01
1.689999999999999858e+01,8.900000000000000000e+01
1.694999999999999929e+01,8.900000000000000000e+01
1.700000000000000000e+01,8.900000000000000000e+01
1.705000000000000071e+01,8.900000000000000000e+01
1.710000000000000142e+01,8.900000000000000000e+01
1.714999999999999858e+01,8.900000000000000000e+01
1.719999999999999929e+01,8.900000000000000000e+01
1.725000000000000000e+01,8.900000000000000000e+01
1.730000000000000071e+01,8.900000000000000000e+01
1.735000000000000142e+01,8.900000000000000000e+01
1.739999999999999858e+01,8.900000000000000000e+01
1.744999999999999929e+01,8.900000000000000000e+01
1.750000000000000000e+01,8.900000000000000000e+01
1.755000000000000071e+01,8.900000000000000000e+01
1.760000000000000142e+01,8.900000000000000000e+01
1.764999999999999858e+01,8.900000000000000000e+01
1.769999999999999929e+01,8.900000000000000000e+01
1.775000000000000000e+01,8.900000000000000000e+01
1.780000000000000071e+01,8.900000000000000000e+01
1.785000000000000142e+01,8.900000000000000000e+01
1.789999999999999858e+01,8.900000000000000000e+01
1.794999999999999929e+01,8.900000000000000000e+01
1.800000000000000000e+01,8.900000000000000000e+01


==> data/cg/small/solving-curve/gurobi-heur.txt <==
x,y
5.000000000000000278e-02,2.400000000000000000e+01
1.000000000000000056e-01,2.400000000000000000e+01
1.499999999999999944e-01,2.400000000000000000e+01
2.000000000000000111e-01,2.400000000000000000e+01
2.500000000000000000e-01,2.400000000000000000e+01
2.999999999999999889e-01,2.400000000000000000e+01
3.499999999999999778e-01,3.100000000000000000e+01
4.000000000000000222e-01,3.100000000000000000e+01
4.500000000000000111e-01,3.100000000000000000e+01
5.000000000000000000e-01,3.100000000000000000e+01
5.500000000000000444e-01,3.100000000000000000e+01
5.999999999999999778e-01,3.100000000000000000e+01
6.500000000000000222e-01,8.300000000000000000e+01
6.999999999999999556e-01,8.300000000000000000e+01
7.500000000000000000e-01,8.300000000000000000e+01
8.000000000000000444e-01,8.300000000000000000e+01
8.499999999999999778e-01,8.300000000000000000e+01
9.000000000000000222e-01,8.300000000000000000e+01
9.499999999999999556e-01,1.130000000000000000e+02
1.000000000000000000e+00,1.130000000000000000e+02
1.050000000000000044e+00,1.130000000000000000e+02
1.100000000000000089e+00,1.150000000000000000e+02
1.149999999999999911e+00,1.150000000000000000e+02
1.199999999999999956e+00,1.150000000000000000e+02
1.250000000000000000e+00,1.670000000000000000e+02
1.300000000000000044e+00,1.680000000000000000e+02
1.350000000000000089e+00,1.780000000000000000e+02
1.399999999999999911e+00,1.780000000000000000e+02
1.449999999999999956e+00,1.790000000000000000e+02
1.500000000000000000e+00,1.790000000000000000e+02
1.550000000000000044e+00,2.210000000000000000e+02
1.600000000000000089e+00,2.230000000000000000e+02
1.649999999999999911e+00,2.330000000000000000e+02
1.699999999999999956e+00,2.360000000000000000e+02
1.750000000000000000e+00,2.360000000000000000e+02
1.800000000000000044e+00,2.360000000000000000e+02
1.850000000000000089e+00,2.670000000000000000e+02
1.899999999999999911e+00,2.670000000000000000e+02
1.949999999999999956e+00,2.680000000000000000e+02
2.000000000000000000e+00,2.690000000000000000e+02
2.049999999999999822e+00,2.690000000000000000e+02
2.100000000000000089e+00,2.690000000000000000e+02
2.149999999999999911e+00,2.950000000000000000e+02
2.200000000000000178e+00,2.970000000000000000e+02
2.250000000000000000e+00,3.000000000000000000e+02
2.299999999999999822e+00,3.050000000000000000e+02
2.350000000000000089e+00,3.100000000000000000e+02
2.399999999999999911e+00,3.150000000000000000e+02
2.450000000000000178e+00,3.450000000000000000e+02
2.500000000000000000e+00,3.480000000000000000e+02
2.549999999999999822e+00,3.490000000000000000e+02
2.600000000000000089e+00,3.490000000000000000e+02
2.649999999999999911e+00,3.500000000000000000e+02
2.700000000000000178e+00,3.510000000000000000e+02
2.750000000000000000e+00,3.620000000000000000e+02
2.799999999999999822e+00,3.620000000000000000e+02
2.850000000000000089e+00,3.640000000000000000e+02
2.899999999999999911e+00,3.660000000000000000e+02
2.950000000000000178e+00,3.670000000000000000e+02
3.000000000000000000e+00,3.680000000000000000e+02
3.049999999999999822e+00,3.750000000000000000e+02
3.100000000000000089e+00,3.790000000000000000e+02
3.149999999999999911e+00,3.840000000000000000e+02
3.200000000000000178e+00,3.870000000000000000e+02
3.250000000000000000e+00,3.880000000000000000e+02
3.299999999999999822e+00,3.900000000000000000e+02
3.350000000000000089e+00,3.950000000000000000e+02
3.399999999999999911e+00,4.120000000000000000e+02
3.450000000000000178e+00,4.180000000000000000e+02
3.500000000000000000e+00,4.190000000000000000e+02
3.549999999999999822e+00,4.190000000000000000e+02
3.600000000000000089e+00,4.190000000000000000e+02
3.649999999999999911e+00,4.250000000000000000e+02
3.700000000000000178e+00,4.250000000000000000e+02
3.750000000000000000e+00,4.350000000000000000e+02
3.799999999999999822e+00,4.490000000000000000e+02
3.850000000000000089e+00,4.520000000000000000e+02
3.899999999999999911e+00,4.540000000000000000e+02
3.950000000000000178e+00,4.580000000000000000e+02
4.000000000000000000e+00,4.580000000000000000e+02
4.049999999999999822e+00,4.590000000000000000e+02
4.099999999999999645e+00,4.770000000000000000e+02
4.150000000000000355e+00,4.770000000000000000e+02
4.200000000000000178e+00,4.770000000000000000e+02
4.250000000000000000e+00,4.810000000000000000e+02
4.299999999999999822e+00,4.810000000000000000e+02
4.349999999999999645e+00,4.810000000000000000e+02
4.400000000000000355e+00,4.850000000000000000e+02
4.450000000000000178e+00,4.850000000000000000e+02
4.500000000000000000e+00,4.860000000000000000e+02
4.549999999999999822e+00,4.920000000000000000e+02
4.599999999999999645e+00,4.930000000000000000e+02
4.650000000000000355e+00,4.930000000000000000e+02
4.700000000000000178e+00,4.930000000000000000e+02
4.750000000000000000e+00,4.930000000000000000e+02
4.799999999999999822e+00,4.930000000000000000e+02
4.849999999999999645e+00,5.050000000000000000e+02
4.900000000000000355e+00,5.050000000000000000e+02
4.950000000000000178e+00,5.050000000000000000e+02
5.000000000000000000e+00,5.050000000000000000e+02
5.049999999999999822e+00,5.070000000000000000e+02
5.099999999999999645e+00,5.070000000000000000e+02
5.150000000000000355e+00,5.210000000000000000e+02
5.200000000000000178e+00,5.220000000000000000e+02
5.250000000000000000e+00,5.240000000000000000e+02
5.299999999999999822e+00,5.240000000000000000e+02
5.349999999999999645e+00,5.260000000000000000e+02
5.400000000000000355e+00,5.260000000000000000e+02
5.450000000000000178e+00,5.280000000000000000e+02
5.500000000000000000e+00,5.310000000000000000e+02
5.549999999999999822e+00,5.320000000000000000e+02
5.599999999999999645e+00,5.320000000000000000e+02
5.650000000000000355e+00,5.320000000000000000e+02
5.700000000000000178e+00,5.320000000000000000e+02
5.750000000000000000e+00,5.340000000000000000e+02
5.799999999999999822e+00,5.340000000000000000e+02
5.849999999999999645e+00,5.360000000000000000e+02
5.900000000000000355e+00,5.360000000000000000e+02
5.950000000000000178e+00,5.360000000000000000e+02
6.000000000000000000e+00,5.370000000000000000e+02
6.049999999999999822e+00,5.380000000000000000e+02
6.099999999999999645e+00,5.380000000000000000e+02
6.150000000000000355e+00,5.380000000000000000e+02
6.200000000000000178e+00,5.380000000000000000e+02
6.250000000000000000e+00,5.380000000000000000e+02
6.299999999999999822e+00,5.380000000000000000e+02
6.349999999999999645e+00,5.380000000000000000e+02
6.400000000000000355e+00,5.380000000000000000e+02
6.450000000000000178e+00,5.390000000000000000e+02
6.500000000000000000e+00,5.390000000000000000e+02
6.549999999999999822e+00,5.400000000000000000e+02
6.599999999999999645e+00,5.400000000000000000e+02
6.650000000000000355e+00,5.410000000000000000e+02
6.700000000000000178e+00,5.410000000000000000e+02
6.750000000000000000e+00,5.430000000000000000e+02
6.799999999999999822e+00,5.430000000000000000e+02
6.849999999999999645e+00,5.430000000000000000e+02
6.900000000000000355e+00,5.450000000000000000e+02
6.950000000000000178e+00,5.460000000000000000e+02
7.000000000000000000e+00,5.470000000000000000e+02
7.049999999999999822e+00,5.490000000000000000e+02
7.099999999999999645e+00,5.490000000000000000e+02
7.150000000000000355e+00,5.490000000000000000e+02
7.200000000000000178e+00,5.510000000000000000e+02
7.250000000000000000e+00,5.520000000000000000e+02
7.299999999999999822e+00,5.530000000000000000e+02
7.349999999999999645e+00,5.570000000000000000e+02
7.400000000000000355e+00,5.570000000000000000e+02
7.450000000000000178e+00,5.570000000000000000e+02
7.500000000000000000e+00,5.570000000000000000e+02
7.549999999999999822e+00,5.570000000000000000e+02
7.599999999999999645e+00,5.620000000000000000e+02
7.650000000000000355e+00,5.690000000000000000e+02
7.700000000000000178e+00,5.690000000000000000e+02
7.750000000000000000e+00,5.690000000000000000e+02
7.799999999999999822e+00,5.700000000000000000e+02
7.849999999999999645e+00,5.700000000000000000e+02
7.900000000000000355e+00,5.700000000000000000e+02
7.950000000000000178e+00,5.730000000000000000e+02
8.000000000000000000e+00,5.750000000000000000e+02
8.050000000000000711e+00,5.750000000000000000e+02
8.099999999999999645e+00,5.750000000000000000e+02
8.150000000000000355e+00,5.750000000000000000e+02
8.199999999999999289e+00,5.760000000000000000e+02
8.250000000000000000e+00,5.800000000000000000e+02
8.300000000000000711e+00,5.810000000000000000e+02
8.349999999999999645e+00,5.820000000000000000e+02
8.400000000000000355e+00,5.830000000000000000e+02
8.449999999999999289e+00,5.840000000000000000e+02
8.500000000000000000e+00,5.850000000000000000e+02
8.550000000000000711e+00,5.890000000000000000e+02
8.599999999999999645e+00,5.900000000000000000e+02
8.650000000000000355e+00,5.910000000000000000e+02
8.699999999999999289e+00,5.930000000000000000e+02
8.750000000000000000e+00,5.950000000000000000e+02
8.800000000000000711e+00,5.960000000000000000e+02
8.849999999999999645e+00,6.010000000000000000e+02
8.900000000000000355e+00,6.020000000000000000e+02
8.949999999999999289e+00,6.060000000000000000e+02
9.000000000000000000e+00,6.080000000000000000e+02
9.050000000000000711e+00,6.100000000000000000e+02
9.099999999999999645e+00,6.100000000000000000e+02
9.150000000000000355e+00,6.140000000000000000e+02
9.199999999999999289e+00,6.150000000000000000e+02
9.250000000000000000e+00,6.160000000000000000e+02
9.300000000000000711e+00,6.170000000000000000e+02
9.349999999999999645e+00,6.200000000000000000e+02
9.400000000000000355e+00,6.210000000000000000e+02
9.449999999999999289e+00,6.250000000000000000e+02
9.500000000000000000e+00,6.260000000000000000e+02
9.550000000000000711e+00,6.270000000000000000e+02
9.599999999999999645e+00,6.270000000000000000e+02
9.650000000000000355e+00,6.280000000000000000e+02
9.699999999999999289e+00,6.280000000000000000e+02
9.750000000000000000e+00,6.320000000000000000e+02
9.800000000000000711e+00,6.330000000000000000e+02
9.849999999999999645e+00,6.330000000000000000e+02
9.900000000000000355e+00,6.340000000000000000e+02
9.949999999999999289e+00,6.340000000000000000e+02
1.000000000000000000e+01,6.350000000000000000e+02
1.005000000000000071e+01,6.370000000000000000e+02
1.009999999999999964e+01,6.400000000000000000e+02
1.015000000000000036e+01,6.420000000000000000e+02
1.019999999999999929e+01,6.420000000000000000e+02
1.025000000000000000e+01,6.440000000000000000e+02
1.030000000000000071e+01,6.460000000000000000e+02
1.034999999999999964e+01,6.470000000000000000e+02
1.040000000000000036e+01,6.480000000000000000e+02
1.044999999999999929e+01,6.480000000000000000e+02
1.050000000000000000e+01,6.490000000000000000e+02
1.055000000000000071e+01,6.500000000000000000e+02
1.059999999999999964e+01,6.510000000000000000e+02
1.065000000000000036e+01,6.510000000000000000e+02
1.069999999999999929e+01,6.510000000000000000e+02
1.075000000000000000e+01,6.520000000000000000e+02
1.080000000000000071e+01,6.520000000000000000e+02
1.084999999999999964e+01,6.520000000000000000e+02
1.090000000000000036e+01,6.520000000000000000e+02
1.094999999999999929e+01,6.530000000000000000e+02
1.100000000000000000e+01,6.540000000000000000e+02
1.105000000000000071e+01,6.560000000000000000e+02
1.109999999999999964e+01,6.560000000000000000e+02
1.115000000000000036e+01,6.570000000000000000e+02
1.119999999999999929e+01,6.570000000000000000e+02
1.125000000000000000e+01,6.570000000000000000e+02
1.130000000000000071e+01,6.580000000000000000e+02
1.134999999999999964e+01,6.580000000000000000e+02
1.140000000000000036e+01,6.580000000000000000e+02
1.144999999999999929e+01,6.580000000000000000e+02
1.150000000000000000e+01,6.580000000000000000e+02
1.155000000000000071e+01,6.580000000000000000e+02
1.159999999999999964e+01,6.580000000000000000e+02
1.165000000000000036e+01,6.580000000000000000e+02
1.169999999999999929e+01,6.590000000000000000e+02
1.175000000000000000e+01,6.590000000000000000e+02
1.180000000000000071e+01,6.600000000000000000e+02
1.184999999999999964e+01,6.600000000000000000e+02
1.190000000000000036e+01,6.600000000000000000e+02
1.194999999999999929e+01,6.620000000000000000e+02
1.200000000000000000e+01,6.630000000000000000e+02
1.205000000000000071e+01,6.630000000000000000e+02
1.209999999999999964e+01,6.640000000000000000e+02
1.215000000000000036e+01,6.640000000000000000e+02
1.219999999999999929e+01,6.640000000000000000e+02
1.225000000000000000e+01,6.640000000000000000e+02
1.230000000000000071e+01,6.650000000000000000e+02
1.234999999999999964e+01,6.650000000000000000e+02
1.240000000000000036e+01,6.650000000000000000e+02
1.244999999999999929e+01,6.660000000000000000e+02
1.250000000000000000e+01,6.660000000000000000e+02
1.255000000000000071e+01,6.660000000000000000e+02
1.259999999999999964e+01,6.670000000000000000e+02
1.265000000000000036e+01,6.670000000000000000e+02
1.269999999999999929e+01,6.670000000000000000e+02
1.275000000000000000e+01,6.670000000000000000e+02
1.280000000000000071e+01,6.670000000000000000e+02
1.284999999999999964e+01,6.680000000000000000e+02
1.290000000000000036e+01,6.690000000000000000e+02
1.294999999999999929e+01,6.690000000000000000e+02
1.300000000000000000e+01,6.690000000000000000e+02
1.305000000000000071e+01,6.690000000000000000e+02
1.309999999999999964e+01,6.700000000000000000e+02
1.315000000000000036e+01,6.700000000000000000e+02
1.319999999999999929e+01,6.700000000000000000e+02
1.325000000000000000e+01,6.700000000000000000e+02
1.330000000000000071e+01,6.700000000000000000e+02
1.334999999999999964e+01,6.700000000000000000e+02
1.340000000000000036e+01,6.710000000000000000e+02
1.344999999999999929e+01,6.720000000000000000e+02
1.350000000000000000e+01,6.750000000000000000e+02
1.355000000000000071e+01,6.750000000000000000e+02
1.359999999999999964e+01,6.750000000000000000e+02
1.365000000000000036e+01,6.750000000000000000e+02
1.369999999999999929e+01,6.760000000000000000e+02
1.375000000000000000e+01,6.760000000000000000e+02
1.380000000000000071e+01,6.770000000000000000e+02
1.384999999999999964e+01,6.780000000000000000e+02
1.390000000000000036e+01,6.790000000000000000e+02
1.394999999999999929e+01,6.790000000000000000e+02
1.400000000000000000e+01,6.790000000000000000e+02
1.405000000000000071e+01,6.790000000000000000e+02
1.409999999999999964e+01,6.810000000000000000e+02
1.415000000000000036e+01,6.820000000000000000e+02
1.419999999999999929e+01,6.820000000000000000e+02
1.425000000000000000e+01,6.820000000000000000e+02
1.430000000000000071e+01,6.820000000000000000e+02
1.434999999999999964e+01,6.840000000000000000e+02
1.440000000000000036e+01,6.860000000000000000e+02
1.444999999999999929e+01,6.860000000000000000e+02
1.450000000000000000e+01,6.870000000000000000e+02
1.455000000000000071e+01,6.870000000000000000e+02
1.459999999999999964e+01,6.870000000000000000e+02
1.465000000000000036e+01,6.870000000000000000e+02
1.469999999999999929e+01,6.870000000000000000e+02
1.475000000000000000e+01,6.890000000000000000e+02
1.480000000000000071e+01,6.900000000000000000e+02
1.484999999999999964e+01,6.900000000000000000e+02
1.490000000000000036e+01,6.910000000000000000e+02
1.494999999999999929e+01,6.910000000000000000e+02
1.500000000000000000e+01,6.910000000000000000e+02
1.505000000000000071e+01,6.940000000000000000e+02
1.509999999999999964e+01,6.940000000000000000e+02
1.515000000000000036e+01,6.950000000000000000e+02
1.519999999999999929e+01,6.960000000000000000e+02
1.525000000000000000e+01,6.960000000000000000e+02
1.530000000000000071e+01,6.960000000000000000e+02
1.534999999999999964e+01,6.970000000000000000e+02
1.540000000000000036e+01,6.990000000000000000e+02
1.544999999999999929e+01,6.990000000000000000e+02
1.550000000000000000e+01,6.990000000000000000e+02
1.555000000000000071e+01,6.990000000000000000e+02
1.559999999999999964e+01,6.990000000000000000e+02
1.565000000000000036e+01,7.020000000000000000e+02
1.569999999999999929e+01,7.020000000000000000e+02
1.575000000000000000e+01,7.030000000000000000e+02
1.580000000000000071e+01,7.030000000000000000e+02
1.584999999999999964e+01,7.040000000000000000e+02
1.590000000000000036e+01,7.050000000000000000e+02
1.594999999999999929e+01,7.060000000000000000e+02
1.600000000000000000e+01,7.080000000000000000e+02
1.605000000000000071e+01,7.080000000000000000e+02
1.610000000000000142e+01,7.080000000000000000e+02
1.614999999999999858e+01,7.080000000000000000e+02
1.619999999999999929e+01,7.090000000000000000e+02
1.625000000000000000e+01,7.090000000000000000e+02
1.630000000000000071e+01,7.100000000000000000e+02
1.635000000000000142e+01,7.100000000000000000e+02
1.639999999999999858e+01,7.100000000000000000e+02
1.644999999999999929e+01,7.110000000000000000e+02
1.650000000000000000e+01,7.110000000000000000e+02
1.655000000000000071e+01,7.110000000000000000e+02
1.660000000000000142e+01,7.110000000000000000e+02
1.664999999999999858e+01,7.130000000000000000e+02
1.669999999999999929e+01,7.130000000000000000e+02
1.675000000000000000e+01,7.130000000000000000e+02
1.680000000000000071e+01,7.130000000000000000e+02
1.685000000000000142e+01,7.130000000000000000e+02
1.689999999999999858e+01,7.140000000000000000e+02
1.694999999999999929e+01,7.150000000000000000e+02
1.700000000000000000e+01,7.160000000000000000e+02
1.705000000000000071e+01,7.160000000000000000e+02
1.710000000000000142e+01,7.160000000000000000e+02
1.714999999999999858e+01,7.170000000000000000e+02
1.719999999999999929e+01,7.170000000000000000e+02
1.725000000000000000e+01,7.180000000000000000e+02
1.730000000000000071e+01,7.180000000000000000e+02
1.735000000000000142e+01,7.190000000000000000e+02
1.739999999999999858e+01,7.200000000000000000e+02
1.744999999999999929e+01,7.200000000000000000e+02
1.750000000000000000e+01,7.200000000000000000e+02
1.755000000000000071e+01,7.210000000000000000e+02
1.760000000000000142e+01,7.220000000000000000e+02
1.764999999999999858e+01,7.230000000000000000e+02
1.769999999999999929e+01,7.250000000000000000e+02
1.775000000000000000e+01,7.250000000000000000e+02
1.780000000000000071e+01,7.250000000000000000e+02
1.785000000000000142e+01,7.260000000000000000e+02
1.789999999999999858e+01,7.270000000000000000e+02
1.794999999999999929e+01,7.280000000000000000e+02
1.800000000000000000e+01,7.280000000000000000e+02


==> data/cg/small/solving-curve/gurobi.txt <==
x,y
5.000000000000000278e-02,1.660000000000000000e+02
1.000000000000000056e-01,2.490000000000000000e+02
1.499999999999999944e-01,3.130000000000000000e+02
2.000000000000000111e-01,3.750000000000000000e+02
2.500000000000000000e-01,3.940000000000000000e+02
2.999999999999999889e-01,4.210000000000000000e+02
3.499999999999999778e-01,4.440000000000000000e+02
4.000000000000000222e-01,4.610000000000000000e+02
4.500000000000000111e-01,4.670000000000000000e+02
5.000000000000000000e-01,4.680000000000000000e+02
5.500000000000000444e-01,4.740000000000000000e+02
5.999999999999999778e-01,4.870000000000000000e+02
6.500000000000000222e-01,4.950000000000000000e+02
6.999999999999999556e-01,5.060000000000000000e+02
7.500000000000000000e-01,5.070000000000000000e+02
8.000000000000000444e-01,5.120000000000000000e+02
8.499999999999999778e-01,5.140000000000000000e+02
9.000000000000000222e-01,5.210000000000000000e+02
9.499999999999999556e-01,5.310000000000000000e+02
1.000000000000000000e+00,5.370000000000000000e+02
1.050000000000000044e+00,5.390000000000000000e+02
1.100000000000000089e+00,5.410000000000000000e+02
1.149999999999999911e+00,5.430000000000000000e+02
1.199999999999999956e+00,5.440000000000000000e+02
1.250000000000000000e+00,5.500000000000000000e+02
1.300000000000000044e+00,5.580000000000000000e+02
1.350000000000000089e+00,5.610000000000000000e+02
1.399999999999999911e+00,5.640000000000000000e+02
1.449999999999999956e+00,5.670000000000000000e+02
1.500000000000000000e+00,5.710000000000000000e+02
1.550000000000000044e+00,5.710000000000000000e+02
1.600000000000000089e+00,5.730000000000000000e+02
1.649999999999999911e+00,5.740000000000000000e+02
1.699999999999999956e+00,5.770000000000000000e+02
1.750000000000000000e+00,5.800000000000000000e+02
1.800000000000000044e+00,5.880000000000000000e+02
1.850000000000000089e+00,5.930000000000000000e+02
1.899999999999999911e+00,5.960000000000000000e+02
1.949999999999999956e+00,6.000000000000000000e+02
2.000000000000000000e+00,6.000000000000000000e+02
2.049999999999999822e+00,6.030000000000000000e+02
2.100000000000000089e+00,6.050000000000000000e+02
2.149999999999999911e+00,6.050000000000000000e+02
2.200000000000000178e+00,6.050000000000000000e+02
2.250000000000000000e+00,6.050000000000000000e+02
2.299999999999999822e+00,6.050000000000000000e+02
2.350000000000000089e+00,6.050000000000000000e+02
2.399999999999999911e+00,6.050000000000000000e+02
2.450000000000000178e+00,6.070000000000000000e+02
2.500000000000000000e+00,6.080000000000000000e+02
2.549999999999999822e+00,6.080000000000000000e+02
2.600000000000000089e+00,6.080000000000000000e+02
2.649999999999999911e+00,6.170000000000000000e+02
2.700000000000000178e+00,6.190000000000000000e+02
2.750000000000000000e+00,6.230000000000000000e+02
2.799999999999999822e+00,6.270000000000000000e+02
2.850000000000000089e+00,6.290000000000000000e+02
2.899999999999999911e+00,6.290000000000000000e+02
2.950000000000000178e+00,6.290000000000000000e+02
3.000000000000000000e+00,6.290000000000000000e+02
3.049999999999999822e+00,6.300000000000000000e+02
3.100000000000000089e+00,6.300000000000000000e+02
3.149999999999999911e+00,6.300000000000000000e+02
3.200000000000000178e+00,6.300000000000000000e+02
3.250000000000000000e+00,6.300000000000000000e+02
3.299999999999999822e+00,6.300000000000000000e+02
3.350000000000000089e+00,6.300000000000000000e+02
3.399999999999999911e+00,6.310000000000000000e+02
3.450000000000000178e+00,6.320000000000000000e+02
3.500000000000000000e+00,6.320000000000000000e+02
3.549999999999999822e+00,6.330000000000000000e+02
3.600000000000000089e+00,6.330000000000000000e+02
3.649999999999999911e+00,6.350000000000000000e+02
3.700000000000000178e+00,6.350000000000000000e+02
3.750000000000000000e+00,6.350000000000000000e+02
3.799999999999999822e+00,6.350000000000000000e+02
3.850000000000000089e+00,6.350000000000000000e+02
3.899999999999999911e+00,6.360000000000000000e+02
3.950000000000000178e+00,6.430000000000000000e+02
4.000000000000000000e+00,6.460000000000000000e+02
4.049999999999999822e+00,6.510000000000000000e+02
4.099999999999999645e+00,6.540000000000000000e+02
4.150000000000000355e+00,6.580000000000000000e+02
4.200000000000000178e+00,6.630000000000000000e+02
4.250000000000000000e+00,6.670000000000000000e+02
4.299999999999999822e+00,6.760000000000000000e+02
4.349999999999999645e+00,6.860000000000000000e+02
4.400000000000000355e+00,6.890000000000000000e+02
4.450000000000000178e+00,6.940000000000000000e+02
4.500000000000000000e+00,7.000000000000000000e+02
4.549999999999999822e+00,7.040000000000000000e+02
4.599999999999999645e+00,7.060000000000000000e+02
4.650000000000000355e+00,7.110000000000000000e+02
4.700000000000000178e+00,7.150000000000000000e+02
4.750000000000000000e+00,7.180000000000000000e+02
4.799999999999999822e+00,7.190000000000000000e+02
4.849999999999999645e+00,7.250000000000000000e+02
4.900000000000000355e+00,7.300000000000000000e+02
4.950000000000000178e+00,7.330000000000000000e+02
5.000000000000000000e+00,7.370000000000000000e+02
5.049999999999999822e+00,7.400000000000000000e+02
5.099999999999999645e+00,7.470000000000000000e+02
5.150000000000000355e+00,7.480000000000000000e+02
5.200000000000000178e+00,7.490000000000000000e+02
5.250000000000000000e+00,7.510000000000000000e+02
5.299999999999999822e+00,7.540000000000000000e+02
5.349999999999999645e+00,7.560000000000000000e+02
5.400000000000000355e+00,7.560000000000000000e+02
5.450000000000000178e+00,7.560000000000000000e+02
5.500000000000000000e+00,7.580000000000000000e+02
5.549999999999999822e+00,7.580000000000000000e+02
5.599999999999999645e+00,7.580000000000000000e+02
5.650000000000000355e+00,7.580000000000000000e+02
5.700000000000000178e+00,7.580000000000000000e+02
5.750000000000000000e+00,7.580000000000000000e+02
5.799999999999999822e+00,7.580000000000000000e+02
5.849999999999999645e+00,7.580000000000000000e+02
5.900000000000000355e+00,7.580000000000000000e+02
5.950000000000000178e+00,7.590000000000000000e+02
6.000000000000000000e+00,7.590000000000000000e+02
6.049999999999999822e+00,7.590000000000000000e+02
6.099999999999999645e+00,7.590000000000000000e+02
6.150000000000000355e+00,7.590000000000000000e+02
6.200000000000000178e+00,7.590000000000000000e+02
6.250000000000000000e+00,7.590000000000000000e+02
6.299999999999999822e+00,7.590000000000000000e+02
6.349999999999999645e+00,7.600000000000000000e+02
6.400000000000000355e+00,7.600000000000000000e+02
6.450000000000000178e+00,7.610000000000000000e+02
6.500000000000000000e+00,7.620000000000000000e+02
6.549999999999999822e+00,7.620000000000000000e+02
6.599999999999999645e+00,7.630000000000000000e+02
6.650000000000000355e+00,7.630000000000000000e+02
6.700000000000000178e+00,7.640000000000000000e+02
6.750000000000000000e+00,7.650000000000000000e+02
6.799999999999999822e+00,7.650000000000000000e+02
6.849999999999999645e+00,7.650000000000000000e+02
6.900000000000000355e+00,7.650000000000000000e+02
6.950000000000000178e+00,7.650000000000000000e+02
7.000000000000000000e+00,7.650000000000000000e+02
7.049999999999999822e+00,7.650000000000000000e+02
7.099999999999999645e+00,7.650000000000000000e+02
7.150000000000000355e+00,7.650000000000000000e+02
7.200000000000000178e+00,7.650000000000000000e+02
7.250000000000000000e+00,7.650000000000000000e+02
7.299999999999999822e+00,7.650000000000000000e+02
7.349999999999999645e+00,7.650000000000000000e+02
7.400000000000000355e+00,7.650000000000000000e+02
7.450000000000000178e+00,7.650000000000000000e+02
7.500000000000000000e+00,7.660000000000000000e+02
7.549999999999999822e+00,7.660000000000000000e+02
7.599999999999999645e+00,7.660000000000000000e+02
7.650000000000000355e+00,7.660000000000000000e+02
7.700000000000000178e+00,7.660000000000000000e+02
7.750000000000000000e+00,7.670000000000000000e+02
7.799999999999999822e+00,7.680000000000000000e+02
7.849999999999999645e+00,7.680000000000000000e+02
7.900000000000000355e+00,7.680000000000000000e+02
7.950000000000000178e+00,7.680000000000000000e+02
8.000000000000000000e+00,7.690000000000000000e+02
8.050000000000000711e+00,7.690000000000000000e+02
8.099999999999999645e+00,7.710000000000000000e+02
8.150000000000000355e+00,7.710000000000000000e+02
8.199999999999999289e+00,7.710000000000000000e+02
8.250000000000000000e+00,7.720000000000000000e+02
8.300000000000000711e+00,7.740000000000000000e+02
8.349999999999999645e+00,7.740000000000000000e+02
8.400000000000000355e+00,7.740000000000000000e+02
8.449999999999999289e+00,7.760000000000000000e+02
8.500000000000000000e+00,7.770000000000000000e+02
8.550000000000000711e+00,7.790000000000000000e+02
8.599999999999999645e+00,7.790000000000000000e+02
8.650000000000000355e+00,7.820000000000000000e+02
8.699999999999999289e+00,7.820000000000000000e+02
8.750000000000000000e+00,7.820000000000000000e+02
8.800000000000000711e+00,7.820000000000000000e+02
8.849999999999999645e+00,7.830000000000000000e+02
8.900000000000000355e+00,7.860000000000000000e+02
8.949999999999999289e+00,7.860000000000000000e+02
9.000000000000000000e+00,7.870000000000000000e+02
9.050000000000000711e+00,7.870000000000000000e+02
9.099999999999999645e+00,7.880000000000000000e+02
9.150000000000000355e+00,7.890000000000000000e+02
9.199999999999999289e+00,7.900000000000000000e+02
9.250000000000000000e+00,7.910000000000000000e+02
9.300000000000000711e+00,7.910000000000000000e+02
9.349999999999999645e+00,7.910000000000000000e+02
9.400000000000000355e+00,7.910000000000000000e+02
9.449999999999999289e+00,7.930000000000000000e+02
9.500000000000000000e+00,7.930000000000000000e+02
9.550000000000000711e+00,7.930000000000000000e+02
9.599999999999999645e+00,7.950000000000000000e+02
9.650000000000000355e+00,7.960000000000000000e+02
9.699999999999999289e+00,7.960000000000000000e+02
9.750000000000000000e+00,7.960000000000000000e+02
9.800000000000000711e+00,7.970000000000000000e+02
9.849999999999999645e+00,7.980000000000000000e+02
9.900000000000000355e+00,7.980000000000000000e+02
9.949999999999999289e+00,7.990000000000000000e+02
1.000000000000000000e+01,8.010000000000000000e+02
1.005000000000000071e+01,8.010000000000000000e+02
1.009999999999999964e+01,8.010000000000000000e+02
1.015000000000000036e+01,8.010000000000000000e+02
1.019999999999999929e+01,8.030000000000000000e+02
1.025000000000000000e+01,8.030000000000000000e+02
1.030000000000000071e+01,8.030000000000000000e+02
1.034999999999999964e+01,8.030000000000000000e+02
1.040000000000000036e+01,8.060000000000000000e+02
1.044999999999999929e+01,8.070000000000000000e+02
1.050000000000000000e+01,8.070000000000000000e+02
1.055000000000000071e+01,8.070000000000000000e+02
1.059999999999999964e+01,8.080000000000000000e+02
1.065000000000000036e+01,8.080000000000000000e+02
1.069999999999999929e+01,8.100000000000000000e+02
1.075000000000000000e+01,8.110000000000000000e+02
1.080000000000000071e+01,8.130000000000000000e+02
1.084999999999999964e+01,8.150000000000000000e+02
1.090000000000000036e+01,8.160000000000000000e+02
1.094999999999999929e+01,8.160000000000000000e+02
1.100000000000000000e+01,8.160000000000000000e+02
1.105000000000000071e+01,8.160000000000000000e+02
1.109999999999999964e+01,8.160000000000000000e+02
1.115000000000000036e+01,8.180000000000000000e+02
1.119999999999999929e+01,8.190000000000000000e+02
1.125000000000000000e+01,8.200000000000000000e+02
1.130000000000000071e+01,8.200000000000000000e+02
1.134999999999999964e+01,8.200000000000000000e+02
1.140000000000000036e+01,8.220000000000000000e+02
1.144999999999999929e+01,8.240000000000000000e+02
1.150000000000000000e+01,8.250000000000000000e+02
1.155000000000000071e+01,8.250000000000000000e+02
1.159999999999999964e+01,8.260000000000000000e+02
1.165000000000000036e+01,8.270000000000000000e+02
1.169999999999999929e+01,8.280000000000000000e+02
1.175000000000000000e+01,8.280000000000000000e+02
1.180000000000000071e+01,8.290000000000000000e+02
1.184999999999999964e+01,8.290000000000000000e+02
1.190000000000000036e+01,8.320000000000000000e+02
1.194999999999999929e+01,8.320000000000000000e+02
1.200000000000000000e+01,8.320000000000000000e+02
1.205000000000000071e+01,8.320000000000000000e+02
1.209999999999999964e+01,8.330000000000000000e+02
1.215000000000000036e+01,8.330000000000000000e+02
1.219999999999999929e+01,8.340000000000000000e+02
1.225000000000000000e+01,8.350000000000000000e+02
1.230000000000000071e+01,8.370000000000000000e+02
1.234999999999999964e+01,8.410000000000000000e+02
1.240000000000000036e+01,8.410000000000000000e+02
1.244999999999999929e+01,8.420000000000000000e+02
1.250000000000000000e+01,8.420000000000000000e+02
1.255000000000000071e+01,8.440000000000000000e+02
1.259999999999999964e+01,8.450000000000000000e+02
1.265000000000000036e+01,8.450000000000000000e+02
1.269999999999999929e+01,8.460000000000000000e+02
1.275000000000000000e+01,8.480000000000000000e+02
1.280000000000000071e+01,8.490000000000000000e+02
1.284999999999999964e+01,8.490000000000000000e+02
1.290000000000000036e+01,8.510000000000000000e+02
1.294999999999999929e+01,8.510000000000000000e+02
1.300000000000000000e+01,8.520000000000000000e+02
1.305000000000000071e+01,8.540000000000000000e+02
1.309999999999999964e+01,8.540000000000000000e+02
1.315000000000000036e+01,8.550000000000000000e+02
1.319999999999999929e+01,8.550000000000000000e+02
1.325000000000000000e+01,8.560000000000000000e+02
1.330000000000000071e+01,8.570000000000000000e+02
1.334999999999999964e+01,8.590000000000000000e+02
1.340000000000000036e+01,8.600000000000000000e+02
1.344999999999999929e+01,8.610000000000000000e+02
1.350000000000000000e+01,8.610000000000000000e+02
1.355000000000000071e+01,8.620000000000000000e+02
1.359999999999999964e+01,8.640000000000000000e+02
1.365000000000000036e+01,8.650000000000000000e+02
1.369999999999999929e+01,8.660000000000000000e+02
1.375000000000000000e+01,8.660000000000000000e+02
1.380000000000000071e+01,8.690000000000000000e+02
1.384999999999999964e+01,8.700000000000000000e+02
1.390000000000000036e+01,8.700000000000000000e+02
1.394999999999999929e+01,8.710000000000000000e+02
1.400000000000000000e+01,8.730000000000000000e+02
1.405000000000000071e+01,8.740000000000000000e+02
1.409999999999999964e+01,8.740000000000000000e+02
1.415000000000000036e+01,8.740000000000000000e+02
1.419999999999999929e+01,8.750000000000000000e+02
1.425000000000000000e+01,8.760000000000000000e+02
1.430000000000000071e+01,8.760000000000000000e+02
1.434999999999999964e+01,8.760000000000000000e+02
1.440000000000000036e+01,8.760000000000000000e+02
1.444999999999999929e+01,8.760000000000000000e+02
1.450000000000000000e+01,8.760000000000000000e+02
1.455000000000000071e+01,8.760000000000000000e+02
1.459999999999999964e+01,8.760000000000000000e+02
1.465000000000000036e+01,8.760000000000000000e+02
1.469999999999999929e+01,8.770000000000000000e+02
1.475000000000000000e+01,8.770000000000000000e+02
1.480000000000000071e+01,8.770000000000000000e+02
1.484999999999999964e+01,8.770000000000000000e+02
1.490000000000000036e+01,8.770000000000000000e+02
1.494999999999999929e+01,8.770000000000000000e+02
1.500000000000000000e+01,8.770000000000000000e+02
1.505000000000000071e+01,8.770000000000000000e+02
1.509999999999999964e+01,8.780000000000000000e+02
1.515000000000000036e+01,8.780000000000000000e+02
1.519999999999999929e+01,8.780000000000000000e+02
1.525000000000000000e+01,8.780000000000000000e+02
1.530000000000000071e+01,8.780000000000000000e+02
1.534999999999999964e+01,8.790000000000000000e+02
1.540000000000000036e+01,8.790000000000000000e+02
1.544999999999999929e+01,8.790000000000000000e+02
1.550000000000000000e+01,8.790000000000000000e+02
1.555000000000000071e+01,8.790000000000000000e+02
1.559999999999999964e+01,8.790000000000000000e+02
1.565000000000000036e+01,8.800000000000000000e+02
1.569999999999999929e+01,8.820000000000000000e+02
1.575000000000000000e+01,8.820000000000000000e+02
1.580000000000000071e+01,8.820000000000000000e+02
1.584999999999999964e+01,8.820000000000000000e+02
1.590000000000000036e+01,8.820000000000000000e+02
1.594999999999999929e+01,8.820000000000000000e+02
1.600000000000000000e+01,8.820000000000000000e+02
1.605000000000000071e+01,8.820000000000000000e+02
1.610000000000000142e+01,8.850000000000000000e+02
1.614999999999999858e+01,8.860000000000000000e+02
1.619999999999999929e+01,8.860000000000000000e+02
1.625000000000000000e+01,8.870000000000000000e+02
1.630000000000000071e+01,8.870000000000000000e+02
1.635000000000000142e+01,8.870000000000000000e+02
1.639999999999999858e+01,8.870000000000000000e+02
1.644999999999999929e+01,8.870000000000000000e+02
1.650000000000000000e+01,8.870000000000000000e+02
1.655000000000000071e+01,8.870000000000000000e+02
1.660000000000000142e+01,8.880000000000000000e+02
1.664999999999999858e+01,8.880000000000000000e+02
1.669999999999999929e+01,8.890000000000000000e+02
1.675000000000000000e+01,8.890000000000000000e+02
1.680000000000000071e+01,8.890000000000000000e+02
1.685000000000000142e+01,8.890000000000000000e+02
1.689999999999999858e+01,8.910000000000000000e+02
1.694999999999999929e+01,8.910000000000000000e+02
1.700000000000000000e+01,8.910000000000000000e+02
1.705000000000000071e+01,8.910000000000000000e+02
1.710000000000000142e+01,8.910000000000000000e+02
1.714999999999999858e+01,8.910000000000000000e+02
1.719999999999999929e+01,8.910000000000000000e+02
1.725000000000000000e+01,8.910000000000000000e+02
1.730000000000000071e+01,8.910000000000000000e+02
1.735000000000000142e+01,8.920000000000000000e+02
1.739999999999999858e+01,8.920000000000000000e+02
1.744999999999999929e+01,8.930000000000000000e+02
1.750000000000000000e+01,8.930000000000000000e+02
1.755000000000000071e+01,8.930000000000000000e+02
1.760000000000000142e+01,8.930000000000000000e+02
1.764999999999999858e+01,8.930000000000000000e+02
1.769999999999999929e+01,8.930000000000000000e+02
1.775000000000000000e+01,8.950000000000000000e+02
1.780000000000000071e+01,8.950000000000000000e+02
1.785000000000000142e+01,8.950000000000000000e+02
1.789999999999999858e+01,8.950000000000000000e+02
1.794999999999999929e+01,8.950000000000000000e+02
1.800000000000000000e+01,8.950000000000000000e+02


==> data/cg/small/solving-curve/lscc.txt <==
x,y
5.000000000000000278e-02,1.760000000000000000e+02
1.000000000000000056e-01,2.180000000000000000e+02
1.499999999999999944e-01,2.320000000000000000e+02
2.000000000000000111e-01,2.970000000000000000e+02
2.500000000000000000e-01,3.540000000000000000e+02
2.999999999999999889e-01,3.850000000000000000e+02
3.499999999999999778e-01,4.170000000000000000e+02
4.000000000000000222e-01,4.280000000000000000e+02
4.500000000000000111e-01,4.430000000000000000e+02
5.000000000000000000e-01,4.660000000000000000e+02
5.500000000000000444e-01,4.880000000000000000e+02
5.999999999999999778e-01,5.080000000000000000e+02
6.500000000000000222e-01,5.240000000000000000e+02
6.999999999999999556e-01,5.340000000000000000e+02
7.500000000000000000e-01,5.370000000000000000e+02
8.000000000000000444e-01,5.480000000000000000e+02
8.499999999999999778e-01,5.490000000000000000e+02
9.000000000000000222e-01,5.550000000000000000e+02
9.499999999999999556e-01,5.630000000000000000e+02
1.000000000000000000e+00,5.680000000000000000e+02
1.050000000000000044e+00,5.750000000000000000e+02
1.100000000000000089e+00,5.880000000000000000e+02
1.149999999999999911e+00,5.910000000000000000e+02
1.199999999999999956e+00,5.930000000000000000e+02
1.250000000000000000e+00,5.970000000000000000e+02
1.300000000000000044e+00,5.980000000000000000e+02
1.350000000000000089e+00,5.990000000000000000e+02
1.399999999999999911e+00,6.010000000000000000e+02
1.449999999999999956e+00,6.010000000000000000e+02
1.500000000000000000e+00,6.010000000000000000e+02
1.550000000000000044e+00,6.030000000000000000e+02
1.600000000000000089e+00,6.030000000000000000e+02
1.649999999999999911e+00,6.050000000000000000e+02
1.699999999999999956e+00,6.050000000000000000e+02
1.750000000000000000e+00,6.050000000000000000e+02
1.800000000000000044e+00,6.060000000000000000e+02
1.850000000000000089e+00,6.070000000000000000e+02
1.899999999999999911e+00,6.070000000000000000e+02
1.949999999999999956e+00,6.080000000000000000e+02
2.000000000000000000e+00,6.100000000000000000e+02
2.049999999999999822e+00,6.150000000000000000e+02
2.100000000000000089e+00,6.170000000000000000e+02
2.149999999999999911e+00,6.240000000000000000e+02
2.200000000000000178e+00,6.240000000000000000e+02
2.250000000000000000e+00,6.270000000000000000e+02
2.299999999999999822e+00,6.340000000000000000e+02
2.350000000000000089e+00,6.400000000000000000e+02
2.399999999999999911e+00,6.440000000000000000e+02
2.450000000000000178e+00,6.460000000000000000e+02
2.500000000000000000e+00,6.460000000000000000e+02
2.549999999999999822e+00,6.480000000000000000e+02
2.600000000000000089e+00,6.490000000000000000e+02
2.649999999999999911e+00,6.520000000000000000e+02
2.700000000000000178e+00,6.560000000000000000e+02
2.750000000000000000e+00,6.590000000000000000e+02
2.799999999999999822e+00,6.630000000000000000e+02
2.850000000000000089e+00,6.660000000000000000e+02
2.899999999999999911e+00,6.680000000000000000e+02
2.950000000000000178e+00,6.710000000000000000e+02
3.000000000000000000e+00,6.730000000000000000e+02
3.049999999999999822e+00,6.740000000000000000e+02
3.100000000000000089e+00,6.760000000000000000e+02
3.149999999999999911e+00,6.790000000000000000e+02
3.200000000000000178e+00,6.790000000000000000e+02
3.250000000000000000e+00,6.790000000000000000e+02
3.299999999999999822e+00,6.800000000000000000e+02
3.350000000000000089e+00,6.800000000000000000e+02
3.399999999999999911e+00,6.840000000000000000e+02
3.450000000000000178e+00,6.850000000000000000e+02
3.500000000000000000e+00,6.910000000000000000e+02
3.549999999999999822e+00,6.960000000000000000e+02
3.600000000000000089e+00,7.000000000000000000e+02
3.649999999999999911e+00,7.050000000000000000e+02
3.700000000000000178e+00,7.100000000000000000e+02
3.750000000000000000e+00,7.130000000000000000e+02
3.799999999999999822e+00,7.180000000000000000e+02
3.850000000000000089e+00,7.230000000000000000e+02
3.899999999999999911e+00,7.260000000000000000e+02
3.950000000000000178e+00,7.270000000000000000e+02
4.000000000000000000e+00,7.280000000000000000e+02
4.049999999999999822e+00,7.320000000000000000e+02
4.099999999999999645e+00,7.340000000000000000e+02
4.150000000000000355e+00,7.350000000000000000e+02
4.200000000000000178e+00,7.370000000000000000e+02
4.250000000000000000e+00,7.380000000000000000e+02
4.299999999999999822e+00,7.390000000000000000e+02
4.349999999999999645e+00,7.430000000000000000e+02
4.400000000000000355e+00,7.430000000000000000e+02
4.450000000000000178e+00,7.430000000000000000e+02
4.500000000000000000e+00,7.440000000000000000e+02
4.549999999999999822e+00,7.440000000000000000e+02
4.599999999999999645e+00,7.440000000000000000e+02
4.650000000000000355e+00,7.450000000000000000e+02
4.700000000000000178e+00,7.450000000000000000e+02
4.750000000000000000e+00,7.450000000000000000e+02
4.799999999999999822e+00,7.460000000000000000e+02
4.849999999999999645e+00,7.470000000000000000e+02
4.900000000000000355e+00,7.470000000000000000e+02
4.950000000000000178e+00,7.470000000000000000e+02
5.000000000000000000e+00,7.470000000000000000e+02
5.049999999999999822e+00,7.470000000000000000e+02
5.099999999999999645e+00,7.470000000000000000e+02
5.150000000000000355e+00,7.480000000000000000e+02
5.200000000000000178e+00,7.480000000000000000e+02
5.250000000000000000e+00,7.480000000000000000e+02
5.299999999999999822e+00,7.490000000000000000e+02
5.349999999999999645e+00,7.490000000000000000e+02
5.400000000000000355e+00,7.490000000000000000e+02
5.450000000000000178e+00,7.490000000000000000e+02
5.500000000000000000e+00,7.490000000000000000e+02
5.549999999999999822e+00,7.490000000000000000e+02
5.599999999999999645e+00,7.500000000000000000e+02
5.650000000000000355e+00,7.530000000000000000e+02
5.700000000000000178e+00,7.530000000000000000e+02
5.750000000000000000e+00,7.530000000000000000e+02
5.799999999999999822e+00,7.530000000000000000e+02
5.849999999999999645e+00,7.540000000000000000e+02
5.900000000000000355e+00,7.550000000000000000e+02
5.950000000000000178e+00,7.550000000000000000e+02
6.000000000000000000e+00,7.570000000000000000e+02
6.049999999999999822e+00,7.570000000000000000e+02
6.099999999999999645e+00,7.590000000000000000e+02
6.150000000000000355e+00,7.600000000000000000e+02
6.200000000000000178e+00,7.610000000000000000e+02
6.250000000000000000e+00,7.620000000000000000e+02
6.299999999999999822e+00,7.640000000000000000e+02
6.349999999999999645e+00,7.640000000000000000e+02
6.400000000000000355e+00,7.670000000000000000e+02
6.450000000000000178e+00,7.680000000000000000e+02
6.500000000000000000e+00,7.700000000000000000e+02
6.549999999999999822e+00,7.710000000000000000e+02
6.599999999999999645e+00,7.710000000000000000e+02
6.650000000000000355e+00,7.730000000000000000e+02
6.700000000000000178e+00,7.750000000000000000e+02
6.750000000000000000e+00,7.770000000000000000e+02
6.799999999999999822e+00,7.780000000000000000e+02
6.849999999999999645e+00,7.780000000000000000e+02
6.900000000000000355e+00,7.780000000000000000e+02
6.950000000000000178e+00,7.790000000000000000e+02
7.000000000000000000e+00,7.800000000000000000e+02
7.049999999999999822e+00,7.800000000000000000e+02
7.099999999999999645e+00,7.810000000000000000e+02
7.150000000000000355e+00,7.810000000000000000e+02
7.200000000000000178e+00,7.810000000000000000e+02
7.250000000000000000e+00,7.820000000000000000e+02
7.299999999999999822e+00,7.830000000000000000e+02
7.349999999999999645e+00,7.830000000000000000e+02
7.400000000000000355e+00,7.830000000000000000e+02
7.450000000000000178e+00,7.830000000000000000e+02
7.500000000000000000e+00,7.840000000000000000e+02
7.549999999999999822e+00,7.850000000000000000e+02
7.599999999999999645e+00,7.850000000000000000e+02
7.650000000000000355e+00,7.850000000000000000e+02
7.700000000000000178e+00,7.850000000000000000e+02
7.750000000000000000e+00,7.850000000000000000e+02
7.799999999999999822e+00,7.850000000000000000e+02
7.849999999999999645e+00,7.850000000000000000e+02
7.900000000000000355e+00,7.850000000000000000e+02
7.950000000000000178e+00,7.860000000000000000e+02
8.000000000000000000e+00,7.870000000000000000e+02
8.050000000000000711e+00,7.880000000000000000e+02
8.099999999999999645e+00,7.880000000000000000e+02
8.150000000000000355e+00,7.880000000000000000e+02
8.199999999999999289e+00,7.880000000000000000e+02
8.250000000000000000e+00,7.880000000000000000e+02
8.300000000000000711e+00,7.880000000000000000e+02
8.349999999999999645e+00,7.890000000000000000e+02
8.400000000000000355e+00,7.890000000000000000e+02
8.449999999999999289e+00,7.890000000000000000e+02
8.500000000000000000e+00,7.900000000000000000e+02
8.550000000000000711e+00,7.910000000000000000e+02
8.599999999999999645e+00,7.910000000000000000e+02
8.650000000000000355e+00,7.920000000000000000e+02
8.699999999999999289e+00,7.930000000000000000e+02
8.750000000000000000e+00,7.930000000000000000e+02
8.800000000000000711e+00,7.930000000000000000e+02
8.849999999999999645e+00,7.930000000000000000e+02
8.900000000000000355e+00,7.930000000000000000e+02
8.949999999999999289e+00,7.930000000000000000e+02
9.000000000000000000e+00,7.930000000000000000e+02
9.050000000000000711e+00,7.930000000000000000e+02
9.099999999999999645e+00,7.930000000000000000e+02
9.150000000000000355e+00,7.930000000000000000e+02
9.199999999999999289e+00,7.930000000000000000e+02
9.250000000000000000e+00,7.930000000000000000e+02
9.300000000000000711e+00,7.930000000000000000e+02
9.349999999999999645e+00,7.930000000000000000e+02
9.400000000000000355e+00,7.930000000000000000e+02
9.449999999999999289e+00,7.930000000000000000e+02
9.500000000000000000e+00,7.930000000000000000e+02
9.550000000000000711e+00,7.940000000000000000e+02
9.599999999999999645e+00,7.940000000000000000e+02
9.650000000000000355e+00,7.940000000000000000e+02
9.699999999999999289e+00,7.940000000000000000e+02
9.750000000000000000e+00,7.940000000000000000e+02
9.800000000000000711e+00,7.940000000000000000e+02
9.849999999999999645e+00,7.940000000000000000e+02
9.900000000000000355e+00,7.940000000000000000e+02
9.949999999999999289e+00,7.940000000000000000e+02
1.000000000000000000e+01,7.940000000000000000e+02
1.005000000000000071e+01,7.940000000000000000e+02
1.009999999999999964e+01,7.940000000000000000e+02
1.015000000000000036e+01,7.940000000000000000e+02
1.019999999999999929e+01,7.940000000000000000e+02
1.025000000000000000e+01,7.940000000000000000e+02
1.030000000000000071e+01,7.940000000000000000e+02
1.034999999999999964e+01,7.940000000000000000e+02
1.040000000000000036e+01,7.940000000000000000e+02
1.044999999999999929e+01,7.950000000000000000e+02
1.050000000000000000e+01,7.960000000000000000e+02
1.055000000000000071e+01,7.960000000000000000e+02
1.059999999999999964e+01,7.960000000000000000e+02
1.065000000000000036e+01,7.970000000000000000e+02
1.069999999999999929e+01,7.980000000000000000e+02
1.075000000000000000e+01,7.980000000000000000e+02
1.080000000000000071e+01,7.980000000000000000e+02
1.084999999999999964e+01,7.980000000000000000e+02
1.090000000000000036e+01,7.980000000000000000e+02
1.094999999999999929e+01,7.980000000000000000e+02
1.100000000000000000e+01,7.990000000000000000e+02
1.105000000000000071e+01,7.990000000000000000e+02
1.109999999999999964e+01,8.000000000000000000e+02
1.115000000000000036e+01,8.000000000000000000e+02
1.119999999999999929e+01,8.000000000000000000e+02
1.125000000000000000e+01,8.000000000000000000e+02
1.130000000000000071e+01,8.010000000000000000e+02
1.134999999999999964e+01,8.020000000000000000e+02
1.140000000000000036e+01,8.020000000000000000e+02
1.144999999999999929e+01,8.020000000000000000e+02
1.150000000000000000e+01,8.020000000000000000e+02
1.155000000000000071e+01,8.020000000000000000e+02
1.159999999999999964e+01,8.020000000000000000e+02
1.165000000000000036e+01,8.020000000000000000e+02
1.169999999999999929e+01,8.030000000000000000e+02
1.175000000000000000e+01,8.030000000000000000e+02
1.180000000000000071e+01,8.030000000000000000e+02
1.184999999999999964e+01,8.030000000000000000e+02
1.190000000000000036e+01,8.030000000000000000e+02
1.194999999999999929e+01,8.030000000000000000e+02
1.200000000000000000e+01,8.030000000000000000e+02
1.205000000000000071e+01,8.030000000000000000e+02
1.209999999999999964e+01,8.030000000000000000e+02
1.215000000000000036e+01,8.050000000000000000e+02
1.219999999999999929e+01,8.050000000000000000e+02
1.225000000000000000e+01,8.050000000000000000e+02
1.230000000000000071e+01,8.050000000000000000e+02
1.234999999999999964e+01,8.050000000000000000e+02
1.240000000000000036e+01,8.050000000000000000e+02
1.244999999999999929e+01,8.050000000000000000e+02
1.250000000000000000e+01,8.050000000000000000e+02
1.255000000000000071e+01,8.050000000000000000e+02
1.259999999999999964e+01,8.050000000000000000e+02
1.265000000000000036e+01,8.050000000000000000e+02
1.269999999999999929e+01,8.050000000000000000e+02
1.275000000000000000e+01,8.050000000000000000e+02
1.280000000000000071e+01,8.050000000000000000e+02
1.284999999999999964e+01,8.050000000000000000e+02
1.290000000000000036e+01,8.050000000000000000e+02
1.294999999999999929e+01,8.050000000000000000e+02
1.300000000000000000e+01,8.050000000000000000e+02
1.305000000000000071e+01,8.050000000000000000e+02
1.309999999999999964e+01,8.050000000000000000e+02
1.315000000000000036e+01,8.050000000000000000e+02
1.319999999999999929e+01,8.050000000000000000e+02
1.325000000000000000e+01,8.050000000000000000e+02
1.330000000000000071e+01,8.050000000000000000e+02
1.334999999999999964e+01,8.050000000000000000e+02
1.340000000000000036e+01,8.050000000000000000e+02
1.344999999999999929e+01,8.050000000000000000e+02
1.350000000000000000e+01,8.060000000000000000e+02
1.355000000000000071e+01,8.060000000000000000e+02
1.359999999999999964e+01,8.060000000000000000e+02
1.365000000000000036e+01,8.060000000000000000e+02
1.369999999999999929e+01,8.060000000000000000e+02
1.375000000000000000e+01,8.060000000000000000e+02
1.380000000000000071e+01,8.060000000000000000e+02
1.384999999999999964e+01,8.060000000000000000e+02
1.390000000000000036e+01,8.060000000000000000e+02
1.394999999999999929e+01,8.060000000000000000e+02
1.400000000000000000e+01,8.060000000000000000e+02
1.405000000000000071e+01,8.060000000000000000e+02
1.409999999999999964e+01,8.060000000000000000e+02
1.415000000000000036e+01,8.060000000000000000e+02
1.419999999999999929e+01,8.060000000000000000e+02
1.425000000000000000e+01,8.060000000000000000e+02
1.430000000000000071e+01,8.060000000000000000e+02
1.434999999999999964e+01,8.060000000000000000e+02
1.440000000000000036e+01,8.060000000000000000e+02
1.444999999999999929e+01,8.060000000000000000e+02
1.450000000000000000e+01,8.060000000000000000e+02
1.455000000000000071e+01,8.060000000000000000e+02
1.459999999999999964e+01,8.060000000000000000e+02
1.465000000000000036e+01,8.060000000000000000e+02
1.469999999999999929e+01,8.060000000000000000e+02
1.475000000000000000e+01,8.060000000000000000e+02
1.480000000000000071e+01,8.060000000000000000e+02
1.484999999999999964e+01,8.060000000000000000e+02
1.490000000000000036e+01,8.060000000000000000e+02
1.494999999999999929e+01,8.060000000000000000e+02
1.500000000000000000e+01,8.060000000000000000e+02
1.505000000000000071e+01,8.060000000000000000e+02
1.509999999999999964e+01,8.060000000000000000e+02
1.515000000000000036e+01,8.060000000000000000e+02
1.519999999999999929e+01,8.060000000000000000e+02
1.525000000000000000e+01,8.060000000000000000e+02
1.530000000000000071e+01,8.060000000000000000e+02
1.534999999999999964e+01,8.060000000000000000e+02
1.540000000000000036e+01,8.060000000000000000e+02
1.544999999999999929e+01,8.070000000000000000e+02
1.550000000000000000e+01,8.070000000000000000e+02
1.555000000000000071e+01,8.070000000000000000e+02
1.559999999999999964e+01,8.070000000000000000e+02
1.565000000000000036e+01,8.070000000000000000e+02
1.569999999999999929e+01,8.070000000000000000e+02
1.575000000000000000e+01,8.070000000000000000e+02
1.580000000000000071e+01,8.070000000000000000e+02
1.584999999999999964e+01,8.080000000000000000e+02
1.590000000000000036e+01,8.080000000000000000e+02
1.594999999999999929e+01,8.080000000000000000e+02
1.600000000000000000e+01,8.080000000000000000e+02
1.605000000000000071e+01,8.080000000000000000e+02
1.610000000000000142e+01,8.080000000000000000e+02
1.614999999999999858e+01,8.080000000000000000e+02
1.619999999999999929e+01,8.080000000000000000e+02
1.625000000000000000e+01,8.080000000000000000e+02
1.630000000000000071e+01,8.080000000000000000e+02
1.635000000000000142e+01,8.080000000000000000e+02
1.639999999999999858e+01,8.080000000000000000e+02
1.644999999999999929e+01,8.080000000000000000e+02
1.650000000000000000e+01,8.080000000000000000e+02
1.655000000000000071e+01,8.080000000000000000e+02
1.660000000000000142e+01,8.090000000000000000e+02
1.664999999999999858e+01,8.100000000000000000e+02
1.669999999999999929e+01,8.100000000000000000e+02
1.675000000000000000e+01,8.100000000000000000e+02
1.680000000000000071e+01,8.100000000000000000e+02
1.685000000000000142e+01,8.100000000000000000e+02
1.689999999999999858e+01,8.100000000000000000e+02
1.694999999999999929e+01,8.110000000000000000e+02
1.700000000000000000e+01,8.110000000000000000e+02
1.705000000000000071e+01,8.110000000000000000e+02
1.710000000000000142e+01,8.110000000000000000e+02
1.714999999999999858e+01,8.110000000000000000e+02
1.719999999999999929e+01,8.110000000000000000e+02
1.725000000000000000e+01,8.110000000000000000e+02
1.730000000000000071e+01,8.110000000000000000e+02
1.735000000000000142e+01,8.110000000000000000e+02
1.739999999999999858e+01,8.110000000000000000e+02
1.744999999999999929e+01,8.110000000000000000e+02
1.750000000000000000e+01,8.110000000000000000e+02
1.755000000000000071e+01,8.110000000000000000e+02
1.760000000000000142e+01,8.110000000000000000e+02
1.764999999999999858e+01,8.110000000000000000e+02
1.769999999999999929e+01,8.110000000000000000e+02
1.775000000000000000e+01,8.120000000000000000e+02
1.780000000000000071e+01,8.120000000000000000e+02
1.785000000000000142e+01,8.120000000000000000e+02
1.789999999999999858e+01,8.120000000000000000e+02
1.794999999999999929e+01,8.120000000000000000e+02
1.800000000000000000e+01,8.120000000000000000e+02


==> data/cg/small/solving-curve/mssp-cs-0.txt <==
x,y
5.000000000000000278e-02,5.390000000000000000e+02
1.000000000000000056e-01,6.070000000000000000e+02
1.499999999999999944e-01,7.220000000000000000e+02
2.000000000000000111e-01,7.590000000000000000e+02
2.500000000000000000e-01,7.760000000000000000e+02
2.999999999999999889e-01,8.000000000000000000e+02
3.499999999999999778e-01,8.100000000000000000e+02
4.000000000000000222e-01,8.130000000000000000e+02
4.500000000000000111e-01,8.160000000000000000e+02
5.000000000000000000e-01,8.180000000000000000e+02
5.500000000000000444e-01,8.190000000000000000e+02
5.999999999999999778e-01,8.210000000000000000e+02
6.500000000000000222e-01,8.210000000000000000e+02
6.999999999999999556e-01,8.210000000000000000e+02
7.500000000000000000e-01,8.260000000000000000e+02
8.000000000000000444e-01,8.300000000000000000e+02
8.499999999999999778e-01,8.400000000000000000e+02
9.000000000000000222e-01,8.570000000000000000e+02
9.499999999999999556e-01,8.700000000000000000e+02
1.000000000000000000e+00,8.780000000000000000e+02
1.050000000000000044e+00,8.860000000000000000e+02
1.100000000000000089e+00,8.880000000000000000e+02
1.149999999999999911e+00,8.910000000000000000e+02
1.199999999999999956e+00,9.010000000000000000e+02
1.250000000000000000e+00,9.070000000000000000e+02
1.300000000000000044e+00,9.200000000000000000e+02
1.350000000000000089e+00,9.250000000000000000e+02
1.399999999999999911e+00,9.320000000000000000e+02
1.449999999999999956e+00,9.370000000000000000e+02
1.500000000000000000e+00,9.400000000000000000e+02
1.550000000000000044e+00,9.490000000000000000e+02
1.600000000000000089e+00,9.610000000000000000e+02
1.649999999999999911e+00,9.740000000000000000e+02
1.699999999999999956e+00,9.800000000000000000e+02
1.750000000000000000e+00,9.880000000000000000e+02
1.800000000000000044e+00,9.970000000000000000e+02
1.850000000000000089e+00,1.002000000000000000e+03
1.899999999999999911e+00,1.007000000000000000e+03
1.949999999999999956e+00,1.013000000000000000e+03
2.000000000000000000e+00,1.016000000000000000e+03
2.049999999999999822e+00,1.019000000000000000e+03
2.100000000000000089e+00,1.022000000000000000e+03
2.149999999999999911e+00,1.027000000000000000e+03
2.200000000000000178e+00,1.029000000000000000e+03
2.250000000000000000e+00,1.031000000000000000e+03
2.299999999999999822e+00,1.032000000000000000e+03
2.350000000000000089e+00,1.032000000000000000e+03
2.399999999999999911e+00,1.034000000000000000e+03
2.450000000000000178e+00,1.035000000000000000e+03
2.500000000000000000e+00,1.036000000000000000e+03
2.549999999999999822e+00,1.037000000000000000e+03
2.600000000000000089e+00,1.039000000000000000e+03
2.649999999999999911e+00,1.040000000000000000e+03
2.700000000000000178e+00,1.043000000000000000e+03
2.750000000000000000e+00,1.044000000000000000e+03
2.799999999999999822e+00,1.044000000000000000e+03
2.850000000000000089e+00,1.044000000000000000e+03
2.899999999999999911e+00,1.044000000000000000e+03
2.950000000000000178e+00,1.044000000000000000e+03
3.000000000000000000e+00,1.045000000000000000e+03
3.049999999999999822e+00,1.047000000000000000e+03
3.100000000000000089e+00,1.049000000000000000e+03
3.149999999999999911e+00,1.049000000000000000e+03
3.200000000000000178e+00,1.050000000000000000e+03
3.250000000000000000e+00,1.051000000000000000e+03
3.299999999999999822e+00,1.051000000000000000e+03
3.350000000000000089e+00,1.055000000000000000e+03
3.399999999999999911e+00,1.057000000000000000e+03
3.450000000000000178e+00,1.060000000000000000e+03
3.500000000000000000e+00,1.063000000000000000e+03
3.549999999999999822e+00,1.065000000000000000e+03
3.600000000000000089e+00,1.066000000000000000e+03
3.649999999999999911e+00,1.066000000000000000e+03
3.700000000000000178e+00,1.069000000000000000e+03
3.750000000000000000e+00,1.071000000000000000e+03
3.799999999999999822e+00,1.072000000000000000e+03
3.850000000000000089e+00,1.075000000000000000e+03
3.899999999999999911e+00,1.076000000000000000e+03
3.950000000000000178e+00,1.078000000000000000e+03
4.000000000000000000e+00,1.081000000000000000e+03
4.049999999999999822e+00,1.081000000000000000e+03
4.099999999999999645e+00,1.083000000000000000e+03
4.150000000000000355e+00,1.090000000000000000e+03
4.200000000000000178e+00,1.091000000000000000e+03
4.250000000000000000e+00,1.092000000000000000e+03
4.299999999999999822e+00,1.095000000000000000e+03
4.349999999999999645e+00,1.096000000000000000e+03
4.400000000000000355e+00,1.099000000000000000e+03
4.450000000000000178e+00,1.099000000000000000e+03
4.500000000000000000e+00,1.101000000000000000e+03
4.549999999999999822e+00,1.104000000000000000e+03
4.599999999999999645e+00,1.104000000000000000e+03
4.650000000000000355e+00,1.107000000000000000e+03
4.700000000000000178e+00,1.109000000000000000e+03
4.750000000000000000e+00,1.110000000000000000e+03
4.799999999999999822e+00,1.111000000000000000e+03
4.849999999999999645e+00,1.111000000000000000e+03
4.900000000000000355e+00,1.111000000000000000e+03
4.950000000000000178e+00,1.113000000000000000e+03
5.000000000000000000e+00,1.115000000000000000e+03
5.049999999999999822e+00,1.116000000000000000e+03
5.099999999999999645e+00,1.116000000000000000e+03
5.150000000000000355e+00,1.117000000000000000e+03
5.200000000000000178e+00,1.117000000000000000e+03
5.250000000000000000e+00,1.120000000000000000e+03
5.299999999999999822e+00,1.121000000000000000e+03
5.349999999999999645e+00,1.122000000000000000e+03
5.400000000000000355e+00,1.123000000000000000e+03
5.450000000000000178e+00,1.123000000000000000e+03
5.500000000000000000e+00,1.124000000000000000e+03
5.549999999999999822e+00,1.127000000000000000e+03
5.599999999999999645e+00,1.127000000000000000e+03
5.650000000000000355e+00,1.128000000000000000e+03
5.700000000000000178e+00,1.130000000000000000e+03
5.750000000000000000e+00,1.131000000000000000e+03
5.799999999999999822e+00,1.131000000000000000e+03
5.849999999999999645e+00,1.132000000000000000e+03
5.900000000000000355e+00,1.134000000000000000e+03
5.950000000000000178e+00,1.134000000000000000e+03
6.000000000000000000e+00,1.134000000000000000e+03
6.049999999999999822e+00,1.134000000000000000e+03
6.099999999999999645e+00,1.134000000000000000e+03
6.150000000000000355e+00,1.136000000000000000e+03
6.200000000000000178e+00,1.137000000000000000e+03
6.250000000000000000e+00,1.137000000000000000e+03
6.299999999999999822e+00,1.137000000000000000e+03
6.349999999999999645e+00,1.138000000000000000e+03
6.400000000000000355e+00,1.140000000000000000e+03
6.450000000000000178e+00,1.140000000000000000e+03
6.500000000000000000e+00,1.140000000000000000e+03
6.549999999999999822e+00,1.141000000000000000e+03
6.599999999999999645e+00,1.141000000000000000e+03
6.650000000000000355e+00,1.141000000000000000e+03
6.700000000000000178e+00,1.142000000000000000e+03
6.750000000000000000e+00,1.143000000000000000e+03
6.799999999999999822e+00,1.143000000000000000e+03
6.849999999999999645e+00,1.143000000000000000e+03
6.900000000000000355e+00,1.143000000000000000e+03
6.950000000000000178e+00,1.143000000000000000e+03
7.000000000000000000e+00,1.143000000000000000e+03
7.049999999999999822e+00,1.143000000000000000e+03
7.099999999999999645e+00,1.143000000000000000e+03
7.150000000000000355e+00,1.143000000000000000e+03
7.200000000000000178e+00,1.143000000000000000e+03
7.250000000000000000e+00,1.143000000000000000e+03
7.299999999999999822e+00,1.144000000000000000e+03
7.349999999999999645e+00,1.144000000000000000e+03
7.400000000000000355e+00,1.144000000000000000e+03
7.450000000000000178e+00,1.144000000000000000e+03
7.500000000000000000e+00,1.145000000000000000e+03
7.549999999999999822e+00,1.145000000000000000e+03
7.599999999999999645e+00,1.145000000000000000e+03
7.650000000000000355e+00,1.145000000000000000e+03
7.700000000000000178e+00,1.145000000000000000e+03
7.750000000000000000e+00,1.146000000000000000e+03
7.799999999999999822e+00,1.146000000000000000e+03
7.849999999999999645e+00,1.147000000000000000e+03
7.900000000000000355e+00,1.147000000000000000e+03
7.950000000000000178e+00,1.148000000000000000e+03
8.000000000000000000e+00,1.148000000000000000e+03
8.050000000000000711e+00,1.148000000000000000e+03
8.099999999999999645e+00,1.149000000000000000e+03
8.150000000000000355e+00,1.149000000000000000e+03
8.199999999999999289e+00,1.149000000000000000e+03
8.250000000000000000e+00,1.149000000000000000e+03
8.300000000000000711e+00,1.149000000000000000e+03
8.349999999999999645e+00,1.149000000000000000e+03
8.400000000000000355e+00,1.150000000000000000e+03
8.449999999999999289e+00,1.150000000000000000e+03
8.500000000000000000e+00,1.150000000000000000e+03
8.550000000000000711e+00,1.151000000000000000e+03
8.599999999999999645e+00,1.151000000000000000e+03
8.650000000000000355e+00,1.151000000000000000e+03
8.699999999999999289e+00,1.151000000000000000e+03
8.750000000000000000e+00,1.151000000000000000e+03
8.800000000000000711e+00,1.151000000000000000e+03
8.849999999999999645e+00,1.151000000000000000e+03
8.900000000000000355e+00,1.151000000000000000e+03
8.949999999999999289e+00,1.151000000000000000e+03
9.000000000000000000e+00,1.151000000000000000e+03
9.050000000000000711e+00,1.152000000000000000e+03
9.099999999999999645e+00,1.152000000000000000e+03
9.150000000000000355e+00,1.152000000000000000e+03
9.199999999999999289e+00,1.152000000000000000e+03
9.250000000000000000e+00,1.152000000000000000e+03
9.300000000000000711e+00,1.153000000000000000e+03
9.349999999999999645e+00,1.153000000000000000e+03
9.400000000000000355e+00,1.155000000000000000e+03
9.449999999999999289e+00,1.156000000000000000e+03
9.500000000000000000e+00,1.156000000000000000e+03
9.550000000000000711e+00,1.156000000000000000e+03
9.599999999999999645e+00,1.156000000000000000e+03
9.650000000000000355e+00,1.156000000000000000e+03
9.699999999999999289e+00,1.158000000000000000e+03
9.750000000000000000e+00,1.158000000000000000e+03
9.800000000000000711e+00,1.158000000000000000e+03
9.849999999999999645e+00,1.160000000000000000e+03
9.900000000000000355e+00,1.161000000000000000e+03
9.949999999999999289e+00,1.162000000000000000e+03
1.000000000000000000e+01,1.162000000000000000e+03
1.005000000000000071e+01,1.162000000000000000e+03
1.009999999999999964e+01,1.163000000000000000e+03
1.015000000000000036e+01,1.165000000000000000e+03
1.019999999999999929e+01,1.166000000000000000e+03
1.025000000000000000e+01,1.168000000000000000e+03
1.030000000000000071e+01,1.168000000000000000e+03
1.034999999999999964e+01,1.168000000000000000e+03
1.040000000000000036e+01,1.170000000000000000e+03
1.044999999999999929e+01,1.171000000000000000e+03
1.050000000000000000e+01,1.171000000000000000e+03
1.055000000000000071e+01,1.172000000000000000e+03
1.059999999999999964e+01,1.172000000000000000e+03
1.065000000000000036e+01,1.172000000000000000e+03
1.069999999999999929e+01,1.172000000000000000e+03
1.075000000000000000e+01,1.172000000000000000e+03
1.080000000000000071e+01,1.174000000000000000e+03
1.084999999999999964e+01,1.174000000000000000e+03
1.090000000000000036e+01,1.175000000000000000e+03
1.094999999999999929e+01,1.176000000000000000e+03
1.100000000000000000e+01,1.176000000000000000e+03
1.105000000000000071e+01,1.177000000000000000e+03
1.109999999999999964e+01,1.177000000000000000e+03
1.115000000000000036e+01,1.177000000000000000e+03
1.119999999999999929e+01,1.177000000000000000e+03
1.125000000000000000e+01,1.178000000000000000e+03
1.130000000000000071e+01,1.179000000000000000e+03
1.134999999999999964e+01,1.179000000000000000e+03
1.140000000000000036e+01,1.180000000000000000e+03
1.144999999999999929e+01,1.180000000000000000e+03
1.150000000000000000e+01,1.180000000000000000e+03
1.155000000000000071e+01,1.180000000000000000e+03
1.159999999999999964e+01,1.180000000000000000e+03
1.165000000000000036e+01,1.182000000000000000e+03
1.169999999999999929e+01,1.183000000000000000e+03
1.175000000000000000e+01,1.183000000000000000e+03
1.180000000000000071e+01,1.183000000000000000e+03
1.184999999999999964e+01,1.184000000000000000e+03
1.190000000000000036e+01,1.185000000000000000e+03
1.194999999999999929e+01,1.185000000000000000e+03
1.200000000000000000e+01,1.185000000000000000e+03
1.205000000000000071e+01,1.185000000000000000e+03
1.209999999999999964e+01,1.185000000000000000e+03
1.215000000000000036e+01,1.185000000000000000e+03
1.219999999999999929e+01,1.186000000000000000e+03
1.225000000000000000e+01,1.187000000000000000e+03
1.230000000000000071e+01,1.188000000000000000e+03
1.234999999999999964e+01,1.188000000000000000e+03
1.240000000000000036e+01,1.188000000000000000e+03
1.244999999999999929e+01,1.188000000000000000e+03
1.250000000000000000e+01,1.188000000000000000e+03
1.255000000000000071e+01,1.188000000000000000e+03
1.259999999999999964e+01,1.188000000000000000e+03
1.265000000000000036e+01,1.188000000000000000e+03
1.269999999999999929e+01,1.188000000000000000e+03
1.275000000000000000e+01,1.188000000000000000e+03
1.280000000000000071e+01,1.188000000000000000e+03
1.284999999999999964e+01,1.188000000000000000e+03
1.290000000000000036e+01,1.188000000000000000e+03
1.294999999999999929e+01,1.188000000000000000e+03
1.300000000000000000e+01,1.188000000000000000e+03
1.305000000000000071e+01,1.188000000000000000e+03
1.309999999999999964e+01,1.189000000000000000e+03
1.315000000000000036e+01,1.189000000000000000e+03
1.319999999999999929e+01,1.189000000000000000e+03
1.325000000000000000e+01,1.190000000000000000e+03
1.330000000000000071e+01,1.191000000000000000e+03
1.334999999999999964e+01,1.191000000000000000e+03
1.340000000000000036e+01,1.191000000000000000e+03
1.344999999999999929e+01,1.192000000000000000e+03
1.350000000000000000e+01,1.192000000000000000e+03
1.355000000000000071e+01,1.193000000000000000e+03
1.359999999999999964e+01,1.193000000000000000e+03
1.365000000000000036e+01,1.194000000000000000e+03
1.369999999999999929e+01,1.194000000000000000e+03
1.375000000000000000e+01,1.194000000000000000e+03
1.380000000000000071e+01,1.194000000000000000e+03
1.384999999999999964e+01,1.195000000000000000e+03
1.390000000000000036e+01,1.195000000000000000e+03
1.394999999999999929e+01,1.195000000000000000e+03
1.400000000000000000e+01,1.197000000000000000e+03
1.405000000000000071e+01,1.197000000000000000e+03
1.409999999999999964e+01,1.197000000000000000e+03
1.415000000000000036e+01,1.197000000000000000e+03
1.419999999999999929e+01,1.198000000000000000e+03
1.425000000000000000e+01,1.198000000000000000e+03
1.430000000000000071e+01,1.198000000000000000e+03
1.434999999999999964e+01,1.198000000000000000e+03
1.440000000000000036e+01,1.198000000000000000e+03
1.444999999999999929e+01,1.198000000000000000e+03
1.450000000000000000e+01,1.199000000000000000e+03
1.455000000000000071e+01,1.199000000000000000e+03
1.459999999999999964e+01,1.199000000000000000e+03
1.465000000000000036e+01,1.199000000000000000e+03
1.469999999999999929e+01,1.201000000000000000e+03
1.475000000000000000e+01,1.201000000000000000e+03
1.480000000000000071e+01,1.201000000000000000e+03
1.484999999999999964e+01,1.201000000000000000e+03
1.490000000000000036e+01,1.202000000000000000e+03
1.494999999999999929e+01,1.202000000000000000e+03
1.500000000000000000e+01,1.202000000000000000e+03
1.505000000000000071e+01,1.202000000000000000e+03
1.509999999999999964e+01,1.202000000000000000e+03
1.515000000000000036e+01,1.202000000000000000e+03
1.519999999999999929e+01,1.202000000000000000e+03
1.525000000000000000e+01,1.202000000000000000e+03
1.530000000000000071e+01,1.202000000000000000e+03
1.534999999999999964e+01,1.202000000000000000e+03
1.540000000000000036e+01,1.202000000000000000e+03
1.544999999999999929e+01,1.203000000000000000e+03
1.550000000000000000e+01,1.203000000000000000e+03
1.555000000000000071e+01,1.203000000000000000e+03
1.559999999999999964e+01,1.203000000000000000e+03
1.565000000000000036e+01,1.203000000000000000e+03
1.569999999999999929e+01,1.203000000000000000e+03
1.575000000000000000e+01,1.204000000000000000e+03
1.580000000000000071e+01,1.204000000000000000e+03
1.584999999999999964e+01,1.204000000000000000e+03
1.590000000000000036e+01,1.204000000000000000e+03
1.594999999999999929e+01,1.204000000000000000e+03
1.600000000000000000e+01,1.204000000000000000e+03
1.605000000000000071e+01,1.204000000000000000e+03
1.610000000000000142e+01,1.204000000000000000e+03
1.614999999999999858e+01,1.205000000000000000e+03
1.619999999999999929e+01,1.206000000000000000e+03
1.625000000000000000e+01,1.206000000000000000e+03
1.630000000000000071e+01,1.206000000000000000e+03
1.635000000000000142e+01,1.206000000000000000e+03
1.639999999999999858e+01,1.207000000000000000e+03
1.644999999999999929e+01,1.208000000000000000e+03
1.650000000000000000e+01,1.208000000000000000e+03
1.655000000000000071e+01,1.208000000000000000e+03
1.660000000000000142e+01,1.208000000000000000e+03
1.664999999999999858e+01,1.208000000000000000e+03
1.669999999999999929e+01,1.208000000000000000e+03
1.675000000000000000e+01,1.209000000000000000e+03
1.680000000000000071e+01,1.209000000000000000e+03
1.685000000000000142e+01,1.209000000000000000e+03
1.689999999999999858e+01,1.211000000000000000e+03
1.694999999999999929e+01,1.211000000000000000e+03
1.700000000000000000e+01,1.211000000000000000e+03
1.705000000000000071e+01,1.211000000000000000e+03
1.710000000000000142e+01,1.211000000000000000e+03
1.714999999999999858e+01,1.211000000000000000e+03
1.719999999999999929e+01,1.211000000000000000e+03
1.725000000000000000e+01,1.211000000000000000e+03
1.730000000000000071e+01,1.211000000000000000e+03
1.735000000000000142e+01,1.211000000000000000e+03
1.739999999999999858e+01,1.211000000000000000e+03
1.744999999999999929e+01,1.211000000000000000e+03
1.750000000000000000e+01,1.211000000000000000e+03
1.755000000000000071e+01,1.211000000000000000e+03
1.760000000000000142e+01,1.211000000000000000e+03
1.764999999999999858e+01,1.211000000000000000e+03
1.769999999999999929e+01,1.211000000000000000e+03
1.775000000000000000e+01,1.211000000000000000e+03
1.780000000000000071e+01,1.211000000000000000e+03
1.785000000000000142e+01,1.212000000000000000e+03
1.789999999999999858e+01,1.212000000000000000e+03
1.794999999999999929e+01,1.212000000000000000e+03
1.800000000000000000e+01,1.212000000000000000e+03


==> data/cg/small/solving-curve/svm-cs-0-n.txt <==
x,y
5.000000000000000278e-02,4.770000000000000000e+02
1.000000000000000056e-01,6.130000000000000000e+02
1.499999999999999944e-01,6.930000000000000000e+02
2.000000000000000111e-01,7.290000000000000000e+02
2.500000000000000000e-01,7.590000000000000000e+02
2.999999999999999889e-01,7.770000000000000000e+02
3.499999999999999778e-01,7.800000000000000000e+02
4.000000000000000222e-01,7.820000000000000000e+02
4.500000000000000111e-01,7.880000000000000000e+02
5.000000000000000000e-01,7.980000000000000000e+02
5.500000000000000444e-01,8.010000000000000000e+02
5.999999999999999778e-01,8.040000000000000000e+02
6.500000000000000222e-01,8.070000000000000000e+02
6.999999999999999556e-01,8.140000000000000000e+02
7.500000000000000000e-01,8.170000000000000000e+02
8.000000000000000444e-01,8.190000000000000000e+02
8.499999999999999778e-01,8.290000000000000000e+02
9.000000000000000222e-01,8.410000000000000000e+02
9.499999999999999556e-01,8.550000000000000000e+02
1.000000000000000000e+00,8.680000000000000000e+02
1.050000000000000044e+00,8.730000000000000000e+02
1.100000000000000089e+00,8.810000000000000000e+02
1.149999999999999911e+00,8.870000000000000000e+02
1.199999999999999956e+00,8.920000000000000000e+02
1.250000000000000000e+00,9.010000000000000000e+02
1.300000000000000044e+00,9.010000000000000000e+02
1.350000000000000089e+00,9.010000000000000000e+02
1.399999999999999911e+00,9.100000000000000000e+02
1.449999999999999956e+00,9.120000000000000000e+02
1.500000000000000000e+00,9.150000000000000000e+02
1.550000000000000044e+00,9.170000000000000000e+02
1.600000000000000089e+00,9.190000000000000000e+02
1.649999999999999911e+00,9.220000000000000000e+02
1.699999999999999956e+00,9.250000000000000000e+02
1.750000000000000000e+00,9.290000000000000000e+02
1.800000000000000044e+00,9.350000000000000000e+02
1.850000000000000089e+00,9.400000000000000000e+02
1.899999999999999911e+00,9.420000000000000000e+02
1.949999999999999956e+00,9.460000000000000000e+02
2.000000000000000000e+00,9.470000000000000000e+02
2.049999999999999822e+00,9.480000000000000000e+02
2.100000000000000089e+00,9.530000000000000000e+02
2.149999999999999911e+00,9.540000000000000000e+02
2.200000000000000178e+00,9.550000000000000000e+02
2.250000000000000000e+00,9.560000000000000000e+02
2.299999999999999822e+00,9.600000000000000000e+02
2.350000000000000089e+00,9.660000000000000000e+02
2.399999999999999911e+00,9.700000000000000000e+02
2.450000000000000178e+00,9.740000000000000000e+02
2.500000000000000000e+00,9.770000000000000000e+02
2.549999999999999822e+00,9.780000000000000000e+02
2.600000000000000089e+00,9.820000000000000000e+02
2.649999999999999911e+00,9.860000000000000000e+02
2.700000000000000178e+00,9.880000000000000000e+02
2.750000000000000000e+00,9.910000000000000000e+02
2.799999999999999822e+00,9.940000000000000000e+02
2.850000000000000089e+00,9.940000000000000000e+02
2.899999999999999911e+00,9.960000000000000000e+02
2.950000000000000178e+00,9.970000000000000000e+02
3.000000000000000000e+00,9.980000000000000000e+02
3.049999999999999822e+00,1.000000000000000000e+03
3.100000000000000089e+00,1.002000000000000000e+03
3.149999999999999911e+00,1.005000000000000000e+03
3.200000000000000178e+00,1.006000000000000000e+03
3.250000000000000000e+00,1.007000000000000000e+03
3.299999999999999822e+00,1.010000000000000000e+03
3.350000000000000089e+00,1.010000000000000000e+03
3.399999999999999911e+00,1.012000000000000000e+03
3.450000000000000178e+00,1.014000000000000000e+03
3.500000000000000000e+00,1.014000000000000000e+03
3.549999999999999822e+00,1.016000000000000000e+03
3.600000000000000089e+00,1.017000000000000000e+03
3.649999999999999911e+00,1.019000000000000000e+03
3.700000000000000178e+00,1.020000000000000000e+03
3.750000000000000000e+00,1.021000000000000000e+03
3.799999999999999822e+00,1.025000000000000000e+03
3.850000000000000089e+00,1.027000000000000000e+03
3.899999999999999911e+00,1.027000000000000000e+03
3.950000000000000178e+00,1.027000000000000000e+03
4.000000000000000000e+00,1.027000000000000000e+03
4.049999999999999822e+00,1.029000000000000000e+03
4.099999999999999645e+00,1.031000000000000000e+03
4.150000000000000355e+00,1.031000000000000000e+03
4.200000000000000178e+00,1.031000000000000000e+03
4.250000000000000000e+00,1.033000000000000000e+03
4.299999999999999822e+00,1.033000000000000000e+03
4.349999999999999645e+00,1.036000000000000000e+03
4.400000000000000355e+00,1.036000000000000000e+03
4.450000000000000178e+00,1.037000000000000000e+03
4.500000000000000000e+00,1.037000000000000000e+03
4.549999999999999822e+00,1.037000000000000000e+03
4.599999999999999645e+00,1.038000000000000000e+03
4.650000000000000355e+00,1.039000000000000000e+03
4.700000000000000178e+00,1.039000000000000000e+03
4.750000000000000000e+00,1.040000000000000000e+03
4.799999999999999822e+00,1.041000000000000000e+03
4.849999999999999645e+00,1.042000000000000000e+03
4.900000000000000355e+00,1.042000000000000000e+03
4.950000000000000178e+00,1.042000000000000000e+03
5.000000000000000000e+00,1.042000000000000000e+03
5.049999999999999822e+00,1.042000000000000000e+03
5.099999999999999645e+00,1.044000000000000000e+03
5.150000000000000355e+00,1.045000000000000000e+03
5.200000000000000178e+00,1.045000000000000000e+03
5.250000000000000000e+00,1.047000000000000000e+03
5.299999999999999822e+00,1.047000000000000000e+03
5.349999999999999645e+00,1.047000000000000000e+03
5.400000000000000355e+00,1.048000000000000000e+03
5.450000000000000178e+00,1.048000000000000000e+03
5.500000000000000000e+00,1.048000000000000000e+03
5.549999999999999822e+00,1.048000000000000000e+03
5.599999999999999645e+00,1.048000000000000000e+03
5.650000000000000355e+00,1.050000000000000000e+03
5.700000000000000178e+00,1.050000000000000000e+03
5.750000000000000000e+00,1.050000000000000000e+03
5.799999999999999822e+00,1.050000000000000000e+03
5.849999999999999645e+00,1.050000000000000000e+03
5.900000000000000355e+00,1.050000000000000000e+03
5.950000000000000178e+00,1.050000000000000000e+03
6.000000000000000000e+00,1.050000000000000000e+03
6.049999999999999822e+00,1.051000000000000000e+03
6.099999999999999645e+00,1.051000000000000000e+03
6.150000000000000355e+00,1.052000000000000000e+03
6.200000000000000178e+00,1.052000000000000000e+03
6.250000000000000000e+00,1.052000000000000000e+03
6.299999999999999822e+00,1.052000000000000000e+03
6.349999999999999645e+00,1.052000000000000000e+03
6.400000000000000355e+00,1.052000000000000000e+03
6.450000000000000178e+00,1.054000000000000000e+03
6.500000000000000000e+00,1.054000000000000000e+03
6.549999999999999822e+00,1.054000000000000000e+03
6.599999999999999645e+00,1.054000000000000000e+03
6.650000000000000355e+00,1.054000000000000000e+03
6.700000000000000178e+00,1.054000000000000000e+03
6.750000000000000000e+00,1.054000000000000000e+03
6.799999999999999822e+00,1.054000000000000000e+03
6.849999999999999645e+00,1.055000000000000000e+03
6.900000000000000355e+00,1.055000000000000000e+03
6.950000000000000178e+00,1.055000000000000000e+03
7.000000000000000000e+00,1.055000000000000000e+03
7.049999999999999822e+00,1.055000000000000000e+03
7.099999999999999645e+00,1.055000000000000000e+03
7.150000000000000355e+00,1.055000000000000000e+03
7.200000000000000178e+00,1.055000000000000000e+03
7.250000000000000000e+00,1.055000000000000000e+03
7.299999999999999822e+00,1.055000000000000000e+03
7.349999999999999645e+00,1.055000000000000000e+03
7.400000000000000355e+00,1.055000000000000000e+03
7.450000000000000178e+00,1.055000000000000000e+03
7.500000000000000000e+00,1.055000000000000000e+03
7.549999999999999822e+00,1.055000000000000000e+03
7.599999999999999645e+00,1.055000000000000000e+03
7.650000000000000355e+00,1.055000000000000000e+03
7.700000000000000178e+00,1.055000000000000000e+03
7.750000000000000000e+00,1.055000000000000000e+03
7.799999999999999822e+00,1.055000000000000000e+03
7.849999999999999645e+00,1.055000000000000000e+03
7.900000000000000355e+00,1.055000000000000000e+03
7.950000000000000178e+00,1.055000000000000000e+03
8.000000000000000000e+00,1.055000000000000000e+03
8.050000000000000711e+00,1.058000000000000000e+03
8.099999999999999645e+00,1.058000000000000000e+03
8.150000000000000355e+00,1.059000000000000000e+03
8.199999999999999289e+00,1.059000000000000000e+03
8.250000000000000000e+00,1.059000000000000000e+03
8.300000000000000711e+00,1.059000000000000000e+03
8.349999999999999645e+00,1.059000000000000000e+03
8.400000000000000355e+00,1.059000000000000000e+03
8.449999999999999289e+00,1.059000000000000000e+03
8.500000000000000000e+00,1.059000000000000000e+03
8.550000000000000711e+00,1.059000000000000000e+03
8.599999999999999645e+00,1.059000000000000000e+03
8.650000000000000355e+00,1.059000000000000000e+03
8.699999999999999289e+00,1.059000000000000000e+03
8.750000000000000000e+00,1.060000000000000000e+03
8.800000000000000711e+00,1.060000000000000000e+03
8.849999999999999645e+00,1.060000000000000000e+03
8.900000000000000355e+00,1.060000000000000000e+03
8.949999999999999289e+00,1.060000000000000000e+03
9.000000000000000000e+00,1.060000000000000000e+03
9.050000000000000711e+00,1.060000000000000000e+03
9.099999999999999645e+00,1.060000000000000000e+03
9.150000000000000355e+00,1.060000000000000000e+03
9.199999999999999289e+00,1.060000000000000000e+03
9.250000000000000000e+00,1.060000000000000000e+03
9.300000000000000711e+00,1.060000000000000000e+03
9.349999999999999645e+00,1.060000000000000000e+03
9.400000000000000355e+00,1.060000000000000000e+03
9.449999999999999289e+00,1.060000000000000000e+03
9.500000000000000000e+00,1.060000000000000000e+03
9.550000000000000711e+00,1.060000000000000000e+03
9.599999999999999645e+00,1.060000000000000000e+03
9.650000000000000355e+00,1.060000000000000000e+03
9.699999999999999289e+00,1.060000000000000000e+03
9.750000000000000000e+00,1.060000000000000000e+03
9.800000000000000711e+00,1.060000000000000000e+03
9.849999999999999645e+00,1.060000000000000000e+03
9.900000000000000355e+00,1.060000000000000000e+03
9.949999999999999289e+00,1.060000000000000000e+03
1.000000000000000000e+01,1.060000000000000000e+03
1.005000000000000071e+01,1.062000000000000000e+03
1.009999999999999964e+01,1.062000000000000000e+03
1.015000000000000036e+01,1.062000000000000000e+03
1.019999999999999929e+01,1.062000000000000000e+03
1.025000000000000000e+01,1.062000000000000000e+03
1.030000000000000071e+01,1.062000000000000000e+03
1.034999999999999964e+01,1.062000000000000000e+03
1.040000000000000036e+01,1.062000000000000000e+03
1.044999999999999929e+01,1.062000000000000000e+03
1.050000000000000000e+01,1.062000000000000000e+03
1.055000000000000071e+01,1.062000000000000000e+03
1.059999999999999964e+01,1.062000000000000000e+03
1.065000000000000036e+01,1.062000000000000000e+03
1.069999999999999929e+01,1.062000000000000000e+03
1.075000000000000000e+01,1.062000000000000000e+03
1.080000000000000071e+01,1.062000000000000000e+03
1.084999999999999964e+01,1.062000000000000000e+03
1.090000000000000036e+01,1.062000000000000000e+03
1.094999999999999929e+01,1.062000000000000000e+03
1.100000000000000000e+01,1.062000000000000000e+03
1.105000000000000071e+01,1.062000000000000000e+03
1.109999999999999964e+01,1.062000000000000000e+03
1.115000000000000036e+01,1.062000000000000000e+03
1.119999999999999929e+01,1.062000000000000000e+03
1.125000000000000000e+01,1.063000000000000000e+03
1.130000000000000071e+01,1.065000000000000000e+03
1.134999999999999964e+01,1.065000000000000000e+03
1.140000000000000036e+01,1.065000000000000000e+03
1.144999999999999929e+01,1.065000000000000000e+03
1.150000000000000000e+01,1.066000000000000000e+03
1.155000000000000071e+01,1.067000000000000000e+03
1.159999999999999964e+01,1.068000000000000000e+03
1.165000000000000036e+01,1.069000000000000000e+03
1.169999999999999929e+01,1.070000000000000000e+03
1.175000000000000000e+01,1.070000000000000000e+03
1.180000000000000071e+01,1.070000000000000000e+03
1.184999999999999964e+01,1.070000000000000000e+03
1.190000000000000036e+01,1.070000000000000000e+03
1.194999999999999929e+01,1.070000000000000000e+03
1.200000000000000000e+01,1.070000000000000000e+03
1.205000000000000071e+01,1.070000000000000000e+03
1.209999999999999964e+01,1.070000000000000000e+03
1.215000000000000036e+01,1.070000000000000000e+03
1.219999999999999929e+01,1.070000000000000000e+03
1.225000000000000000e+01,1.070000000000000000e+03
1.230000000000000071e+01,1.070000000000000000e+03
1.234999999999999964e+01,1.072000000000000000e+03
1.240000000000000036e+01,1.072000000000000000e+03
1.244999999999999929e+01,1.074000000000000000e+03
1.250000000000000000e+01,1.075000000000000000e+03
1.255000000000000071e+01,1.075000000000000000e+03
1.259999999999999964e+01,1.075000000000000000e+03
1.265000000000000036e+01,1.075000000000000000e+03
1.269999999999999929e+01,1.075000000000000000e+03
1.275000000000000000e+01,1.075000000000000000e+03
1.280000000000000071e+01,1.075000000000000000e+03
1.284999999999999964e+01,1.075000000000000000e+03
1.290000000000000036e+01,1.075000000000000000e+03
1.294999999999999929e+01,1.075000000000000000e+03
1.300000000000000000e+01,1.075000000000000000e+03
1.305000000000000071e+01,1.075000000000000000e+03
1.309999999999999964e+01,1.076000000000000000e+03
1.315000000000000036e+01,1.076000000000000000e+03
1.319999999999999929e+01,1.076000000000000000e+03
1.325000000000000000e+01,1.077000000000000000e+03
1.330000000000000071e+01,1.078000000000000000e+03
1.334999999999999964e+01,1.079000000000000000e+03
1.340000000000000036e+01,1.079000000000000000e+03
1.344999999999999929e+01,1.080000000000000000e+03
1.350000000000000000e+01,1.080000000000000000e+03
1.355000000000000071e+01,1.080000000000000000e+03
1.359999999999999964e+01,1.080000000000000000e+03
1.365000000000000036e+01,1.080000000000000000e+03
1.369999999999999929e+01,1.080000000000000000e+03
1.375000000000000000e+01,1.081000000000000000e+03
1.380000000000000071e+01,1.082000000000000000e+03
1.384999999999999964e+01,1.083000000000000000e+03
1.390000000000000036e+01,1.083000000000000000e+03
1.394999999999999929e+01,1.083000000000000000e+03
1.400000000000000000e+01,1.083000000000000000e+03
1.405000000000000071e+01,1.083000000000000000e+03
1.409999999999999964e+01,1.083000000000000000e+03
1.415000000000000036e+01,1.083000000000000000e+03
1.419999999999999929e+01,1.083000000000000000e+03
1.425000000000000000e+01,1.083000000000000000e+03
1.430000000000000071e+01,1.083000000000000000e+03
1.434999999999999964e+01,1.084000000000000000e+03
1.440000000000000036e+01,1.084000000000000000e+03
1.444999999999999929e+01,1.084000000000000000e+03
1.450000000000000000e+01,1.084000000000000000e+03
1.455000000000000071e+01,1.084000000000000000e+03
1.459999999999999964e+01,1.085000000000000000e+03
1.465000000000000036e+01,1.085000000000000000e+03
1.469999999999999929e+01,1.085000000000000000e+03
1.475000000000000000e+01,1.086000000000000000e+03
1.480000000000000071e+01,1.087000000000000000e+03
1.484999999999999964e+01,1.087000000000000000e+03
1.490000000000000036e+01,1.087000000000000000e+03
1.494999999999999929e+01,1.087000000000000000e+03
1.500000000000000000e+01,1.087000000000000000e+03
1.505000000000000071e+01,1.088000000000000000e+03
1.509999999999999964e+01,1.088000000000000000e+03
1.515000000000000036e+01,1.088000000000000000e+03
1.519999999999999929e+01,1.088000000000000000e+03
1.525000000000000000e+01,1.088000000000000000e+03
1.530000000000000071e+01,1.088000000000000000e+03
1.534999999999999964e+01,1.088000000000000000e+03
1.540000000000000036e+01,1.088000000000000000e+03
1.544999999999999929e+01,1.088000000000000000e+03
1.550000000000000000e+01,1.088000000000000000e+03
1.555000000000000071e+01,1.089000000000000000e+03
1.559999999999999964e+01,1.089000000000000000e+03
1.565000000000000036e+01,1.089000000000000000e+03
1.569999999999999929e+01,1.089000000000000000e+03
1.575000000000000000e+01,1.089000000000000000e+03
1.580000000000000071e+01,1.089000000000000000e+03
1.584999999999999964e+01,1.089000000000000000e+03
1.590000000000000036e+01,1.090000000000000000e+03
1.594999999999999929e+01,1.090000000000000000e+03
1.600000000000000000e+01,1.090000000000000000e+03
1.605000000000000071e+01,1.090000000000000000e+03
1.610000000000000142e+01,1.091000000000000000e+03
1.614999999999999858e+01,1.092000000000000000e+03
1.619999999999999929e+01,1.092000000000000000e+03
1.625000000000000000e+01,1.092000000000000000e+03
1.630000000000000071e+01,1.092000000000000000e+03
1.635000000000000142e+01,1.092000000000000000e+03
1.639999999999999858e+01,1.092000000000000000e+03
1.644999999999999929e+01,1.092000000000000000e+03
1.650000000000000000e+01,1.092000000000000000e+03
1.655000000000000071e+01,1.092000000000000000e+03
1.660000000000000142e+01,1.092000000000000000e+03
1.664999999999999858e+01,1.092000000000000000e+03
1.669999999999999929e+01,1.092000000000000000e+03
1.675000000000000000e+01,1.092000000000000000e+03
1.680000000000000071e+01,1.092000000000000000e+03
1.685000000000000142e+01,1.092000000000000000e+03
1.689999999999999858e+01,1.092000000000000000e+03
1.694999999999999929e+01,1.092000000000000000e+03
1.700000000000000000e+01,1.092000000000000000e+03
1.705000000000000071e+01,1.092000000000000000e+03
1.710000000000000142e+01,1.092000000000000000e+03
1.714999999999999858e+01,1.092000000000000000e+03
1.719999999999999929e+01,1.092000000000000000e+03
1.725000000000000000e+01,1.092000000000000000e+03
1.730000000000000071e+01,1.092000000000000000e+03
1.735000000000000142e+01,1.092000000000000000e+03
1.739999999999999858e+01,1.092000000000000000e+03
1.744999999999999929e+01,1.092000000000000000e+03
1.750000000000000000e+01,1.092000000000000000e+03
1.755000000000000071e+01,1.092000000000000000e+03
1.760000000000000142e+01,1.092000000000000000e+03
1.764999999999999858e+01,1.092000000000000000e+03
1.769999999999999929e+01,1.092000000000000000e+03
1.775000000000000000e+01,1.092000000000000000e+03
1.780000000000000071e+01,1.092000000000000000e+03
1.785000000000000142e+01,1.092000000000000000e+03
1.789999999999999858e+01,1.092000000000000000e+03
1.794999999999999929e+01,1.092000000000000000e+03
1.800000000000000000e+01,1.092000000000000000e+03


==> data/cg/small/solving-curve/svm-cs-0.txt <==
x,y
5.000000000000000278e-02,4.610000000000000000e+02
1.000000000000000056e-01,5.480000000000000000e+02
1.499999999999999944e-01,6.530000000000000000e+02
2.000000000000000111e-01,7.070000000000000000e+02
2.500000000000000000e-01,7.260000000000000000e+02
2.999999999999999889e-01,7.330000000000000000e+02
3.499999999999999778e-01,7.530000000000000000e+02
4.000000000000000222e-01,7.680000000000000000e+02
4.500000000000000111e-01,7.730000000000000000e+02
5.000000000000000000e-01,7.820000000000000000e+02
5.500000000000000444e-01,7.860000000000000000e+02
5.999999999999999778e-01,7.900000000000000000e+02
6.500000000000000222e-01,7.930000000000000000e+02
6.999999999999999556e-01,8.010000000000000000e+02
7.500000000000000000e-01,8.060000000000000000e+02
8.000000000000000444e-01,8.140000000000000000e+02
8.499999999999999778e-01,8.200000000000000000e+02
9.000000000000000222e-01,8.250000000000000000e+02
9.499999999999999556e-01,8.280000000000000000e+02
1.000000000000000000e+00,8.310000000000000000e+02
1.050000000000000044e+00,8.340000000000000000e+02
1.100000000000000089e+00,8.470000000000000000e+02
1.149999999999999911e+00,8.570000000000000000e+02
1.199999999999999956e+00,8.630000000000000000e+02
1.250000000000000000e+00,8.650000000000000000e+02
1.300000000000000044e+00,8.720000000000000000e+02
1.350000000000000089e+00,8.760000000000000000e+02
1.399999999999999911e+00,8.780000000000000000e+02
1.449999999999999956e+00,8.800000000000000000e+02
1.500000000000000000e+00,8.880000000000000000e+02
1.550000000000000044e+00,8.900000000000000000e+02
1.600000000000000089e+00,8.910000000000000000e+02
1.649999999999999911e+00,8.980000000000000000e+02
1.699999999999999956e+00,9.030000000000000000e+02
1.750000000000000000e+00,9.060000000000000000e+02
1.800000000000000044e+00,9.080000000000000000e+02
1.850000000000000089e+00,9.100000000000000000e+02
1.899999999999999911e+00,9.120000000000000000e+02
1.949999999999999956e+00,9.190000000000000000e+02
2.000000000000000000e+00,9.240000000000000000e+02
2.049999999999999822e+00,9.260000000000000000e+02
2.100000000000000089e+00,9.260000000000000000e+02
2.149999999999999911e+00,9.340000000000000000e+02
2.200000000000000178e+00,9.340000000000000000e+02
2.250000000000000000e+00,9.390000000000000000e+02
2.299999999999999822e+00,9.440000000000000000e+02
2.350000000000000089e+00,9.500000000000000000e+02
2.399999999999999911e+00,9.530000000000000000e+02
2.450000000000000178e+00,9.540000000000000000e+02
2.500000000000000000e+00,9.570000000000000000e+02
2.549999999999999822e+00,9.600000000000000000e+02
2.600000000000000089e+00,9.640000000000000000e+02
2.649999999999999911e+00,9.640000000000000000e+02
2.700000000000000178e+00,9.670000000000000000e+02
2.750000000000000000e+00,9.720000000000000000e+02
2.799999999999999822e+00,9.730000000000000000e+02
2.850000000000000089e+00,9.780000000000000000e+02
2.899999999999999911e+00,9.780000000000000000e+02
2.950000000000000178e+00,9.850000000000000000e+02
3.000000000000000000e+00,9.860000000000000000e+02
3.049999999999999822e+00,9.880000000000000000e+02
3.100000000000000089e+00,9.910000000000000000e+02
3.149999999999999911e+00,9.920000000000000000e+02
3.200000000000000178e+00,9.940000000000000000e+02
3.250000000000000000e+00,9.950000000000000000e+02
3.299999999999999822e+00,9.960000000000000000e+02
3.350000000000000089e+00,9.960000000000000000e+02
3.399999999999999911e+00,9.980000000000000000e+02
3.450000000000000178e+00,9.980000000000000000e+02
3.500000000000000000e+00,9.980000000000000000e+02
3.549999999999999822e+00,9.990000000000000000e+02
3.600000000000000089e+00,9.990000000000000000e+02
3.649999999999999911e+00,9.990000000000000000e+02
3.700000000000000178e+00,9.990000000000000000e+02
3.750000000000000000e+00,9.990000000000000000e+02
3.799999999999999822e+00,1.000000000000000000e+03
3.850000000000000089e+00,1.001000000000000000e+03
3.899999999999999911e+00,1.003000000000000000e+03
3.950000000000000178e+00,1.004000000000000000e+03
4.000000000000000000e+00,1.004000000000000000e+03
4.049999999999999822e+00,1.005000000000000000e+03
4.099999999999999645e+00,1.006000000000000000e+03
4.150000000000000355e+00,1.007000000000000000e+03
4.200000000000000178e+00,1.007000000000000000e+03
4.250000000000000000e+00,1.007000000000000000e+03
4.299999999999999822e+00,1.008000000000000000e+03
4.349999999999999645e+00,1.009000000000000000e+03
4.400000000000000355e+00,1.009000000000000000e+03
4.450000000000000178e+00,1.010000000000000000e+03
4.500000000000000000e+00,1.011000000000000000e+03
4.549999999999999822e+00,1.011000000000000000e+03
4.599999999999999645e+00,1.013000000000000000e+03
4.650000000000000355e+00,1.013000000000000000e+03
4.700000000000000178e+00,1.013000000000000000e+03
4.750000000000000000e+00,1.015000000000000000e+03
4.799999999999999822e+00,1.016000000000000000e+03
4.849999999999999645e+00,1.016000000000000000e+03
4.900000000000000355e+00,1.017000000000000000e+03
4.950000000000000178e+00,1.017000000000000000e+03
5.000000000000000000e+00,1.017000000000000000e+03
5.049999999999999822e+00,1.017000000000000000e+03
5.099999999999999645e+00,1.017000000000000000e+03
5.150000000000000355e+00,1.018000000000000000e+03
5.200000000000000178e+00,1.019000000000000000e+03
5.250000000000000000e+00,1.020000000000000000e+03
5.299999999999999822e+00,1.021000000000000000e+03
5.349999999999999645e+00,1.022000000000000000e+03
5.400000000000000355e+00,1.023000000000000000e+03
5.450000000000000178e+00,1.024000000000000000e+03
5.500000000000000000e+00,1.024000000000000000e+03
5.549999999999999822e+00,1.025000000000000000e+03
5.599999999999999645e+00,1.025000000000000000e+03
5.650000000000000355e+00,1.025000000000000000e+03
5.700000000000000178e+00,1.025000000000000000e+03
5.750000000000000000e+00,1.027000000000000000e+03
5.799999999999999822e+00,1.027000000000000000e+03
5.849999999999999645e+00,1.027000000000000000e+03
5.900000000000000355e+00,1.027000000000000000e+03
5.950000000000000178e+00,1.027000000000000000e+03
6.000000000000000000e+00,1.028000000000000000e+03
6.049999999999999822e+00,1.029000000000000000e+03
6.099999999999999645e+00,1.030000000000000000e+03
6.150000000000000355e+00,1.031000000000000000e+03
6.200000000000000178e+00,1.031000000000000000e+03
6.250000000000000000e+00,1.031000000000000000e+03
6.299999999999999822e+00,1.031000000000000000e+03
6.349999999999999645e+00,1.031000000000000000e+03
6.400000000000000355e+00,1.031000000000000000e+03
6.450000000000000178e+00,1.031000000000000000e+03
6.500000000000000000e+00,1.031000000000000000e+03
6.549999999999999822e+00,1.031000000000000000e+03
6.599999999999999645e+00,1.031000000000000000e+03
6.650000000000000355e+00,1.031000000000000000e+03
6.700000000000000178e+00,1.031000000000000000e+03
6.750000000000000000e+00,1.031000000000000000e+03
6.799999999999999822e+00,1.031000000000000000e+03
6.849999999999999645e+00,1.032000000000000000e+03
6.900000000000000355e+00,1.032000000000000000e+03
6.950000000000000178e+00,1.034000000000000000e+03
7.000000000000000000e+00,1.035000000000000000e+03
7.049999999999999822e+00,1.035000000000000000e+03
7.099999999999999645e+00,1.036000000000000000e+03
7.150000000000000355e+00,1.037000000000000000e+03
7.200000000000000178e+00,1.037000000000000000e+03
7.250000000000000000e+00,1.037000000000000000e+03
7.299999999999999822e+00,1.037000000000000000e+03
7.349999999999999645e+00,1.037000000000000000e+03
7.400000000000000355e+00,1.038000000000000000e+03
7.450000000000000178e+00,1.038000000000000000e+03
7.500000000000000000e+00,1.040000000000000000e+03
7.549999999999999822e+00,1.040000000000000000e+03
7.599999999999999645e+00,1.040000000000000000e+03
7.650000000000000355e+00,1.040000000000000000e+03
7.700000000000000178e+00,1.040000000000000000e+03
7.750000000000000000e+00,1.041000000000000000e+03
7.799999999999999822e+00,1.041000000000000000e+03
7.849999999999999645e+00,1.041000000000000000e+03
7.900000000000000355e+00,1.041000000000000000e+03
7.950000000000000178e+00,1.041000000000000000e+03
8.000000000000000000e+00,1.041000000000000000e+03
8.050000000000000711e+00,1.041000000000000000e+03
8.099999999999999645e+00,1.041000000000000000e+03
8.150000000000000355e+00,1.042000000000000000e+03
8.199999999999999289e+00,1.043000000000000000e+03
8.250000000000000000e+00,1.043000000000000000e+03
8.300000000000000711e+00,1.043000000000000000e+03
8.349999999999999645e+00,1.043000000000000000e+03
8.400000000000000355e+00,1.043000000000000000e+03
8.449999999999999289e+00,1.043000000000000000e+03
8.500000000000000000e+00,1.043000000000000000e+03
8.550000000000000711e+00,1.043000000000000000e+03
8.599999999999999645e+00,1.043000000000000000e+03
8.650000000000000355e+00,1.043000000000000000e+03
8.699999999999999289e+00,1.043000000000000000e+03
8.750000000000000000e+00,1.044000000000000000e+03
8.800000000000000711e+00,1.044000000000000000e+03
8.849999999999999645e+00,1.044000000000000000e+03
8.900000000000000355e+00,1.044000000000000000e+03
8.949999999999999289e+00,1.044000000000000000e+03
9.000000000000000000e+00,1.044000000000000000e+03
9.050000000000000711e+00,1.044000000000000000e+03
9.099999999999999645e+00,1.044000000000000000e+03
9.150000000000000355e+00,1.045000000000000000e+03
9.199999999999999289e+00,1.045000000000000000e+03
9.250000000000000000e+00,1.045000000000000000e+03
9.300000000000000711e+00,1.046000000000000000e+03
9.349999999999999645e+00,1.046000000000000000e+03
9.400000000000000355e+00,1.047000000000000000e+03
9.449999999999999289e+00,1.047000000000000000e+03
9.500000000000000000e+00,1.047000000000000000e+03
9.550000000000000711e+00,1.047000000000000000e+03
9.599999999999999645e+00,1.047000000000000000e+03
9.650000000000000355e+00,1.047000000000000000e+03
9.699999999999999289e+00,1.047000000000000000e+03
9.750000000000000000e+00,1.047000000000000000e+03
9.800000000000000711e+00,1.047000000000000000e+03
9.849999999999999645e+00,1.047000000000000000e+03
9.900000000000000355e+00,1.047000000000000000e+03
9.949999999999999289e+00,1.047000000000000000e+03
1.000000000000000000e+01,1.047000000000000000e+03
1.005000000000000071e+01,1.047000000000000000e+03
1.009999999999999964e+01,1.047000000000000000e+03
1.015000000000000036e+01,1.047000000000000000e+03
1.019999999999999929e+01,1.048000000000000000e+03
1.025000000000000000e+01,1.048000000000000000e+03
1.030000000000000071e+01,1.049000000000000000e+03
1.034999999999999964e+01,1.049000000000000000e+03
1.040000000000000036e+01,1.050000000000000000e+03
1.044999999999999929e+01,1.050000000000000000e+03
1.050000000000000000e+01,1.050000000000000000e+03
1.055000000000000071e+01,1.050000000000000000e+03
1.059999999999999964e+01,1.051000000000000000e+03
1.065000000000000036e+01,1.051000000000000000e+03
1.069999999999999929e+01,1.051000000000000000e+03
1.075000000000000000e+01,1.052000000000000000e+03
1.080000000000000071e+01,1.052000000000000000e+03
1.084999999999999964e+01,1.052000000000000000e+03
1.090000000000000036e+01,1.052000000000000000e+03
1.094999999999999929e+01,1.052000000000000000e+03
1.100000000000000000e+01,1.052000000000000000e+03
1.105000000000000071e+01,1.053000000000000000e+03
1.109999999999999964e+01,1.053000000000000000e+03
1.115000000000000036e+01,1.053000000000000000e+03
1.119999999999999929e+01,1.053000000000000000e+03
1.125000000000000000e+01,1.053000000000000000e+03
1.130000000000000071e+01,1.053000000000000000e+03
1.134999999999999964e+01,1.053000000000000000e+03
1.140000000000000036e+01,1.055000000000000000e+03
1.144999999999999929e+01,1.056000000000000000e+03
1.150000000000000000e+01,1.056000000000000000e+03
1.155000000000000071e+01,1.056000000000000000e+03
1.159999999999999964e+01,1.057000000000000000e+03
1.165000000000000036e+01,1.057000000000000000e+03
1.169999999999999929e+01,1.057000000000000000e+03
1.175000000000000000e+01,1.057000000000000000e+03
1.180000000000000071e+01,1.057000000000000000e+03
1.184999999999999964e+01,1.057000000000000000e+03
1.190000000000000036e+01,1.057000000000000000e+03
1.194999999999999929e+01,1.057000000000000000e+03
1.200000000000000000e+01,1.057000000000000000e+03
1.205000000000000071e+01,1.057000000000000000e+03
1.209999999999999964e+01,1.057000000000000000e+03
1.215000000000000036e+01,1.057000000000000000e+03
1.219999999999999929e+01,1.057000000000000000e+03
1.225000000000000000e+01,1.057000000000000000e+03
1.230000000000000071e+01,1.057000000000000000e+03
1.234999999999999964e+01,1.057000000000000000e+03
1.240000000000000036e+01,1.057000000000000000e+03
1.244999999999999929e+01,1.058000000000000000e+03
1.250000000000000000e+01,1.058000000000000000e+03
1.255000000000000071e+01,1.058000000000000000e+03
1.259999999999999964e+01,1.058000000000000000e+03
1.265000000000000036e+01,1.058000000000000000e+03
1.269999999999999929e+01,1.058000000000000000e+03
1.275000000000000000e+01,1.058000000000000000e+03
1.280000000000000071e+01,1.058000000000000000e+03
1.284999999999999964e+01,1.060000000000000000e+03
1.290000000000000036e+01,1.060000000000000000e+03
1.294999999999999929e+01,1.060000000000000000e+03
1.300000000000000000e+01,1.060000000000000000e+03
1.305000000000000071e+01,1.060000000000000000e+03
1.309999999999999964e+01,1.060000000000000000e+03
1.315000000000000036e+01,1.060000000000000000e+03
1.319999999999999929e+01,1.060000000000000000e+03
1.325000000000000000e+01,1.060000000000000000e+03
1.330000000000000071e+01,1.060000000000000000e+03
1.334999999999999964e+01,1.061000000000000000e+03
1.340000000000000036e+01,1.061000000000000000e+03
1.344999999999999929e+01,1.061000000000000000e+03
1.350000000000000000e+01,1.061000000000000000e+03
1.355000000000000071e+01,1.061000000000000000e+03
1.359999999999999964e+01,1.062000000000000000e+03
1.365000000000000036e+01,1.063000000000000000e+03
1.369999999999999929e+01,1.063000000000000000e+03
1.375000000000000000e+01,1.063000000000000000e+03
1.380000000000000071e+01,1.065000000000000000e+03
1.384999999999999964e+01,1.065000000000000000e+03
1.390000000000000036e+01,1.065000000000000000e+03
1.394999999999999929e+01,1.065000000000000000e+03
1.400000000000000000e+01,1.066000000000000000e+03
1.405000000000000071e+01,1.067000000000000000e+03
1.409999999999999964e+01,1.067000000000000000e+03
1.415000000000000036e+01,1.068000000000000000e+03
1.419999999999999929e+01,1.068000000000000000e+03
1.425000000000000000e+01,1.069000000000000000e+03
1.430000000000000071e+01,1.069000000000000000e+03
1.434999999999999964e+01,1.069000000000000000e+03
1.440000000000000036e+01,1.069000000000000000e+03
1.444999999999999929e+01,1.070000000000000000e+03
1.450000000000000000e+01,1.070000000000000000e+03
1.455000000000000071e+01,1.070000000000000000e+03
1.459999999999999964e+01,1.070000000000000000e+03
1.465000000000000036e+01,1.070000000000000000e+03
1.469999999999999929e+01,1.070000000000000000e+03
1.475000000000000000e+01,1.070000000000000000e+03
1.480000000000000071e+01,1.070000000000000000e+03
1.484999999999999964e+01,1.070000000000000000e+03
1.490000000000000036e+01,1.070000000000000000e+03
1.494999999999999929e+01,1.071000000000000000e+03
1.500000000000000000e+01,1.071000000000000000e+03
1.505000000000000071e+01,1.071000000000000000e+03
1.509999999999999964e+01,1.071000000000000000e+03
1.515000000000000036e+01,1.071000000000000000e+03
1.519999999999999929e+01,1.071000000000000000e+03
1.525000000000000000e+01,1.072000000000000000e+03
1.530000000000000071e+01,1.074000000000000000e+03
1.534999999999999964e+01,1.074000000000000000e+03
1.540000000000000036e+01,1.074000000000000000e+03
1.544999999999999929e+01,1.074000000000000000e+03
1.550000000000000000e+01,1.074000000000000000e+03
1.555000000000000071e+01,1.074000000000000000e+03
1.559999999999999964e+01,1.074000000000000000e+03
1.565000000000000036e+01,1.076000000000000000e+03
1.569999999999999929e+01,1.076000000000000000e+03
1.575000000000000000e+01,1.076000000000000000e+03
1.580000000000000071e+01,1.076000000000000000e+03
1.584999999999999964e+01,1.077000000000000000e+03
1.590000000000000036e+01,1.077000000000000000e+03
1.594999999999999929e+01,1.077000000000000000e+03
1.600000000000000000e+01,1.077000000000000000e+03
1.605000000000000071e+01,1.077000000000000000e+03
1.610000000000000142e+01,1.077000000000000000e+03
1.614999999999999858e+01,1.077000000000000000e+03
1.619999999999999929e+01,1.077000000000000000e+03
1.625000000000000000e+01,1.077000000000000000e+03
1.630000000000000071e+01,1.079000000000000000e+03
1.635000000000000142e+01,1.079000000000000000e+03
1.639999999999999858e+01,1.080000000000000000e+03
1.644999999999999929e+01,1.081000000000000000e+03
1.650000000000000000e+01,1.082000000000000000e+03
1.655000000000000071e+01,1.083000000000000000e+03
1.660000000000000142e+01,1.084000000000000000e+03
1.664999999999999858e+01,1.084000000000000000e+03
1.669999999999999929e+01,1.086000000000000000e+03
1.675000000000000000e+01,1.087000000000000000e+03
1.680000000000000071e+01,1.087000000000000000e+03
1.685000000000000142e+01,1.089000000000000000e+03
1.689999999999999858e+01,1.089000000000000000e+03
1.694999999999999929e+01,1.089000000000000000e+03
1.700000000000000000e+01,1.089000000000000000e+03
1.705000000000000071e+01,1.089000000000000000e+03
1.710000000000000142e+01,1.090000000000000000e+03
1.714999999999999858e+01,1.090000000000000000e+03
1.719999999999999929e+01,1.091000000000000000e+03
1.725000000000000000e+01,1.091000000000000000e+03
1.730000000000000071e+01,1.091000000000000000e+03
1.735000000000000142e+01,1.091000000000000000e+03
1.739999999999999858e+01,1.091000000000000000e+03
1.744999999999999929e+01,1.091000000000000000e+03
1.750000000000000000e+01,1.092000000000000000e+03
1.755000000000000071e+01,1.092000000000000000e+03
1.760000000000000142e+01,1.093000000000000000e+03
1.764999999999999858e+01,1.093000000000000000e+03
1.769999999999999929e+01,1.093000000000000000e+03
1.775000000000000000e+01,1.095000000000000000e+03
1.780000000000000071e+01,1.096000000000000000e+03
1.785000000000000142e+01,1.096000000000000000e+03
1.789999999999999858e+01,1.096000000000000000e+03
1.794999999999999929e+01,1.096000000000000000e+03
1.800000000000000000e+01,1.096000000000000000e+03


==> data/cg/small/solving-curve/svm.txt <==
x,y
5.000000000000000278e-02,4.610000000000000000e+02
1.000000000000000056e-01,5.480000000000000000e+02
1.499999999999999944e-01,6.530000000000000000e+02
2.000000000000000111e-01,7.070000000000000000e+02
2.500000000000000000e-01,7.260000000000000000e+02
2.999999999999999889e-01,7.330000000000000000e+02
3.499999999999999778e-01,7.530000000000000000e+02
4.000000000000000222e-01,7.680000000000000000e+02
4.500000000000000111e-01,7.730000000000000000e+02
5.000000000000000000e-01,7.820000000000000000e+02
5.500000000000000444e-01,7.860000000000000000e+02
5.999999999999999778e-01,7.900000000000000000e+02
6.500000000000000222e-01,7.930000000000000000e+02
6.999999999999999556e-01,8.010000000000000000e+02
7.500000000000000000e-01,8.060000000000000000e+02
8.000000000000000444e-01,8.140000000000000000e+02
8.499999999999999778e-01,8.200000000000000000e+02
9.000000000000000222e-01,8.250000000000000000e+02
9.499999999999999556e-01,8.280000000000000000e+02
1.000000000000000000e+00,8.310000000000000000e+02
1.050000000000000044e+00,8.340000000000000000e+02
1.100000000000000089e+00,8.470000000000000000e+02
1.149999999999999911e+00,8.570000000000000000e+02
1.199999999999999956e+00,8.630000000000000000e+02
1.250000000000000000e+00,8.650000000000000000e+02
1.300000000000000044e+00,8.720000000000000000e+02
1.350000000000000089e+00,8.760000000000000000e+02
1.399999999999999911e+00,8.780000000000000000e+02
1.449999999999999956e+00,8.800000000000000000e+02
1.500000000000000000e+00,8.880000000000000000e+02
1.550000000000000044e+00,8.900000000000000000e+02
1.600000000000000089e+00,8.910000000000000000e+02
1.649999999999999911e+00,8.980000000000000000e+02
1.699999999999999956e+00,9.030000000000000000e+02
1.750000000000000000e+00,9.060000000000000000e+02
1.800000000000000044e+00,9.080000000000000000e+02
1.850000000000000089e+00,9.100000000000000000e+02
1.899999999999999911e+00,9.120000000000000000e+02
1.949999999999999956e+00,9.190000000000000000e+02
2.000000000000000000e+00,9.240000000000000000e+02
2.049999999999999822e+00,9.260000000000000000e+02
2.100000000000000089e+00,9.260000000000000000e+02
2.149999999999999911e+00,9.340000000000000000e+02
2.200000000000000178e+00,9.340000000000000000e+02
2.250000000000000000e+00,9.390000000000000000e+02
2.299999999999999822e+00,9.440000000000000000e+02
2.350000000000000089e+00,9.500000000000000000e+02
2.399999999999999911e+00,9.530000000000000000e+02
2.450000000000000178e+00,9.540000000000000000e+02
2.500000000000000000e+00,9.570000000000000000e+02
2.549999999999999822e+00,9.600000000000000000e+02
2.600000000000000089e+00,9.640000000000000000e+02
2.649999999999999911e+00,9.640000000000000000e+02
2.700000000000000178e+00,9.670000000000000000e+02
2.750000000000000000e+00,9.720000000000000000e+02
2.799999999999999822e+00,9.730000000000000000e+02
2.850000000000000089e+00,9.780000000000000000e+02
2.899999999999999911e+00,9.780000000000000000e+02
2.950000000000000178e+00,9.850000000000000000e+02
3.000000000000000000e+00,9.860000000000000000e+02
3.049999999999999822e+00,9.880000000000000000e+02
3.100000000000000089e+00,9.910000000000000000e+02
3.149999999999999911e+00,9.920000000000000000e+02
3.200000000000000178e+00,9.940000000000000000e+02
3.250000000000000000e+00,9.950000000000000000e+02
3.299999999999999822e+00,9.960000000000000000e+02
3.350000000000000089e+00,9.960000000000000000e+02
3.399999999999999911e+00,9.980000000000000000e+02
3.450000000000000178e+00,9.980000000000000000e+02
3.500000000000000000e+00,9.980000000000000000e+02
3.549999999999999822e+00,9.990000000000000000e+02
3.600000000000000089e+00,9.990000000000000000e+02
3.649999999999999911e+00,9.990000000000000000e+02
3.700000000000000178e+00,9.990000000000000000e+02
3.750000000000000000e+00,9.990000000000000000e+02
3.799999999999999822e+00,1.000000000000000000e+03
3.850000000000000089e+00,1.001000000000000000e+03
3.899999999999999911e+00,1.003000000000000000e+03
3.950000000000000178e+00,1.004000000000000000e+03
4.000000000000000000e+00,1.004000000000000000e+03
4.049999999999999822e+00,1.005000000000000000e+03
4.099999999999999645e+00,1.006000000000000000e+03
4.150000000000000355e+00,1.007000000000000000e+03
4.200000000000000178e+00,1.007000000000000000e+03
4.250000000000000000e+00,1.007000000000000000e+03
4.299999999999999822e+00,1.008000000000000000e+03
4.349999999999999645e+00,1.009000000000000000e+03
4.400000000000000355e+00,1.009000000000000000e+03
4.450000000000000178e+00,1.010000000000000000e+03
4.500000000000000000e+00,1.011000000000000000e+03
4.549999999999999822e+00,1.011000000000000000e+03
4.599999999999999645e+00,1.013000000000000000e+03
4.650000000000000355e+00,1.013000000000000000e+03
4.700000000000000178e+00,1.013000000000000000e+03
4.750000000000000000e+00,1.015000000000000000e+03
4.799999999999999822e+00,1.016000000000000000e+03
4.849999999999999645e+00,1.016000000000000000e+03
4.900000000000000355e+00,1.017000000000000000e+03
4.950000000000000178e+00,1.017000000000000000e+03
5.000000000000000000e+00,1.017000000000000000e+03
5.049999999999999822e+00,1.017000000000000000e+03
5.099999999999999645e+00,1.017000000000000000e+03
5.150000000000000355e+00,1.018000000000000000e+03
5.200000000000000178e+00,1.019000000000000000e+03
5.250000000000000000e+00,1.020000000000000000e+03
5.299999999999999822e+00,1.021000000000000000e+03
5.349999999999999645e+00,1.022000000000000000e+03
5.400000000000000355e+00,1.023000000000000000e+03
5.450000000000000178e+00,1.024000000000000000e+03
5.500000000000000000e+00,1.024000000000000000e+03
5.549999999999999822e+00,1.025000000000000000e+03
5.599999999999999645e+00,1.025000000000000000e+03
5.650000000000000355e+00,1.025000000000000000e+03
5.700000000000000178e+00,1.025000000000000000e+03
5.750000000000000000e+00,1.027000000000000000e+03
5.799999999999999822e+00,1.027000000000000000e+03
5.849999999999999645e+00,1.027000000000000000e+03
5.900000000000000355e+00,1.027000000000000000e+03
5.950000000000000178e+00,1.027000000000000000e+03
6.000000000000000000e+00,1.028000000000000000e+03
6.049999999999999822e+00,1.029000000000000000e+03
6.099999999999999645e+00,1.030000000000000000e+03
6.150000000000000355e+00,1.031000000000000000e+03
6.200000000000000178e+00,1.031000000000000000e+03
6.250000000000000000e+00,1.031000000000000000e+03
6.299999999999999822e+00,1.031000000000000000e+03
6.349999999999999645e+00,1.031000000000000000e+03
6.400000000000000355e+00,1.031000000000000000e+03
6.450000000000000178e+00,1.031000000000000000e+03
6.500000000000000000e+00,1.031000000000000000e+03
6.549999999999999822e+00,1.031000000000000000e+03
6.599999999999999645e+00,1.031000000000000000e+03
6.650000000000000355e+00,1.031000000000000000e+03
6.700000000000000178e+00,1.031000000000000000e+03
6.750000000000000000e+00,1.031000000000000000e+03
6.799999999999999822e+00,1.031000000000000000e+03
6.849999999999999645e+00,1.032000000000000000e+03
6.900000000000000355e+00,1.032000000000000000e+03
6.950000000000000178e+00,1.034000000000000000e+03
7.000000000000000000e+00,1.035000000000000000e+03
7.049999999999999822e+00,1.035000000000000000e+03
7.099999999999999645e+00,1.036000000000000000e+03
7.150000000000000355e+00,1.037000000000000000e+03
7.200000000000000178e+00,1.037000000000000000e+03
7.250000000000000000e+00,1.037000000000000000e+03
7.299999999999999822e+00,1.037000000000000000e+03
7.349999999999999645e+00,1.037000000000000000e+03
7.400000000000000355e+00,1.038000000000000000e+03
7.450000000000000178e+00,1.038000000000000000e+03
7.500000000000000000e+00,1.040000000000000000e+03
7.549999999999999822e+00,1.040000000000000000e+03
7.599999999999999645e+00,1.040000000000000000e+03
7.650000000000000355e+00,1.040000000000000000e+03
7.700000000000000178e+00,1.040000000000000000e+03
7.750000000000000000e+00,1.041000000000000000e+03
7.799999999999999822e+00,1.041000000000000000e+03
7.849999999999999645e+00,1.041000000000000000e+03
7.900000000000000355e+00,1.041000000000000000e+03
7.950000000000000178e+00,1.041000000000000000e+03
8.000000000000000000e+00,1.041000000000000000e+03
8.050000000000000711e+00,1.041000000000000000e+03
8.099999999999999645e+00,1.041000000000000000e+03
8.150000000000000355e+00,1.042000000000000000e+03
8.199999999999999289e+00,1.043000000000000000e+03
8.250000000000000000e+00,1.043000000000000000e+03
8.300000000000000711e+00,1.043000000000000000e+03
8.349999999999999645e+00,1.043000000000000000e+03
8.400000000000000355e+00,1.043000000000000000e+03
8.449999999999999289e+00,1.043000000000000000e+03
8.500000000000000000e+00,1.043000000000000000e+03
8.550000000000000711e+00,1.043000000000000000e+03
8.599999999999999645e+00,1.043000000000000000e+03
8.650000000000000355e+00,1.043000000000000000e+03
8.699999999999999289e+00,1.043000000000000000e+03
8.750000000000000000e+00,1.044000000000000000e+03
8.800000000000000711e+00,1.044000000000000000e+03
8.849999999999999645e+00,1.044000000000000000e+03
8.900000000000000355e+00,1.044000000000000000e+03
8.949999999999999289e+00,1.044000000000000000e+03
9.000000000000000000e+00,1.044000000000000000e+03
9.050000000000000711e+00,1.044000000000000000e+03
9.099999999999999645e+00,1.044000000000000000e+03
9.150000000000000355e+00,1.045000000000000000e+03
9.199999999999999289e+00,1.045000000000000000e+03
9.250000000000000000e+00,1.045000000000000000e+03
9.300000000000000711e+00,1.046000000000000000e+03
9.349999999999999645e+00,1.046000000000000000e+03
9.400000000000000355e+00,1.047000000000000000e+03
9.449999999999999289e+00,1.047000000000000000e+03
9.500000000000000000e+00,1.047000000000000000e+03
9.550000000000000711e+00,1.047000000000000000e+03
9.599999999999999645e+00,1.047000000000000000e+03
9.650000000000000355e+00,1.047000000000000000e+03
9.699999999999999289e+00,1.047000000000000000e+03
9.750000000000000000e+00,1.047000000000000000e+03
9.800000000000000711e+00,1.047000000000000000e+03
9.849999999999999645e+00,1.047000000000000000e+03
9.900000000000000355e+00,1.047000000000000000e+03
9.949999999999999289e+00,1.047000000000000000e+03
1.000000000000000000e+01,1.047000000000000000e+03
1.005000000000000071e+01,1.047000000000000000e+03
1.009999999999999964e+01,1.047000000000000000e+03
1.015000000000000036e+01,1.047000000000000000e+03
1.019999999999999929e+01,1.048000000000000000e+03
1.025000000000000000e+01,1.048000000000000000e+03
1.030000000000000071e+01,1.049000000000000000e+03
1.034999999999999964e+01,1.049000000000000000e+03
1.040000000000000036e+01,1.050000000000000000e+03
1.044999999999999929e+01,1.050000000000000000e+03
1.050000000000000000e+01,1.050000000000000000e+03
1.055000000000000071e+01,1.050000000000000000e+03
1.059999999999999964e+01,1.051000000000000000e+03
1.065000000000000036e+01,1.051000000000000000e+03
1.069999999999999929e+01,1.051000000000000000e+03
1.075000000000000000e+01,1.052000000000000000e+03
1.080000000000000071e+01,1.052000000000000000e+03
1.084999999999999964e+01,1.052000000000000000e+03
1.090000000000000036e+01,1.052000000000000000e+03
1.094999999999999929e+01,1.052000000000000000e+03
1.100000000000000000e+01,1.052000000000000000e+03
1.105000000000000071e+01,1.053000000000000000e+03
1.109999999999999964e+01,1.053000000000000000e+03
1.115000000000000036e+01,1.053000000000000000e+03
1.119999999999999929e+01,1.053000000000000000e+03
1.125000000000000000e+01,1.053000000000000000e+03
1.130000000000000071e+01,1.053000000000000000e+03
1.134999999999999964e+01,1.053000000000000000e+03
1.140000000000000036e+01,1.055000000000000000e+03
1.144999999999999929e+01,1.056000000000000000e+03
1.150000000000000000e+01,1.056000000000000000e+03
1.155000000000000071e+01,1.056000000000000000e+03
1.159999999999999964e+01,1.057000000000000000e+03
1.165000000000000036e+01,1.057000000000000000e+03
1.169999999999999929e+01,1.057000000000000000e+03
1.175000000000000000e+01,1.057000000000000000e+03
1.180000000000000071e+01,1.057000000000000000e+03
1.184999999999999964e+01,1.057000000000000000e+03
1.190000000000000036e+01,1.057000000000000000e+03
1.194999999999999929e+01,1.057000000000000000e+03
1.200000000000000000e+01,1.057000000000000000e+03
1.205000000000000071e+01,1.057000000000000000e+03
1.209999999999999964e+01,1.057000000000000000e+03
1.215000000000000036e+01,1.057000000000000000e+03
1.219999999999999929e+01,1.057000000000000000e+03
1.225000000000000000e+01,1.057000000000000000e+03
1.230000000000000071e+01,1.057000000000000000e+03
1.234999999999999964e+01,1.057000000000000000e+03
1.240000000000000036e+01,1.057000000000000000e+03
1.244999999999999929e+01,1.058000000000000000e+03
1.250000000000000000e+01,1.058000000000000000e+03
1.255000000000000071e+01,1.058000000000000000e+03
1.259999999999999964e+01,1.058000000000000000e+03
1.265000000000000036e+01,1.058000000000000000e+03
1.269999999999999929e+01,1.058000000000000000e+03
1.275000000000000000e+01,1.058000000000000000e+03
1.280000000000000071e+01,1.058000000000000000e+03
1.284999999999999964e+01,1.060000000000000000e+03
1.290000000000000036e+01,1.060000000000000000e+03
1.294999999999999929e+01,1.060000000000000000e+03
1.300000000000000000e+01,1.060000000000000000e+03
1.305000000000000071e+01,1.060000000000000000e+03
1.309999999999999964e+01,1.060000000000000000e+03
1.315000000000000036e+01,1.060000000000000000e+03
1.319999999999999929e+01,1.060000000000000000e+03
1.325000000000000000e+01,1.060000000000000000e+03
1.330000000000000071e+01,1.060000000000000000e+03
1.334999999999999964e+01,1.061000000000000000e+03
1.340000000000000036e+01,1.061000000000000000e+03
1.344999999999999929e+01,1.061000000000000000e+03
1.350000000000000000e+01,1.061000000000000000e+03
1.355000000000000071e+01,1.061000000000000000e+03
1.359999999999999964e+01,1.062000000000000000e+03
1.365000000000000036e+01,1.063000000000000000e+03
1.369999999999999929e+01,1.063000000000000000e+03
1.375000000000000000e+01,1.063000000000000000e+03
1.380000000000000071e+01,1.065000000000000000e+03
1.384999999999999964e+01,1.065000000000000000e+03
1.390000000000000036e+01,1.065000000000000000e+03
1.394999999999999929e+01,1.065000000000000000e+03
1.400000000000000000e+01,1.066000000000000000e+03
1.405000000000000071e+01,1.067000000000000000e+03
1.409999999999999964e+01,1.067000000000000000e+03
1.415000000000000036e+01,1.068000000000000000e+03
1.419999999999999929e+01,1.068000000000000000e+03
1.425000000000000000e+01,1.069000000000000000e+03
1.430000000000000071e+01,1.069000000000000000e+03
1.434999999999999964e+01,1.069000000000000000e+03
1.440000000000000036e+01,1.069000000000000000e+03
1.444999999999999929e+01,1.070000000000000000e+03
1.450000000000000000e+01,1.070000000000000000e+03
1.455000000000000071e+01,1.070000000000000000e+03
1.459999999999999964e+01,1.070000000000000000e+03
1.465000000000000036e+01,1.070000000000000000e+03
1.469999999999999929e+01,1.070000000000000000e+03
1.475000000000000000e+01,1.070000000000000000e+03
1.480000000000000071e+01,1.070000000000000000e+03
1.484999999999999964e+01,1.070000000000000000e+03
1.490000000000000036e+01,1.070000000000000000e+03
1.494999999999999929e+01,1.071000000000000000e+03
1.500000000000000000e+01,1.071000000000000000e+03
1.505000000000000071e+01,1.071000000000000000e+03
1.509999999999999964e+01,1.071000000000000000e+03
1.515000000000000036e+01,1.071000000000000000e+03
1.519999999999999929e+01,1.071000000000000000e+03
1.525000000000000000e+01,1.072000000000000000e+03
1.530000000000000071e+01,1.074000000000000000e+03
1.534999999999999964e+01,1.074000000000000000e+03
1.540000000000000036e+01,1.074000000000000000e+03
1.544999999999999929e+01,1.074000000000000000e+03
1.550000000000000000e+01,1.074000000000000000e+03
1.555000000000000071e+01,1.074000000000000000e+03
1.559999999999999964e+01,1.074000000000000000e+03
1.565000000000000036e+01,1.076000000000000000e+03
1.569999999999999929e+01,1.076000000000000000e+03
1.575000000000000000e+01,1.076000000000000000e+03
1.580000000000000071e+01,1.076000000000000000e+03
1.584999999999999964e+01,1.077000000000000000e+03
1.590000000000000036e+01,1.077000000000000000e+03
1.594999999999999929e+01,1.077000000000000000e+03
1.600000000000000000e+01,1.077000000000000000e+03
1.605000000000000071e+01,1.077000000000000000e+03
1.610000000000000142e+01,1.077000000000000000e+03
1.614999999999999858e+01,1.077000000000000000e+03
1.619999999999999929e+01,1.077000000000000000e+03
1.625000000000000000e+01,1.077000000000000000e+03
1.630000000000000071e+01,1.079000000000000000e+03
1.635000000000000142e+01,1.079000000000000000e+03
1.639999999999999858e+01,1.080000000000000000e+03
1.644999999999999929e+01,1.081000000000000000e+03
1.650000000000000000e+01,1.082000000000000000e+03
1.655000000000000071e+01,1.083000000000000000e+03
1.660000000000000142e+01,1.084000000000000000e+03
1.664999999999999858e+01,1.084000000000000000e+03
1.669999999999999929e+01,1.086000000000000000e+03
1.675000000000000000e+01,1.087000000000000000e+03
1.680000000000000071e+01,1.087000000000000000e+03
1.685000000000000142e+01,1.089000000000000000e+03
1.689999999999999858e+01,1.089000000000000000e+03
1.694999999999999929e+01,1.089000000000000000e+03
1.700000000000000000e+01,1.089000000000000000e+03
1.705000000000000071e+01,1.089000000000000000e+03
1.710000000000000142e+01,1.090000000000000000e+03
1.714999999999999858e+01,1.090000000000000000e+03
1.719999999999999929e+01,1.091000000000000000e+03
1.725000000000000000e+01,1.091000000000000000e+03
1.730000000000000071e+01,1.091000000000000000e+03
1.735000000000000142e+01,1.091000000000000000e+03
1.739999999999999858e+01,1.091000000000000000e+03
1.744999999999999929e+01,1.091000000000000000e+03
1.750000000000000000e+01,1.092000000000000000e+03
1.755000000000000071e+01,1.092000000000000000e+03
1.760000000000000142e+01,1.093000000000000000e+03
1.764999999999999858e+01,1.093000000000000000e+03
1.769999999999999929e+01,1.093000000000000000e+03
1.775000000000000000e+01,1.095000000000000000e+03
1.780000000000000071e+01,1.096000000000000000e+03
1.785000000000000142e+01,1.096000000000000000e+03
1.789999999999999858e+01,1.096000000000000000e+03
1.794999999999999929e+01,1.096000000000000000e+03
1.800000000000000000e+01,1.096000000000000000e+03


==> data/cg/small/solving-curve/tsm.txt <==
x,y
5.000000000000000278e-02,3.430000000000000000e+02
1.000000000000000056e-01,4.750000000000000000e+02
1.499999999999999944e-01,5.480000000000000000e+02
2.000000000000000111e-01,5.810000000000000000e+02
2.500000000000000000e-01,5.970000000000000000e+02
2.999999999999999889e-01,6.000000000000000000e+02
3.499999999999999778e-01,6.020000000000000000e+02
4.000000000000000222e-01,6.250000000000000000e+02
4.500000000000000111e-01,6.420000000000000000e+02
5.000000000000000000e-01,6.510000000000000000e+02
5.500000000000000444e-01,6.530000000000000000e+02
5.999999999999999778e-01,6.570000000000000000e+02
6.500000000000000222e-01,6.660000000000000000e+02
6.999999999999999556e-01,6.800000000000000000e+02
7.500000000000000000e-01,6.970000000000000000e+02
8.000000000000000444e-01,7.100000000000000000e+02
8.499999999999999778e-01,7.230000000000000000e+02
9.000000000000000222e-01,7.380000000000000000e+02
9.499999999999999556e-01,7.390000000000000000e+02
1.000000000000000000e+00,7.430000000000000000e+02
1.050000000000000044e+00,7.440000000000000000e+02
1.100000000000000089e+00,7.450000000000000000e+02
1.149999999999999911e+00,7.450000000000000000e+02
1.199999999999999956e+00,7.450000000000000000e+02
1.250000000000000000e+00,7.450000000000000000e+02
1.300000000000000044e+00,7.450000000000000000e+02
1.350000000000000089e+00,7.450000000000000000e+02
1.399999999999999911e+00,7.460000000000000000e+02
1.449999999999999956e+00,7.460000000000000000e+02
1.500000000000000000e+00,7.460000000000000000e+02
1.550000000000000044e+00,7.460000000000000000e+02
1.600000000000000089e+00,7.470000000000000000e+02
1.649999999999999911e+00,7.480000000000000000e+02
1.699999999999999956e+00,7.480000000000000000e+02
1.750000000000000000e+00,7.510000000000000000e+02
1.800000000000000044e+00,7.520000000000000000e+02
1.850000000000000089e+00,7.520000000000000000e+02
1.899999999999999911e+00,7.530000000000000000e+02
1.949999999999999956e+00,7.560000000000000000e+02
2.000000000000000000e+00,7.570000000000000000e+02
2.049999999999999822e+00,7.600000000000000000e+02
2.100000000000000089e+00,7.640000000000000000e+02
2.149999999999999911e+00,7.680000000000000000e+02
2.200000000000000178e+00,7.740000000000000000e+02
2.250000000000000000e+00,7.780000000000000000e+02
2.299999999999999822e+00,7.830000000000000000e+02
2.350000000000000089e+00,7.890000000000000000e+02
2.399999999999999911e+00,7.920000000000000000e+02
2.450000000000000178e+00,7.970000000000000000e+02
2.500000000000000000e+00,7.970000000000000000e+02
2.549999999999999822e+00,7.990000000000000000e+02
2.600000000000000089e+00,8.010000000000000000e+02
2.649999999999999911e+00,8.020000000000000000e+02
2.700000000000000178e+00,8.020000000000000000e+02
2.750000000000000000e+00,8.020000000000000000e+02
2.799999999999999822e+00,8.020000000000000000e+02
2.850000000000000089e+00,8.020000000000000000e+02
2.899999999999999911e+00,8.020000000000000000e+02
2.950000000000000178e+00,8.020000000000000000e+02
3.000000000000000000e+00,8.020000000000000000e+02
3.049999999999999822e+00,8.020000000000000000e+02
3.100000000000000089e+00,8.030000000000000000e+02
3.149999999999999911e+00,8.040000000000000000e+02
3.200000000000000178e+00,8.040000000000000000e+02
3.250000000000000000e+00,8.060000000000000000e+02
3.299999999999999822e+00,8.060000000000000000e+02
3.350000000000000089e+00,8.070000000000000000e+02
3.399999999999999911e+00,8.070000000000000000e+02
3.450000000000000178e+00,8.090000000000000000e+02
3.500000000000000000e+00,8.110000000000000000e+02
3.549999999999999822e+00,8.110000000000000000e+02
3.600000000000000089e+00,8.120000000000000000e+02
3.649999999999999911e+00,8.120000000000000000e+02
3.700000000000000178e+00,8.120000000000000000e+02
3.750000000000000000e+00,8.120000000000000000e+02
3.799999999999999822e+00,8.120000000000000000e+02
3.850000000000000089e+00,8.120000000000000000e+02
3.899999999999999911e+00,8.130000000000000000e+02
3.950000000000000178e+00,8.160000000000000000e+02
4.000000000000000000e+00,8.170000000000000000e+02
4.049999999999999822e+00,8.170000000000000000e+02
4.099999999999999645e+00,8.180000000000000000e+02
4.150000000000000355e+00,8.200000000000000000e+02
4.200000000000000178e+00,8.220000000000000000e+02
4.250000000000000000e+00,8.240000000000000000e+02
4.299999999999999822e+00,8.260000000000000000e+02
4.349999999999999645e+00,8.270000000000000000e+02
4.400000000000000355e+00,8.270000000000000000e+02
4.450000000000000178e+00,8.270000000000000000e+02
4.500000000000000000e+00,8.270000000000000000e+02
4.549999999999999822e+00,8.280000000000000000e+02
4.599999999999999645e+00,8.280000000000000000e+02
4.650000000000000355e+00,8.280000000000000000e+02
4.700000000000000178e+00,8.300000000000000000e+02
4.750000000000000000e+00,8.310000000000000000e+02
4.799999999999999822e+00,8.310000000000000000e+02
4.849999999999999645e+00,8.320000000000000000e+02
4.900000000000000355e+00,8.320000000000000000e+02
4.950000000000000178e+00,8.330000000000000000e+02
5.000000000000000000e+00,8.330000000000000000e+02
5.049999999999999822e+00,8.340000000000000000e+02
5.099999999999999645e+00,8.340000000000000000e+02
5.150000000000000355e+00,8.340000000000000000e+02
5.200000000000000178e+00,8.350000000000000000e+02
5.250000000000000000e+00,8.350000000000000000e+02
5.299999999999999822e+00,8.350000000000000000e+02
5.349999999999999645e+00,8.350000000000000000e+02
5.400000000000000355e+00,8.350000000000000000e+02
5.450000000000000178e+00,8.350000000000000000e+02
5.500000000000000000e+00,8.350000000000000000e+02
5.549999999999999822e+00,8.360000000000000000e+02
5.599999999999999645e+00,8.360000000000000000e+02
5.650000000000000355e+00,8.360000000000000000e+02
5.700000000000000178e+00,8.370000000000000000e+02
5.750000000000000000e+00,8.370000000000000000e+02
5.799999999999999822e+00,8.370000000000000000e+02
5.849999999999999645e+00,8.370000000000000000e+02
5.900000000000000355e+00,8.380000000000000000e+02
5.950000000000000178e+00,8.380000000000000000e+02
6.000000000000000000e+00,8.380000000000000000e+02
6.049999999999999822e+00,8.380000000000000000e+02
6.099999999999999645e+00,8.380000000000000000e+02
6.150000000000000355e+00,8.380000000000000000e+02
6.200000000000000178e+00,8.380000000000000000e+02
6.250000000000000000e+00,8.380000000000000000e+02
6.299999999999999822e+00,8.390000000000000000e+02
6.349999999999999645e+00,8.390000000000000000e+02
6.400000000000000355e+00,8.390000000000000000e+02
6.450000000000000178e+00,8.390000000000000000e+02
6.500000000000000000e+00,8.400000000000000000e+02
6.549999999999999822e+00,8.400000000000000000e+02
6.599999999999999645e+00,8.400000000000000000e+02
6.650000000000000355e+00,8.400000000000000000e+02
6.700000000000000178e+00,8.400000000000000000e+02
6.750000000000000000e+00,8.400000000000000000e+02
6.799999999999999822e+00,8.400000000000000000e+02
6.849999999999999645e+00,8.410000000000000000e+02
6.900000000000000355e+00,8.410000000000000000e+02
6.950000000000000178e+00,8.410000000000000000e+02
7.000000000000000000e+00,8.410000000000000000e+02
7.049999999999999822e+00,8.410000000000000000e+02
7.099999999999999645e+00,8.410000000000000000e+02
7.150000000000000355e+00,8.410000000000000000e+02
7.200000000000000178e+00,8.420000000000000000e+02
7.250000000000000000e+00,8.430000000000000000e+02
7.299999999999999822e+00,8.430000000000000000e+02
7.349999999999999645e+00,8.430000000000000000e+02
7.400000000000000355e+00,8.430000000000000000e+02
7.450000000000000178e+00,8.430000000000000000e+02
7.500000000000000000e+00,8.440000000000000000e+02
7.549999999999999822e+00,8.470000000000000000e+02
7.599999999999999645e+00,8.480000000000000000e+02
7.650000000000000355e+00,8.480000000000000000e+02
7.700000000000000178e+00,8.500000000000000000e+02
7.750000000000000000e+00,8.500000000000000000e+02
7.799999999999999822e+00,8.500000000000000000e+02
7.849999999999999645e+00,8.500000000000000000e+02
7.900000000000000355e+00,8.520000000000000000e+02
7.950000000000000178e+00,8.520000000000000000e+02
8.000000000000000000e+00,8.570000000000000000e+02
8.050000000000000711e+00,8.590000000000000000e+02
8.099999999999999645e+00,8.620000000000000000e+02
8.150000000000000355e+00,8.630000000000000000e+02
8.199999999999999289e+00,8.650000000000000000e+02
8.250000000000000000e+00,8.660000000000000000e+02
8.300000000000000711e+00,8.670000000000000000e+02
8.349999999999999645e+00,8.680000000000000000e+02
8.400000000000000355e+00,8.680000000000000000e+02
8.449999999999999289e+00,8.690000000000000000e+02
8.500000000000000000e+00,8.690000000000000000e+02
8.550000000000000711e+00,8.690000000000000000e+02
8.599999999999999645e+00,8.690000000000000000e+02
8.650000000000000355e+00,8.690000000000000000e+02
8.699999999999999289e+00,8.690000000000000000e+02
8.750000000000000000e+00,8.690000000000000000e+02
8.800000000000000711e+00,8.690000000000000000e+02
8.849999999999999645e+00,8.690000000000000000e+02
8.900000000000000355e+00,8.690000000000000000e+02
8.949999999999999289e+00,8.690000000000000000e+02
9.000000000000000000e+00,8.690000000000000000e+02
9.050000000000000711e+00,8.690000000000000000e+02
9.099999999999999645e+00,8.690000000000000000e+02
9.150000000000000355e+00,8.700000000000000000e+02
9.199999999999999289e+00,8.700000000000000000e+02
9.250000000000000000e+00,8.700000000000000000e+02
9.300000000000000711e+00,8.700000000000000000e+02
9.349999999999999645e+00,8.700000000000000000e+02
9.400000000000000355e+00,8.700000000000000000e+02
9.449999999999999289e+00,8.700000000000000000e+02
9.500000000000000000e+00,8.700000000000000000e+02
9.550000000000000711e+00,8.700000000000000000e+02
9.599999999999999645e+00,8.700000000000000000e+02
9.650000000000000355e+00,8.700000000000000000e+02
9.699999999999999289e+00,8.700000000000000000e+02
9.750000000000000000e+00,8.700000000000000000e+02
9.800000000000000711e+00,8.710000000000000000e+02
9.849999999999999645e+00,8.710000000000000000e+02
9.900000000000000355e+00,8.710000000000000000e+02
9.949999999999999289e+00,8.710000000000000000e+02
1.000000000000000000e+01,8.710000000000000000e+02
1.005000000000000071e+01,8.720000000000000000e+02
1.009999999999999964e+01,8.720000000000000000e+02
1.015000000000000036e+01,8.730000000000000000e+02
1.019999999999999929e+01,8.730000000000000000e+02
1.025000000000000000e+01,8.730000000000000000e+02
1.030000000000000071e+01,8.730000000000000000e+02
1.034999999999999964e+01,8.730000000000000000e+02
1.040000000000000036e+01,8.730000000000000000e+02
1.044999999999999929e+01,8.730000000000000000e+02
1.050000000000000000e+01,8.730000000000000000e+02
1.055000000000000071e+01,8.730000000000000000e+02
1.059999999999999964e+01,8.730000000000000000e+02
1.065000000000000036e+01,8.730000000000000000e+02
1.069999999999999929e+01,8.740000000000000000e+02
1.075000000000000000e+01,8.740000000000000000e+02
1.080000000000000071e+01,8.740000000000000000e+02
1.084999999999999964e+01,8.740000000000000000e+02
1.090000000000000036e+01,8.750000000000000000e+02
1.094999999999999929e+01,8.750000000000000000e+02
1.100000000000000000e+01,8.760000000000000000e+02
1.105000000000000071e+01,8.770000000000000000e+02
1.109999999999999964e+01,8.770000000000000000e+02
1.115000000000000036e+01,8.770000000000000000e+02
1.119999999999999929e+01,8.780000000000000000e+02
1.125000000000000000e+01,8.780000000000000000e+02
1.130000000000000071e+01,8.780000000000000000e+02
1.134999999999999964e+01,8.780000000000000000e+02
1.140000000000000036e+01,8.780000000000000000e+02
1.144999999999999929e+01,8.780000000000000000e+02
1.150000000000000000e+01,8.790000000000000000e+02
1.155000000000000071e+01,8.790000000000000000e+02
1.159999999999999964e+01,8.790000000000000000e+02
1.165000000000000036e+01,8.790000000000000000e+02
1.169999999999999929e+01,8.790000000000000000e+02
1.175000000000000000e+01,8.790000000000000000e+02
1.180000000000000071e+01,8.790000000000000000e+02
1.184999999999999964e+01,8.790000000000000000e+02
1.190000000000000036e+01,8.790000000000000000e+02
1.194999999999999929e+01,8.790000000000000000e+02
1.200000000000000000e+01,8.790000000000000000e+02
1.205000000000000071e+01,8.790000000000000000e+02
1.209999999999999964e+01,8.790000000000000000e+02
1.215000000000000036e+01,8.790000000000000000e+02
1.219999999999999929e+01,8.790000000000000000e+02
1.225000000000000000e+01,8.790000000000000000e+02
1.230000000000000071e+01,8.790000000000000000e+02
1.234999999999999964e+01,8.790000000000000000e+02
1.240000000000000036e+01,8.810000000000000000e+02
1.244999999999999929e+01,8.810000000000000000e+02
1.250000000000000000e+01,8.810000000000000000e+02
1.255000000000000071e+01,8.810000000000000000e+02
1.259999999999999964e+01,8.820000000000000000e+02
1.265000000000000036e+01,8.820000000000000000e+02
1.269999999999999929e+01,8.820000000000000000e+02
1.275000000000000000e+01,8.840000000000000000e+02
1.280000000000000071e+01,8.840000000000000000e+02
1.284999999999999964e+01,8.850000000000000000e+02
1.290000000000000036e+01,8.860000000000000000e+02
1.294999999999999929e+01,8.880000000000000000e+02
1.300000000000000000e+01,8.890000000000000000e+02
1.305000000000000071e+01,8.890000000000000000e+02
1.309999999999999964e+01,8.890000000000000000e+02
1.315000000000000036e+01,8.890000000000000000e+02
1.319999999999999929e+01,8.890000000000000000e+02
1.325000000000000000e+01,8.890000000000000000e+02
1.330000000000000071e+01,8.900000000000000000e+02
1.334999999999999964e+01,8.900000000000000000e+02
1.340000000000000036e+01,8.900000000000000000e+02
1.344999999999999929e+01,8.900000000000000000e+02
1.350000000000000000e+01,8.910000000000000000e+02
1.355000000000000071e+01,8.910000000000000000e+02
1.359999999999999964e+01,8.910000000000000000e+02
1.365000000000000036e+01,8.920000000000000000e+02
1.369999999999999929e+01,8.920000000000000000e+02
1.375000000000000000e+01,8.920000000000000000e+02
1.380000000000000071e+01,8.920000000000000000e+02
1.384999999999999964e+01,8.930000000000000000e+02
1.390000000000000036e+01,8.930000000000000000e+02
1.394999999999999929e+01,8.930000000000000000e+02
1.400000000000000000e+01,8.930000000000000000e+02
1.405000000000000071e+01,8.930000000000000000e+02
1.409999999999999964e+01,8.930000000000000000e+02
1.415000000000000036e+01,8.930000000000000000e+02
1.419999999999999929e+01,8.960000000000000000e+02
1.425000000000000000e+01,8.980000000000000000e+02
1.430000000000000071e+01,8.980000000000000000e+02
1.434999999999999964e+01,8.990000000000000000e+02
1.440000000000000036e+01,8.990000000000000000e+02
1.444999999999999929e+01,9.000000000000000000e+02
1.450000000000000000e+01,9.010000000000000000e+02
1.455000000000000071e+01,9.010000000000000000e+02
1.459999999999999964e+01,9.020000000000000000e+02
1.465000000000000036e+01,9.020000000000000000e+02
1.469999999999999929e+01,9.020000000000000000e+02
1.475000000000000000e+01,9.020000000000000000e+02
1.480000000000000071e+01,9.030000000000000000e+02
1.484999999999999964e+01,9.040000000000000000e+02
1.490000000000000036e+01,9.040000000000000000e+02
1.494999999999999929e+01,9.040000000000000000e+02
1.500000000000000000e+01,9.040000000000000000e+02
1.505000000000000071e+01,9.050000000000000000e+02
1.509999999999999964e+01,9.050000000000000000e+02
1.515000000000000036e+01,9.050000000000000000e+02
1.519999999999999929e+01,9.060000000000000000e+02
1.525000000000000000e+01,9.060000000000000000e+02
1.530000000000000071e+01,9.060000000000000000e+02
1.534999999999999964e+01,9.070000000000000000e+02
1.540000000000000036e+01,9.090000000000000000e+02
1.544999999999999929e+01,9.100000000000000000e+02
1.550000000000000000e+01,9.100000000000000000e+02
1.555000000000000071e+01,9.110000000000000000e+02
1.559999999999999964e+01,9.140000000000000000e+02
1.565000000000000036e+01,9.150000000000000000e+02
1.569999999999999929e+01,9.160000000000000000e+02
1.575000000000000000e+01,9.170000000000000000e+02
1.580000000000000071e+01,9.190000000000000000e+02
1.584999999999999964e+01,9.200000000000000000e+02
1.590000000000000036e+01,9.210000000000000000e+02
1.594999999999999929e+01,9.240000000000000000e+02
1.600000000000000000e+01,9.240000000000000000e+02
1.605000000000000071e+01,9.250000000000000000e+02
1.610000000000000142e+01,9.260000000000000000e+02
1.614999999999999858e+01,9.260000000000000000e+02
1.619999999999999929e+01,9.270000000000000000e+02
1.625000000000000000e+01,9.280000000000000000e+02
1.630000000000000071e+01,9.290000000000000000e+02
1.635000000000000142e+01,9.290000000000000000e+02
1.639999999999999858e+01,9.290000000000000000e+02
1.644999999999999929e+01,9.290000000000000000e+02
1.650000000000000000e+01,9.290000000000000000e+02
1.655000000000000071e+01,9.290000000000000000e+02
1.660000000000000142e+01,9.290000000000000000e+02
1.664999999999999858e+01,9.290000000000000000e+02
1.669999999999999929e+01,9.290000000000000000e+02
1.675000000000000000e+01,9.290000000000000000e+02
1.680000000000000071e+01,9.290000000000000000e+02
1.685000000000000142e+01,9.290000000000000000e+02
1.689999999999999858e+01,9.300000000000000000e+02
1.694999999999999929e+01,9.300000000000000000e+02
1.700000000000000000e+01,9.300000000000000000e+02
1.705000000000000071e+01,9.300000000000000000e+02
1.710000000000000142e+01,9.300000000000000000e+02
1.714999999999999858e+01,9.300000000000000000e+02
1.719999999999999929e+01,9.300000000000000000e+02
1.725000000000000000e+01,9.300000000000000000e+02
1.730000000000000071e+01,9.310000000000000000e+02
1.735000000000000142e+01,9.310000000000000000e+02
1.739999999999999858e+01,9.310000000000000000e+02
1.744999999999999929e+01,9.310000000000000000e+02
1.750000000000000000e+01,9.310000000000000000e+02
1.755000000000000071e+01,9.310000000000000000e+02
1.760000000000000142e+01,9.320000000000000000e+02
1.764999999999999858e+01,9.320000000000000000e+02
1.769999999999999929e+01,9.320000000000000000e+02
1.775000000000000000e+01,9.320000000000000000e+02
1.780000000000000071e+01,9.320000000000000000e+02
1.785000000000000142e+01,9.320000000000000000e+02
1.789999999999999858e+01,9.320000000000000000e+02
1.794999999999999929e+01,9.320000000000000000e+02
1.800000000000000000e+01,9.320000000000000000e+02


==> data/graph_stats_all.txt <==
x,y,label
1870.0,0.06,small
1216.0,0.011,small
1809.0,0.063,small
1557.0,0.054,small
2030.0,0.016,small
1000.0,0.099,small
1406.0,0.01,small
1000.0,0.029,small
1000.0,0.5,small
1000.0,0.492,small
1000.0,0.494,small
1000.0,0.49,small
1085.0,0.019,small
701.0,0.029,small
905.0,0.105,small
947.0,0.097,small
1000.0,0.9,small
500.0,0.1,small
852.0,0.034,small
475.0,0.016,small
597.0,0.022,small
690.0,0.028,small
1000.0,0.477,small
500.0,0.502,small
607.0,0.034,small
450.0,0.057,small
450.0,0.057,small
1000.0,0.971,small
450.0,0.082,small
450.0,0.166,small
450.0,0.165,small
450.0,0.081,small
450.0,0.081,small
450.0,0.172,small
450.0,0.172,small
450.0,0.097,small
256.0,0.387,small
450.0,0.097,small
500.0,0.901,small
405.0,0.043,small
225.0,0.411,small
281.0,0.027,small
385.0,0.258,small
500.0,0.472,small
300.0,0.482,small
300.0,0.484,small
352.0,0.237,small
300.0,0.477,small
250.0,0.103,small
196.0,0.438,small
250.0,0.503,small
169.0,0.469,small
500.0,0.972,small
282.0,0.082,small
202.0,0.06,small
144.0,0.504,small
212.0,0.072,small
250.0,0.896,small
149.0,0.049,small
250.0,0.477,small
121.0,0.545,small
100.0,0.034,small
100.0,0.034,small
88.0,0.038,small
191.0,0.13,small
125.0,0.095,small
88.0,0.038,small
100.0,0.594,small
125.0,0.502,small
79.0,0.051,small
81.0,0.652,small
125.0,0.495,small
125.0,0.898,small
93.0,0.139,small
67.0,0.105,small
95.0,0.169,small
56.0,0.071,small
64.0,0.722,small
37.0,0.108,small
47.0,0.218,small
23.0,0.281,small


==> data/graph_stats_small.txt <==
x,y
1870.0,0.06
1216.0,0.011
1809.0,0.063
1557.0,0.054
2030.0,0.016
1000.0,0.099
1406.0,0.01
1000.0,0.029
1000.0,0.5
1000.0,0.492
1000.0,0.494
1000.0,0.49
1085.0,0.019
701.0,0.029
905.0,0.105
947.0,0.097
1000.0,0.9
500.0,0.1
852.0,0.034
475.0,0.016
597.0,0.022
690.0,0.028
1000.0,0.477
500.0,0.502
607.0,0.034
450.0,0.057
450.0,0.057
1000.0,0.971
450.0,0.082
450.0,0.166
450.0,0.165
450.0,0.081
450.0,0.081
450.0,0.172
450.0,0.172
450.0,0.097
256.0,0.387
450.0,0.097
500.0,0.901
405.0,0.043
225.0,0.411
281.0,0.027
385.0,0.258
500.0,0.472
300.0,0.482
300.0,0.484
352.0,0.237
300.0,0.477
250.0,0.103
196.0,0.438
250.0,0.503
169.0,0.469
500.0,0.972
282.0,0.082
202.0,0.06
144.0,0.504
212.0,0.072
250.0,0.896
149.0,0.049
250.0,0.477
121.0,0.545
100.0,0.034
100.0,0.034
88.0,0.038
191.0,0.13
125.0,0.095
88.0,0.038
100.0,0.594
125.0,0.502
79.0,0.051
81.0,0.652
125.0,0.495
125.0,0.898
93.0,0.139
67.0,0.105
95.0,0.169
56.0,0.071
64.0,0.722
37.0,0.108
47.0,0.218
23.0,0.281

